2D implementation of Kinetic-diffusion Monte Carlo in Eiron

Particle-based kinetic Monte Carlo simulations of neutral particles is one of the major computational bottlenecks in tokamak scrape-off layer simulations. This computational cost comes from the need to resolve individual collision events in high-collisional regimes. However, in such regimes, one can approximate the high-collisional kinetic dynamics with computationally cheaper diffusion. Asymptotic-preserving schemes make use of this limit to perform simulations in these regimes, without a blow-up in computational cost as incurred by standard kinetic approaches. One such scheme is Kinetic-diffusion Monte Carlo. In this paper, we present a first extension of this scheme to the two-dimensional setting and its implementation in the Eiron particle code. We then demonstrate that this implementation produces a significant speedup over kinetic simulations in high-collisional cases.

==> data_archive/clean/diffusive_limit_2B/diffusive_2B_convergence.csv <==
mft,error
3.0517578125e-05,0.0006247379432548622
6.103515625e-05,0.0011974422947659737
0.0001220703125,0.002257303775035672
0.000244140625,0.004069612255479573
0.00048828125,0.006316918107258799
0.0006905339660024878,0.006990751533874742
0.0009765625,0.006352185263853881
0.0013810679320049755,0.0037637418804720296
0.001953125,0.00020265495882074635
0.002762135864009951,0.0033584325630490685
0.00390625,0.004323076849033777
0.005524271728019902,0.0035732373387464007
0.0078125,0.0023434924677366306
0.015625,0.0007351298724294488
0.03125,0.00020087480523856073
0.0625,0.0002365538480660295
0.125,0.0002040608818731701
0.25,0.0002092915361779425
0.5,0.00023146833713511976
1.0,0.0002451063217572087


==> data_archive/clean/diffusive_limit_2B/diffusive_2B_convergence_Rcx.csv <==
error,Rcx
0.0006247379432548,256.0
0.0011974422947659,128.0
0.0022573037750356,64.0
0.0040696122554795,32.0
0.0063169181072587,16.0
0.0069907515338747,11.313708498986198
0.0063521852638538,8.0
0.003763741880472,5.65685424949269
0.0002026549588207,4.0
0.003358432563049,2.8284271247462427
0.0043230768490337,2.0
0.0035732373387464,1.4142135623730956
0.0023434924677366,1.0
0.0007351298724294,0.5
0.0002008748052385,0.25
0.000236553848066,0.125
0.0002040608818731,0.0625
0.0002092915361779,0.03125
0.0002314683371351,0.015625
0.0002451063217572,0.0078125


==> data_archive/clean/diffusive_limit_2B/diffusive_2B_diff-3.0517578125e-05.csv <==
x,y,diff
0,0,0
1,0,0
2,0,0
3,0,0
4,0,0
5,0,0
6,0,0
7,0,0
8,0,0
9,0,0
10,0,0
11,0,0
12,0,0
13,0,0
14,0,0
15,0,0
16,0,0
17,0,0
18,0,0
19,0,0
20,0,0
21,0,0
22,0,0
23,0,0
24,0,0
25,0,0
26,0,0
27,0,0
28,0,0
29,0,0
30,0,0
31,0,0
32,0,0
33,0,0
34,0,0
35,0,0
36,0,0
37,0,0
38,0,0
39,0,0
40,0,0
41,0,0
42,0,0
43,0,0
44,0,0
45,0,0
46,0,0
47,0,0
48,0,0
49,0,0
50,0,0
51,0,0
52,0,0
53,0,0
54,0,0
55,0,0
56,0,0
57,0,0
58,0,0
59,0,0
60,0,0
61,0,0
62,0,0
63,0,0
64,0,0
65,0,0
66,0,0
67,0,0
68,0,0
69,0,0
70,0,0
71,0,0
72,0,0
73,0,0
74,0,0
75,0,0
76,0,0
77,0,0
78,0,0
79,0,0
80,0,0
81,0,0
82,0,0
83,0,0
84,0,0
85,0,0
86,0,0
87,0,0
88,0,0
89,0,0
90,0,0
91,0,0
92,0,0
93,0,0
94,0,0
95,0,0
96,0,0
97,0,0
98,0,0
99,0,0
100,0,0
101,0,0
102,0,0
103,0,0
104,0,0
105,0,0
106,0,0
107,0,0
108,0,0
109,0,0
110,0,0
111,0,0
112,0,0
113,0,0
114,0,0
115,0,0
116,0,0
117,0,0
118,0,0
119,0,0
120,0,0
121,0,0
122,0,0
123,0,0
124,0,0
125,0,0
126,0,0
127,0,0
0,1,0
1,1,0
2,1,0
3,1,0
4,1,0
5,1,0
6,1,0
7,1,0
8,1,0
9,1,0
10,1,0
11,1,0
12,1,0
13,1,0
14,1,0
15,1,0
16,1,0
17,1,0
18,1,0
19,1,0
20,1,0
21,1,0
22,1,0
23,1,0
24,1,0
25,1,0
26,1,0
27,1,0
28,1,0
29,1,0
30,1,0
31,1,0
32,1,0
33,1,0
34,1,0
35,1,0
36,1,0
37,1,0
38,1,0
39,1,0
40,1,0
41,1,0
42,1,0
43,1,0
44,1,0
45,1,0
46,1,0
47,1,0
48,1,0
49,1,0
50,1,0
51,1,0
52,1,0
53,1,0
54,1,0
55,1,0
56,1,0
57,1,0
58,1,0
59,1,0
60,1,0
61,1,0
62,1,0
63,1,0
64,1,0
65,1,0
66,1,0
67,1,0
68,1,0
69,1,0
70,1,0
71,1,0
72,1,0
73,1,0
74,1,0
75,1,0
76,1,0
77,1,0
78,1,0
79,1,0
80,1,0
81,1,0
82,1,0
83,1,0
84,1,0
85,1,0
86,1,0
87,1,0
88,1,0
89,1,0
90,1,0
91,1,0
92,1,0
93,1,0
94,1,0
95,1,0
96,1,0
97,1,0
98,1,0
99,1,0
100,1,0
101,1,0
102,1,0
103,1,0
104,1,0
105,1,0
106,1,0
107,1,0
108,1,0
109,1,0
110,1,0
111,1,0
112,1,0
113,1,0
114,1,0
115,1,0
116,1,0
117,1,0
118,1,0
119,1,0
120,1,0
121,1,0
122,1,0
123,1,0
124,1,0
125,1,0
126,1,0
127,1,0
0,2,0
1,2,0
2,2,0
3,2,0
4,2,0
5,2,0
6,2,0
7,2,0
8,2,0
9,2,0
10,2,0
11,2,0
12,2,0
13,2,0
14,2,0
15,2,0
16,2,0
17,2,0
18,2,0
19,2,0
20,2,0
21,2,0
22,2,0
23,2,0
24,2,0
25,2,0
26,2,0
27,2,0
28,2,0
29,2,0
30,2,0
31,2,0
32,2,0
33,2,0
34,2,0
35,2,0
36,2,0
37,2,0
38,2,0
39,2,0
40,2,0
41,2,0
42,2,0
43,2,0
44,2,0
45,2,0
46,2,0
47,2,0
48,2,0
49,2,0
50,2,0
51,2,0
52,2,0
53,2,0
54,2,0
55,2,0
56,2,0
57,2,0
58,2,0
59,2,0
60,2,0
61,2,0
62,2,0
63,2,0
64,2,0
65,2,0
66,2,0
67,2,0
68,2,0
69,2,0
70,2,0
71,2,0
72,2,0
73,2,0
74,2,0
75,2,0
76,2,0
77,2,0
78,2,0
79,2,0
80,2,0
81,2,0
82,2,0
83,2,0
84,2,0
85,2,0
86,2,0
87,2,0
88,2,0
89,2,0
90,2,0
91,2,0
92,2,0
93,2,0
94,2,0
95,2,0
96,2,0
97,2,0
98,2,0
99,2,0
100,2,0
101,2,0
102,2,0
103,2,0
104,2,0
105,2,0
106,2,0
107,2,0
108,2,0
109,2,0
110,2,0
111,2,0
112,2,0
113,2,0
114,2,0
115,2,0
116,2,0
117,2,0
118,2,0
119,2,0
120,2,0
121,2,0
122,2,0
123,2,0
124,2,0
125,2,0
126,2,0
127,2,0
0,3,0
1,3,0
2,3,0
3,3,0
4,3,0
5,3,0
6,3,0
7,3,0
8,3,0
9,3,0
10,3,0
11,3,0
12,3,0
13,3,0
14,3,0
15,3,0
16,3,0
17,3,0
18,3,0
19,3,0
20,3,0
21,3,0
22,3,0
23,3,0
24,3,0
25,3,0
26,3,0
27,3,0
28,3,0
29,3,0
30,3,0
31,3,0
32,3,0
33,3,0
34,3,0
35,3,0
36,3,0
37,3,0
38,3,0
39,3,0
40,3,0
41,3,0
42,3,0
43,3,0
44,3,0
45,3,0
46,3,0
47,3,0
48,3,0
49,3,0
50,3,0
51,3,0
52,3,0
53,3,0
54,3,0
55,3,0
56,3,0
57,3,0
58,3,0
59,3,0
60,3,0
61,3,0
62,3,0
63,3,0
64,3,0
65,3,0
66,3,0
67,3,0
68,3,0
69,3,0
70,3,0
71,3,0
72,3,0
73,3,0
74,3,0
75,3,0
76,3,0
77,3,0
78,3,0
79,3,0
80,3,0
81,3,0
82,3,0
83,3,0
84,3,0
85,3,0
86,3,0
87,3,0
88,3,0
89,3,0
90,3,0
91,3,0
92,3,0
93,3,0
94,3,0
95,3,0
96,3,0
97,3,0
98,3,0
99,3,0
100,3,0
101,3,0
102,3,0
103,3,0
104,3,0
105,3,0
106,3,0
107,3,0
108,3,0
109,3,0
110,3,0
111,3,0
112,3,0
113,3,0
114,3,0
115,3,0
116,3,0
117,3,0
118,3,0
119,3,0
120,3,0
121,3,0
122,3,0
123,3,0
124,3,0
125,3,0
126,3,0
127,3,0
0,4,0
1,4,0
2,4,0
3,4,0
4,4,0
5,4,0
6,4,0
7,4,0
8,4,0
9,4,0
10,4,0
11,4,0
12,4,0
13,4,0
14,4,0
15,4,0
16,4,0
17,4,0
18,4,0
19,4,0
20,4,0
21,4,0
22,4,0
23,4,0
24,4,0
25,4,0
26,4,0
27,4,0
28,4,0
29,4,0
30,4,0
31,4,0
32,4,0
33,4,0
34,4,0
35,4,0
36,4,0
37,4,0
38,4,0
39,4,0
40,4,0
41,4,0
42,4,0
43,4,0
44,4,0
45,4,0
46,4,0
47,4,0
48,4,0
49,4,0
50,4,0
51,4,0
52,4,0
53,4,0
54,4,0
55,4,0
56,4,0
57,4,0
58,4,0
59,4,0
60,4,0
61,4,0
62,4,0
63,4,0
64,4,0
65,4,0
66,4,0
67,4,0
68,4,0
69,4,0
70,4,0
71,4,0
72,4,0
73,4,0
74,4,0
75,4,0
76,4,0
77,4,0
78,4,0
79,4,0
80,4,0
81,4,0
82,4,0
83,4,0
84,4,0
85,4,0
86,4,0
87,4,0
88,4,0
89,4,0
90,4,0
91,4,0
92,4,0
93,4,0
94,4,0
95,4,0
96,4,0
97,4,0
98,4,0
99,4,0
100,4,0
101,4,0
102,4,0
103,4,0
104,4,0
105,4,0
106,4,0
107,4,0
108,4,0
109,4,0
110,4,0
111,4,0
112,4,0
113,4,0
114,4,0
115,4,0
116,4,0
117,4,0
118,4,0
119,4,0
120,4,0
121,4,0
122,4,0
123,4,0
124,4,0
125,4,0
126,4,0
127,4,0
0,5,0
1,5,0
2,5,0
3,5,0
4,5,0
5,5,0
6,5,0
7,5,0
8,5,0
9,5,0
10,5,0
11,5,0
12,5,0
13,5,0
14,5,0
15,5,0
16,5,0
17,5,0
18,5,0
19,5,0
20,5,0
21,5,0
22,5,0
23,5,0
24,5,0
25,5,0
26,5,0
27,5,0
28,5,0
29,5,0
30,5,0
31,5,0
32,5,0
33,5,0
34,5,0
35,5,0
36,5,0
37,5,0
38,5,0
39,5,0
40,5,0
41,5,0
42,5,0
43,5,0
44,5,0
45,5,0
46,5,0
47,5,0
48,5,0
49,5,0
50,5,0
51,5,0
52,5,0
53,5,0
54,5,0
55,5,0
56,5,0
57,5,0
58,5,0
59,5,0
60,5,0
61,5,0
62,5,0
63,5,0
64,5,0
65,5,0
66,5,0
67,5,0
68,5,0
69,5,0
70,5,0
71,5,0
72,5,0
73,5,0
74,5,0
75,5,0
76,5,0
77,5,0
78,5,0
79,5,0
80,5,0
81,5,0
82,5,0
83,5,0
84,5,0
85,5,0
86,5,0
87,5,0
88,5,0
89,5,0
90,5,0
91,5,0
92,5,0
93,5,0
94,5,0
95,5,0
96,5,0
97,5,0
98,5,0
99,5,0
100,5,0
101,5,0
102,5,0
103,5,0
104,5,0
105,5,0
106,5,0
107,5,0
108,5,0
109,5,0
110,5,0
111,5,0
112,5,0
113,5,0
114,5,0
115,5,0
116,5,0
117,5,0
118,5,0
119,5,0
120,5,0
121,5,0
122,5,0
123,5,0
124,5,0
125,5,0
126,5,0
127,5,0
0,6,0
1,6,0
2,6,0
3,6,0
4,6,0
5,6,0
6,6,0
7,6,0
8,6,0
9,6,0
10,6,0
11,6,0
12,6,0
13,6,0
14,6,0
15,6,0
16,6,0
17,6,0
18,6,0
19,6,0
20,6,0
21,6,0
22,6,0
23,6,0
24,6,0
25,6,0
26,6,0
27,6,0
28,6,0
29,6,0
30,6,0
31,6,0
32,6,0
33,6,0
34,6,0
35,6,0
36,6,0
37,6,0
38,6,0
39,6,0
40,6,0
41,6,0
42,6,0
43,6,0
44,6,0
45,6,0
46,6,0
47,6,0
48,6,0
49,6,0
50,6,0
51,6,0
52,6,0
53,6,0
54,6,0
55,6,0
56,6,0
57,6,0
58,6,0
59,6,0
60,6,0
61,6,0
62,6,0
63,6,0
64,6,0
65,6,0
66,6,0
67,6,0
68,6,0
69,6,0
70,6,0
71,6,0
72,6,0
73,6,0
74,6,0
75,6,0
76,6,0
77,6,0
78,6,0
79,6,0
80,6,0
81,6,0
82,6,0
83,6,0
84,6,0
85,6,0
86,6,0
87,6,0
88,6,0
89,6,0
90,6,0
91,6,0
92,6,0
93,6,0
94,6,0
95,6,0
96,6,0
97,6,0
98,6,0
99,6,0
100,6,0
101,6,0
102,6,0
103,6,0
104,6,0
105,6,0
106,6,0
107,6,0
108,6,0
109,6,0
110,6,0
111,6,0
112,6,0
113,6,0
114,6,0
115,6,0
116,6,0
117,6,0
118,6,0
119,6,0
120,6,0
121,6,0
122,6,0
123,6,0
124,6,0
125,6,0
126,6,0
127,6,0
0,7,0
1,7,0
2,7,0
3,7,0
4,7,0
5,7,0
6,7,0
7,7,0
8,7,0
9,7,0
10,7,0
11,7,0
12,7,0
13,7,0
14,7,0
15,7,0
16,7,0
17,7,0
18,7,0
19,7,0
20,7,0
21,7,0
22,7,0
23,7,0
24,7,0
25,7,0
26,7,0
27,7,0
28,7,0
29,7,0
30,7,0
31,7,0
32,7,0
33,7,0
34,7,0
35,7,0
36,7,0
37,7,0
38,7,0
39,7,0
40,7,0
41,7,0
42,7,0
43,7,0
44,7,0
45,7,0
46,7,0
47,7,0
48,7,0
49,7,0
50,7,0
51,7,0
52,7,0
53,7,0
54,7,0
55,7,0
56,7,0
57,7,0
58,7,0
59,7,0
60,7,0
61,7,0
62,7,0
63,7,0
64,7,0
65,7,0
66,7,0
67,7,0
68,7,0
69,7,0
70,7,0
71,7,0
72,7,0
73,7,0
74,7,0
75,7,0
76,7,0
77,7,0
78,7,0
79,7,0
80,7,0
81,7,0
82,7,0
83,7,0
84,7,0
85,7,0
86,7,0
87,7,0
88,7,0
89,7,0
90,7,0
91,7,0
92,7,0
93,7,0
94,7,0
95,7,0
96,7,0
97,7,0
98,7,0
99,7,0
100,7,0
101,7,0
102,7,0
103,7,0
104,7,0
105,7,0
106,7,0
107,7,0
108,7,0
109,7,0
110,7,0
111,7,0
112,7,0
113,7,0
114,7,0
115,7,0
116,7,0
117,7,0
118,7,0
119,7,0
120,7,0
121,7,0
122,7,0
123,7,0
124,7,0
125,7,0
126,7,0
127,7,0
0,8,0
1,8,0
2,8,0
3,8,0
4,8,0
5,8,0
6,8,0
7,8,0
8,8,0
9,8,0
10,8,0
11,8,0
12,8,0
13,8,0
14,8,0
15,8,0
16,8,0
17,8,0
18,8,0
19,8,0
20,8,0
21,8,0
22,8,0
23,8,0
24,8,0
25,8,0
26,8,0
27,8,0
28,8,0
29,8,0
30,8,0
31,8,0
32,8,0
33,8,0
34,8,0
35,8,0
36,8,0
37,8,0
38,8,0
39,8,0
40,8,0
41,8,0
42,8,0
43,8,0
44,8,0
45,8,0
46,8,0
47,8,0
48,8,0
49,8,0
50,8,0
51,8,0
52,8,0
53,8,0
54,8,0
55,8,0
56,8,0
57,8,0
58,8,0
59,8,0
60,8,0
61,8,0
62,8,0
63,8,0
64,8,0
65,8,0
66,8,0
67,8,0
68,8,0
69,8,0
70,8,0
71,8,0
72,8,0
73,8,0
74,8,0
75,8,0
76,8,0
77,8,0
78,8,0
79,8,0
80,8,0
81,8,0
82,8,0
83,8,0
84,8,0
85,8,0
86,8,0
87,8,0
88,8,0
89,8,0
90,8,0
91,8,0
92,8,0
93,8,0
94,8,0
95,8,0
96,8,0
97,8,0
98,8,0
99,8,0
100,8,0
101,8,0
102,8,0
103,8,0
104,8,0
105,8,0
106,8,0
107,8,0
108,8,0
109,8,0
110,8,0
111,8,0
112,8,0
113,8,0
114,8,0
115,8,0
116,8,0
117,8,0
118,8,0
119,8,0
120,8,0
121,8,0
122,8,0
123,8,0
124,8,0
125,8,0
126,8,0
127,8,0
0,9,0
1,9,0
2,9,0
3,9,0
4,9,0
5,9,0
6,9,0
7,9,0
8,9,0
9,9,0
10,9,0
11,9,0
12,9,0
13,9,0
14,9,0
15,9,0
16,9,0
17,9,0
18,9,0
19,9,0
20,9,0
21,9,0
22,9,0
23,9,0
24,9,0
25,9,0
26,9,0
27,9,0
28,9,0
29,9,0
30,9,0
31,9,0
32,9,0
33,9,0
34,9,0
35,9,0
36,9,0
37,9,0
38,9,0
39,9,0
40,9,0
41,9,0
42,9,0
43,9,0
44,9,0
45,9,0
46,9,0
47,9,0
48,9,0
49,9,0
50,9,0
51,9,0
52,9,0
53,9,0
54,9,0
55,9,0
56,9,0
57,9,0
58,9,0
59,9,0
60,9,0
61,9,0
62,9,0
63,9,0
64,9,0
65,9,0
66,9,0
67,9,0
68,9,0
69,9,0
70,9,0
71,9,0
72,9,0
73,9,0
74,9,0
75,9,0
76,9,0
77,9,0
78,9,0
79,9,0
80,9,0
81,9,0
82,9,0
83,9,0
84,9,0
85,9,0
86,9,0
87,9,0
88,9,0
89,9,0
90,9,0
91,9,0
92,9,0
93,9,0
94,9,0
95,9,0
96,9,0
97,9,0
98,9,0
99,9,0
100,9,0
101,9,0
102,9,0
103,9,0
104,9,0
105,9,0
106,9,0
107,9,0
108,9,0
109,9,0
110,9,0
111,9,0
112,9,0
113,9,0
114,9,0
115,9,0
116,9,0
117,9,0
118,9,0
119,9,0
120,9,0
121,9,0
122,9,0
123,9,0
124,9,0
125,9,0
126,9,0
127,9,0
0,10,0
1,10,0
2,10,0
3,10,0
4,10,0
5,10,0
6,10,0
7,10,0
8,10,0
9,10,0
10,10,0
11,10,0
12,10,0
13,10,0
14,10,0
15,10,0
16,10,0
17,10,0
18,10,0
19,10,0
20,10,0
21,10,0
22,10,0
23,10,0
24,10,0
25,10,0
26,10,0
27,10,0
28,10,0
29,10,0
30,10,0
31,10,0
32,10,0
33,10,0
34,10,0
35,10,0
36,10,0
37,10,0
38,10,0
39,10,0
40,10,0
41,10,0
42,10,0
43,10,0
44,10,0
45,10,0
46,10,0
47,10,0
48,10,0
49,10,0
50,10,0
51,10,0
52,10,0
53,10,0
54,10,0
55,10,0
56,10,0
57,10,0
58,10,0
59,10,0
60,10,0
61,10,0
62,10,0
63,10,0
64,10,0
65,10,0
66,10,0
67,10,0
68,10,0
69,10,0
70,10,0
71,10,0
72,10,0
73,10,0
74,10,0
75,10,0
76,10,0
77,10,0
78,10,0
79,10,0
80,10,0
81,10,0
82,10,0
83,10,0
84,10,0
85,10,0
86,10,0
87,10,0
88,10,0
89,10,0
90,10,0
91,10,0
92,10,0
93,10,0
94,10,0
95,10,0
96,10,0
97,10,0
98,10,0
99,10,0
100,10,0
101,10,0
102,10,0
103,10,0
104,10,0
105,10,0
106,10,0
107,10,0
108,10,0
109,10,0
110,10,0
111,10,0
112,10,0
113,10,0
114,10,0
115,10,0
116,10,0
117,10,0
118,10,0
119,10,0
120,10,0
121,10,0
122,10,0
123,10,0
124,10,0
125,10,0
126,10,0
127,10,0
0,11,0
1,11,0
2,11,0
3,11,0
4,11,0
5,11,0
6,11,0
7,11,0
8,11,0
9,11,0
10,11,0
11,11,0
12,11,0
13,11,0
14,11,0
15,11,0
16,11,0
17,11,0
18,11,0
19,11,0
20,11,0
21,11,0
22,11,0
23,11,0
24,11,0
25,11,0
26,11,0
27,11,0
28,11,0
29,11,0
30,11,0
31,11,0
32,11,0
33,11,0
34,11,0
35,11,0
36,11,0
37,11,0
38,11,0
39,11,0
40,11,0
41,11,0
42,11,0
43,11,0
44,11,0
45,11,0
46,11,0
47,11,0
48,11,0
49,11,0
50,11,0
51,11,0
52,11,0
53,11,0
54,11,0
55,11,0
56,11,0
57,11,0
58,11,0
59,11,0
60,11,0
61,11,0
62,11,0
63,11,0
64,11,0
65,11,0
66,11,0
67,11,0
68,11,0
69,11,0
70,11,0
71,11,0
72,11,0
73,11,0
74,11,0
75,11,0
76,11,0
77,11,0
78,11,0
79,11,0
80,11,0
81,11,0
82,11,0
83,11,0
84,11,0
85,11,0
86,11,0
87,11,0
88,11,0
89,11,0
90,11,0
91,11,0
92,11,0
93,11,0
94,11,0
95,11,0
96,11,0
97,11,0
98,11,0
99,11,0
100,11,0
101,11,0
102,11,0
103,11,0
104,11,0
105,11,0
106,11,0
107,11,0
108,11,0
109,11,0
110,11,0
111,11,0
112,11,0
113,11,0
114,11,0
115,11,0
116,11,0
117,11,0
118,11,0
119,11,0
120,11,0
121,11,0
122,11,0
123,11,0
124,11,0
125,11,0
126,11,0
127,11,0
0,12,0
1,12,0
2,12,0
3,12,0
4,12,0
5,12,0
6,12,0
7,12,0
8,12,0
9,12,0
10,12,0
11,12,0
12,12,0
13,12,0
14,12,0
15,12,0
16,12,0
17,12,0
18,12,0
19,12,0
20,12,0
21,12,0
22,12,0
23,12,0
24,12,0
25,12,0
26,12,0
27,12,0
28,12,0
29,12,0
30,12,0
31,12,0
32,12,0
33,12,0
34,12,0
35,12,0
36,12,0
37,12,0
38,12,0
39,12,0
40,12,0
41,12,0
42,12,0
43,12,0
44,12,0
45,12,0
46,12,0
47,12,0
48,12,0
49,12,0
50,12,0
51,12,0
52,12,0
53,12,0
54,12,0
55,12,0
56,12,0
57,12,0
58,12,0
59,12,0
60,12,0
61,12,0
62,12,0
63,12,0
64,12,0
65,12,0
66,12,0
67,12,0
68,12,0
69,12,0
70,12,0
71,12,0
72,12,0
73,12,0
74,12,0
75,12,0
76,12,0
77,12,0
78,12,0
79,12,0
80,12,0
81,12,0
82,12,0
83,12,0
84,12,0
85,12,0
86,12,0
87,12,0
88,12,0
89,12,0
90,12,0
91,12,0
92,12,0
93,12,0
94,12,0
95,12,0
96,12,0
97,12,0
98,12,0
99,12,0
100,12,0
101,12,0
102,12,0
103,12,0
104,12,0
105,12,0
106,12,0
107,12,0
108,12,0
109,12,0
110,12,0
111,12,0
112,12,0
113,12,0
114,12,0
115,12,0
116,12,0
117,12,0
118,12,0
119,12,0
120,12,0
121,12,0
122,12,0
123,12,0
124,12,0
125,12,0
126,12,0
127,12,0
0,13,0
1,13,0
2,13,0
3,13,0
4,13,0
5,13,0
6,13,0
7,13,0
8,13,0
9,13,0
10,13,0
11,13,0
12,13,0
13,13,0
14,13,0
15,13,0
16,13,0
17,13,0
18,13,0
19,13,0
20,13,0
21,13,0
22,13,0
23,13,0
24,13,0
25,13,0
26,13,0
27,13,0
28,13,0
29,13,0
30,13,0
31,13,0
32,13,0
33,13,0
34,13,0
35,13,0
36,13,0
37,13,0
38,13,0
39,13,0
40,13,0
41,13,0
42,13,0
43,13,0
44,13,0
45,13,0
46,13,0
47,13,0
48,13,0
49,13,0
50,13,0
51,13,0
52,13,0
53,13,0
54,13,0
55,13,0
56,13,0
57,13,0
58,13,0
59,13,0
60,13,0
61,13,0
62,13,0
63,13,0
64,13,0
65,13,0
66,13,0
67,13,0
68,13,0
69,13,0
70,13,0
71,13,0
72,13,0
73,13,0
74,13,0
75,13,0
76,13,0
77,13,0
78,13,0
79,13,0
80,13,0
81,13,0
82,13,0
83,13,0
84,13,0
85,13,0
86,13,0
87,13,0
88,13,0
89,13,0
90,13,0
91,13,0
92,13,0
93,13,0
94,13,0
95,13,0
96,13,0
97,13,0
98,13,0
99,13,0
100,13,0
101,13,0
102,13,0
103,13,0
104,13,0
105,13,0
106,13,0
107,13,0
108,13,0
109,13,0
110,13,0
111,13,0
112,13,0
113,13,0
114,13,0
115,13,0
116,13,0
117,13,0
118,13,0
119,13,0
120,13,0
121,13,0
122,13,0
123,13,0
124,13,0
125,13,0
126,13,0
127,13,0
0,14,0
1,14,0
2,14,0
3,14,0
4,14,0
5,14,0
6,14,0
7,14,0
8,14,0
9,14,0
10,14,0
11,14,0
12,14,0
13,14,0
14,14,0
15,14,0
16,14,0
17,14,0
18,14,0
19,14,0
20,14,0
21,14,0
22,14,0
23,14,0
24,14,0
25,14,0
26,14,0
27,14,0
28,14,0
29,14,0
30,14,0
31,14,0
32,14,0
33,14,0
34,14,0
35,14,0
36,14,0
37,14,0
38,14,0
39,14,0
40,14,0
41,14,0
42,14,0
43,14,0
44,14,0
45,14,0
46,14,0
47,14,0
48,14,0
49,14,0
50,14,0
51,14,0
52,14,0
53,14,0
54,14,0
55,14,0
56,14,0
57,14,0
58,14,0
59,14,0
60,14,0
61,14,0
62,14,0
63,14,0
64,14,0
65,14,0
66,14,0
67,14,0
68,14,0
69,14,0
70,14,0
71,14,0
72,14,0
73,14,0
74,14,0
75,14,0
76,14,0
77,14,0
78,14,0
79,14,0
80,14,0
81,14,0
82,14,0
83,14,0
84,14,0
85,14,0
86,14,0
87,14,0
88,14,0
89,14,0
90,14,0
91,14,0
92,14,0
93,14,0
94,14,0
95,14,0
96,14,0
97,14,0
98,14,0
99,14,0
100,14,0
101,14,0
102,14,0
103,14,0
104,14,0
105,14,0
106,14,0
107,14,0
108,14,0
109,14,0
110,14,0
111,14,0
112,14,0
113,14,0
114,14,0
115,14,0
116,14,0
117,14,0
118,14,0
119,14,0
120,14,0
121,14,0
122,14,0
123,14,0
124,14,0
125,14,0
126,14,0
127,14,0
0,15,0
1,15,0
2,15,0
3,15,0
4,15,0
5,15,0
6,15,0
7,15,0
8,15,0
9,15,0
10,15,0
11,15,0
12,15,0
13,15,0
14,15,0
15,15,0
16,15,0
17,15,0
18,15,0
19,15,0
20,15,0
21,15,0
22,15,0
23,15,0
24,15,0
25,15,0
26,15,0
27,15,0
28,15,0
29,15,0
30,15,0
31,15,0
32,15,0
33,15,0
34,15,0
35,15,0
36,15,0
37,15,0
38,15,0
39,15,0
40,15,0
41,15,0
42,15,0
43,15,0
44,15,0
45,15,0
46,15,0
47,15,0
48,15,0
49,15,0
50,15,0
51,15,0
52,15,0
53,15,0
54,15,0
55,15,0
56,15,0
57,15,0
58,15,0
59,15,0
60,15,0
61,15,0
62,15,0
63,15,0
64,15,0
65,15,0
66,15,0
67,15,0
68,15,0
69,15,0
70,15,0
71,15,0
72,15,0
73,15,0
74,15,0
75,15,0
76,15,0
77,15,0
78,15,0
79,15,0
80,15,0
81,15,0
82,15,0
83,15,0
84,15,0
85,15,0
86,15,0
87,15,0
88,15,0
89,15,0
90,15,0
91,15,0
92,15,0
93,15,0
94,15,0
95,15,0
96,15,0
97,15,0
98,15,0
99,15,0
100,15,0
101,15,0
102,15,0
103,15,0
104,15,0
105,15,0
106,15,0
107,15,0
108,15,0
109,15,0
110,15,0
111,15,0
112,15,0
113,15,0
114,15,0
115,15,0
116,15,0
117,15,0
118,15,0
119,15,0
120,15,0
121,15,0
122,15,0
123,15,0
124,15,0
125,15,0
126,15,0
127,15,0
0,16,0
1,16,0
2,16,0
3,16,0
4,16,0
5,16,0
6,16,0
7,16,0
8,16,0
9,16,0
10,16,0
11,16,0
12,16,0
13,16,0
14,16,0
15,16,0
16,16,0
17,16,0
18,16,0
19,16,0
20,16,0
21,16,0
22,16,0
23,16,0
24,16,0
25,16,0
26,16,0
27,16,0
28,16,0
29,16,0
30,16,0
31,16,0
32,16,0
33,16,0
34,16,0
35,16,0
36,16,0
37,16,0
38,16,0
39,16,0
40,16,0
41,16,0
42,16,0
43,16,0
44,16,0
45,16,0
46,16,0
47,16,0
48,16,0
49,16,0
50,16,0
51,16,0
52,16,0
53,16,0
54,16,0
55,16,0
56,16,0
57,16,0
58,16,0
59,16,0
60,16,0
61,16,0
62,16,0
63,16,0
64,16,0
65,16,0
66,16,0
67,16,0
68,16,0
69,16,0
70,16,0
71,16,0
72,16,0
73,16,0
74,16,0
75,16,0
76,16,0
77,16,0
78,16,0
79,16,0
80,16,0
81,16,0
82,16,0
83,16,0
84,16,0
85,16,0
86,16,0
87,16,0
88,16,0
89,16,0
90,16,0
91,16,0
92,16,0
93,16,0
94,16,0
95,16,0
96,16,0
97,16,0
98,16,0
99,16,0
100,16,0
101,16,0
102,16,0
103,16,0
104,16,0
105,16,0
106,16,0
107,16,0
108,16,0
109,16,0
110,16,0
111,16,0
112,16,0
113,16,0
114,16,0
115,16,0
116,16,0
117,16,0
118,16,0
119,16,0
120,16,0
121,16,0
122,16,0
123,16,0
124,16,0
125,16,0
126,16,0
127,16,0
0,17,0
1,17,0
2,17,0
3,17,0
4,17,0
5,17,0
6,17,0
7,17,0
8,17,0
9,17,0
10,17,0
11,17,0
12,17,0
13,17,0
14,17,0
15,17,0
16,17,0
17,17,0
18,17,0
19,17,0
20,17,0
21,17,0
22,17,0
23,17,0
24,17,0
25,17,0
26,17,0
27,17,0
28,17,0
29,17,0
30,17,0
31,17,0
32,17,0
33,17,0
34,17,0
35,17,0
36,17,0
37,17,0
38,17,0
39,17,0
40,17,0
41,17,0
42,17,0
43,17,0
44,17,0
45,17,0
46,17,0
47,17,0
48,17,0
49,17,0
50,17,0
51,17,0
52,17,0
53,17,0
54,17,0
55,17,0
56,17,0
57,17,0
58,17,0
59,17,0
60,17,0
61,17,0
62,17,0
63,17,0
64,17,0
65,17,0
66,17,0
67,17,0
68,17,0
69,17,0
70,17,0
71,17,0
72,17,0
73,17,0
74,17,0
75,17,0
76,17,0
77,17,0
78,17,0
79,17,0
80,17,0
81,17,0
82,17,0
83,17,0
84,17,0
85,17,0
86,17,0
87,17,0
88,17,0
89,17,0
90,17,0
91,17,0
92,17,0
93,17,0
94,17,0
95,17,0
96,17,0
97,17,0
98,17,0
99,17,0
100,17,0
101,17,0
102,17,0
103,17,0
104,17,0
105,17,0
106,17,0
107,17,0
108,17,0
109,17,0
110,17,0
111,17,0
112,17,0
113,17,0
114,17,0
115,17,0
116,17,0
117,17,0
118,17,0
119,17,0
120,17,0
121,17,0
122,17,0
123,17,0
124,17,0
125,17,0
126,17,0
127,17,0
0,18,0
1,18,0
2,18,0
3,18,0
4,18,0
5,18,0
6,18,0
7,18,0
8,18,0
9,18,0
10,18,0
11,18,0
12,18,0
13,18,0
14,18,0
15,18,0
16,18,0
17,18,0
18,18,0
19,18,0
20,18,0
21,18,0
22,18,0
23,18,0
24,18,0
25,18,0
26,18,0
27,18,0
28,18,0
29,18,0
30,18,0
31,18,0
32,18,0
33,18,0
34,18,0
35,18,0
36,18,0
37,18,0
38,18,0
39,18,0
40,18,0
41,18,0
42,18,0
43,18,0
44,18,0
45,18,0
46,18,0
47,18,0
48,18,0
49,18,0
50,18,0
51,18,0
52,18,0
53,18,0
54,18,0
55,18,0
56,18,0
57,18,0
58,18,0
59,18,0
60,18,0
61,18,0
62,18,0
63,18,0
64,18,0
65,18,0
66,18,0
67,18,0
68,18,0
69,18,0
70,18,0
71,18,0
72,18,0
73,18,0
74,18,0
75,18,0
76,18,0
77,18,0
78,18,0
79,18,0
80,18,0
81,18,0
82,18,0
83,18,0
84,18,0
85,18,0
86,18,0
87,18,0
88,18,0
89,18,0
90,18,0
91,18,0
92,18,0
93,18,0
94,18,0
95,18,0
96,18,0
97,18,0
98,18,0
99,18,0
100,18,0
101,18,0
102,18,0
103,18,0
104,18,0
105,18,0
106,18,0
107,18,0
108,18,0
109,18,0
110,18,0
111,18,0
112,18,0
113,18,0
114,18,0
115,18,0
116,18,0
117,18,0
118,18,0
119,18,0
120,18,0
121,18,0
122,18,0
123,18,0
124,18,0
125,18,0
126,18,0
127,18,0
0,19,0
1,19,0
2,19,0
3,19,0
4,19,0
5,19,0
6,19,0
7,19,0
8,19,0
9,19,0
10,19,0
11,19,0
12,19,0
13,19,0
14,19,0
15,19,0
16,19,0
17,19,0
18,19,0
19,19,0
20,19,0
21,19,0
22,19,0
23,19,0
24,19,0
25,19,0
26,19,0
27,19,0
28,19,0
29,19,0
30,19,0
31,19,0
32,19,0
33,19,0
34,19,0
35,19,0
36,19,0
37,19,0
38,19,0
39,19,0
40,19,0
41,19,0
42,19,0
43,19,0
44,19,0
45,19,0
46,19,0
47,19,0
48,19,0
49,19,0
50,19,0
51,19,0
52,19,0
53,19,0
54,19,0
55,19,0
56,19,0
57,19,0
58,19,0
59,19,0
60,19,0
61,19,0
62,19,0
63,19,0
64,19,0
65,19,0
66,19,0
67,19,0
68,19,0
69,19,0
70,19,0
71,19,0
72,19,0
73,19,0
74,19,0
75,19,0
76,19,0
77,19,0
78,19,0
79,19,0
80,19,0
81,19,0
82,19,0
83,19,0
84,19,0
85,19,0
86,19,0
87,19,0
88,19,0
89,19,0
90,19,0
91,19,0
92,19,0
93,19,0
94,19,0
95,19,0
96,19,0
97,19,0
98,19,0
99,19,0
100,19,0
101,19,0
102,19,0
103,19,0
104,19,0
105,19,0
106,19,0
107,19,0
108,19,0
109,19,0
110,19,0
111,19,0
112,19,0
113,19,0
114,19,0
115,19,0
116,19,0
117,19,0
118,19,0
119,19,0
120,19,0
121,19,0
122,19,0
123,19,0
124,19,0
125,19,0
126,19,0
127,19,0
0,20,0
1,20,0
2,20,0
3,20,0
4,20,0
5,20,0
6,20,0
7,20,0
8,20,0
9,20,0
10,20,0
11,20,0
12,20,0
13,20,0
14,20,0
15,20,0
16,20,0
17,20,0
18,20,0
19,20,0
20,20,0
21,20,0
22,20,0
23,20,0
24,20,0
25,20,0
26,20,0
27,20,0
28,20,0
29,20,0
30,20,0
31,20,0
32,20,0
33,20,0
34,20,0
35,20,0
36,20,0
37,20,0
38,20,0
39,20,0
40,20,0
41,20,0
42,20,0
43,20,0
44,20,0
45,20,0
46,20,0
47,20,0
48,20,0
49,20,0
50,20,0
51,20,0
52,20,0
53,20,0
54,20,0
55,20,0
56,20,0
57,20,0
58,20,0
59,20,0
60,20,0
61,20,0
62,20,0
63,20,0
64,20,0
65,20,0
66,20,0
67,20,0
68,20,0
69,20,0
70,20,0
71,20,0
72,20,0
73,20,0
74,20,0
75,20,0
76,20,0
77,20,0
78,20,0
79,20,0
80,20,0
81,20,0
82,20,0
83,20,0
84,20,0
85,20,0
86,20,0
87,20,0
88,20,0
89,20,0
90,20,0
91,20,0
92,20,0
93,20,0
94,20,0
95,20,0
96,20,0
97,20,0
98,20,0
99,20,0
100,20,0
101,20,0
102,20,0
103,20,0
104,20,0
105,20,0
106,20,0
107,20,0
108,20,0
109,20,0
110,20,0
111,20,0
112,20,0
113,20,0
114,20,0
115,20,0
116,20,0
117,20,0
118,20,0
119,20,0
120,20,0
121,20,0
122,20,0
123,20,0
124,20,0
125,20,0
126,20,0
127,20,0
0,21,0
1,21,0
2,21,0
3,21,0
4,21,0
5,21,0
6,21,0
7,21,0
8,21,0
9,21,0
10,21,0
11,21,0
12,21,0
13,21,0
14,21,0
15,21,0
16,21,0
17,21,0
18,21,0
19,21,0
20,21,0
21,21,0
22,21,0
23,21,0
24,21,0
25,21,0
26,21,0
27,21,0
28,21,0
29,21,0
30,21,0
31,21,0
32,21,0
33,21,0
34,21,0
35,21,0
36,21,0
37,21,0
38,21,0
39,21,0
40,21,0
41,21,0
42,21,0
43,21,0
44,21,0
45,21,0
46,21,0
47,21,0
48,21,0
49,21,0
50,21,0
51,21,0
52,21,0
53,21,0
54,21,0
55,21,0
56,21,0
57,21,0
58,21,0
59,21,0
60,21,0
61,21,0
62,21,0
63,21,0
64,21,0
65,21,0
66,21,0
67,21,0
68,21,0
69,21,0
70,21,0
71,21,0
72,21,0
73,21,0
74,21,0
75,21,0
76,21,0
77,21,0
78,21,0
79,21,0
80,21,0
81,21,0
82,21,0
83,21,0
84,21,0
85,21,0
86,21,0
87,21,0
88,21,0
89,21,0
90,21,0
91,21,0
92,21,0
93,21,0
94,21,0
95,21,0
96,21,0
97,21,0
98,21,0
99,21,0
100,21,0
101,21,0
102,21,0
103,21,0
104,21,0
105,21,0
106,21,0
107,21,0
108,21,0
109,21,0
110,21,0
111,21,0
112,21,0
113,21,0
114,21,0
115,21,0
116,21,0
117,21,0
118,21,0
119,21,0
120,21,0
121,21,0
122,21,0
123,21,0
124,21,0
125,21,0
126,21,0
127,21,0
0,22,0
1,22,0
2,22,0
3,22,0
4,22,0
5,22,0
6,22,0
7,22,0
8,22,0
9,22,0
10,22,0
11,22,0
12,22,0
13,22,0
14,22,0
15,22,0
16,22,0
17,22,0
18,22,0
19,22,0
20,22,0
21,22,0
22,22,0
23,22,0
24,22,0
25,22,0
26,22,0
27,22,0
28,22,0
29,22,0
30,22,0
31,22,0
32,22,0
33,22,0
34,22,0
35,22,0
36,22,0
37,22,0
38,22,0
39,22,0
40,22,0
41,22,0
42,22,0
43,22,0
44,22,0
45,22,0
46,22,0
47,22,0
48,22,0
49,22,0
50,22,0
51,22,0
52,22,0
53,22,0
54,22,0
55,22,0
56,22,0
57,22,0
58,22,0
59,22,0
60,22,0
61,22,0
62,22,0
63,22,0
64,22,0
65,22,0
66,22,0
67,22,0
68,22,0
69,22,0
70,22,0
71,22,0
72,22,0
73,22,0
74,22,0
75,22,0
76,22,0
77,22,0
78,22,0
79,22,0
80,22,0
81,22,0
82,22,0
83,22,0
84,22,0
85,22,0
86,22,0
87,22,0
88,22,0
89,22,0
90,22,0
91,22,0
92,22,0
93,22,0
94,22,0
95,22,0
96,22,0
97,22,0
98,22,0
99,22,0
100,22,0
101,22,0
102,22,0
103,22,0
104,22,0
105,22,0
106,22,0
107,22,0
108,22,0
109,22,0
110,22,0
111,22,0
112,22,0
113,22,0
114,22,0
115,22,0
116,22,0
117,22,0
118,22,0
119,22,0
120,22,0
121,22,0
122,22,0
123,22,0
124,22,0
125,22,0
126,22,0
127,22,0
0,23,0
1,23,0
2,23,0
3,23,0
4,23,0
5,23,0
6,23,0
7,23,0
8,23,0
9,23,0
10,23,0
11,23,0
12,23,0
13,23,0
14,23,0
15,23,0
16,23,0
17,23,0
18,23,0
19,23,0
20,23,0
21,23,0
22,23,0
23,23,0
24,23,0
25,23,0
26,23,0
27,23,0
28,23,0
29,23,0
30,23,0
31,23,0
32,23,0
33,23,0
34,23,0
35,23,0
36,23,0
37,23,0
38,23,0
39,23,0
40,23,0
41,23,0
42,23,0
43,23,0
44,23,0
45,23,0
46,23,0
47,23,0
48,23,0
49,23,0
50,23,0
51,23,0
52,23,0
53,23,0
54,23,0
55,23,0
56,23,0
57,23,0
58,23,0
59,23,0
60,23,0
61,23,0
62,23,0
63,23,0
64,23,0
65,23,0
66,23,0
67,23,0
68,23,0
69,23,0
70,23,0
71,23,0
72,23,0
73,23,0
74,23,0
75,23,0
76,23,0
77,23,0
78,23,0
79,23,0
80,23,0
81,23,0
82,23,0
83,23,0
84,23,0
85,23,0
86,23,0
87,23,0
88,23,0
89,23,0
90,23,0
91,23,0
92,23,0
93,23,0
94,23,0
95,23,0
96,23,0
97,23,0
98,23,0
99,23,0
100,23,0
101,23,0
102,23,0
103,23,0
104,23,0
105,23,0
106,23,0
107,23,0
108,23,0
109,23,0
110,23,0
111,23,0
112,23,0
113,23,0
114,23,0
115,23,0
116,23,0
117,23,0
118,23,0
119,23,0
120,23,0
121,23,0
122,23,0
123,23,0
124,23,0
125,23,0
126,23,0
127,23,0
0,24,0
1,24,0
2,24,0
3,24,0
4,24,0
5,24,0
6,24,0
7,24,0
8,24,0
9,24,0
10,24,0
11,24,0
12,24,0
13,24,0
14,24,0
15,24,0
16,24,0
17,24,0
18,24,0
19,24,0
20,24,0
21,24,0
22,24,0
23,24,0
24,24,0
25,24,0
26,24,0
27,24,0
28,24,0
29,24,0
30,24,0
31,24,0
32,24,0
33,24,0
34,24,0
35,24,0
36,24,0
37,24,0
38,24,0
39,24,0
40,24,0
41,24,0
42,24,0
43,24,0
44,24,0
45,24,0
46,24,0
47,24,0
48,24,0
49,24,0
50,24,0
51,24,0
52,24,0
53,24,0
54,24,0
55,24,0
56,24,0
57,24,0
58,24,0
59,24,0
60,24,0
61,24,0
62,24,0
63,24,0
64,24,0
65,24,0
66,24,0
67,24,0
68,24,0
69,24,0
70,24,0
71,24,0
72,24,0
73,24,0
74,24,0
75,24,0
76,24,0
77,24,0
78,24,0
79,24,0
80,24,0
81,24,0
82,24,0
83,24,0
84,24,0
85,24,0
86,24,0
87,24,0
88,24,0
89,24,0
90,24,0
91,24,0
92,24,0
93,24,0
94,24,0
95,24,0
96,24,0
97,24,0
98,24,0
99,24,0
100,24,0
101,24,0
102,24,0
103,24,0
104,24,0
105,24,0
106,24,0
107,24,0
108,24,0
109,24,0
110,24,0
111,24,0
112,24,0
113,24,0
114,24,0
115,24,0
116,24,0
117,24,0
118,24,0
119,24,0
120,24,0
121,24,0
122,24,0
123,24,0
124,24,0
125,24,0
126,24,0
127,24,0
0,25,0
1,25,0
2,25,0
3,25,0
4,25,0
5,25,0
6,25,0
7,25,0
8,25,0
9,25,0
10,25,0
11,25,0
12,25,0
13,25,0
14,25,0
15,25,0
16,25,0
17,25,0
18,25,0
19,25,0
20,25,0
21,25,0
22,25,0
23,25,0
24,25,0
25,25,0
26,25,0
27,25,0
28,25,0
29,25,0
30,25,0
31,25,0
32,25,0
33,25,0
34,25,0
35,25,0
36,25,0
37,25,0
38,25,0
39,25,0
40,25,0
41,25,0
42,25,0
43,25,0
44,25,0
45,25,0
46,25,0
47,25,0
48,25,0
49,25,0
50,25,0
51,25,0
52,25,0
53,25,0
54,25,0
55,25,0
56,25,0
57,25,0
58,25,0
59,25,0
60,25,0
61,25,0
62,25,0
63,25,0
64,25,0
65,25,0
66,25,0
67,25,0
68,25,0
69,25,0
70,25,0
71,25,0
72,25,0
73,25,0
74,25,0
75,25,0
76,25,0
77,25,0
78,25,0
79,25,0
80,25,0
81,25,0
82,25,0
83,25,0
84,25,0
85,25,0
86,25,0
87,25,0
88,25,0
89,25,0
90,25,0
91,25,0
92,25,0
93,25,0
94,25,0
95,25,0
96,25,0
97,25,0
98,25,0
99,25,0
100,25,0
101,25,0
102,25,0
103,25,0
104,25,0
105,25,0
106,25,0
107,25,0
108,25,0
109,25,0
110,25,0
111,25,0
112,25,0
113,25,0
114,25,0
115,25,0
116,25,0
117,25,0
118,25,0
119,25,0
120,25,0
121,25,0
122,25,0
123,25,0
124,25,0
125,25,0
126,25,0
127,25,0
0,26,0
1,26,0
2,26,0
3,26,0
4,26,0
5,26,0
6,26,0
7,26,0
8,26,0
9,26,0
10,26,0
11,26,0
12,26,0
13,26,0
14,26,0
15,26,0
16,26,0
17,26,0
18,26,0
19,26,0
20,26,0
21,26,0
22,26,0
23,26,0
24,26,0
25,26,0
26,26,0
27,26,0
28,26,0
29,26,0
30,26,0
31,26,0
32,26,0
33,26,0
34,26,0
35,26,0
36,26,0
37,26,0
38,26,0
39,26,0
40,26,0
41,26,0
42,26,0
43,26,0
44,26,0
45,26,0
46,26,0
47,26,0
48,26,0
49,26,0
50,26,0
51,26,0
52,26,0
53,26,0
54,26,0
55,26,0
56,26,0
57,26,0
58,26,0
59,26,0
60,26,0
61,26,0
62,26,0
63,26,0
64,26,0
65,26,0
66,26,0
67,26,0
68,26,0
69,26,0
70,26,0
71,26,0
72,26,0
73,26,0
74,26,0
75,26,0
76,26,0
77,26,0
78,26,0
79,26,0
80,26,0
81,26,0
82,26,0
83,26,0
84,26,0
85,26,0
86,26,0
87,26,0
88,26,0
89,26,0
90,26,0
91,26,0
92,26,0
93,26,0
94,26,0
95,26,0
96,26,0
97,26,0
98,26,0
99,26,0
100,26,0
101,26,0
102,26,0
103,26,0
104,26,0
105,26,0
106,26,0
107,26,0
108,26,0
109,26,0
110,26,0
111,26,0
112,26,0
113,26,0
114,26,0
115,26,0
116,26,0
117,26,0
118,26,0
119,26,0
120,26,0
121,26,0
122,26,0
123,26,0
124,26,0
125,26,0
126,26,0
127,26,0
0,27,0
1,27,0
2,27,0
3,27,0
4,27,0
5,27,0
6,27,0
7,27,0
8,27,0
9,27,0
10,27,0
11,27,0
12,27,0
13,27,0
14,27,0
15,27,0
16,27,0
17,27,0
18,27,0
19,27,0
20,27,0
21,27,0
22,27,0
23,27,0
24,27,0
25,27,0
26,27,0
27,27,0
28,27,0
29,27,0
30,27,0
31,27,0
32,27,0
33,27,0
34,27,0
35,27,0
36,27,0
37,27,0
38,27,0
39,27,0
40,27,0
41,27,0
42,27,0
43,27,0
44,27,0
45,27,0
46,27,0
47,27,0
48,27,0
49,27,0
50,27,0
51,27,0
52,27,0
53,27,0
54,27,0
55,27,0
56,27,0
57,27,0
58,27,0
59,27,0
60,27,0
61,27,0
62,27,0
63,27,0
64,27,0
65,27,0
66,27,0
67,27,0
68,27,0
69,27,0
70,27,0
71,27,0
72,27,0
73,27,0
74,27,0
75,27,0
76,27,0
77,27,0
78,27,0
79,27,0
80,27,0
81,27,0
82,27,0
83,27,0
84,27,0
85,27,0
86,27,0
87,27,0
88,27,0
89,27,0
90,27,0
91,27,0
92,27,0
93,27,0
94,27,0
95,27,0
96,27,0
97,27,0
98,27,0
99,27,0
100,27,0
101,27,0
102,27,0
103,27,0
104,27,0
105,27,0
106,27,0
107,27,0
108,27,0
109,27,0
110,27,0
111,27,0
112,27,0
113,27,0
114,27,0
115,27,0
116,27,0
117,27,0
118,27,0
119,27,0
120,27,0
121,27,0
122,27,0
123,27,0
124,27,0
125,27,0
126,27,0
127,27,0
0,28,0
1,28,0
2,28,0
3,28,0
4,28,0
5,28,0
6,28,0
7,28,0
8,28,0
9,28,0
10,28,0
11,28,0
12,28,0
13,28,0
14,28,0
15,28,0
16,28,0
17,28,0
18,28,0
19,28,0
20,28,0
21,28,0
22,28,0
23,28,0
24,28,0
25,28,0
26,28,0
27,28,0
28,28,0
29,28,0
30,28,0
31,28,0
32,28,0
33,28,0
34,28,0
35,28,0
36,28,0
37,28,0
38,28,0
39,28,0
40,28,0
41,28,0
42,28,0
43,28,0
44,28,0
45,28,0
46,28,0
47,28,0
48,28,0
49,28,0
50,28,0
51,28,0
52,28,0
53,28,0
54,28,0
55,28,0
56,28,0
57,28,0
58,28,0
59,28,0
60,28,0
61,28,0
62,28,0
63,28,0
64,28,0
65,28,0
66,28,0
67,28,0
68,28,0
69,28,0
70,28,0
71,28,0
72,28,0
73,28,0
74,28,0
75,28,0
76,28,0
77,28,0
78,28,0
79,28,0
80,28,0
81,28,0
82,28,0
83,28,0
84,28,0
85,28,0
86,28,0
87,28,0
88,28,0
89,28,0
90,28,0
91,28,0
92,28,0
93,28,0
94,28,0
95,28,0
96,28,0
97,28,0
98,28,0
99,28,0
100,28,0
101,28,0
102,28,0
103,28,0
104,28,0
105,28,0
106,28,0
107,28,0
108,28,0
109,28,0
110,28,0
111,28,0
112,28,0
113,28,0
114,28,0
115,28,0
116,28,0
117,28,0
118,28,0
119,28,0
120,28,0
121,28,0
122,28,0
123,28,0
124,28,0
125,28,0
126,28,0
127,28,0
0,29,0
1,29,0
2,29,0
3,29,0
4,29,0
5,29,0
6,29,0
7,29,0
8,29,0
9,29,0
10,29,0
11,29,0
12,29,0
13,29,0
14,29,0
15,29,0
16,29,0
17,29,0
18,29,0
19,29,0
20,29,0
21,29,0
22,29,0
23,29,0
24,29,0
25,29,0
26,29,0
27,29,0
28,29,0
29,29,0
30,29,0
31,29,0
32,29,0
33,29,0
34,29,0
35,29,0
36,29,0
37,29,0
38,29,0
39,29,0
40,29,0
41,29,0
42,29,0
43,29,0
44,29,0
45,29,0
46,29,0
47,29,0
48,29,0
49,29,0
50,29,0
51,29,0
52,29,0
53,29,0
54,29,0
55,29,0
56,29,0
57,29,0
58,29,0
59,29,0
60,29,0
61,29,0
62,29,0
63,29,0
64,29,0
65,29,0
66,29,0
67,29,0
68,29,0
69,29,0
70,29,0
71,29,0
72,29,0
73,29,0
74,29,0
75,29,0
76,29,0
77,29,0
78,29,0
79,29,0
80,29,0
81,29,0
82,29,0
83,29,0
84,29,0
85,29,0
86,29,0
87,29,0
88,29,0
89,29,0
90,29,0
91,29,0
92,29,0
93,29,0
94,29,0
95,29,0
96,29,0
97,29,0
98,29,0
99,29,0
100,29,0
101,29,0
102,29,0
103,29,0
104,29,0
105,29,0
106,29,0
107,29,0
108,29,0
109,29,0
110,29,0
111,29,0
112,29,0
113,29,0
114,29,0
115,29,0
116,29,0
117,29,0
118,29,0
119,29,0
120,29,0
121,29,0
122,29,0
123,29,0
124,29,0
125,29,0
126,29,0
127,29,0
0,30,0
1,30,0
2,30,0
3,30,0
4,30,0
5,30,0
6,30,0
7,30,0
8,30,0
9,30,0
10,30,0
11,30,0
12,30,0
13,30,0
14,30,0
15,30,0
16,30,0
17,30,0
18,30,0
19,30,0
20,30,0
21,30,0
22,30,0
23,30,0
24,30,0
25,30,0
26,30,0
27,30,0
28,30,0
29,30,0
30,30,0
31,30,0
32,30,0
33,30,0
34,30,0
35,30,0
36,30,0
37,30,0
38,30,0
39,30,0
40,30,0
41,30,0
42,30,0
43,30,0
44,30,0
45,30,0
46,30,0
47,30,0
48,30,0
49,30,0
50,30,0
51,30,0
52,30,0
53,30,0
54,30,0
55,30,0
56,30,0
57,30,0
58,30,0
59,30,0
60,30,0
61,30,0
62,30,0
63,30,0
64,30,0
65,30,0
66,30,0
67,30,0
68,30,0
69,30,0
70,30,0
71,30,0
72,30,0
73,30,0
74,30,0
75,30,0
76,30,0
77,30,0
78,30,0
79,30,0
80,30,0
81,30,0
82,30,0
83,30,0
84,30,0
85,30,0
86,30,0
87,30,0
88,30,0
89,30,0
90,30,0
91,30,0
92,30,0
93,30,0
94,30,0
95,30,0
96,30,0
97,30,0
98,30,0
99,30,0
100,30,0
101,30,0
102,30,0
103,30,0
104,30,0
105,30,0
106,30,0
107,30,0
108,30,0
109,30,0
110,30,0
111,30,0
112,30,0
113,30,0
114,30,0
115,30,0
116,30,0
117,30,0
118,30,0
119,30,0
120,30,0
121,30,0
122,30,0
123,30,0
124,30,0
125,30,0
126,30,0
127,30,0
0,31,0
1,31,0
2,31,0
3,31,0
4,31,0
5,31,0
6,31,0
7,31,0
8,31,0
9,31,0
10,31,0
11,31,0
12,31,0
13,31,0
14,31,0
15,31,0
16,31,0
17,31,0
18,31,0
19,31,0
20,31,0
21,31,0
22,31,0
23,31,0
24,31,0
25,31,0
26,31,0
27,31,0
28,31,0
29,31,0
30,31,0
31,31,0
32,31,0
33,31,0
34,31,0
35,31,0
36,31,0
37,31,0
38,31,0
39,31,0
40,31,0
41,31,0
42,31,0
43,31,0
44,31,0
45,31,0
46,31,0
47,31,0
48,31,0
49,31,0
50,31,0
51,31,0
52,31,0
53,31,0
54,31,0
55,31,0
56,31,0
57,31,0
58,31,0
59,31,0
60,31,0
61,31,0
62,31,0
63,31,0
64,31,0
65,31,0
66,31,0
67,31,0
68,31,0
69,31,0
70,31,0
71,31,0
72,31,0
73,31,0
74,31,0
75,31,0
76,31,0
77,31,0
78,31,0
79,31,0
80,31,0
81,31,0
82,31,0
83,31,0
84,31,0
85,31,0
86,31,0
87,31,0
88,31,0
89,31,0
90,31,0
91,31,0
92,31,0
93,31,0
94,31,0
95,31,0
96,31,0
97,31,0
98,31,0
99,31,0
100,31,0
101,31,0
102,31,0
103,31,0
104,31,0
105,31,0
106,31,0
107,31,0
108,31,0
109,31,0
110,31,0
111,31,0
112,31,0
113,31,0
114,31,0
115,31,0
116,31,0
117,31,0
118,31,0
119,31,0
120,31,0
121,31,0
122,31,0
123,31,0
124,31,0
125,31,0
126,31,0
127,31,0
0,32,0
1,32,0
2,32,0
3,32,0
4,32,0
5,32,0
6,32,0
7,32,0
8,32,0
9,32,0
10,32,0
11,32,0
12,32,0
13,32,0
14,32,0
15,32,0
16,32,0
17,32,0
18,32,0
19,32,0
20,32,0
21,32,0
22,32,0
23,32,0
24,32,0
25,32,0
26,32,0
27,32,0
28,32,0
29,32,0
30,32,0
31,32,0
32,32,0
33,32,0
34,32,0
35,32,0
36,32,0
37,32,0
38,32,0
39,32,0
40,32,0
41,32,0
42,32,0
43,32,0
44,32,0
45,32,0
46,32,0
47,32,0
48,32,0
49,32,0
50,32,0
51,32,0
52,32,0
53,32,0
54,32,0
55,32,0
56,32,0
57,32,0
58,32,0
59,32,0
60,32,0
61,32,0
62,32,0
63,32,0
64,32,0
65,32,0
66,32,0
67,32,0
68,32,0
69,32,0
70,32,0
71,32,0
72,32,0
73,32,0
74,32,0
75,32,0
76,32,0
77,32,0
78,32,0
79,32,0
80,32,0
81,32,0
82,32,0
83,32,0
84,32,0
85,32,0
86,32,0
87,32,0
88,32,0
89,32,0
90,32,0
91,32,0
92,32,0
93,32,0
94,32,0
95,32,0
96,32,0
97,32,0
98,32,0
99,32,0
100,32,0
101,32,0
102,32,0
103,32,0
104,32,0
105,32,0
106,32,0
107,32,0
108,32,0
109,32,0
110,32,0
111,32,0
112,32,0
113,32,0
114,32,0
115,32,0
116,32,0
117,32,0
118,32,0
119,32,0
120,32,0
121,32,0
122,32,0
123,32,0
124,32,0
125,32,0
126,32,0
127,32,0
0,33,0
1,33,0
2,33,0
3,33,0
4,33,0
5,33,0
6,33,0
7,33,0
8,33,0
9,33,0
10,33,0
11,33,0
12,33,0
13,33,0
14,33,0
15,33,0
16,33,0
17,33,0
18,33,0
19,33,0
20,33,0
21,33,0
22,33,0
23,33,0
24,33,0
25,33,0
26,33,0
27,33,0
28,33,0
29,33,0
30,33,0
31,33,0
32,33,0
33,33,0
34,33,0
35,33,0
36,33,0
37,33,0
38,33,0
39,33,0
40,33,0
41,33,0
42,33,0
43,33,0
44,33,0
45,33,0
46,33,0
47,33,0
48,33,0
49,33,0
50,33,0
51,33,0
52,33,0
53,33,0
54,33,0
55,33,0
56,33,0
57,33,0
58,33,0
59,33,0
60,33,0
61,33,0
62,33,0
63,33,0
64,33,0
65,33,0
66,33,0
67,33,0
68,33,0
69,33,0
70,33,0
71,33,0
72,33,0
73,33,0
74,33,0
75,33,0
76,33,0
77,33,0
78,33,0
79,33,0
80,33,0
81,33,0
82,33,0
83,33,0
84,33,0
85,33,0
86,33,0
87,33,0
88,33,0
89,33,0
90,33,0
91,33,0
92,33,0
93,33,0
94,33,0
95,33,0
96,33,0
97,33,0
98,33,0
99,33,0
100,33,0
101,33,0
102,33,0
103,33,0
104,33,0
105,33,0
106,33,0
107,33,0
108,33,0
109,33,0
110,33,0
111,33,0
112,33,0
113,33,0
114,33,0
115,33,0
116,33,0
117,33,0
118,33,0
119,33,0
120,33,0
121,33,0
122,33,0
123,33,0
124,33,0
125,33,0
126,33,0
127,33,0
0,34,0
1,34,0
2,34,0
3,34,0
4,34,0
5,34,0
6,34,0
7,34,0
8,34,0
9,34,0
10,34,0
11,34,0
12,34,0
13,34,0
14,34,0
15,34,0
16,34,0
17,34,0
18,34,0
19,34,0
20,34,0
21,34,0
22,34,0
23,34,0
24,34,0
25,34,0
26,34,0
27,34,0
28,34,0
29,34,0
30,34,0
31,34,0
32,34,0
33,34,0
34,34,0
35,34,0
36,34,0
37,34,0
38,34,0
39,34,0
40,34,0
41,34,0
42,34,0
43,34,0
44,34,0
45,34,0
46,34,0
47,34,0
48,34,0
49,34,0
50,34,0
51,34,0
52,34,0
53,34,0
54,34,0
55,34,0
56,34,0
57,34,0
58,34,0
59,34,0
60,34,0
61,34,0
62,34,0
63,34,0
64,34,0
65,34,0
66,34,0
67,34,0
68,34,0
69,34,0
70,34,0
71,34,0
72,34,0
73,34,0
74,34,0
75,34,0
76,34,0
77,34,0
78,34,0
79,34,0
80,34,0
81,34,0
82,34,0
83,34,0
84,34,0
85,34,0
86,34,0
87,34,0
88,34,0
89,34,0
90,34,0
91,34,0
92,34,0
93,34,0
94,34,0
95,34,0
96,34,0
97,34,0
98,34,0
99,34,0
100,34,0
101,34,0
102,34,0
103,34,0
104,34,0
105,34,0
106,34,0
107,34,0
108,34,0
109,34,0
110,34,0
111,34,0
112,34,0
113,34,0
114,34,0
115,34,0
116,34,0
117,34,0
118,34,0
119,34,0
120,34,0
121,34,0
122,34,0
123,34,0
124,34,0
125,34,0
126,34,0
127,34,0
0,35,0
1,35,0
2,35,0
3,35,0
4,35,0
5,35,0
6,35,0
7,35,0
8,35,0
9,35,0
10,35,0
11,35,0
12,35,0
13,35,0
14,35,0
15,35,0
16,35,0
17,35,0
18,35,0
19,35,0
20,35,0
21,35,0
22,35,0
23,35,0
24,35,0
25,35,0
26,35,0
27,35,0
28,35,0
29,35,0
30,35,0
31,35,0
32,35,0
33,35,0
34,35,0
35,35,0
36,35,0
37,35,0
38,35,0
39,35,0
40,35,0
41,35,0
42,35,0
43,35,0
44,35,0
45,35,0
46,35,0
47,35,0
48,35,0
49,35,0
50,35,0
51,35,0
52,35,0
53,35,0
54,35,0
55,35,0
56,35,0
57,35,0
58,35,0
59,35,0
60,35,0
61,35,0
62,35,0
63,35,0
64,35,0
65,35,0
66,35,0
67,35,0
68,35,0
69,35,0
70,35,0
71,35,0
72,35,0
73,35,0
74,35,0
75,35,0
76,35,0
77,35,0
78,35,0
79,35,0
80,35,0
81,35,0
82,35,0
83,35,0
84,35,0
85,35,0
86,35,0
87,35,0
88,35,0
89,35,0
90,35,0
91,35,0
92,35,0
93,35,0
94,35,0
95,35,0
96,35,0
97,35,0
98,35,0
99,35,0
100,35,0
101,35,0
102,35,0
103,35,0
104,35,0
105,35,0
106,35,0
107,35,0
108,35,0
109,35,0
110,35,0
111,35,0
112,35,0
113,35,0
114,35,0
115,35,0
116,35,0
117,35,0
118,35,0
119,35,0
120,35,0
121,35,0
122,35,0
123,35,0
124,35,0
125,35,0
126,35,0
127,35,0
0,36,0
1,36,0
2,36,0
3,36,0
4,36,0
5,36,0
6,36,0
7,36,0
8,36,0
9,36,0
10,36,0
11,36,0
12,36,0
13,36,0
14,36,0
15,36,0
16,36,0
17,36,0
18,36,0
19,36,0
20,36,0
21,36,0
22,36,0
23,36,0
24,36,0
25,36,0
26,36,0
27,36,0
28,36,0
29,36,0
30,36,0
31,36,0
32,36,0
33,36,0
34,36,0
35,36,0
36,36,0
37,36,0
38,36,0
39,36,0
40,36,0
41,36,0
42,36,0
43,36,0
44,36,0
45,36,0
46,36,0
47,36,0
48,36,0
49,36,0
50,36,0
51,36,0
52,36,0
53,36,0
54,36,0
55,36,0
56,36,0
57,36,0
58,36,0
59,36,0
60,36,0
61,36,0
62,36,0
63,36,0
64,36,0
65,36,0
66,36,0
67,36,0
68,36,0
69,36,0
70,36,0
71,36,0
72,36,0
73,36,0
74,36,0
75,36,0
76,36,0
77,36,0
78,36,0
79,36,0
80,36,0
81,36,0
82,36,0
83,36,0
84,36,0
85,36,0
86,36,0
87,36,0
88,36,0
89,36,0
90,36,0
91,36,0
92,36,0
93,36,0
94,36,0
95,36,0
96,36,0
97,36,0
98,36,0
99,36,0
100,36,0
101,36,0
102,36,0
103,36,0
104,36,0
105,36,0
106,36,0
107,36,0
108,36,0
109,36,0
110,36,0
111,36,0
112,36,0
113,36,0
114,36,0
115,36,0
116,36,0
117,36,0
118,36,0
119,36,0
120,36,0
121,36,0
122,36,0
123,36,0
124,36,0
125,36,0
126,36,0
127,36,0
0,37,0
1,37,0
2,37,0
3,37,0
4,37,0
5,37,0
6,37,0
7,37,0
8,37,0
9,37,0
10,37,0
11,37,0
12,37,0
13,37,0
14,37,0
15,37,0
16,37,0
17,37,0
18,37,0
19,37,0
20,37,0
21,37,0
22,37,0
23,37,0
24,37,0
25,37,0
26,37,0
27,37,0
28,37,0
29,37,0
30,37,0
31,37,0
32,37,0
33,37,0
34,37,0
35,37,0
36,37,0
37,37,0
38,37,0
39,37,0
40,37,0
41,37,0
42,37,0
43,37,0
44,37,0
45,37,0
46,37,0
47,37,0
48,37,0
49,37,0
50,37,0
51,37,0
52,37,0
53,37,0
54,37,0
55,37,0
56,37,0
57,37,0
58,37,0
59,37,0
60,37,0
61,37,0
62,37,0
63,37,0
64,37,0
65,37,0
66,37,0
67,37,0
68,37,0
69,37,0
70,37,0
71,37,0
72,37,0
73,37,0
74,37,0
75,37,0
76,37,0
77,37,0
78,37,0
79,37,0
80,37,0
81,37,0
82,37,0
83,37,0
84,37,0
85,37,0
86,37,0
87,37,0
88,37,0
89,37,0
90,37,0
91,37,0
92,37,0
93,37,0
94,37,0
95,37,0
96,37,0
97,37,0
98,37,0
99,37,0
100,37,0
101,37,0
102,37,0
103,37,0
104,37,0
105,37,0
106,37,0
107,37,0
108,37,0
109,37,0
110,37,0
111,37,0
112,37,0
113,37,0
114,37,0
115,37,0
116,37,0
117,37,0
118,37,0
119,37,0
120,37,0
121,37,0
122,37,0
123,37,0
124,37,0
125,37,0
126,37,0
127,37,0
0,38,0
1,38,0
2,38,0
3,38,0
4,38,0
5,38,0
6,38,0
7,38,0
8,38,0
9,38,0
10,38,0
11,38,0
12,38,0
13,38,0
14,38,0
15,38,0
16,38,0
17,38,0
18,38,0
19,38,0
20,38,0
21,38,0
22,38,0
23,38,0
24,38,0
25,38,0
26,38,0
27,38,0
28,38,0
29,38,0
30,38,0
31,38,0
32,38,0
33,38,0
34,38,0
35,38,0
36,38,0
37,38,0
38,38,0
39,38,0
40,38,0
41,38,0
42,38,0
43,38,0
44,38,0
45,38,0
46,38,0
47,38,0
48,38,0
49,38,0
50,38,0
51,38,0
52,38,0
53,38,0
54,38,0
55,38,0
56,38,0
57,38,0
58,38,0
59,38,0
60,38,0
61,38,0
62,38,0
63,38,0
64,38,0
65,38,0
66,38,0
67,38,0
68,38,0
69,38,0
70,38,0
71,38,0
72,38,0
73,38,0
74,38,0
75,38,0
76,38,0
77,38,0
78,38,0
79,38,0
80,38,0
81,38,0
82,38,0
83,38,0
84,38,0
85,38,0
86,38,0
87,38,0
88,38,0
89,38,0
90,38,0
91,38,0
92,38,0
93,38,0
94,38,0
95,38,0
96,38,0
97,38,0
98,38,0
99,38,0
100,38,0
101,38,0
102,38,0
103,38,0
104,38,0
105,38,0
106,38,0
107,38,0
108,38,0
109,38,0
110,38,0
111,38,0
112,38,0
113,38,0
114,38,0
115,38,0
116,38,0
117,38,0
118,38,0
119,38,0
120,38,0
121,38,0
122,38,0
123,38,0
124,38,0
125,38,0
126,38,0
127,38,0
0,39,0
1,39,0
2,39,0
3,39,0
4,39,0
5,39,0
6,39,0
7,39,0
8,39,0
9,39,0
10,39,0
11,39,0
12,39,0
13,39,0
14,39,0
15,39,0
16,39,0
17,39,0
18,39,0
19,39,0
20,39,0
21,39,0
22,39,0
23,39,0
24,39,0
25,39,0
26,39,0
27,39,0
28,39,0
29,39,0
30,39,0
31,39,0
32,39,0
33,39,0
34,39,0
35,39,0
36,39,0
37,39,0
38,39,0
39,39,0
40,39,0
41,39,0
42,39,0
43,39,0
44,39,0
45,39,0
46,39,0
47,39,0
48,39,0
49,39,0
50,39,0
51,39,0
52,39,0
53,39,0
54,39,0
55,39,0
56,39,0
57,39,0
58,39,0
59,39,0
60,39,0
61,39,0
62,39,0
63,39,0
64,39,0
65,39,0
66,39,0
67,39,0
68,39,0
69,39,0
70,39,0
71,39,0
72,39,0
73,39,0
74,39,0
75,39,0
76,39,0
77,39,0
78,39,0
79,39,0
80,39,0
81,39,0
82,39,0
83,39,0
84,39,0
85,39,0
86,39,0
87,39,0
88,39,0
89,39,0
90,39,0
91,39,0
92,39,0
93,39,0
94,39,0
95,39,0
96,39,0
97,39,0
98,39,0
99,39,0
100,39,0
101,39,0
102,39,0
103,39,0
104,39,0
105,39,0
106,39,0
107,39,0
108,39,0
109,39,0
110,39,0
111,39,0
112,39,0
113,39,0
114,39,0
115,39,0
116,39,0
117,39,0
118,39,0
119,39,0
120,39,0
121,39,0
122,39,0
123,39,0
124,39,0
125,39,0
126,39,0
127,39,0
0,40,0
1,40,0
2,40,0
3,40,0
4,40,0
5,40,0
6,40,0
7,40,0
8,40,0
9,40,0
10,40,0
11,40,0
12,40,0
13,40,0
14,40,0
15,40,0
16,40,0
17,40,0
18,40,0
19,40,0
20,40,0
21,40,0
22,40,0
23,40,0
24,40,0
25,40,0
26,40,0
27,40,0
28,40,0
29,40,0
30,40,0
31,40,0
32,40,0
33,40,0
34,40,0
35,40,0
36,40,0
37,40,0
38,40,0
39,40,0
40,40,0
41,40,0
42,40,0
43,40,0
44,40,0
45,40,0
46,40,0
47,40,0
48,40,0
49,40,0
50,40,0
51,40,0
52,40,0
53,40,0
54,40,0
55,40,0
56,40,0
57,40,0
58,40,0
59,40,0
60,40,0
61,40,0
62,40,0
63,40,0
64,40,0
65,40,5e-10
66,40,0
67,40,0
68,40,0
69,40,0
70,40,0
71,40,0
72,40,0
73,40,0
74,40,0
75,40,0
76,40,0
77,40,0
78,40,0
79,40,0
80,40,0
81,40,0
82,40,0
83,40,0
84,40,0
85,40,0
86,40,0
87,40,0
88,40,0
89,40,0
90,40,0
91,40,0
92,40,0
93,40,0
94,40,0
95,40,0
96,40,0
97,40,0
98,40,0
99,40,0
100,40,0
101,40,0
102,40,0
103,40,0
104,40,0
105,40,0
106,40,0
107,40,0
108,40,0
109,40,0
110,40,0
111,40,0
112,40,0
113,40,0
114,40,0
115,40,0
116,40,0
117,40,0
118,40,0
119,40,0
120,40,0
121,40,0
122,40,0
123,40,0
124,40,0
125,40,0
126,40,0
127,40,0
0,41,0
1,41,0
2,41,0
3,41,0
4,41,0
5,41,0
6,41,0
7,41,0
8,41,0
9,41,0
10,41,0
11,41,0
12,41,0
13,41,0
14,41,0
15,41,0
16,41,0
17,41,0
18,41,0
19,41,0
20,41,0
21,41,0
22,41,0
23,41,0
24,41,0
25,41,0
26,41,0
27,41,0
28,41,0
29,41,0
30,41,0
31,41,0
32,41,0
33,41,0
34,41,0
35,41,0
36,41,0
37,41,0
38,41,0
39,41,0
40,41,0
41,41,0
42,41,0
43,41,0
44,41,0
45,41,0
46,41,0
47,41,0
48,41,0
49,41,0
50,41,0
51,41,0
52,41,0
53,41,0
54,41,0
55,41,0
56,41,0
57,41,0
58,41,0
59,41,0
60,41,0
61,41,0
62,41,0
63,41,0
64,41,0
65,41,0
66,41,-5e-10
67,41,0
68,41,0
69,41,0
70,41,1e-09
71,41,0
72,41,0
73,41,0
74,41,0
75,41,0
76,41,0
77,41,0
78,41,0
79,41,0
80,41,0
81,41,0
82,41,0
83,41,0
84,41,0
85,41,0
86,41,0
87,41,0
88,41,0
89,41,0
90,41,0
91,41,0
92,41,0
93,41,0
94,41,0
95,41,0
96,41,0
97,41,0
98,41,0
99,41,0
100,41,0
101,41,0
102,41,0
103,41,0
104,41,0
105,41,0
106,41,0
107,41,0
108,41,0
109,41,0
110,41,0
111,41,0
112,41,0
113,41,0
114,41,0
115,41,0
116,41,0
117,41,0
118,41,0
119,41,0
120,41,0
121,41,0
122,41,0
123,41,0
124,41,0
125,41,0
126,41,0
127,41,0
0,42,0
1,42,0
2,42,0
3,42,0
4,42,0
5,42,0
6,42,0
7,42,0
8,42,0
9,42,0
10,42,0
11,42,0
12,42,0
13,42,0
14,42,0
15,42,0
16,42,0
17,42,0
18,42,0
19,42,0
20,42,0
21,42,0
22,42,0
23,42,0
24,42,0
25,42,0
26,42,0
27,42,0
28,42,0
29,42,0
30,42,0
31,42,0
32,42,0
33,42,0
34,42,0
35,42,0
36,42,0
37,42,0
38,42,0
39,42,0
40,42,0
41,42,0
42,42,0
43,42,0
44,42,0
45,42,0
46,42,0
47,42,0
48,42,0
49,42,0
50,42,0
51,42,0
52,42,0
53,42,0
54,42,0
55,42,0
56,42,0
57,42,0
58,42,0
59,42,0
60,42,0
61,42,0
62,42,-5e-10
63,42,-5e-10
64,42,0
65,42,0
66,42,0
67,42,5e-10
68,42,0
69,42,0
70,42,0
71,42,0
72,42,0
73,42,0
74,42,0
75,42,0
76,42,0
77,42,0
78,42,0
79,42,0
80,42,0
81,42,0
82,42,0
83,42,0
84,42,0
85,42,0
86,42,0
87,42,0
88,42,0
89,42,0
90,42,0
91,42,0
92,42,0
93,42,0
94,42,0
95,42,0
96,42,0
97,42,0
98,42,0
99,42,0
100,42,0
101,42,0
102,42,0
103,42,0
104,42,0
105,42,0
106,42,0
107,42,0
108,42,0
109,42,0
110,42,0
111,42,0
112,42,0
113,42,0
114,42,0
115,42,0
116,42,0
117,42,0
118,42,0
119,42,0
120,42,0
121,42,0
122,42,0
123,42,0
124,42,0
125,42,0
126,42,0
127,42,0
0,43,0
1,43,0
2,43,0
3,43,0
4,43,0
5,43,0
6,43,0
7,43,0
8,43,0
9,43,0
10,43,0
11,43,0
12,43,0
13,43,0
14,43,0
15,43,0
16,43,0
17,43,0
18,43,0
19,43,0
20,43,0
21,43,0
22,43,0
23,43,0
24,43,0
25,43,0
26,43,0
27,43,0
28,43,0
29,43,0
30,43,0
31,43,0
32,43,0
33,43,0
34,43,0
35,43,0
36,43,0
37,43,0
38,43,0
39,43,0
40,43,0
41,43,0
42,43,0
43,43,0
44,43,0
45,43,0
46,43,0
47,43,0
48,43,0
49,43,0
50,43,0
51,43,0
52,43,0
53,43,0
54,43,0
55,43,0
56,43,0
57,43,0
58,43,5e-10
59,43,-5e-10
60,43,1e-09
61,43,0
62,43,0
63,43,5e-10
64,43,0
65,43,5e-10
66,43,-1.5e-09
67,43,5e-10
68,43,0
69,43,-5e-10
70,43,-5e-10
71,43,5e-10
72,43,5e-10
73,43,0
74,43,0
75,43,0
76,43,0
77,43,0
78,43,0
79,43,0
80,43,0
81,43,0
82,43,0
83,43,0
84,43,0
85,43,0
86,43,0
87,43,0
88,43,0
89,43,0
90,43,0
91,43,0
92,43,0
93,43,0
94,43,0
95,43,0
96,43,0
97,43,0
98,43,0
99,43,0
100,43,0
101,43,0
102,43,0
103,43,0
104,43,0
105,43,0
106,43,0
107,43,0
108,43,0
109,43,0
110,43,0
111,43,0
112,43,0
113,43,0
114,43,0
115,43,0
116,43,0
117,43,0
118,43,0
119,43,0
120,43,0
121,43,0
122,43,0
123,43,0
124,43,0
125,43,0
126,43,0
127,43,0
0,44,0
1,44,0
2,44,0
3,44,0
4,44,0
5,44,0
6,44,0
7,44,0
8,44,0
9,44,0
10,44,0
11,44,0
12,44,0
13,44,0
14,44,0
15,44,0
16,44,0
17,44,0
18,44,0
19,44,0
20,44,0
21,44,0
22,44,0
23,44,0
24,44,0
25,44,0
26,44,0
27,44,0
28,44,0
29,44,0
30,44,0
31,44,0
32,44,0
33,44,0
34,44,0
35,44,0
36,44,0
37,44,0
38,44,0
39,44,0
40,44,0
41,44,0
42,44,0
43,44,0
44,44,0
45,44,0
46,44,0
47,44,0
48,44,0
49,44,0
50,44,0
51,44,0
52,44,0
53,44,0
54,44,0
55,44,-5e-10
56,44,0
57,44,1e-09
58,44,1.5e-09
59,44,-5e-10
60,44,1e-09
61,44,1e-09
62,44,0
63,44,-2.5e-09
64,44,5e-10
65,44,-5e-10
66,44,-5e-10
67,44,1e-09
68,44,1e-09
69,44,5e-10
70,44,5e-10
71,44,5e-10
72,44,5e-10
73,44,0
74,44,0
75,44,0
76,44,0
77,44,0
78,44,0
79,44,0
80,44,0
81,44,0
82,44,0
83,44,0
84,44,0
85,44,0
86,44,0
87,44,0
88,44,0
89,44,0
90,44,0
91,44,0
92,44,0
93,44,0
94,44,0
95,44,0
96,44,0
97,44,0
98,44,0
99,44,0
100,44,0
101,44,0
102,44,0
103,44,0
104,44,0
105,44,0
106,44,0
107,44,0
108,44,0
109,44,0
110,44,0
111,44,0
112,44,0
113,44,0
114,44,0
115,44,0
116,44,0
117,44,0
118,44,0
119,44,0
120,44,0
121,44,0
122,44,0
123,44,0
124,44,0
125,44,0
126,44,0
127,44,0
0,45,0
1,45,0
2,45,0
3,45,0
4,45,0
5,45,0
6,45,0
7,45,0
8,45,0
9,45,0
10,45,0
11,45,0
12,45,0
13,45,0
14,45,0
15,45,0
16,45,0
17,45,0
18,45,0
19,45,0
20,45,0
21,45,0
22,45,0
23,45,0
24,45,0
25,45,0
26,45,0
27,45,0
28,45,0
29,45,0
30,45,0
31,45,0
32,45,0
33,45,0
34,45,0
35,45,0
36,45,0
37,45,0
38,45,0
39,45,0
40,45,0
41,45,0
42,45,0
43,45,0
44,45,0
45,45,0
46,45,0
47,45,0
48,45,0
49,45,0
50,45,0
51,45,-5e-10
52,45,0
53,45,0
54,45,5e-10
55,45,0
56,45,-1e-09
57,45,0
58,45,-3.5e-09
59,45,1.5e-09
60,45,4e-09
61,45,-4e-09
62,45,8e-09
63,45,6.5e-09
64,45,7.5e-09
65,45,5.5e-09
66,45,8.5e-09
67,45,2.5e-09
68,45,-1e-09
69,45,-1e-09
70,45,3.5e-09
71,45,0
72,45,5e-10
73,45,0
74,45,0
75,45,5e-10
76,45,0
77,45,0
78,45,0
79,45,0
80,45,0
81,45,0
82,45,0
83,45,0
84,45,0
85,45,0
86,45,0
87,45,0
88,45,0
89,45,0
90,45,0
91,45,0
92,45,0
93,45,0
94,45,0
95,45,0
96,45,0
97,45,0
98,45,0
99,45,0
100,45,0
101,45,0
102,45,0
103,45,0
104,45,0
105,45,0
106,45,0
107,45,0
108,45,0
109,45,0
110,45,0
111,45,0
112,45,0
113,45,0
114,45,0
115,45,0
116,45,0
117,45,0
118,45,0
119,45,0
120,45,0
121,45,0
122,45,0
123,45,0
124,45,0
125,45,0
126,45,0
127,45,0
0,46,0
1,46,0
2,46,0
3,46,0
4,46,0
5,46,0
6,46,0
7,46,0
8,46,0
9,46,0
10,46,0
11,46,0
12,46,0
13,46,0
14,46,0
15,46,0
16,46,0
17,46,0
18,46,0
19,46,0
20,46,0
21,46,0
22,46,0
23,46,0
24,46,0
25,46,0
26,46,0
27,46,0
28,46,0
29,46,0
30,46,0
31,46,0
32,46,0
33,46,0
34,46,0
35,46,0
36,46,0
37,46,0
38,46,0
39,46,0
40,46,0
41,46,0
42,46,0
43,46,0
44,46,0
45,46,0
46,46,0
47,46,0
48,46,0
49,46,-5e-10
50,46,0
51,46,-1e-09
52,46,5e-10
53,46,5e-10
54,46,0
55,46,1.5e-09
56,46,3.5e-09
57,46,-1.5e-09
58,46,6.5e-09
59,46,1.25e-08
60,46,0
61,46,1.5e-08
62,46,4.5e-09
63,46,-2e-09
64,46,0
65,46,-1.05e-08
66,46,1.05e-08
67,46,4.5e-09
68,46,5e-09
69,46,5e-09
70,46,4.5e-09
71,46,4.5e-09
72,46,2e-09
73,46,-1e-09
74,46,-5e-10
75,46,0
76,46,5e-10
77,46,0
78,46,0
79,46,0
80,46,0
81,46,0
82,46,0
83,46,0
84,46,0
85,46,0
86,46,0
87,46,0
88,46,0
89,46,0
90,46,0
91,46,0
92,46,0
93,46,0
94,46,0
95,46,0
96,46,0
97,46,0
98,46,0
99,46,0
100,46,0
101,46,0
102,46,0
103,46,0
104,46,0
105,46,0
106,46,0
107,46,0
108,46,0
109,46,0
110,46,0
111,46,0
112,46,0
113,46,0
114,46,0
115,46,0
116,46,0
117,46,0
118,46,0
119,46,0
120,46,0
121,46,0
122,46,0
123,46,0
124,46,0
125,46,0
126,46,0
127,46,0
0,47,0
1,47,0
2,47,0
3,47,0
4,47,0
5,47,0
6,47,0
7,47,0
8,47,0
9,47,0
10,47,0
11,47,0
12,47,0
13,47,0
14,47,0
15,47,0
16,47,0
17,47,0
18,47,0
19,47,0
20,47,0
21,47,0
22,47,0
23,47,0
24,47,0
25,47,0
26,47,0
27,47,0
28,47,0
29,47,0
30,47,0
31,47,0
32,47,0
33,47,0
34,47,0
35,47,0
36,47,0
37,47,0
38,47,0
39,47,0
40,47,0
41,47,0
42,47,0
43,47,0
44,47,0
45,47,0
46,47,0
47,47,0
48,47,0
49,47,0
50,47,-5e-10
51,47,-1e-09
52,47,-2e-09
53,47,0
54,47,3.5e-09
55,47,2.5e-09
56,47,4.5e-09
57,47,-1e-09
58,47,2e-09
59,47,3.05e-08
60,47,9e-09
61,47,1.55e-08
62,47,8e-09
63,47,2e-08
64,47,4.7e-08
65,47,2.4e-08
66,47,1.85e-08
67,47,2.4e-08
68,47,2e-08
69,47,1.2e-08
70,47,7.5e-09
71,47,1.3e-08
72,47,4.5e-09
73,47,1e-09
74,47,-5e-10
75,47,-1e-09
76,47,0
77,47,5e-10
78,47,0
79,47,0
80,47,0
81,47,0
82,47,0
83,47,0
84,47,0
85,47,0
86,47,0
87,47,0
88,47,0
89,47,0
90,47,0
91,47,0
92,47,0
93,47,0
94,47,0
95,47,0
96,47,0
97,47,0
98,47,0
99,47,0
100,47,0
101,47,0
102,47,0
103,47,0
104,47,0
105,47,0
106,47,0
107,47,0
108,47,0
109,47,0
110,47,0
111,47,0
112,47,0
113,47,0
114,47,0
115,47,0
116,47,0
117,47,0
118,47,0
119,47,0
120,47,0
121,47,0
122,47,0
123,47,0
124,47,0
125,47,0
126,47,0
127,47,0
0,48,0
1,48,0
2,48,0
3,48,0
4,48,0
5,48,0
6,48,0
7,48,0
8,48,0
9,48,0
10,48,0
11,48,0
12,48,0
13,48,0
14,48,0
15,48,0
16,48,0
17,48,0
18,48,0
19,48,0
20,48,0
21,48,0
22,48,0
23,48,0
24,48,0
25,48,0
26,48,0
27,48,0
28,48,0
29,48,0
30,48,0
31,48,0
32,48,0
33,48,0
34,48,0
35,48,0
36,48,0
37,48,0
38,48,0
39,48,0
40,48,0
41,48,0
42,48,0
43,48,0
44,48,0
45,48,0
46,48,0
47,48,0
48,48,0
49,48,5e-10
50,48,0
51,48,-5e-10
52,48,-1e-09
53,48,0
54,48,1.15e-08
55,48,2.5e-09
56,48,-1.65e-08
57,48,-2e-09
58,48,2e-08
59,48,3.5e-08
60,48,1.25e-08
61,48,2e-08
62,48,4.75e-08
63,48,1.55e-08
64,48,5.55e-08
65,48,4.3e-08
66,48,1.15e-08
67,48,7.1e-08
68,48,2e-08
69,48,1.75e-08
70,48,4.75e-08
71,48,3e-08
72,48,5e-09
73,48,-3.5e-09
74,48,5e-10
75,48,3e-09
76,48,5e-10
77,48,0
78,48,-5e-10
79,48,0
80,48,0
81,48,0
82,48,0
83,48,0
84,48,0
85,48,0
86,48,0
87,48,0
88,48,0
89,48,0
90,48,0
91,48,0
92,48,0
93,48,0
94,48,0
95,48,0
96,48,0
97,48,0
98,48,0
99,48,0
100,48,0
101,48,0
102,48,0
103,48,0
104,48,0
105,48,0
106,48,0
107,48,0
108,48,0
109,48,0
110,48,0
111,48,0
112,48,0
113,48,0
114,48,0
115,48,0
116,48,0
117,48,0
118,48,0
119,48,0
120,48,0
121,48,0
122,48,0
123,48,0
124,48,0
125,48,0
126,48,0
127,48,0
0,49,0
1,49,0
2,49,0
3,49,0
4,49,0
5,49,0
6,49,0
7,49,0
8,49,0
9,49,0
10,49,0
11,49,0
12,49,0
13,49,0
14,49,0
15,49,0
16,49,0
17,49,0
18,49,0
19,49,0
20,49,0
21,49,0
22,49,0
23,49,0
24,49,0
25,49,0
26,49,0
27,49,0
28,49,0
29,49,0
30,49,0
31,49,0
32,49,0
33,49,0
34,49,0
35,49,0
36,49,0
37,49,0
38,49,0
39,49,0
40,49,0
41,49,0
42,49,0
43,49,0
44,49,0
45,49,0
46,49,0
47,49,0
48,49,-1e-09
49,49,-1e-09
50,49,-5e-10
51,49,6e-09
52,49,-2.5e-09
53,49,1.15e-08
54,49,4.5e-09
55,49,1.9e-08
56,49,-2.25e-08
57,49,4.8e-08
58,49,8.6e-08
59,49,8.05e-08
60,49,1.27e-07
61,49,1.525e-07
62,49,5.25e-08
63,49,1.57e-07
64,49,3.5e-08
65,49,2.015e-07
66,49,8.15e-08
67,49,4.1e-08
68,49,9.95e-08
69,49,2.35e-08
70,49,-2.5e-08
71,49,1.9e-08
72,49,2.25e-08
73,49,-7.5e-09
74,49,-6e-09
75,49,6.5e-09
76,49,7e-09
77,49,-2e-09
78,49,-5e-10
79,49,-5e-10
80,49,0
81,49,0
82,49,0
83,49,0
84,49,0
85,49,0
86,49,0
87,49,0
88,49,0
89,49,0
90,49,0
91,49,0
92,49,0
93,49,0
94,49,0
95,49,0
96,49,0
97,49,0
98,49,0
99,49,0
100,49,0
101,49,0
102,49,0
103,49,0
104,49,0
105,49,0
106,49,0
107,49,0
108,49,0
109,49,0
110,49,0
111,49,0
112,49,0
113,49,0
114,49,0
115,49,0
116,49,0
117,49,0
118,49,0
119,49,0
120,49,0
121,49,0
122,49,0
123,49,0
124,49,0
125,49,0
126,49,0
127,49,0
0,50,0
1,50,0
2,50,0
3,50,0
4,50,0
5,50,0
6,50,0
7,50,0
8,50,0
9,50,0
10,50,0
11,50,0
12,50,0
13,50,0
14,50,0
15,50,0
16,50,0
17,50,0
18,50,0
19,50,0
20,50,0
21,50,0
22,50,0
23,50,0
24,50,0
25,50,0
26,50,0
27,50,0
28,50,0
29,50,0
30,50,0
31,50,0
32,50,0
33,50,0
34,50,0
35,50,0
36,50,0
37,50,0
38,50,0
39,50,0
40,50,0
41,50,0
42,50,0
43,50,0
44,50,0
45,50,0
46,50,-1e-09
47,50,5e-10
48,50,1e-09
49,50,1.5e-09
50,50,0
51,50,6e-09
52,50,1.1e-08
53,50,1.35e-08
54,50,4.75e-08
55,50,2.05e-08
56,50,8.8e-08
57,50,-8e-09
58,50,1.31e-07
59,50,7.95e-08
60,50,1.285e-07
61,50,1.82e-07
62,50,3.085e-07
63,50,2.195e-07
64,50,2.545e-07
65,50,3.19e-07
66,50,2.735e-07
67,50,2.225e-07
68,50,2.8e-08
69,50,-6.1e-08
70,50,9.75e-08
71,50,2.2e-08
72,50,7.95e-08
73,50,7.5e-09
74,50,-6.5e-09
75,50,1.35e-08
76,50,7e-09
77,50,-3.5e-09
78,50,-3e-09
79,50,5e-10
80,50,5e-10
81,50,0
82,50,0
83,50,0
84,50,0
85,50,0
86,50,0
87,50,0
88,50,0
89,50,0
90,50,0
91,50,0
92,50,0
93,50,0
94,50,0
95,50,0
96,50,0
97,50,0
98,50,0
99,50,0
100,50,0
101,50,0
102,50,0
103,50,0
104,50,0
105,50,0
106,50,0
107,50,0
108,50,0
109,50,0
110,50,0
111,50,0
112,50,0
113,50,0
114,50,0
115,50,0
116,50,0
117,50,0
118,50,0
119,50,0
120,50,0
121,50,0
122,50,0
123,50,0
124,50,0
125,50,0
126,50,0
127,50,0
0,51,0
1,51,0
2,51,0
3,51,0
4,51,0
5,51,0
6,51,0
7,51,0
8,51,0
9,51,0
10,51,0
11,51,0
12,51,0
13,51,0
14,51,0
15,51,0
16,51,0
17,51,0
18,51,0
19,51,0
20,51,0
21,51,0
22,51,0
23,51,0
24,51,0
25,51,0
26,51,0
27,51,0
28,51,0
29,51,0
30,51,0
31,51,0
32,51,0
33,51,0
34,51,0
35,51,0
36,51,0
37,51,0
38,51,0
39,51,0
40,51,0
41,51,0
42,51,0
43,51,0
44,51,0
45,51,0
46,51,0
47,51,2.5e-09
48,51,-1e-09
49,51,0
50,51,-5e-10
51,51,3.5e-09
52,51,4.75e-08
53,51,3.25e-08
54,51,9.25e-08
55,51,4.5e-08
56,51,9.3e-08
57,51,1.215e-07
58,51,3.25e-08
59,51,4.06e-07
60,51,3.475e-07
61,51,3.295e-07
62,51,6.3e-07
63,51,3.325e-07
64,51,2.975e-07
65,51,5.955e-07
66,51,2.195e-07
67,51,3.385e-07
68,51,3.635e-07
69,51,1.77e-07
70,51,1.735e-07
71,51,7.55e-08
72,51,6.55e-08
73,51,6.05e-08
74,51,1e-08
75,51,1.65e-08
76,51,2.85e-08
77,51,6.5e-09
78,51,-1e-09
79,51,2e-09
80,51,1e-09
81,51,-1e-09
82,51,0
83,51,0
84,51,0
85,51,0
86,51,0
87,51,0
88,51,0
89,51,0
90,51,0
91,51,0
92,51,0
93,51,0
94,51,0
95,51,0
96,51,0
97,51,0
98,51,0
99,51,0
100,51,0
101,51,0
102,51,0
103,51,0
104,51,0
105,51,0
106,51,0
107,51,0
108,51,0
109,51,0
110,51,0
111,51,0
112,51,0
113,51,0
114,51,0
115,51,0
116,51,0
117,51,0
118,51,0
119,51,0
120,51,0
121,51,0
122,51,0
123,51,0
124,51,0
125,51,0
126,51,0
127,51,0
0,52,0
1,52,0
2,52,0
3,52,0
4,52,0
5,52,0
6,52,0
7,52,0
8,52,0
9,52,0
10,52,0
11,52,0
12,52,0
13,52,0
14,52,0
15,52,0
16,52,0
17,52,0
18,52,0
19,52,0
20,52,0
21,52,0
22,52,0
23,52,0
24,52,0
25,52,0
26,52,0
27,52,0
28,52,0
29,52,0
30,52,0
31,52,0
32,52,0
33,52,0
34,52,0
35,52,0
36,52,0
37,52,0
38,52,0
39,52,0
40,52,0
41,52,0
42,52,0
43,52,0
44,52,0
45,52,5e-10
46,52,0
47,52,-2e-09
48,52,-1.5e-09
49,52,1e-09
50,52,3e-09
51,52,1.75e-08
52,52,7.5e-09
53,52,3.85e-08
54,52,1.725e-07
55,52,9.95e-08
56,52,3.225e-07
57,52,1.97e-07
58,52,5.875e-07
59,52,2.395e-07
60,52,6.325e-07
61,52,5.275e-07
62,52,2.365e-07
63,52,5.75e-07
64,52,2.035e-07
65,52,6.63e-07
66,52,1.605e-07
67,52,4.935e-07
68,52,5.535e-07
69,52,1.415e-07
70,52,2.2e-07
71,52,2.125e-07
72,52,1.72e-07
73,52,1.75e-08
74,52,1.565e-07
75,52,3.8e-08
76,52,1.4e-08
77,52,-6.5e-09
78,52,-5e-09
79,52,1.5e-09
80,52,2e-09
81,52,0
82,52,0
83,52,-5e-10
84,52,0
85,52,0
86,52,0
87,52,0
88,52,0
89,52,0
90,52,0
91,52,0
92,52,0
93,52,0
94,52,0
95,52,0
96,52,0
97,52,0
98,52,0
99,52,0
100,52,0
101,52,0
102,52,0
103,52,0
104,52,0
105,52,0
106,52,0
107,52,0
108,52,0
109,52,0
110,52,0
111,52,0
112,52,0
113,52,0
114,52,0
115,52,0
116,52,0
117,52,0
118,52,0
119,52,0
120,52,0
121,52,0
122,52,0
123,52,0
124,52,0
125,52,0
126,52,0
127,52,0
0,53,0
1,53,0
2,53,0
3,53,0
4,53,0
5,53,0
6,53,0
7,53,0
8,53,0
9,53,0
10,53,0
11,53,0
12,53,0
13,53,0
14,53,0
15,53,0
16,53,0
17,53,0
18,53,0
19,53,0
20,53,0
21,53,0
22,53,0
23,53,0
24,53,0
25,53,0
26,53,0
27,53,0
28,53,0
29,53,0
30,53,0
31,53,0
32,53,0
33,53,0
34,53,0
35,53,0
36,53,0
37,53,0
38,53,0
39,53,0
40,53,0
41,53,0
42,53,0
43,53,0
44,53,5e-10
45,53,0
46,53,5e-10
47,53,-2e-09
48,53,-3e-09
49,53,-4e-09
50,53,5.5e-09
51,53,3.65e-08
52,53,5.35e-08
53,53,-1e-09
54,53,1.345e-07
55,53,1.91e-07
56,53,3.775e-07
57,53,3.41e-07
58,53,8.115e-07
59,53,6.8e-07
60,53,2.95e-07
61,53,6.465e-07
62,53,2.76e-07
63,53,7.455e-07
64,53,-1.945e-07
65,53,1.179e-06
66,53,-2.575e-07
67,53,1.1e-07
68,53,3.035e-07
69,53,1.52e-07
70,53,6.645e-07
71,53,2.665e-07
72,53,2.96e-07
73,53,1.92e-07
74,53,1.04e-07
75,53,1.14e-07
76,53,5.6e-08
77,53,1.85e-08
78,53,2e-09
79,53,-1.5e-09
80,53,1.5e-09
81,53,-5e-10
82,53,1.5e-09
83,53,0
84,53,0
85,53,0
86,53,0
87,53,0
88,53,0
89,53,0
90,53,0
91,53,0
92,53,0
93,53,0
94,53,0
95,53,0
96,53,0
97,53,0
98,53,0
99,53,0
100,53,0
101,53,0
102,53,0
103,53,0
104,53,0
105,53,0
106,53,0
107,53,0
108,53,0
109,53,0
110,53,0
111,53,0
112,53,0
113,53,0
114,53,0
115,53,0
116,53,0
117,53,0
118,53,0
119,53,0
120,53,0
121,53,0
122,53,0
123,53,0
124,53,0
125,53,0
126,53,0
127,53,0
0,54,0
1,54,0
2,54,0
3,54,0
4,54,0
5,54,0
6,54,0
7,54,0
8,54,0
9,54,0
10,54,0
11,54,0
12,54,0
13,54,0
14,54,0
15,54,0
16,54,0
17,54,0
18,54,0
19,54,0
20,54,0
21,54,0
22,54,0
23,54,0
24,54,0
25,54,0
26,54,0
27,54,0
28,54,0
29,54,0
30,54,0
31,54,0
32,54,0
33,54,0
34,54,0
35,54,0
36,54,0
37,54,0
38,54,0
39,54,0
40,54,0
41,54,0
42,54,0
43,54,0
44,54,5e-10
45,54,-5e-10
46,54,-1.5e-09
47,54,1e-09
48,54,7.5e-09
49,54,7.5e-09
50,54,1.5e-09
51,54,1.05e-07
52,54,2.55e-08
53,54,2.53e-07
54,54,2.815e-07
55,54,2.73e-07
56,54,4.16e-07
57,54,9.05e-07
58,54,-1.13e-07
59,54,4.61e-07
60,54,1.124e-06
61,54,1.075e-07
62,54,4.725e-07
63,54,-7.14e-07
64,54,-4.675e-07
65,54,5.615e-07
66,54,4.395e-07
67,54,1.175e-07
68,54,1.533e-06
69,54,8.05e-08
70,54,-3.745e-07
71,54,5.785e-07
72,54,4.665e-07
73,54,7.65e-08
74,54,1.48e-07
75,54,6.4e-08
76,54,5.25e-08
77,54,2.25e-08
78,54,1e-09
79,54,1.1e-08
80,54,2e-09
81,54,5e-10
82,54,-5e-10
83,54,0
84,54,0
85,54,0
86,54,0
87,54,0
88,54,0
89,54,0
90,54,0
91,54,0
92,54,0
93,54,0
94,54,0
95,54,0
96,54,0
97,54,0
98,54,0
99,54,0
100,54,0
101,54,0
102,54,0
103,54,0
104,54,0
105,54,0
106,54,0
107,54,0
108,54,0
109,54,0
110,54,0
111,54,0
112,54,0
113,54,0
114,54,0
115,54,0
116,54,0
117,54,0
118,54,0
119,54,0
120,54,0
121,54,0
122,54,0
123,54,0
124,54,0
125,54,0
126,54,0
127,54,0
0,55,0
1,55,0
2,55,0
3,55,0
4,55,0
5,55,0
6,55,0
7,55,0
8,55,0
9,55,0
10,55,0
11,55,0
12,55,0
13,55,0
14,55,0
15,55,0
16,55,0
17,55,0
18,55,0
19,55,0
20,55,0
21,55,0
22,55,0
23,55,0
24,55,0
25,55,0
26,55,0
27,55,0
28,55,0
29,55,0
30,55,0
31,55,0
32,55,0
33,55,0
34,55,0
35,55,0
36,55,0
37,55,0
38,55,0
39,55,0
40,55,0
41,55,0
42,55,0
43,55,0
44,55,1.5e-09
45,55,-2.5e-09
46,55,1e-09
47,55,4.5e-09
48,55,9.5e-09
49,55,3.4e-08
50,55,5.6e-08
51,55,4.7e-08
52,55,1.65e-07
53,55,2.19e-07
54,55,3.54e-07
55,55,2.345e-07
56,55,2.1e-07
57,55,6.77e-07
58,55,-5.9e-07
59,55,-5.2e-08
60,55,-5.28e-07
61,55,-3.185e-07
62,55,-1.012e-06
63,55,-9.63e-07
64,55,-1.449e-06
65,55,-2.145e-07
66,55,-6.21e-07
67,55,-2.155e-07
68,55,1.028e-06
69,55,1.461e-06
70,55,8.6e-08
71,55,1.235e-07
72,55,6.96e-07
73,55,5.52e-07
74,55,2.265e-07
75,55,1.91e-07
76,55,4.45e-08
77,55,8.6e-08
78,55,2.2e-08
79,55,1.3e-08
80,55,-6.5e-09
81,55,-5e-10
82,55,2e-09
83,55,1e-09
84,55,0
85,55,0
86,55,0
87,55,0
88,55,0
89,55,0
90,55,0
91,55,0
92,55,0
93,55,0
94,55,0
95,55,0
96,55,0
97,55,0
98,55,0
99,55,0
100,55,0
101,55,0
102,55,0
103,55,0
104,55,0
105,55,0
106,55,0
107,55,0
108,55,0
109,55,0
110,55,0
111,55,0
112,55,0
113,55,0
114,55,0
115,55,0
116,55,0
117,55,0
118,55,0
119,55,0
120,55,0
121,55,0
122,55,0
123,55,0
124,55,0
125,55,0
126,55,0
127,55,0
0,56,0
1,56,0
2,56,0
3,56,0
4,56,0
5,56,0
6,56,0
7,56,0
8,56,0
9,56,0
10,56,0
11,56,0
12,56,0
13,56,0
14,56,0
15,56,0
16,56,0
17,56,0
18,56,0
19,56,0
20,56,0
21,56,0
22,56,0
23,56,0
24,56,0
25,56,0
26,56,0
27,56,0
28,56,0
29,56,0
30,56,0
31,56,0
32,56,0
33,56,0
34,56,0
35,56,0
36,56,0
37,56,0
38,56,0
39,56,0
40,56,0
41,56,0
42,56,0
43,56,-5e-10
44,56,5e-10
45,56,-2e-09
46,56,-1.5e-09
47,56,9e-09
48,56,1.5e-08
49,56,3.25e-08
50,56,6.2e-08
51,56,3.1e-08
52,56,5.95e-08
53,56,4.095e-07
54,56,5.555e-07
55,56,6.135e-07
56,56,6.465e-07
57,56,9.715e-07
58,56,1.3e-08
59,56,-2.9e-08
60,56,-1.251e-06
61,56,-2.575e-06
62,56,-2.455e-06
63,56,-2.899e-06
64,56,1.945e-07
65,56,-2.976e-06
66,56,-1.101e-06
67,56,-7.54e-07
68,56,-9.755e-07
69,56,-2.755e-07
70,56,1.51e-07
71,56,-2.55e-08
72,56,3.25e-08
73,56,3.06e-07
74,56,7.155e-07
75,56,2.475e-07
76,56,1.375e-07
77,56,9.75e-08
78,56,4.35e-08
79,56,7e-09
80,56,3.5e-09
81,56,5e-10
82,56,-5e-10
83,56,0
84,56,0
85,56,5e-10
86,56,0
87,56,0
88,56,0
89,56,0
90,56,0
91,56,0
92,56,0
93,56,0
94,56,0
95,56,0
96,56,0
97,56,0
98,56,0
99,56,0
100,56,0
101,56,0
102,56,0
103,56,0
104,56,0
105,56,0
106,56,0
107,56,0
108,56,0
109,56,0
110,56,0
111,56,0
112,56,0
113,56,0
114,56,0
115,56,0
116,56,0
117,56,0
118,56,0
119,56,0
120,56,0
121,56,0
122,56,0
123,56,0
124,56,0
125,56,0
126,56,0
127,56,0
0,57,0
1,57,0
2,57,0
3,57,0
4,57,0
5,57,0
6,57,0
7,57,0
8,57,0
9,57,0
10,57,0
11,57,0
12,57,0
13,57,0
14,57,0
15,57,0
16,57,0
17,57,0
18,57,0
19,57,0
20,57,0
21,57,0
22,57,0
23,57,0
24,57,0
25,57,0
26,57,0
27,57,0
28,57,0
29,57,0
30,57,0
31,57,0
32,57,0
33,57,0
34,57,0
35,57,0
36,57,0
37,57,0
38,57,0
39,57,0
40,57,0
41,57,0
42,57,5e-10
43,57,0
44,57,5e-10
45,57,-5e-10
46,57,-3e-09
47,57,1.3e-08
48,57,1.4e-08
49,57,-1.1e-08
50,57,8.95e-08
51,57,1.74e-07
52,57,1.215e-07
53,57,7.73e-07
54,57,3.71e-07
55,57,3.985e-07
56,57,-1.79e-07
57,57,3.77e-07
58,57,-2.389e-06
59,57,-5.55e-08
60,57,-3.384e-06
61,57,-2.949e-06
62,57,-5.706e-06
63,57,-3.709e-06
64,57,-3.5e-06
65,57,-3.013e-06
66,57,2.105e-07
67,57,-5.099e-06
68,57,-1.414e-06
69,57,-1.92e-06
70,57,5.95e-08
71,57,5.63e-07
72,57,4.375e-07
73,57,6.02e-07
74,57,2.815e-07
75,57,2.455e-07
76,57,2.215e-07
77,57,6.9e-08
78,57,-3.5e-09
79,57,1.5e-08
80,57,2.5e-09
81,57,5e-10
82,57,-2e-09
83,57,5e-10
84,57,5e-10
85,57,0
86,57,0
87,57,0
88,57,0
89,57,0
90,57,0
91,57,0
92,57,0
93,57,0
94,57,0
95,57,0
96,57,0
97,57,0
98,57,0
99,57,0
100,57,0
101,57,0
102,57,0
103,57,0
104,57,0
105,57,0
106,57,0
107,57,0
108,57,0
109,57,0
110,57,0
111,57,0
112,57,0
113,57,0
114,57,0
115,57,0
116,57,0
117,57,0
118,57,0
119,57,0
120,57,0
121,57,0
122,57,0
123,57,0
124,57,0
125,57,0
126,57,0
127,57,0
0,58,0
1,58,0
2,58,0
3,58,0
4,58,0
5,58,0
6,58,0
7,58,0
8,58,0
9,58,0
10,58,0
11,58,0
12,58,0
13,58,0
14,58,0
15,58,0
16,58,0
17,58,0
18,58,0
19,58,0
20,58,0
21,58,0
22,58,0
23,58,0
24,58,0
25,58,0
26,58,0
27,58,0
28,58,0
29,58,0
30,58,0
31,58,0
32,58,0
33,58,0
34,58,0
35,58,0
36,58,0
37,58,0
38,58,0
39,58,0
40,58,0
41,58,0
42,58,0
43,58,5e-10
44,58,5e-10
45,58,1e-09
46,58,1e-09
47,58,-7.5e-09
48,58,2.9e-08
49,58,7.5e-08
50,58,7.15e-08
51,58,2.655e-07
52,58,4.18e-07
53,58,3.115e-07
54,58,9.9e-07
55,58,1.2e-07
56,58,1.6e-08
57,58,-1.795e-07
58,58,-2.929e-06
59,58,-4.051e-06
60,58,-2.8e-06
61,58,-5.682e-06
62,58,-1.6e-08
63,58,-6.804e-06
64,58,-7.16e-06
65,58,-3.511e-06
66,58,-4.579e-06
67,58,-5.369e-06
68,58,-3.952e-06
69,58,-2.121e-06
70,58,7.8e-08
71,58,-7.985e-07
72,58,5.545e-07
73,58,3.975e-07
74,58,2.395e-07
75,58,2.265e-07
76,58,2.69e-07
77,58,8.45e-08
78,58,2.8e-08
79,58,4e-08
80,58,-1e-09
81,58,4e-09
82,58,5e-10
83,58,1e-09
84,58,0
85,58,0
86,58,0
87,58,0
88,58,0
89,58,0
90,58,0
91,58,0
92,58,0
93,58,0
94,58,0
95,58,0
96,58,0
97,58,0
98,58,0
99,58,0
100,58,0
101,58,0
102,58,0
103,58,0
104,58,0
105,58,0
106,58,0
107,58,0
108,58,0
109,58,0
110,58,0
111,58,0
112,58,0
113,58,0
114,58,0
115,58,0
116,58,0
117,58,0
118,58,0
119,58,0
120,58,0
121,58,0
122,58,0
123,58,0
124,58,0
125,58,0
126,58,0
127,58,0
0,59,0
1,59,0
2,59,0
3,59,0
4,59,0
5,59,0
6,59,0
7,59,0
8,59,0
9,59,0
10,59,0
11,59,0
12,59,0
13,59,0
14,59,0
15,59,0
16,59,0
17,59,0
18,59,0
19,59,0
20,59,0
21,59,0
22,59,0
23,59,0
24,59,0
25,59,0
26,59,0
27,59,0
28,59,0
29,59,0
30,59,0
31,59,0
32,59,0
33,59,0
34,59,0
35,59,0
36,59,0
37,59,0
38,59,0
39,59,0
40,59,0
41,59,0
42,59,0
43,59,5e-10
44,59,-1e-09
45,59,-2e-09
46,59,6e-09
47,59,6e-09
48,59,2.15e-08
49,59,9.05e-08
50,59,1.23e-07
51,59,3.32e-07
52,59,1.99e-07
53,59,4.43e-07
54,59,4.82e-07
55,59,5.5e-07
56,59,-1.751e-06
57,59,-3.045e-06
58,59,-5.786e-06
59,59,-6.895e-06
60,59,-4.915e-06
61,59,-6.031e-06
62,59,-2.732e-06
63,59,-3.959e-06
64,59,-1.651e-06
65,59,-5.813e-06
66,59,-3.428e-06
67,59,-4.228e-06
68,59,-6.048e-06
69,59,-2.916e-06
70,59,-9.765e-07
71,59,-7.31e-07
72,59,-6.045e-07
73,59,6.915e-07
74,59,3.65e-07
75,59,3.025e-07
76,59,3.675e-07
77,59,2.545e-07
78,59,5.65e-08
79,59,-1.4e-08
80,59,3.15e-08
81,59,3.5e-09
82,59,1.5e-09
83,59,1e-09
84,59,5e-10
85,59,-5e-10
86,59,0
87,59,0
88,59,0
89,59,0
90,59,0
91,59,0
92,59,0
93,59,0
94,59,0
95,59,0
96,59,0
97,59,0
98,59,0
99,59,0
100,59,0
101,59,0
102,59,0
103,59,0
104,59,0
105,59,0
106,59,0
107,59,0
108,59,0
109,59,0
110,59,0
111,59,0
112,59,0
113,59,0
114,59,0
115,59,0
116,59,0
117,59,0
118,59,0
119,59,0
120,59,0
121,59,0
122,59,0
123,59,0
124,59,0
125,59,0
126,59,0
127,59,0
0,60,0
1,60,0
2,60,0
3,60,0
4,60,0
5,60,0
6,60,0
7,60,0
8,60,0
9,60,0
10,60,0
11,60,0
12,60,0
13,60,0
14,60,0
15,60,0
16,60,0
17,60,0
18,60,0
19,60,0
20,60,0
21,60,0
22,60,0
23,60,0
24,60,0
25,60,0
26,60,0
27,60,0
28,60,0
29,60,0
30,60,0
31,60,0
32,60,0
33,60,0
34,60,0
35,60,0
36,60,0
37,60,0
38,60,0
39,60,0
40,60,0
41,60,0
42,60,0
43,60,1.5e-09
44,60,5e-10
45,60,-3.5e-09
46,60,7.5e-09
47,60,2.45e-08
48,60,3.35e-08
49,60,7.55e-08
50,60,2.28e-07
51,60,3.44e-07
52,60,6.845e-07
53,60,1.026e-06
54,60,1.8e-08
55,60,-3.15e-07
56,60,-3.985e-07
57,60,-4.392e-06
58,60,-5.569e-06
59,60,-4.564e-06
60,60,-7.215e-07
61,60,-4.125e-07
62,60,3.98e-07
63,60,2.987e-06
64,60,-1.611e-06
65,60,4.995e-06
66,60,-7.847e-06
67,60,-7.813e-06
68,60,-8.982e-06
69,60,-3.624e-06
70,60,-3.305e-06
71,60,-1.937e-06
72,60,-8.31e-07
73,60,6.085e-07
74,60,-4.1e-08
75,60,2.57e-07
76,60,2.195e-07
77,60,9.7e-08
78,60,1.36e-07
79,60,9.3e-08
80,60,-8e-09
81,60,-2.5e-09
82,60,-5e-10
83,60,1e-09
84,60,0
85,60,0
86,60,0
87,60,0
88,60,0
89,60,0
90,60,0
91,60,0
92,60,0
93,60,0
94,60,0
95,60,0
96,60,0
97,60,0
98,60,0
99,60,0
100,60,0
101,60,0
102,60,0
103,60,0
104,60,0
105,60,0
106,60,0
107,60,0
108,60,0
109,60,0
110,60,0
111,60,0
112,60,0
113,60,0
114,60,0
115,60,0
116,60,0
117,60,0
118,60,0
119,60,0
120,60,0
121,60,0
122,60,0
123,60,0
124,60,0
125,60,0
126,60,0
127,60,0
0,61,0
1,61,0
2,61,0
3,61,0
4,61,0
5,61,0
6,61,0
7,61,0
8,61,0
9,61,0
10,61,0
11,61,0
12,61,0
13,61,0
14,61,0
15,61,0
16,61,0
17,61,0
18,61,0
19,61,0
20,61,0
21,61,0
22,61,0
23,61,0
24,61,0
25,61,0
26,61,0
27,61,0
28,61,0
29,61,0
30,61,0
31,61,0
32,61,0
33,61,0
34,61,0
35,61,0
36,61,0
37,61,0
38,61,0
39,61,0
40,61,0
41,61,5e-10
42,61,0
43,61,-2e-09
44,61,0
45,61,-1.5e-09
46,61,1.05e-08
47,61,4.6e-08
48,61,2.3e-08
49,61,9.2e-08
50,61,2.7e-07
51,61,3.475e-07
52,61,4.89e-07
53,61,8.18e-07
54,61,4.255e-07
55,61,-3.255e-07
56,61,-2.481e-06
57,61,-3.629e-06
58,61,-3.147e-06
59,61,-3.723e-06
60,61,-8.955e-07
61,61,1.554e-06
62,61,1.018e-05
63,61,1.089e-05
64,61,6.85e-06
65,61,3.999e-06
66,61,3.466e-06
67,61,-2.247e-06
68,61,-1.025e-05
69,61,-5.057e-06
70,61,-4.538e-06
71,61,-2.508e-06
72,61,7.42e-07
73,61,-5.965e-07
74,61,2.25e-07
75,61,1.088e-06
76,61,4.155e-07
77,61,2.97e-07
78,61,1.6e-07
79,61,3.35e-08
80,61,5.5e-09
81,61,4e-09
82,61,-1.5e-09
83,61,1e-09
84,61,-5e-10
85,61,0
86,61,0
87,61,0
88,61,0
89,61,0
90,61,0
91,61,0
92,61,0
93,61,0
94,61,0
95,61,0
96,61,0
97,61,0
98,61,0
99,61,0
100,61,0
101,61,0
102,61,0
103,61,0
104,61,0
105,61,0
106,61,0
107,61,0
108,61,0
109,61,0
110,61,0
111,61,0
112,61,0
113,61,0
114,61,0
115,61,0
116,61,0
117,61,0
118,61,0
119,61,0
120,61,0
121,61,0
122,61,0
123,61,0
124,61,0
125,61,0
126,61,0
127,61,0
0,62,0
1,62,0
2,62,0
3,62,0
4,62,0
5,62,0
6,62,0
7,62,0
8,62,0
9,62,0
10,62,0
11,62,0
12,62,0
13,62,0
14,62,0
15,62,0
16,62,0
17,62,0
18,62,0
19,62,0
20,62,0
21,62,0
22,62,0
23,62,0
24,62,0
25,62,0
26,62,0
27,62,0
28,62,0
29,62,0
30,62,0
31,62,0
32,62,0
33,62,0
34,62,0
35,62,0
36,62,0
37,62,0
38,62,0
39,62,0
40,62,0
41,62,0
42,62,5e-10
43,62,1e-09
44,62,2.5e-09
45,62,-3e-09
46,62,3e-09
47,62,1.4e-08
48,62,1.09e-07
49,62,1.29e-07
50,62,2.13e-07
51,62,3.295e-07
52,62,2.16e-07
53,62,1.016e-06
54,62,1.309e-06
55,62,-6.795e-07
56,62,-5.196e-06
57,62,-4.894e-06
58,62,-4.708e-06
59,62,-5.37e-07
60,62,2.969e-06
61,62,8.545e-06
62,62,1.288e-05
63,62,1.763e-05
64,62,1.812e-05
65,62,9.62e-06
66,62,7.791e-06
67,62,1.114e-06
68,62,-6.933e-06
69,62,-6.727e-06
70,62,-4.895e-06
71,62,-2.314e-06
72,62,7.61e-07
73,62,9.7e-07
74,62,1.71e-07
75,62,7.63e-07
76,62,4.175e-07
77,62,4.175e-07
78,62,1.065e-07
79,62,7.85e-08
80,62,6.15e-08
81,62,9e-09
82,62,2e-09
83,62,-5e-10
84,62,1.5e-09
85,62,0
86,62,-5e-10
87,62,0
88,62,0
89,62,0
90,62,0
91,62,0
92,62,0
93,62,0
94,62,0
95,62,0
96,62,0
97,62,0
98,62,0
99,62,0
100,62,0
101,62,0
102,62,0
103,62,0
104,62,0
105,62,0
106,62,0
107,62,0
108,62,0
109,62,0
110,62,0
111,62,0
112,62,0
113,62,0
114,62,0
115,62,0
116,62,0
117,62,0
118,62,0
119,62,0
120,62,0
121,62,0
122,62,0
123,62,0
124,62,0
125,62,0
126,62,0
127,62,0
0,63,0
1,63,0
2,63,0
3,63,0
4,63,0
5,63,0
6,63,0
7,63,0
8,63,0
9,63,0
10,63,0
11,63,0
12,63,0
13,63,0
14,63,0
15,63,0
16,63,0
17,63,0
18,63,0
19,63,0
20,63,0
21,63,0
22,63,0
23,63,0
24,63,0
25,63,0
26,63,0
27,63,0
28,63,0
29,63,0
30,63,0
31,63,0
32,63,0
33,63,0
34,63,0
35,63,0
36,63,0
37,63,0
38,63,0
39,63,0
40,63,0
41,63,0
42,63,0
43,63,5e-10
44,63,1.5e-09
45,63,1e-09
46,63,1.6e-08
47,63,3.2e-08
48,63,-2.5e-09
49,63,9.15e-08
50,63,2e-07
51,63,4.96e-07
52,63,5.24e-07
53,63,7.36e-07
54,63,5.37e-07
55,63,-1.203e-06
56,63,-4.032e-06
57,63,-3.977e-06
58,63,-2.96e-06
59,63,-3.263e-06
60,63,4.315e-06
61,63,1.13e-05
62,63,1.18e-05
63,63,2.156e-05
64,63,2.687e-05
65,63,1.726e-05
66,63,8.312e-06
67,63,4.317e-06
68,63,-3.843e-06
69,63,-2.839e-06
70,63,-6.029e-06
71,63,-4.531e-06
72,63,-2.74e-07
73,63,1.415e-07
74,63,5.025e-07
75,63,5.355e-07
76,63,1.52e-07
77,63,3.51e-07
78,63,1.195e-07
79,63,7.25e-08
80,63,2.85e-08
81,63,2.2e-08
82,63,1e-09
83,63,-2.5e-09
84,63,-5e-10
85,63,0
86,63,0
87,63,0
88,63,0
89,63,0
90,63,0
91,63,0
92,63,0
93,63,0
94,63,0
95,63,0
96,63,0
97,63,0
98,63,0
99,63,0
100,63,0
101,63,0
102,63,0
103,63,0
104,63,0
105,63,0
106,63,0
107,63,0
108,63,0
109,63,0
110,63,0
111,63,0
112,63,0
113,63,0
114,63,0
115,63,0
116,63,0
117,63,0
118,63,0
119,63,0
120,63,0
121,63,0
122,63,0
123,63,0
124,63,0
125,63,0
126,63,0
127,63,0
0,64,0
1,64,0
2,64,0
3,64,0
4,64,0
5,64,0
6,64,0
7,64,0
8,64,0
9,64,0
10,64,0
11,64,0
12,64,0
13,64,0
14,64,0
15,64,0
16,64,0
17,64,0
18,64,0
19,64,0
20,64,0
21,64,0
22,64,0
23,64,0
24,64,0
25,64,0
26,64,0
27,64,0
28,64,0
29,64,0
30,64,0
31,64,0
32,64,0
33,64,0
34,64,0
35,64,0
36,64,0
37,64,0
38,64,0
39,64,0
40,64,0
41,64,0
42,64,0
43,64,1.5e-09
44,64,-5e-10
45,64,6e-09
46,64,2.1e-08
47,64,-3e-09
48,64,7.65e-08
49,64,8.85e-08
50,64,2.95e-07
51,64,1.54e-07
52,64,5.25e-07
53,64,4.6e-08
54,64,-1.79e-07
55,64,-6.265e-07
56,64,-4.263e-06
57,64,-2.943e-06
58,64,-7.421e-06
59,64,-5.419e-06
60,64,5.506e-06
61,64,1.076e-05
62,64,1.9e-05
63,64,2.498e-05
64,64,2.049e-05
65,64,2.153e-05
66,64,1.062e-05
67,64,5.307e-06
68,64,9.405e-07
69,64,-7.698e-06
70,64,-7.245e-06
71,64,-4.375e-06
72,64,-6.915e-07
73,64,-8.455e-07
74,64,3.355e-07
75,64,4.53e-07
76,64,2.305e-07
77,64,8.25e-08
78,64,1.35e-07
79,64,8.6e-08
80,64,4.05e-08
81,64,-1.5e-09
82,64,8.5e-09
83,64,2e-09
84,64,-5e-10
85,64,-5e-10
86,64,-1.5e-09
87,64,0
88,64,0
89,64,0
90,64,0
91,64,0
92,64,0
93,64,0
94,64,0
95,64,0
96,64,0
97,64,0
98,64,0
99,64,0
100,64,0
101,64,0
102,64,0
103,64,0
104,64,0
105,64,0
106,64,0
107,64,0
108,64,0
109,64,0
110,64,0
111,64,0
112,64,0
113,64,0
114,64,0
115,64,0
116,64,0
117,64,0
118,64,0
119,64,0
120,64,0
121,64,0
122,64,0
123,64,0
124,64,0
125,64,0
126,64,0
127,64,0
0,65,0
1,65,0
2,65,0
3,65,0
4,65,0
5,65,0
6,65,0
7,65,0
8,65,0
9,65,0
10,65,0
11,65,0
12,65,0
13,65,0
14,65,0
15,65,0
16,65,0
17,65,0
18,65,0
19,65,0
20,65,0
21,65,0
22,65,0
23,65,0
24,65,0
25,65,0
26,65,0
27,65,0
28,65,0
29,65,0
30,65,0
31,65,0
32,65,0
33,65,0
34,65,0
35,65,0
36,65,0
37,65,0
38,65,0
39,65,0
40,65,0
41,65,0
42,65,5e-10
43,65,-1.5e-09
44,65,4.5e-09
45,65,1e-09
46,65,1.55e-08
47,65,2.4e-08
48,65,1.01e-07
49,65,1.27e-07
50,65,7.2e-08
51,65,4.69e-07
52,65,4.105e-07
53,65,1.825e-07
54,65,8.995e-07
55,65,-1.814e-06
56,65,-1.433e-06
57,65,-2.861e-06
58,65,-6.608e-06
59,65,-5.678e-06
60,65,8.075e-07
61,65,1.135e-05
62,65,1.049e-05
63,65,2.288e-05
64,65,2.017e-05
65,65,1.153e-05
66,65,4.947e-06
67,65,-5.74e-07
68,65,-3.116e-06
69,65,-4.58e-06
70,65,-6.871e-06
71,65,-4.646e-06
72,65,4.485e-07
73,65,-3.045e-07
74,65,6.47e-07
75,65,7.065e-07
76,65,1.66e-07
77,65,2.835e-07
78,65,1.73e-07
79,65,1.95e-08
80,65,4.35e-08
81,65,-1.3e-08
82,65,1e-09
83,65,2e-09
84,65,0
85,65,0
86,65,0
87,65,0
88,65,0
89,65,0
90,65,0
91,65,0
92,65,0
93,65,0
94,65,0
95,65,0
96,65,0
97,65,0
98,65,0
99,65,0
100,65,0
101,65,0
102,65,0
103,65,0
104,65,0
105,65,0
106,65,0
107,65,0
108,65,0
109,65,0
110,65,0
111,65,0
112,65,0
113,65,0
114,65,0
115,65,0
116,65,0
117,65,0
118,65,0
119,65,0
120,65,0
121,65,0
122,65,0
123,65,0
124,65,0
125,65,0
126,65,0
127,65,0
0,66,0
1,66,0
2,66,0
3,66,0
4,66,0
5,66,0
6,66,0
7,66,0
8,66,0
9,66,0
10,66,0
11,66,0
12,66,0
13,66,0
14,66,0
15,66,0
16,66,0
17,66,0
18,66,0
19,66,0
20,66,0
21,66,0
22,66,0
23,66,0
24,66,0
25,66,0
26,66,0
27,66,0
28,66,0
29,66,0
30,66,0
31,66,0
32,66,0
33,66,0
34,66,0
35,66,0
36,66,0
37,66,0
38,66,0
39,66,0
40,66,5e-10
41,66,0
42,66,5e-10
43,66,5e-10
44,66,5e-10
45,66,9.5e-09
46,66,-4e-09
47,66,1.8e-08
48,66,6.65e-08
49,66,1.325e-07
50,66,9.45e-08
51,66,1.405e-07
52,66,4.955e-07
53,66,4.235e-07
54,66,2.06e-07
55,66,-1.327e-06
56,66,-2.793e-06
57,66,-4.046e-06
58,66,-3.434e-06
59,66,-3.816e-06
60,66,-4.538e-06
61,66,7.62e-07
62,66,6.848e-06
63,66,7.405e-06
64,66,1.144e-05
65,66,9.577e-06
66,66,7.75e-08
67,66,8.18e-07
68,66,-8.885e-07
69,66,-5.244e-06
70,66,-6.98e-07
71,66,-2.027e-06
72,66,-1.072e-06
73,66,3.19e-07
74,66,-2.9e-08
75,66,8.015e-07
76,66,1.685e-07
77,66,1.335e-07
78,66,1.325e-07
79,66,3.65e-08
80,66,2.5e-08
81,66,1.3e-08
82,66,7.5e-09
83,66,1e-09
84,66,1e-09
85,66,-5e-10
86,66,-5e-10
87,66,0
88,66,0
89,66,0
90,66,0
91,66,0
92,66,0
93,66,0
94,66,0
95,66,0
96,66,0
97,66,0
98,66,0
99,66,0
100,66,0
101,66,0
102,66,0
103,66,0
104,66,0
105,66,0
106,66,0
107,66,0
108,66,0
109,66,0
110,66,0
111,66,0
112,66,0
113,66,0
114,66,0
115,66,0
116,66,0
117,66,0
118,66,0
119,66,0
120,66,0
121,66,0
122,66,0
123,66,0
124,66,0
125,66,0
126,66,0
127,66,0
0,67,0
1,67,0
2,67,0
3,67,0
4,67,0
5,67,0
6,67,0
7,67,0
8,67,0
9,67,0
10,67,0
11,67,0
12,67,0
13,67,0
14,67,0
15,67,0
16,67,0
17,67,0
18,67,0
19,67,0
20,67,0
21,67,0
22,67,0
23,67,0
24,67,0
25,67,0
26,67,0
27,67,0
28,67,0
29,67,0
30,67,0
31,67,0
32,67,0
33,67,0
34,67,0
35,67,0
36,67,0
37,67,0
38,67,0
39,67,0
40,67,0
41,67,0
42,67,0
43,67,0
44,67,-5e-10
45,67,4e-09
46,67,2.25e-08
47,67,-2.5e-09
48,67,4.4e-08
49,67,1.095e-07
50,67,8.9e-08
51,67,3.67e-07
52,67,2.325e-07
53,67,6.97e-07
54,67,-6.885e-07
55,67,5.97e-07
56,67,-2.854e-06
57,67,-2.455e-06
58,67,-4.483e-06
59,67,-1.991e-06
60,67,-6.043e-06
61,67,3.591e-06
62,67,4.038e-06
63,67,-3.93e-07
64,67,6.034e-06
65,67,3.245e-07
66,67,-5.159e-06
67,67,-4.144e-06
68,67,-5.997e-06
69,67,-4.704e-06
70,67,-4.612e-06
71,67,-6.22e-07
72,67,7.15e-07
73,67,7.665e-07
74,67,4.275e-07
75,67,2.935e-07
76,67,3.855e-07
77,67,2.245e-07
78,67,1.69e-07
79,67,4e-08
80,67,3e-09
81,67,7.5e-09
82,67,-2e-09
83,67,-5e-10
84,67,5e-10
85,67,0
86,67,0
87,67,0
88,67,0
89,67,0
90,67,0
91,67,0
92,67,0
93,67,0
94,67,0
95,67,0
96,67,0
97,67,0
98,67,0
99,67,0
100,67,0
101,67,0
102,67,0
103,67,0
104,67,0
105,67,0
106,67,0
107,67,0
108,67,0
109,67,0
110,67,0
111,67,0
112,67,0
113,67,0
114,67,0
115,67,0
116,67,0
117,67,0
118,67,0
119,67,0
120,67,0
121,67,0
122,67,0
123,67,0
124,67,0
125,67,0
126,67,0
127,67,0
0,68,0
1,68,0
2,68,0
3,68,0
4,68,0
5,68,0
6,68,0
7,68,0
8,68,0
9,68,0
10,68,0
11,68,0
12,68,0
13,68,0
14,68,0
15,68,0
16,68,0
17,68,0
18,68,0
19,68,0
20,68,0
21,68,0
22,68,0
23,68,0
24,68,0
25,68,0
26,68,0
27,68,0
28,68,0
29,68,0
30,68,0
31,68,0
32,68,0
33,68,0
34,68,0
35,68,0
36,68,0
37,68,0
38,68,0
39,68,0
40,68,0
41,68,0
42,68,0
43,68,-5e-10
44,68,-5e-10
45,68,2.5e-09
46,68,2e-09
47,68,4.5e-08
48,68,3e-08
49,68,9.55e-08
50,68,2.46e-07
51,68,4.735e-07
52,68,6.59e-07
53,68,6.79e-07
54,68,-6.795e-07
55,68,6.565e-07
56,68,-9.95e-08
57,68,-4.975e-07
58,68,-3.584e-06
59,68,-5.358e-06
60,68,-4.476e-06
61,68,-3.4e-06
62,68,-3.24e-06
63,68,-2.327e-06
64,68,-4.458e-06
65,68,-1.536e-06
66,68,-3.868e-06
67,68,-4.346e-06
68,68,-4.445e-06
69,68,-2.597e-06
70,68,-2.543e-06
71,68,-3.125e-07
72,68,1.038e-06
73,68,7.88e-07
74,68,2.66e-07
75,68,4.24e-07
76,68,2.905e-07
77,68,1.555e-07
78,68,8.35e-08
79,68,5.3e-08
80,68,-5e-09
81,68,1e-08
82,68,-3e-09
83,68,0
84,68,-5e-10
85,68,5e-10
86,68,0
87,68,0
88,68,0
89,68,0
90,68,0
91,68,0
92,68,0
93,68,0
94,68,0
95,68,0
96,68,0
97,68,0
98,68,0
99,68,0
100,68,0
101,68,0
102,68,0
103,68,0
104,68,0
105,68,0
106,68,0
107,68,0
108,68,0
109,68,0
110,68,0
111,68,0
112,68,0
113,68,0
114,68,0
115,68,0
116,68,0
117,68,0
118,68,0
119,68,0
120,68,0
121,68,0
122,68,0
123,68,0
124,68,0
125,68,0
126,68,0
127,68,0
0,69,0
1,69,0
2,69,0
3,69,0
4,69,0
5,69,0
6,69,0
7,69,0
8,69,0
9,69,0
10,69,0
11,69,0
12,69,0
13,69,0
14,69,0
15,69,0
16,69,0
17,69,0
18,69,0
19,69,0
20,69,0
21,69,0
22,69,0
23,69,0
24,69,0
25,69,0
26,69,0
27,69,0
28,69,0
29,69,0
30,69,0
31,69,0
32,69,0
33,69,0
34,69,0
35,69,0
36,69,0
37,69,0
38,69,0
39,69,0
40,69,0
41,69,0
42,69,0
43,69,0
44,69,-2e-09
45,69,3e-09
46,69,-2e-09
47,69,7.5e-09
48,69,4e-09
49,69,5.3e-08
50,69,1.435e-07
51,69,2.53e-07
52,69,5.69e-07
53,69,7.82e-07
54,69,1.415e-07
55,69,1.935e-07
56,69,-7.6e-07
57,69,-1.524e-06
58,69,-2.043e-06
59,69,-2.49e-06
60,69,-4.143e-06
61,69,-2.483e-06
62,69,-4.565e-06
63,69,-6.753e-06
64,69,-8.904e-06
65,69,-5.262e-06
66,69,-4.64e-06
67,69,-2.242e-06
68,69,-1.395e-06
69,69,-9.145e-07
70,69,-1.157e-06
71,69,8.3e-08
72,69,9.32e-07
73,69,8.24e-07
74,69,5.365e-07
75,69,3.285e-07
76,69,1.22e-07
77,69,1.15e-07
78,69,4.6e-08
79,69,-1.5e-09
80,69,6.5e-09
81,69,1e-09
82,69,2.5e-09
83,69,1e-09
84,69,5e-10
85,69,-5e-10
86,69,0
87,69,0
88,69,0
89,69,0
90,69,0
91,69,0
92,69,0
93,69,0
94,69,0
95,69,0
96,69,0
97,69,0
98,69,0
99,69,0
100,69,0
101,69,0
102,69,0
103,69,0
104,69,0
105,69,0
106,69,0
107,69,0
108,69,0
109,69,0
110,69,0
111,69,0
112,69,0
113,69,0
114,69,0
115,69,0
116,69,0
117,69,0
118,69,0
119,69,0
120,69,0
121,69,0
122,69,0
123,69,0
124,69,0
125,69,0
126,69,0
127,69,0
0,70,0
1,70,0
2,70,0
3,70,0
4,70,0
5,70,0
6,70,0
7,70,0
8,70,0
9,70,0
10,70,0
11,70,0
12,70,0
13,70,0
14,70,0
15,70,0
16,70,0
17,70,0
18,70,0
19,70,0
20,70,0
21,70,0
22,70,0
23,70,0
24,70,0
25,70,0
26,70,0
27,70,0
28,70,0
29,70,0
30,70,0
31,70,0
32,70,0
33,70,0
34,70,0
35,70,0
36,70,0
37,70,0
38,70,0
39,70,0
40,70,0
41,70,0
42,70,0
43,70,5e-10
44,70,5e-10
45,70,0
46,70,-1.5e-09
47,70,9.5e-09
48,70,2.3e-08
49,70,1.05e-08
50,70,6.6e-08
51,70,1.55e-08
52,70,4.05e-07
53,70,3.335e-07
54,70,3.215e-07
55,70,6.265e-07
56,70,1.123e-06
57,70,-9.85e-08
58,70,-6.45e-07
59,70,-2.453e-06
60,70,-4.017e-06
61,70,-4.412e-06
62,70,-2.166e-06
63,70,-3.603e-06
64,70,-3.04e-06
65,70,-5.948e-06
66,70,-3.943e-06
67,70,-4.144e-06
68,70,-3.391e-06
69,70,-6.165e-07
70,70,6.86e-07
71,70,1.03e-06
72,70,1.675e-07
73,70,9.295e-07
74,70,4.445e-07
75,70,2.335e-07
76,70,1.235e-07
77,70,8.4e-08
78,70,2.5e-09
79,70,8.5e-09
80,70,-1.5e-08
81,70,5e-10
82,70,1e-09
83,70,5e-10
84,70,0
85,70,0
86,70,0
87,70,0
88,70,0
89,70,0
90,70,0
91,70,0
92,70,0
93,70,0
94,70,0
95,70,0
96,70,0
97,70,0
98,70,0
99,70,0
100,70,0
101,70,0
102,70,0
103,70,0
104,70,0
105,70,0
106,70,0
107,70,0
108,70,0
109,70,0
110,70,0
111,70,0
112,70,0
113,70,0
114,70,0
115,70,0
116,70,0
117,70,0
118,70,0
119,70,0
120,70,0
121,70,0
122,70,0
123,70,0
124,70,0
125,70,0
126,70,0
127,70,0
0,71,0
1,71,0
2,71,0
3,71,0
4,71,0
5,71,0
6,71,0
7,71,0
8,71,0
9,71,0
10,71,0
11,71,0
12,71,0
13,71,0
14,71,0
15,71,0
16,71,0
17,71,0
18,71,0
19,71,0
20,71,0
21,71,0
22,71,0
23,71,0
24,71,0
25,71,0
26,71,0
27,71,0
28,71,0
29,71,0
30,71,0
31,71,0
32,71,0
33,71,0
34,71,0
35,71,0
36,71,0
37,71,0
38,71,0
39,71,0
40,71,0
41,71,0
42,71,-5e-10
43,71,0
44,71,0
45,71,1e-09
46,71,7e-09
47,71,2.5e-09
48,71,-4e-09
49,71,-1.15e-08
50,71,5.25e-08
51,71,2.09e-07
52,71,2.915e-07
53,71,4.86e-07
54,71,4.64e-07
55,71,4.065e-07
56,71,4.43e-07
57,71,6.565e-07
58,71,1.425e-07
59,71,-6.95e-08
60,71,-2.83e-06
61,71,-2.283e-06
62,71,-2.833e-06
63,71,-1.593e-06
64,71,-1.848e-06
65,71,-3.315e-06
66,71,-2.368e-06
67,71,-5.865e-07
68,71,-3e-08
69,71,1.106e-06
70,71,2.98e-07
71,71,1.7e-07
72,71,3.275e-07
73,71,-4.1e-08
74,71,4.44e-07
75,71,1.33e-07
76,71,9.85e-08
77,71,4.2e-08
78,71,4.15e-08
79,71,2.35e-08
80,71,8.5e-09
81,71,8e-09
82,71,1.5e-09
83,71,-5e-10
84,71,5e-10
85,71,0
86,71,0
87,71,0
88,71,0
89,71,0
90,71,0
91,71,0
92,71,0
93,71,0
94,71,0
95,71,0
96,71,0
97,71,0
98,71,0
99,71,0
100,71,0
101,71,0
102,71,0
103,71,0
104,71,0
105,71,0
106,71,0
107,71,0
108,71,0
109,71,0
110,71,0
111,71,0
112,71,0
113,71,0
114,71,0
115,71,0
116,71,0
117,71,0
118,71,0
119,71,0
120,71,0
121,71,0
122,71,0
123,71,0
124,71,0
125,71,0
126,71,0
127,71,0
0,72,0
1,72,0
2,72,0
3,72,0
4,72,0
5,72,0
6,72,0
7,72,0
8,72,0
9,72,0
10,72,0
11,72,0
12,72,0
13,72,0
14,72,0
15,72,0
16,72,0
17,72,0
18,72,0
19,72,0
20,72,0
21,72,0
22,72,0
23,72,0
24,72,0
25,72,0
26,72,0
27,72,0
28,72,0
29,72,0
30,72,0
31,72,0
32,72,0
33,72,0
34,72,0
35,72,0
36,72,0
37,72,0
38,72,0
39,72,0
40,72,0
41,72,0
42,72,0
43,72,0
44,72,1e-09
45,72,1e-09
46,72,-1.5e-09
47,72,2e-09
48,72,-5e-10
49,72,1.65e-08
50,72,3.1e-08
51,72,1.355e-07
52,72,1.05e-07
53,72,2.18e-07
54,72,5.455e-07
55,72,2.365e-07
56,72,8.43e-07
57,72,3.755e-07
58,72,-2.635e-07
59,72,-2.7e-07
60,72,1.235e-07
61,72,-6.855e-07
62,72,-2.2e-07
63,72,7.75e-08
64,72,-1.582e-06
65,72,9.27e-07
66,72,-1.02e-06
67,72,2.33e-07
68,72,-1.205e-07
69,72,1.064e-06
70,72,6.175e-07
71,72,1.461e-06
72,72,3.375e-07
73,72,3.185e-07
74,72,3.97e-07
75,72,1.755e-07
76,72,1.18e-07
77,72,5.15e-08
78,72,2.5e-08
79,72,-3e-09
80,72,5.5e-09
81,72,-3.5e-09
82,72,-1e-09
83,72,0
84,72,0
85,72,0
86,72,0
87,72,0
88,72,0
89,72,0
90,72,0
91,72,0
92,72,0
93,72,0
94,72,0
95,72,0
96,72,0
97,72,0
98,72,0
99,72,0
100,72,0
101,72,0
102,72,0
103,72,0
104,72,0
105,72,0
106,72,0
107,72,0
108,72,0
109,72,0
110,72,0
111,72,0
112,72,0
113,72,0
114,72,0
115,72,0
116,72,0
117,72,0
118,72,0
119,72,0
120,72,0
121,72,0
122,72,0
123,72,0
124,72,0
125,72,0
126,72,0
127,72,0
0,73,0
1,73,0
2,73,0
3,73,0
4,73,0
5,73,0
6,73,0
7,73,0
8,73,0
9,73,0
10,73,0
11,73,0
12,73,0
13,73,0
14,73,0
15,73,0
16,73,0
17,73,0
18,73,0
19,73,0
20,73,0
21,73,0
22,73,0
23,73,0
24,73,0
25,73,0
26,73,0
27,73,0
28,73,0
29,73,0
30,73,0
31,73,0
32,73,0
33,73,0
34,73,0
35,73,0
36,73,0
37,73,0
38,73,0
39,73,0
40,73,0
41,73,0
42,73,0
43,73,0
44,73,5e-10
45,73,2e-09
46,73,-5e-10
47,73,5e-09
48,73,2e-09
49,73,1.15e-08
50,73,1.25e-08
51,73,9.45e-08
52,73,5.65e-08
53,73,2.715e-07
54,73,2.98e-07
55,73,6.65e-07
56,73,5.755e-07
57,73,5.355e-07
58,73,3.645e-07
59,73,4.095e-07
60,73,6.46e-07
61,73,-4.175e-07
62,73,-3.66e-07
63,73,-1.028e-06
64,73,-8.85e-08
65,73,5.13e-07
66,73,-3.45e-08
67,73,2.235e-07
68,73,8.53e-07
69,73,3.1e-07
70,73,2.465e-07
71,73,1.475e-07
72,73,2.36e-07
73,73,1.405e-07
74,73,1.335e-07
75,73,5.7e-08
76,73,4.15e-08
77,73,-2e-09
78,73,-1.05e-08
79,73,-4e-09
80,73,-7.5e-09
81,73,-3e-09
82,73,-5e-10
83,73,0
84,73,5e-10
85,73,0
86,73,0
87,73,0
88,73,0
89,73,0
90,73,0
91,73,0
92,73,0
93,73,0
94,73,0
95,73,0
96,73,0
97,73,0
98,73,0
99,73,0
100,73,0
101,73,0
102,73,0
103,73,0
104,73,0
105,73,0
106,73,0
107,73,0
108,73,0
109,73,0
110,73,0
111,73,0
112,73,0
113,73,0
114,73,0
115,73,0
116,73,0
117,73,0
118,73,0
119,73,0
120,73,0
121,73,0
122,73,0
123,73,0
124,73,0
125,73,0
126,73,0
127,73,0
0,74,0
1,74,0
2,74,0
3,74,0
4,74,0
5,74,0
6,74,0
7,74,0
8,74,0
9,74,0
10,74,0
11,74,0
12,74,0
13,74,0
14,74,0
15,74,0
16,74,0
17,74,0
18,74,0
19,74,0
20,74,0
21,74,0
22,74,0
23,74,0
24,74,0
25,74,0
26,74,0
27,74,0
28,74,0
29,74,0
30,74,0
31,74,0
32,74,0
33,74,0
34,74,0
35,74,0
36,74,0
37,74,0
38,74,0
39,74,0
40,74,0
41,74,0
42,74,0
43,74,0
44,74,-5e-10
45,74,-1e-09
46,74,1e-09
47,74,0
48,74,-1.5e-09
49,74,9.5e-09
50,74,1.1e-08
51,74,-1e-08
52,74,1.135e-07
53,74,1.325e-07
54,74,6.4e-08
55,74,8.5e-08
56,74,2.04e-07
57,74,3.86e-07
58,74,6.06e-07
59,74,5.39e-07
60,74,9.915e-07
61,74,3.66e-07
62,74,1.325e-07
63,74,1.053e-06
64,74,7.03e-07
65,74,1.353e-06
66,74,2.925e-07
67,74,7.865e-07
68,74,3.8e-07
69,74,4.505e-07
70,74,5.23e-07
71,74,2.12e-07
72,74,9e-08
73,74,1.94e-07
74,74,1.215e-07
75,74,1.75e-08
76,74,3.85e-08
77,74,2.65e-08
78,74,1.55e-08
79,74,-2e-09
80,74,-3e-09
81,74,-1.5e-09
82,74,5e-10
83,74,0
84,74,0
85,74,0
86,74,0
87,74,0
88,74,0
89,74,0
90,74,0
91,74,0
92,74,0
93,74,0
94,74,0
95,74,0
96,74,0
97,74,0
98,74,0
99,74,0
100,74,0
101,74,0
102,74,0
103,74,0
104,74,0
105,74,0
106,74,0
107,74,0
108,74,0
109,74,0
110,74,0
111,74,0
112,74,0
113,74,0
114,74,0
115,74,0
116,74,0
117,74,0
118,74,0
119,74,0
120,74,0
121,74,0
122,74,0
123,74,0
124,74,0
125,74,0
126,74,0
127,74,0
0,75,0
1,75,0
2,75,0
3,75,0
4,75,0
5,75,0
6,75,0
7,75,0
8,75,0
9,75,0
10,75,0
11,75,0
12,75,0
13,75,0
14,75,0
15,75,0
16,75,0
17,75,0
18,75,0
19,75,0
20,75,0
21,75,0
22,75,0
23,75,0
24,75,0
25,75,0
26,75,0
27,75,0
28,75,0
29,75,0
30,75,0
31,75,0
32,75,0
33,75,0
34,75,0
35,75,0
36,75,0
37,75,0
38,75,0
39,75,0
40,75,0
41,75,0
42,75,0
43,75,0
44,75,0
45,75,0
46,75,-5e-10
47,75,5e-10
48,75,0
49,75,8e-09
50,75,7.5e-09
51,75,1.85e-08
52,75,5.8e-08
53,75,7.25e-08
54,75,7.55e-08
55,75,2.495e-07
56,75,3.69e-07
57,75,1.615e-07
58,75,9e-08
59,75,2.485e-07
60,75,3.14e-07
61,75,5.625e-07
62,75,7.32e-07
63,75,5.55e-07
64,75,5.015e-07
65,75,4.975e-07
66,75,5.29e-07
67,75,3.22e-07
68,75,7.055e-07
69,75,5.69e-07
70,75,1.665e-07
71,75,2.085e-07
72,75,1.49e-07
73,75,1.7e-08
74,75,5.15e-08
75,75,2.8e-08
76,75,1.8e-08
77,75,-4.5e-09
78,75,9e-09
79,75,0
80,75,1e-09
81,75,-5e-10
82,75,-5e-10
83,75,0
84,75,0
85,75,0
86,75,0
87,75,0
88,75,0
89,75,0
90,75,0
91,75,0
92,75,0
93,75,0
94,75,0
95,75,0
96,75,0
97,75,0
98,75,0
99,75,0
100,75,0
101,75,0
102,75,0
103,75,0
104,75,0
105,75,0
106,75,0
107,75,0
108,75,0
109,75,0
110,75,0
111,75,0
112,75,0
113,75,0
114,75,0
115,75,0
116,75,0
117,75,0
118,75,0
119,75,0
120,75,0
121,75,0
122,75,0
123,75,0
124,75,0
125,75,0
126,75,0
127,75,0
0,76,0
1,76,0
2,76,0
3,76,0
4,76,0
5,76,0
6,76,0
7,76,0
8,76,0
9,76,0
10,76,0
11,76,0
12,76,0
13,76,0
14,76,0
15,76,0
16,76,0
17,76,0
18,76,0
19,76,0
20,76,0
21,76,0
22,76,0
23,76,0
24,76,0
25,76,0
26,76,0
27,76,0
28,76,0
29,76,0
30,76,0
31,76,0
32,76,0
33,76,0
34,76,0
35,76,0
36,76,0
37,76,0
38,76,0
39,76,0
40,76,0
41,76,0
42,76,0
43,76,0
44,76,0
45,76,0
46,76,-1e-09
47,76,0
48,76,-5e-10
49,76,1.5e-09
50,76,2.5e-09
51,76,9.5e-09
52,76,1.15e-08
53,76,4.05e-08
54,76,4.5e-09
55,76,1.125e-07
56,76,8.4e-08
57,76,2.53e-07
58,76,3.9e-07
59,76,3.585e-07
60,76,3.945e-07
61,76,6.265e-07
62,76,1.94e-07
63,76,1.34e-07
64,76,5.105e-07
65,76,4.605e-07
66,76,4.26e-07
67,76,2.595e-07
68,76,3.77e-07
69,76,3.1e-07
70,76,2.33e-07
71,76,1.11e-07
72,76,4.9e-08
73,76,6.75e-08
74,76,-1e-09
75,76,2.95e-08
76,76,4.5e-09
77,76,4.5e-09
78,76,-5.5e-09
79,76,0
80,76,-1.5e-09
81,76,0
82,76,0
83,76,0
84,76,0
85,76,0
86,76,0
87,76,0
88,76,0
89,76,0
90,76,0
91,76,0
92,76,0
93,76,0
94,76,0
95,76,0
96,76,0
97,76,0
98,76,0
99,76,0
100,76,0
101,76,0
102,76,0
103,76,0
104,76,0
105,76,0
106,76,0
107,76,0
108,76,0
109,76,0
110,76,0
111,76,0
112,76,0
113,76,0
114,76,0
115,76,0
116,76,0
117,76,0
118,76,0
119,76,0
120,76,0
121,76,0
122,76,0
123,76,0
124,76,0
125,76,0
126,76,0
127,76,0
0,77,0
1,77,0
2,77,0
3,77,0
4,77,0
5,77,0
6,77,0
7,77,0
8,77,0
9,77,0
10,77,0
11,77,0
12,77,0
13,77,0
14,77,0
15,77,0
16,77,0
17,77,0
18,77,0
19,77,0
20,77,0
21,77,0
22,77,0
23,77,0
24,77,0
25,77,0
26,77,0
27,77,0
28,77,0
29,77,0
30,77,0
31,77,0
32,77,0
33,77,0
34,77,0
35,77,0
36,77,0
37,77,0
38,77,0
39,77,0
40,77,0
41,77,0
42,77,0
43,77,0
44,77,0
45,77,0
46,77,0
47,77,5e-10
48,77,5e-10
49,77,1.5e-09
50,77,2.5e-09
51,77,4e-09
52,77,1.35e-08
53,77,1.45e-08
54,77,-5e-10
55,77,2.95e-08
56,77,7.9e-08
57,77,7.85e-08
58,77,1.26e-07
59,77,2.85e-08
60,77,2.165e-07
61,77,2.755e-07
62,77,2.26e-07
63,77,3.19e-07
64,77,2.415e-07
65,77,1.13e-07
66,77,9.05e-08
67,77,3.29e-07
68,77,2.305e-07
69,77,5.1e-08
70,77,1.325e-07
71,77,6.2e-08
72,77,2.7e-08
73,77,4.2e-08
74,77,0
75,77,9.5e-09
76,77,-4e-09
77,77,0
78,77,-5e-10
79,77,5e-10
80,77,-1e-09
81,77,0
82,77,0
83,77,0
84,77,0
85,77,0
86,77,0
87,77,0
88,77,0
89,77,0
90,77,0
91,77,0
92,77,0
93,77,0
94,77,0
95,77,0
96,77,0
97,77,0
98,77,0
99,77,0
100,77,0
101,77,0
102,77,0
103,77,0
104,77,0
105,77,0
106,77,0
107,77,0
108,77,0
109,77,0
110,77,0
111,77,0
112,77,0
113,77,0
114,77,0
115,77,0
116,77,0
117,77,0
118,77,0
119,77,0
120,77,0
121,77,0
122,77,0
123,77,0
124,77,0
125,77,0
126,77,0
127,77,0
0,78,0
1,78,0
2,78,0
3,78,0
4,78,0
5,78,0
6,78,0
7,78,0
8,78,0
9,78,0
10,78,0
11,78,0
12,78,0
13,78,0
14,78,0
15,78,0
16,78,0
17,78,0
18,78,0
19,78,0
20,78,0
21,78,0
22,78,0
23,78,0
24,78,0
25,78,0
26,78,0
27,78,0
28,78,0
29,78,0
30,78,0
31,78,0
32,78,0
33,78,0
34,78,0
35,78,0
36,78,0
37,78,0
38,78,0
39,78,0
40,78,0
41,78,0
42,78,0
43,78,0
44,78,0
45,78,0
46,78,0
47,78,-5e-10
48,78,-5e-10
49,78,0
50,78,3.5e-09
51,78,4e-09
52,78,0
53,78,1.5e-09
54,78,2.25e-08
55,78,-6e-09
56,78,2.4e-08
57,78,4.65e-08
58,78,4.05e-08
59,78,5.15e-08
60,78,7.05e-08
61,78,1.92e-07
62,78,8.45e-08
63,78,1.8e-07
64,78,2.45e-07
65,78,1.52e-07
66,78,9.9e-08
67,78,8.25e-08
68,78,1e-09
69,78,1.135e-07
70,78,3.85e-08
71,78,3.15e-08
72,78,7.5e-09
73,78,2.55e-08
74,78,-1e-09
75,78,4e-09
76,78,-1.5e-09
77,78,-3.5e-09
78,78,1e-09
79,78,0
80,78,0
81,78,0
82,78,0
83,78,0
84,78,0
85,78,0
86,78,0
87,78,0
88,78,0
89,78,0
90,78,0
91,78,0
92,78,0
93,78,0
94,78,0
95,78,0
96,78,0
97,78,0
98,78,0
99,78,0
100,78,0
101,78,0
102,78,0
103,78,0
104,78,0
105,78,0
106,78,0
107,78,0
108,78,0
109,78,0
110,78,0
111,78,0
112,78,0
113,78,0
114,78,0
115,78,0
116,78,0
117,78,0
118,78,0
119,78,0
120,78,0
121,78,0
122,78,0
123,78,0
124,78,0
125,78,0
126,78,0
127,78,0
0,79,0
1,79,0
2,79,0
3,79,0
4,79,0
5,79,0
6,79,0
7,79,0
8,79,0
9,79,0
10,79,0
11,79,0
12,79,0
13,79,0
14,79,0
15,79,0
16,79,0
17,79,0
18,79,0
19,79,0
20,79,0
21,79,0
22,79,0
23,79,0
24,79,0
25,79,0
26,79,0
27,79,0
28,79,0
29,79,0
30,79,0
31,79,0
32,79,0
33,79,0
34,79,0
35,79,0
36,79,0
37,79,0
38,79,0
39,79,0
40,79,0
41,79,0
42,79,0
43,79,0
44,79,0
45,79,0
46,79,0
47,79,0
48,79,0
49,79,5e-10
50,79,1.5e-09
51,79,2e-09
52,79,-4.5e-09
53,79,4.5e-09
54,79,9e-09
55,79,1.5e-09
56,79,-3e-09
57,79,1.05e-08
58,79,5.6e-08
59,79,4e-09
60,79,3.7e-08
61,79,2.7e-08
62,79,3.95e-08
63,79,1.6e-08
64,79,-3.5e-09
65,79,3e-08
66,79,3.6e-08
67,79,4.95e-08
68,79,4.1e-08
69,79,-1.65e-08
70,79,2.85e-08
71,79,2.45e-08
72,79,3.5e-09
73,79,9e-09
74,79,1e-09
75,79,3e-09
76,79,1e-09
77,79,0
78,79,5e-10
79,79,0
80,79,0
81,79,0
82,79,0
83,79,0
84,79,0
85,79,0
86,79,0
87,79,0
88,79,0
89,79,0
90,79,0
91,79,0
92,79,0
93,79,0
94,79,0
95,79,0
96,79,0
97,79,0
98,79,0
99,79,0
100,79,0
101,79,0
102,79,0
103,79,0
104,79,0
105,79,0
106,79,0
107,79,0
108,79,0
109,79,0
110,79,0
111,79,0
112,79,0
113,79,0
114,79,0
115,79,0
116,79,0
117,79,0
118,79,0
119,79,0
120,79,0
121,79,0
122,79,0
123,79,0
124,79,0
125,79,0
126,79,0
127,79,0
0,80,0
1,80,0
2,80,0
3,80,0
4,80,0
5,80,0
6,80,0
7,80,0
8,80,0
9,80,0
10,80,0
11,80,0
12,80,0
13,80,0
14,80,0
15,80,0
16,80,0
17,80,0
18,80,0
19,80,0
20,80,0
21,80,0
22,80,0
23,80,0
24,80,0
25,80,0
26,80,0
27,80,0
28,80,0
29,80,0
30,80,0
31,80,0
32,80,0
33,80,0
34,80,0
35,80,0
36,80,0
37,80,0
38,80,0
39,80,0
40,80,0
41,80,0
42,80,0
43,80,0
44,80,0
45,80,0
46,80,0
47,80,0
48,80,0
49,80,0
50,80,-1e-09
51,80,-1e-09
52,80,5e-10
53,80,0
54,80,-5e-10
55,80,-2e-09
56,80,5.5e-09
57,80,8e-09
58,80,1.4e-08
59,80,0
60,80,3.1e-08
61,80,3.4e-08
62,80,1.8e-08
63,80,2.4e-08
64,80,1.85e-08
65,80,3.25e-08
66,80,1.55e-08
67,80,1.85e-08
68,80,1.85e-08
69,80,1.65e-08
70,80,4e-09
71,80,4e-09
72,80,5e-09
73,80,1.5e-09
74,80,5e-10
75,80,1.5e-09
76,80,5e-10
77,80,1e-09
78,80,5e-10
79,80,0
80,80,0
81,80,0
82,80,0
83,80,0
84,80,0
85,80,0
86,80,0
87,80,0
88,80,0
89,80,0
90,80,0
91,80,0
92,80,0
93,80,0
94,80,0
95,80,0
96,80,0
97,80,0
98,80,0
99,80,0
100,80,0
101,80,0
102,80,0
103,80,0
104,80,0
105,80,0
106,80,0
107,80,0
108,80,0
109,80,0
110,80,0
111,80,0
112,80,0
113,80,0
114,80,0
115,80,0
116,80,0
117,80,0
118,80,0
119,80,0
120,80,0
121,80,0
122,80,0
123,80,0
124,80,0
125,80,0
126,80,0
127,80,0
0,81,0
1,81,0
2,81,0
3,81,0
4,81,0
5,81,0
6,81,0
7,81,0
8,81,0
9,81,0
10,81,0
11,81,0
12,81,0
13,81,0
14,81,0
15,81,0
16,81,0
17,81,0
18,81,0
19,81,0
20,81,0
21,81,0
22,81,0
23,81,0
24,81,0
25,81,0
26,81,0
27,81,0
28,81,0
29,81,0
30,81,0
31,81,0
32,81,0
33,81,0
34,81,0
35,81,0
36,81,0
37,81,0
38,81,0
39,81,0
40,81,0
41,81,0
42,81,0
43,81,0
44,81,0
45,81,0
46,81,0
47,81,0
48,81,0
49,81,0
50,81,0
51,81,0
52,81,0
53,81,2e-09
54,81,-2e-09
55,81,-3e-09
56,81,7e-09
57,81,3.5e-09
58,81,-2.5e-09
59,81,3e-09
60,81,-8e-09
61,81,1.1e-08
62,81,1.25e-08
63,81,1.1e-08
64,81,-4.5e-09
65,81,-4.5e-09
66,81,-8.5e-09
67,81,5.5e-09
68,81,-3.5e-09
69,81,-2.5e-09
70,81,1.35e-08
71,81,-5e-10
72,81,1.5e-09
73,81,-5e-10
74,81,5e-10
75,81,5e-10
76,81,0
77,81,0
78,81,0
79,81,0
80,81,0
81,81,0
82,81,0
83,81,0
84,81,0
85,81,0
86,81,0
87,81,0
88,81,0
89,81,0
90,81,0
91,81,0
92,81,0
93,81,0
94,81,0
95,81,0
96,81,0
97,81,0
98,81,0
99,81,0
100,81,0
101,81,0
102,81,0
103,81,0
104,81,0
105,81,0
106,81,0
107,81,0
108,81,0
109,81,0
110,81,0
111,81,0
112,81,0
113,81,0
114,81,0
115,81,0
116,81,0
117,81,0
118,81,0
119,81,0
120,81,0
121,81,0
122,81,0
123,81,0
124,81,0
125,81,0
126,81,0
127,81,0
0,82,0
1,82,0
2,82,0
3,82,0
4,82,0
5,82,0
6,82,0
7,82,0
8,82,0
9,82,0
10,82,0
11,82,0
12,82,0
13,82,0
14,82,0
15,82,0
16,82,0
17,82,0
18,82,0
19,82,0
20,82,0
21,82,0
22,82,0
23,82,0
24,82,0
25,82,0
26,82,0
27,82,0
28,82,0
29,82,0
30,82,0
31,82,0
32,82,0
33,82,0
34,82,0
35,82,0
36,82,0
37,82,0
38,82,0
39,82,0
40,82,0
41,82,0
42,82,0
43,82,0
44,82,0
45,82,0
46,82,0
47,82,0
48,82,0
49,82,0
50,82,0
51,82,0
52,82,0
53,82,-5e-10
54,82,0
55,82,1.5e-09
56,82,2e-09
57,82,0
58,82,5e-09
59,82,4.5e-09
60,82,3.5e-09
61,82,8e-09
62,82,5e-09
63,82,-1.5e-09
64,82,3.5e-09
65,82,1e-08
66,82,-1e-09
67,82,5.5e-09
68,82,5e-09
69,82,2.5e-09
70,82,5.5e-09
71,82,2.5e-09
72,82,0
73,82,-1e-09
74,82,0
75,82,0
76,82,0
77,82,0
78,82,0
79,82,0
80,82,0
81,82,0
82,82,0
83,82,0
84,82,0
85,82,0
86,82,0
87,82,0
88,82,0
89,82,0
90,82,0
91,82,0
92,82,0
93,82,0
94,82,0
95,82,0
96,82,0
97,82,0
98,82,0
99,82,0
100,82,0
101,82,0
102,82,0
103,82,0
104,82,0
105,82,0
106,82,0
107,82,0
108,82,0
109,82,0
110,82,0
111,82,0
112,82,0
113,82,0
114,82,0
115,82,0
116,82,0
117,82,0
118,82,0
119,82,0
120,82,0
121,82,0
122,82,0
123,82,0
124,82,0
125,82,0
126,82,0
127,82,0
0,83,0
1,83,0
2,83,0
3,83,0
4,83,0
5,83,0
6,83,0
7,83,0
8,83,0
9,83,0
10,83,0
11,83,0
12,83,0
13,83,0
14,83,0
15,83,0
16,83,0
17,83,0
18,83,0
19,83,0
20,83,0
21,83,0
22,83,0
23,83,0
24,83,0
25,83,0
26,83,0
27,83,0
28,83,0
29,83,0
30,83,0
31,83,0
32,83,0
33,83,0
34,83,0
35,83,0
36,83,0
37,83,0
38,83,0
39,83,0
40,83,0
41,83,0
42,83,0
43,83,0
44,83,0
45,83,0
46,83,0
47,83,0
48,83,0
49,83,0
50,83,0
51,83,0
52,83,0
53,83,0
54,83,0
55,83,-5e-10
56,83,5e-10
57,83,1e-09
58,83,1e-09
59,83,0
60,83,-2e-09
61,83,2.5e-09
62,83,-5e-10
63,83,1.5e-09
64,83,6e-09
65,83,-5e-10
66,83,5.5e-09
67,83,5e-10
68,83,5e-10
69,83,2e-09
70,83,0
71,83,5e-10
72,83,-5e-10
73,83,-5e-10
74,83,0
75,83,0
76,83,0
77,83,0
78,83,0
79,83,0
80,83,0
81,83,0
82,83,0
83,83,0
84,83,0
85,83,0
86,83,0
87,83,0
88,83,0
89,83,0
90,83,0
91,83,0
92,83,0
93,83,0
94,83,0
95,83,0
96,83,0
97,83,0
98,83,0
99,83,0
100,83,0
101,83,0
102,83,0
103,83,0
104,83,0
105,83,0
106,83,0
107,83,0
108,83,0
109,83,0
110,83,0
111,83,0
112,83,0
113,83,0
114,83,0
115,83,0
116,83,0
117,83,0
118,83,0
119,83,0
120,83,0
121,83,0
122,83,0
123,83,0
124,83,0
125,83,0
126,83,0
127,83,0
0,84,0
1,84,0
2,84,0
3,84,0
4,84,0
5,84,0
6,84,0
7,84,0
8,84,0
9,84,0
10,84,0
11,84,0
12,84,0
13,84,0
14,84,0
15,84,0
16,84,0
17,84,0
18,84,0
19,84,0
20,84,0
21,84,0
22,84,0
23,84,0
24,84,0
25,84,0
26,84,0
27,84,0
28,84,0
29,84,0
30,84,0
31,84,0
32,84,0
33,84,0
34,84,0
35,84,0
36,84,0
37,84,0
38,84,0
39,84,0
40,84,0
41,84,0
42,84,0
43,84,0
44,84,0
45,84,0
46,84,0
47,84,0
48,84,0
49,84,0
50,84,0
51,84,0
52,84,0
53,84,0
54,84,0
55,84,0
56,84,0
57,84,5e-10
58,84,0
59,84,0
60,84,5e-10
61,84,5e-10
62,84,0
63,84,1e-09
64,84,0
65,84,5e-10
66,84,-1e-09
67,84,5e-10
68,84,5e-10
69,84,0
70,84,0
71,84,0
72,84,0
73,84,0
74,84,0
75,84,0
76,84,0
77,84,0
78,84,0
79,84,0
80,84,0
81,84,0
82,84,0
83,84,0
84,84,0
85,84,0
86,84,0
87,84,0
88,84,0
89,84,0
90,84,0
91,84,0
92,84,0
93,84,0
94,84,0
95,84,0
96,84,0
97,84,0
98,84,0
99,84,0
100,84,0
101,84,0
102,84,0
103,84,0
104,84,0
105,84,0
106,84,0
107,84,0
108,84,0
109,84,0
110,84,0
111,84,0
112,84,0
113,84,0
114,84,0
115,84,0
116,84,0
117,84,0
118,84,0
119,84,0
120,84,0
121,84,0
122,84,0
123,84,0
124,84,0
125,84,0
126,84,0
127,84,0
0,85,0
1,85,0
2,85,0
3,85,0
4,85,0
5,85,0
6,85,0
7,85,0
8,85,0
9,85,0
10,85,0
11,85,0
12,85,0
13,85,0
14,85,0
15,85,0
16,85,0
17,85,0
18,85,0
19,85,0
20,85,0
21,85,0
22,85,0
23,85,0
24,85,0
25,85,0
26,85,0
27,85,0
28,85,0
29,85,0
30,85,0
31,85,0
32,85,0
33,85,0
34,85,0
35,85,0
36,85,0
37,85,0
38,85,0
39,85,0
40,85,0
41,85,0
42,85,0
43,85,0
44,85,0
45,85,0
46,85,0
47,85,0
48,85,0
49,85,0
50,85,0
51,85,0
52,85,0
53,85,0
54,85,0
55,85,0
56,85,5e-10
57,85,0
58,85,5e-10
59,85,5e-10
60,85,5e-10
61,85,0
62,85,5e-10
63,85,0
64,85,0
65,85,0
66,85,0
67,85,-5e-10
68,85,0
69,85,0
70,85,0
71,85,0
72,85,0
73,85,0
74,85,0
75,85,0
76,85,0
77,85,0
78,85,0
79,85,0
80,85,0
81,85,0
82,85,0
83,85,0
84,85,0
85,85,0
86,85,0
87,85,0
88,85,0
89,85,0
90,85,0
91,85,0
92,85,0
93,85,0
94,85,0
95,85,0
96,85,0
97,85,0
98,85,0
99,85,0
100,85,0
101,85,0
102,85,0
103,85,0
104,85,0
105,85,0
106,85,0
107,85,0
108,85,0
109,85,0
110,85,0
111,85,0
112,85,0
113,85,0
114,85,0
115,85,0
116,85,0
117,85,0
118,85,0
119,85,0
120,85,0
121,85,0
122,85,0
123,85,0
124,85,0
125,85,0
126,85,0
127,85,0
0,86,0
1,86,0
2,86,0
3,86,0
4,86,0
5,86,0
6,86,0
7,86,0
8,86,0
9,86,0
10,86,0
11,86,0
12,86,0
13,86,0
14,86,0
15,86,0
16,86,0
17,86,0
18,86,0
19,86,0
20,86,0
21,86,0
22,86,0
23,86,0
24,86,0
25,86,0
26,86,0
27,86,0
28,86,0
29,86,0
30,86,0
31,86,0
32,86,0
33,86,0
34,86,0
35,86,0
36,86,0
37,86,0
38,86,0
39,86,0
40,86,0
41,86,0
42,86,0
43,86,0
44,86,0
45,86,0
46,86,0
47,86,0
48,86,0
49,86,0
50,86,0
51,86,0
52,86,0
53,86,0
54,86,0
55,86,0
56,86,0
57,86,0
58,86,0
59,86,0
60,86,0
61,86,0
62,86,0
63,86,0
64,86,0
65,86,0
66,86,0
67,86,0
68,86,0
69,86,0
70,86,0
71,86,-5e-10
72,86,0
73,86,0
74,86,0
75,86,0
76,86,0
77,86,0
78,86,0
79,86,0
80,86,0
81,86,0
82,86,0
83,86,0
84,86,0
85,86,0
86,86,0
87,86,0
88,86,0
89,86,0
90,86,0
91,86,0
92,86,0
93,86,0
94,86,0
95,86,0
96,86,0
97,86,0
98,86,0
99,86,0
100,86,0
101,86,0
102,86,0
103,86,0
104,86,0
105,86,0
106,86,0
107,86,0
108,86,0
109,86,0
110,86,0
111,86,0
112,86,0
113,86,0
114,86,0
115,86,0
116,86,0
117,86,0
118,86,0
119,86,0
120,86,0
121,86,0
122,86,0
123,86,0
124,86,0
125,86,0
126,86,0
127,86,0
0,87,0
1,87,0
2,87,0
3,87,0
4,87,0
5,87,0
6,87,0
7,87,0
8,87,0
9,87,0
10,87,0
11,87,0
12,87,0
13,87,0
14,87,0
15,87,0
16,87,0
17,87,0
18,87,0
19,87,0
20,87,0
21,87,0
22,87,0
23,87,0
24,87,0
25,87,0
26,87,0
27,87,0
28,87,0
29,87,0
30,87,0
31,87,0
32,87,0
33,87,0
34,87,0
35,87,0
36,87,0
37,87,0
38,87,0
39,87,0
40,87,0
41,87,0
42,87,0
43,87,0
44,87,0
45,87,0
46,87,0
47,87,0
48,87,0
49,87,0
50,87,0
51,87,0
52,87,0
53,87,0
54,87,0
55,87,0
56,87,0
57,87,0
58,87,0
59,87,0
60,87,0
61,87,0
62,87,0
63,87,0
64,87,0
65,87,0
66,87,0
67,87,0
68,87,0
69,87,0
70,87,0
71,87,0
72,87,0
73,87,0
74,87,0
75,87,0
76,87,0
77,87,0
78,87,0
79,87,0
80,87,0
81,87,0
82,87,0
83,87,0
84,87,0
85,87,0
86,87,0
87,87,0
88,87,0
89,87,0
90,87,0
91,87,0
92,87,0
93,87,0
94,87,0
95,87,0
96,87,0
97,87,0
98,87,0
99,87,0
100,87,0
101,87,0
102,87,0
103,87,0
104,87,0
105,87,0
106,87,0
107,87,0
108,87,0
109,87,0
110,87,0
111,87,0
112,87,0
113,87,0
114,87,0
115,87,0
116,87,0
117,87,0
118,87,0
119,87,0
120,87,0
121,87,0
122,87,0
123,87,0
124,87,0
125,87,0
126,87,0
127,87,0
0,88,0
1,88,0
2,88,0
3,88,0
4,88,0
5,88,0
6,88,0
7,88,0
8,88,0
9,88,0
10,88,0
11,88,0
12,88,0
13,88,0
14,88,0
15,88,0
16,88,0
17,88,0
18,88,0
19,88,0
20,88,0
21,88,0
22,88,0
23,88,0
24,88,0
25,88,0
26,88,0
27,88,0
28,88,0
29,88,0
30,88,0
31,88,0
32,88,0
33,88,0
34,88,0
35,88,0
36,88,0
37,88,0
38,88,0
39,88,0
40,88,0
41,88,0
42,88,0
43,88,0
44,88,0
45,88,0
46,88,0
47,88,0
48,88,0
49,88,0
50,88,0
51,88,0
52,88,0
53,88,0
54,88,0
55,88,0
56,88,0
57,88,0
58,88,0
59,88,0
60,88,0
61,88,0
62,88,0
63,88,0
64,88,0
65,88,0
66,88,0
67,88,0
68,88,0
69,88,0
70,88,0
71,88,0
72,88,0
73,88,0
74,88,0
75,88,0
76,88,0
77,88,0
78,88,0
79,88,0
80,88,0
81,88,0
82,88,0
83,88,0
84,88,0
85,88,0
86,88,0
87,88,0
88,88,0
89,88,0
90,88,0
91,88,0
92,88,0
93,88,0
94,88,0
95,88,0
96,88,0
97,88,0
98,88,0
99,88,0
100,88,0
101,88,0
102,88,0
103,88,0
104,88,0
105,88,0
106,88,0
107,88,0
108,88,0
109,88,0
110,88,0
111,88,0
112,88,0
113,88,0
114,88,0
115,88,0
116,88,0
117,88,0
118,88,0
119,88,0
120,88,0
121,88,0
122,88,0
123,88,0
124,88,0
125,88,0
126,88,0
127,88,0
0,89,0
1,89,0
2,89,0
3,89,0
4,89,0
5,89,0
6,89,0
7,89,0
8,89,0
9,89,0
10,89,0
11,89,0
12,89,0
13,89,0
14,89,0
15,89,0
16,89,0
17,89,0
18,89,0
19,89,0
20,89,0
21,89,0
22,89,0
23,89,0
24,89,0
25,89,0
26,89,0
27,89,0
28,89,0
29,89,0
30,89,0
31,89,0
32,89,0
33,89,0
34,89,0
35,89,0
36,89,0
37,89,0
38,89,0
39,89,0
40,89,0
41,89,0
42,89,0
43,89,0
44,89,0
45,89,0
46,89,0
47,89,0
48,89,0
49,89,0
50,89,0
51,89,0
52,89,0
53,89,0
54,89,0
55,89,0
56,89,0
57,89,0
58,89,0
59,89,0
60,89,0
61,89,0
62,89,0
63,89,0
64,89,0
65,89,0
66,89,0
67,89,0
68,89,0
69,89,0
70,89,0
71,89,0
72,89,0
73,89,0
74,89,0
75,89,0
76,89,0
77,89,0
78,89,0
79,89,0
80,89,0
81,89,0
82,89,0
83,89,0
84,89,0
85,89,0
86,89,0
87,89,0
88,89,0
89,89,0
90,89,0
91,89,0
92,89,0
93,89,0
94,89,0
95,89,0
96,89,0
97,89,0
98,89,0
99,89,0
100,89,0
101,89,0
102,89,0
103,89,0
104,89,0
105,89,0
106,89,0
107,89,0
108,89,0
109,89,0
110,89,0
111,89,0
112,89,0
113,89,0
114,89,0
115,89,0
116,89,0
117,89,0
118,89,0
119,89,0
120,89,0
121,89,0
122,89,0
123,89,0
124,89,0
125,89,0
126,89,0
127,89,0
0,90,0
1,90,0
2,90,0
3,90,0
4,90,0
5,90,0
6,90,0
7,90,0
8,90,0
9,90,0
10,90,0
11,90,0
12,90,0
13,90,0
14,90,0
15,90,0
16,90,0
17,90,0
18,90,0
19,90,0
20,90,0
21,90,0
22,90,0
23,90,0
24,90,0
25,90,0
26,90,0
27,90,0
28,90,0
29,90,0
30,90,0
31,90,0
32,90,0
33,90,0
34,90,0
35,90,0
36,90,0
37,90,0
38,90,0
39,90,0
40,90,0
41,90,0
42,90,0
43,90,0
44,90,0
45,90,0
46,90,0
47,90,0
48,90,0
49,90,0
50,90,0
51,90,0
52,90,0
53,90,0
54,90,0
55,90,0
56,90,0
57,90,0
58,90,0
59,90,0
60,90,0
61,90,0
62,90,0
63,90,0
64,90,0
65,90,0
66,90,0
67,90,0
68,90,0
69,90,0
70,90,0
71,90,0
72,90,0
73,90,0
74,90,0
75,90,0
76,90,0
77,90,0
78,90,0
79,90,0
80,90,0
81,90,0
82,90,0
83,90,0
84,90,0
85,90,0
86,90,0
87,90,0
88,90,0
89,90,0
90,90,0
91,90,0
92,90,0
93,90,0
94,90,0
95,90,0
96,90,0
97,90,0
98,90,0
99,90,0
100,90,0
101,90,0
102,90,0
103,90,0
104,90,0
105,90,0
106,90,0
107,90,0
108,90,0
109,90,0
110,90,0
111,90,0
112,90,0
113,90,0
114,90,0
115,90,0
116,90,0
117,90,0
118,90,0
119,90,0
120,90,0
121,90,0
122,90,0
123,90,0
124,90,0
125,90,0
126,90,0
127,90,0
0,91,0
1,91,0
2,91,0
3,91,0
4,91,0
5,91,0
6,91,0
7,91,0
8,91,0
9,91,0
10,91,0
11,91,0
12,91,0
13,91,0
14,91,0
15,91,0
16,91,0
17,91,0
18,91,0
19,91,0
20,91,0
21,91,0
22,91,0
23,91,0
24,91,0
25,91,0
26,91,0
27,91,0
28,91,0
29,91,0
30,91,0
31,91,0
32,91,0
33,91,0
34,91,0
35,91,0
36,91,0
37,91,0
38,91,0
39,91,0
40,91,0
41,91,0
42,91,0
43,91,0
44,91,0
45,91,0
46,91,0
47,91,0
48,91,0
49,91,0
50,91,0
51,91,0
52,91,0
53,91,0
54,91,0
55,91,0
56,91,0
57,91,0
58,91,0
59,91,0
60,91,0
61,91,0
62,91,0
63,91,0
64,91,0
65,91,0
66,91,0
67,91,0
68,91,0
69,91,0
70,91,0
71,91,0
72,91,0
73,91,0
74,91,0
75,91,0
76,91,0
77,91,0
78,91,0
79,91,0
80,91,0
81,91,0
82,91,0
83,91,0
84,91,0
85,91,0
86,91,0
87,91,0
88,91,0
89,91,0
90,91,0
91,91,0
92,91,0
93,91,0
94,91,0
95,91,0
96,91,0
97,91,0
98,91,0
99,91,0
100,91,0
101,91,0
102,91,0
103,91,0
104,91,0
105,91,0
106,91,0
107,91,0
108,91,0
109,91,0
110,91,0
111,91,0
112,91,0
113,91,0
114,91,0
115,91,0
116,91,0
117,91,0
118,91,0
119,91,0
120,91,0
121,91,0
122,91,0
123,91,0
124,91,0
125,91,0
126,91,0
127,91,0
0,92,0
1,92,0
2,92,0
3,92,0
4,92,0
5,92,0
6,92,0
7,92,0
8,92,0
9,92,0
10,92,0
11,92,0
12,92,0
13,92,0
14,92,0
15,92,0
16,92,0
17,92,0
18,92,0
19,92,0
20,92,0
21,92,0
22,92,0
23,92,0
24,92,0
25,92,0
26,92,0
27,92,0
28,92,0
29,92,0
30,92,0
31,92,0
32,92,0
33,92,0
34,92,0
35,92,0
36,92,0
37,92,0
38,92,0
39,92,0
40,92,0
41,92,0
42,92,0
43,92,0
44,92,0
45,92,0
46,92,0
47,92,0
48,92,0
49,92,0
50,92,0
51,92,0
52,92,0
53,92,0
54,92,0
55,92,0
56,92,0
57,92,0
58,92,0
59,92,0
60,92,0
61,92,0
62,92,0
63,92,0
64,92,0
65,92,0
66,92,0
67,92,0
68,92,0
69,92,0
70,92,0
71,92,0
72,92,0
73,92,0
74,92,0
75,92,0
76,92,0
77,92,0
78,92,0
79,92,0
80,92,0
81,92,0
82,92,0
83,92,0
84,92,0
85,92,0
86,92,0
87,92,0
88,92,0
89,92,0
90,92,0
91,92,0
92,92,0
93,92,0
94,92,0
95,92,0
96,92,0
97,92,0
98,92,0
99,92,0
100,92,0
101,92,0
102,92,0
103,92,0
104,92,0
105,92,0
106,92,0
107,92,0
108,92,0
109,92,0
110,92,0
111,92,0
112,92,0
113,92,0
114,92,0
115,92,0
116,92,0
117,92,0
118,92,0
119,92,0
120,92,0
121,92,0
122,92,0
123,92,0
124,92,0
125,92,0
126,92,0
127,92,0
0,93,0
1,93,0
2,93,0
3,93,0
4,93,0
5,93,0
6,93,0
7,93,0
8,93,0
9,93,0
10,93,0
11,93,0
12,93,0
13,93,0
14,93,0
15,93,0
16,93,0
17,93,0
18,93,0
19,93,0
20,93,0
21,93,0
22,93,0
23,93,0
24,93,0
25,93,0
26,93,0
27,93,0
28,93,0
29,93,0
30,93,0
31,93,0
32,93,0
33,93,0
34,93,0
35,93,0
36,93,0
37,93,0
38,93,0
39,93,0
40,93,0
41,93,0
42,93,0
43,93,0
44,93,0
45,93,0
46,93,0
47,93,0
48,93,0
49,93,0
50,93,0
51,93,0
52,93,0
53,93,0
54,93,0
55,93,0
56,93,0
57,93,0
58,93,0
59,93,0
60,93,0
61,93,0
62,93,0
63,93,0
64,93,0
65,93,0
66,93,0
67,93,0
68,93,0
69,93,0
70,93,0
71,93,0
72,93,0
73,93,0
74,93,0
75,93,0
76,93,0
77,93,0
78,93,0
79,93,0
80,93,0
81,93,0
82,93,0
83,93,0
84,93,0
85,93,0
86,93,0
87,93,0
88,93,0
89,93,0
90,93,0
91,93,0
92,93,0
93,93,0
94,93,0
95,93,0
96,93,0
97,93,0
98,93,0
99,93,0
100,93,0
101,93,0
102,93,0
103,93,0
104,93,0
105,93,0
106,93,0
107,93,0
108,93,0
109,93,0
110,93,0
111,93,0
112,93,0
113,93,0
114,93,0
115,93,0
116,93,0
117,93,0
118,93,0
119,93,0
120,93,0
121,93,0
122,93,0
123,93,0
124,93,0
125,93,0
126,93,0
127,93,0
0,94,0
1,94,0
2,94,0
3,94,0
4,94,0
5,94,0
6,94,0
7,94,0
8,94,0
9,94,0
10,94,0
11,94,0
12,94,0
13,94,0
14,94,0
15,94,0
16,94,0
17,94,0
18,94,0
19,94,0
20,94,0
21,94,0
22,94,0
23,94,0
24,94,0
25,94,0
26,94,0
27,94,0
28,94,0
29,94,0
30,94,0
31,94,0
32,94,0
33,94,0
34,94,0
35,94,0
36,94,0
37,94,0
38,94,0
39,94,0
40,94,0
41,94,0
42,94,0
43,94,0
44,94,0
45,94,0
46,94,0
47,94,0
48,94,0
49,94,0
50,94,0
51,94,0
52,94,0
53,94,0
54,94,0
55,94,0
56,94,0
57,94,0
58,94,0
59,94,0
60,94,0
61,94,0
62,94,0
63,94,0
64,94,0
65,94,0
66,94,0
67,94,0
68,94,0
69,94,0
70,94,0
71,94,0
72,94,0
73,94,0
74,94,0
75,94,0
76,94,0
77,94,0
78,94,0
79,94,0
80,94,0
81,94,0
82,94,0
83,94,0
84,94,0
85,94,0
86,94,0
87,94,0
88,94,0
89,94,0
90,94,0
91,94,0
92,94,0
93,94,0
94,94,0
95,94,0
96,94,0
97,94,0
98,94,0
99,94,0
100,94,0
101,94,0
102,94,0
103,94,0
104,94,0
105,94,0
106,94,0
107,94,0
108,94,0
109,94,0
110,94,0
111,94,0
112,94,0
113,94,0
114,94,0
115,94,0
116,94,0
117,94,0
118,94,0
119,94,0
120,94,0
121,94,0
122,94,0
123,94,0
124,94,0
125,94,0
126,94,0
127,94,0
0,95,0
1,95,0
2,95,0
3,95,0
4,95,0
5,95,0
6,95,0
7,95,0
8,95,0
9,95,0
10,95,0
11,95,0
12,95,0
13,95,0
14,95,0
15,95,0
16,95,0
17,95,0
18,95,0
19,95,0
20,95,0
21,95,0
22,95,0
23,95,0
24,95,0
25,95,0
26,95,0
27,95,0
28,95,0
29,95,0
30,95,0
31,95,0
32,95,0
33,95,0
34,95,0
35,95,0
36,95,0
37,95,0
38,95,0
39,95,0
40,95,0
41,95,0
42,95,0
43,95,0
44,95,0
45,95,0
46,95,0
47,95,0
48,95,0
49,95,0
50,95,0
51,95,0
52,95,0
53,95,0
54,95,0
55,95,0
56,95,0
57,95,0
58,95,0
59,95,0
60,95,0
61,95,0
62,95,0
63,95,0
64,95,0
65,95,0
66,95,0
67,95,0
68,95,0
69,95,0
70,95,0
71,95,0
72,95,0
73,95,0
74,95,0
75,95,0
76,95,0
77,95,0
78,95,0
79,95,0
80,95,0
81,95,0
82,95,0
83,95,0
84,95,0
85,95,0
86,95,0
87,95,0
88,95,0
89,95,0
90,95,0
91,95,0
92,95,0
93,95,0
94,95,0
95,95,0
96,95,0
97,95,0
98,95,0
99,95,0
100,95,0
101,95,0
102,95,0
103,95,0
104,95,0
105,95,0
106,95,0
107,95,0
108,95,0
109,95,0
110,95,0
111,95,0
112,95,0
113,95,0
114,95,0
115,95,0
116,95,0
117,95,0
118,95,0
119,95,0
120,95,0
121,95,0
122,95,0
123,95,0
124,95,0
125,95,0
126,95,0
127,95,0
0,96,0
1,96,0
2,96,0
3,96,0
4,96,0
5,96,0
6,96,0
7,96,0
8,96,0
9,96,0
10,96,0
11,96,0
12,96,0
13,96,0
14,96,0
15,96,0
16,96,0
17,96,0
18,96,0
19,96,0
20,96,0
21,96,0
22,96,0
23,96,0
24,96,0
25,96,0
26,96,0
27,96,0
28,96,0
29,96,0
30,96,0
31,96,0
32,96,0
33,96,0
34,96,0
35,96,0
36,96,0
37,96,0
38,96,0
39,96,0
40,96,0
41,96,0
42,96,0
43,96,0
44,96,0
45,96,0
46,96,0
47,96,0
48,96,0
49,96,0
50,96,0
51,96,0
52,96,0
53,96,0
54,96,0
55,96,0
56,96,0
57,96,0
58,96,0
59,96,0
60,96,0
61,96,0
62,96,0
63,96,0
64,96,0
65,96,0
66,96,0
67,96,0
68,96,0
69,96,0
70,96,0
71,96,0
72,96,0
73,96,0
74,96,0
75,96,0
76,96,0
77,96,0
78,96,0
79,96,0
80,96,0
81,96,0
82,96,0
83,96,0
84,96,0
85,96,0
86,96,0
87,96,0
88,96,0
89,96,0
90,96,0
91,96,0
92,96,0
93,96,0
94,96,0
95,96,0
96,96,0
97,96,0
98,96,0
99,96,0
100,96,0
101,96,0
102,96,0
103,96,0
104,96,0
105,96,0
106,96,0
107,96,0
108,96,0
109,96,0
110,96,0
111,96,0
112,96,0
113,96,0
114,96,0
115,96,0
116,96,0
117,96,0
118,96,0
119,96,0
120,96,0
121,96,0
122,96,0
123,96,0
124,96,0
125,96,0
126,96,0
127,96,0
0,97,0
1,97,0
2,97,0
3,97,0
4,97,0
5,97,0
6,97,0
7,97,0
8,97,0
9,97,0
10,97,0
11,97,0
12,97,0
13,97,0
14,97,0
15,97,0
16,97,0
17,97,0
18,97,0
19,97,0
20,97,0
21,97,0
22,97,0
23,97,0
24,97,0
25,97,0
26,97,0
27,97,0
28,97,0
29,97,0
30,97,0
31,97,0
32,97,0
33,97,0
34,97,0
35,97,0
36,97,0
37,97,0
38,97,0
39,97,0
40,97,0
41,97,0
42,97,0
43,97,0
44,97,0
45,97,0
46,97,0
47,97,0
48,97,0
49,97,0
50,97,0
51,97,0
52,97,0
53,97,0
54,97,0
55,97,0
56,97,0
57,97,0
58,97,0
59,97,0
60,97,0
61,97,0
62,97,0
63,97,0
64,97,0
65,97,0
66,97,0
67,97,0
68,97,0
69,97,0
70,97,0
71,97,0
72,97,0
73,97,0
74,97,0
75,97,0
76,97,0
77,97,0
78,97,0
79,97,0
80,97,0
81,97,0
82,97,0
83,97,0
84,97,0
85,97,0
86,97,0
87,97,0
88,97,0
89,97,0
90,97,0
91,97,0
92,97,0
93,97,0
94,97,0
95,97,0
96,97,0
97,97,0
98,97,0
99,97,0
100,97,0
101,97,0
102,97,0
103,97,0
104,97,0
105,97,0
106,97,0
107,97,0
108,97,0
109,97,0
110,97,0
111,97,0
112,97,0
113,97,0
114,97,0
115,97,0
116,97,0
117,97,0
118,97,0
119,97,0
120,97,0
121,97,0
122,97,0
123,97,0
124,97,0
125,97,0
126,97,0
127,97,0
0,98,0
1,98,0
2,98,0
3,98,0
4,98,0
5,98,0
6,98,0
7,98,0
8,98,0
9,98,0
10,98,0
11,98,0
12,98,0
13,98,0
14,98,0
15,98,0
16,98,0
17,98,0
18,98,0
19,98,0
20,98,0
21,98,0
22,98,0
23,98,0
24,98,0
25,98,0
26,98,0
27,98,0
28,98,0
29,98,0
30,98,0
31,98,0
32,98,0
33,98,0
34,98,0
35,98,0
36,98,0
37,98,0
38,98,0
39,98,0
40,98,0
41,98,0
42,98,0
43,98,0
44,98,0
45,98,0
46,98,0
47,98,0
48,98,0
49,98,0
50,98,0
51,98,0
52,98,0
53,98,0
54,98,0
55,98,0
56,98,0
57,98,0
58,98,0
59,98,0
60,98,0
61,98,0
62,98,0
63,98,0
64,98,0
65,98,0
66,98,0
67,98,0
68,98,0
69,98,0
70,98,0
71,98,0
72,98,0
73,98,0
74,98,0
75,98,0
76,98,0
77,98,0
78,98,0
79,98,0
80,98,0
81,98,0
82,98,0
83,98,0
84,98,0
85,98,0
86,98,0
87,98,0
88,98,0
89,98,0
90,98,0
91,98,0
92,98,0
93,98,0
94,98,0
95,98,0
96,98,0
97,98,0
98,98,0
99,98,0
100,98,0
101,98,0
102,98,0
103,98,0
104,98,0
105,98,0
106,98,0
107,98,0
108,98,0
109,98,0
110,98,0
111,98,0
112,98,0
113,98,0
114,98,0
115,98,0
116,98,0
117,98,0
118,98,0
119,98,0
120,98,0
121,98,0
122,98,0
123,98,0
124,98,0
125,98,0
126,98,0
127,98,0
0,99,0
1,99,0
2,99,0
3,99,0
4,99,0
5,99,0
6,99,0
7,99,0
8,99,0
9,99,0
10,99,0
11,99,0
12,99,0
13,99,0
14,99,0
15,99,0
16,99,0
17,99,0
18,99,0
19,99,0
20,99,0
21,99,0
22,99,0
23,99,0
24,99,0
25,99,0
26,99,0
27,99,0
28,99,0
29,99,0
30,99,0
31,99,0
32,99,0
33,99,0
34,99,0
35,99,0
36,99,0
37,99,0
38,99,0
39,99,0
40,99,0
41,99,0
42,99,0
43,99,0
44,99,0
45,99,0
46,99,0
47,99,0
48,99,0
49,99,0
50,99,0
51,99,0
52,99,0
53,99,0
54,99,0
55,99,0
56,99,0
57,99,0
58,99,0
59,99,0
60,99,0
61,99,0
62,99,0
63,99,0
64,99,0
65,99,0
66,99,0
67,99,0
68,99,0
69,99,0
70,99,0
71,99,0
72,99,0
73,99,0
74,99,0
75,99,0
76,99,0
77,99,0
78,99,0
79,99,0
80,99,0
81,99,0
82,99,0
83,99,0
84,99,0
85,99,0
86,99,0
87,99,0
88,99,0
89,99,0
90,99,0
91,99,0
92,99,0
93,99,0
94,99,0
95,99,0
96,99,0
97,99,0
98,99,0
99,99,0
100,99,0
101,99,0
102,99,0
103,99,0
104,99,0
105,99,0
106,99,0
107,99,0
108,99,0
109,99,0
110,99,0
111,99,0
112,99,0
113,99,0
114,99,0
115,99,0
116,99,0
117,99,0
118,99,0
119,99,0
120,99,0
121,99,0
122,99,0
123,99,0
124,99,0
125,99,0
126,99,0
127,99,0
0,100,0
1,100,0
2,100,0
3,100,0
4,100,0
5,100,0
6,100,0
7,100,0
8,100,0
9,100,0
10,100,0
11,100,0
12,100,0
13,100,0
14,100,0
15,100,0
16,100,0
17,100,0
18,100,0
19,100,0
20,100,0
21,100,0
22,100,0
23,100,0
24,100,0
25,100,0
26,100,0
27,100,0
28,100,0
29,100,0
30,100,0
31,100,0
32,100,0
33,100,0
34,100,0
35,100,0
36,100,0
37,100,0
38,100,0
39,100,0
40,100,0
41,100,0
42,100,0
43,100,0
44,100,0
45,100,0
46,100,0
47,100,0
48,100,0
49,100,0
50,100,0
51,100,0
52,100,0
53,100,0
54,100,0
55,100,0
56,100,0
57,100,0
58,100,0
59,100,0
60,100,0
61,100,0
62,100,0
63,100,0
64,100,0
65,100,0
66,100,0
67,100,0
68,100,0
69,100,0
70,100,0
71,100,0
72,100,0
73,100,0
74,100,0
75,100,0
76,100,0
77,100,0
78,100,0
79,100,0
80,100,0
81,100,0
82,100,0
83,100,0
84,100,0
85,100,0
86,100,0
87,100,0
88,100,0
89,100,0
90,100,0
91,100,0
92,100,0
93,100,0
94,100,0
95,100,0
96,100,0
97,100,0
98,100,0
99,100,0
100,100,0
101,100,0
102,100,0
103,100,0
104,100,0
105,100,0
106,100,0
107,100,0
108,100,0
109,100,0
110,100,0
111,100,0
112,100,0
113,100,0
114,100,0
115,100,0
116,100,0
117,100,0
118,100,0
119,100,0
120,100,0
121,100,0
122,100,0
123,100,0
124,100,0
125,100,0
126,100,0
127,100,0
0,101,0
1,101,0
2,101,0
3,101,0
4,101,0
5,101,0
6,101,0
7,101,0
8,101,0
9,101,0
10,101,0
11,101,0
12,101,0
13,101,0
14,101,0
15,101,0
16,101,0
17,101,0
18,101,0
19,101,0
20,101,0
21,101,0
22,101,0
23,101,0
24,101,0
25,101,0
26,101,0
27,101,0
28,101,0
29,101,0
30,101,0
31,101,0
32,101,0
33,101,0
34,101,0
35,101,0
36,101,0
37,101,0
38,101,0
39,101,0
40,101,0
41,101,0
42,101,0
43,101,0
44,101,0
45,101,0
46,101,0
47,101,0
48,101,0
49,101,0
50,101,0
51,101,0
52,101,0
53,101,0
54,101,0
55,101,0
56,101,0
57,101,0
58,101,0
59,101,0
60,101,0
61,101,0
62,101,0
63,101,0
64,101,0
65,101,0
66,101,0
67,101,0
68,101,0
69,101,0
70,101,0
71,101,0
72,101,0
73,101,0
74,101,0
75,101,0
76,101,0
77,101,0
78,101,0
79,101,0
80,101,0
81,101,0
82,101,0
83,101,0
84,101,0
85,101,0
86,101,0
87,101,0
88,101,0
89,101,0
90,101,0
91,101,0
92,101,0
93,101,0
94,101,0
95,101,0
96,101,0
97,101,0
98,101,0
99,101,0
100,101,0
101,101,0
102,101,0
103,101,0
104,101,0
105,101,0
106,101,0
107,101,0
108,101,0
109,101,0
110,101,0
111,101,0
112,101,0
113,101,0
114,101,0
115,101,0
116,101,0
117,101,0
118,101,0
119,101,0
120,101,0
121,101,0
122,101,0
123,101,0
124,101,0
125,101,0
126,101,0
127,101,0
0,102,0
1,102,0
2,102,0
3,102,0
4,102,0
5,102,0
6,102,0
7,102,0
8,102,0
9,102,0
10,102,0
11,102,0
12,102,0
13,102,0
14,102,0
15,102,0
16,102,0
17,102,0
18,102,0
19,102,0
20,102,0
21,102,0
22,102,0
23,102,0
24,102,0
25,102,0
26,102,0
27,102,0
28,102,0
29,102,0
30,102,0
31,102,0
32,102,0
33,102,0
34,102,0
35,102,0
36,102,0
37,102,0
38,102,0
39,102,0
40,102,0
41,102,0
42,102,0
43,102,0
44,102,0
45,102,0
46,102,0
47,102,0
48,102,0
49,102,0
50,102,0
51,102,0
52,102,0
53,102,0
54,102,0
55,102,0
56,102,0
57,102,0
58,102,0
59,102,0
60,102,0
61,102,0
62,102,0
63,102,0
64,102,0
65,102,0
66,102,0
67,102,0
68,102,0
69,102,0
70,102,0
71,102,0
72,102,0
73,102,0
74,102,0
75,102,0
76,102,0
77,102,0
78,102,0
79,102,0
80,102,0
81,102,0
82,102,0
83,102,0
84,102,0
85,102,0
86,102,0
87,102,0
88,102,0
89,102,0
90,102,0
91,102,0
92,102,0
93,102,0
94,102,0
95,102,0
96,102,0
97,102,0
98,102,0
99,102,0
100,102,0
101,102,0
102,102,0
103,102,0
104,102,0
105,102,0
106,102,0
107,102,0
108,102,0
109,102,0
110,102,0
111,102,0
112,102,0
113,102,0
114,102,0
115,102,0
116,102,0
117,102,0
118,102,0
119,102,0
120,102,0
121,102,0
122,102,0
123,102,0
124,102,0
125,102,0
126,102,0
127,102,0
0,103,0
1,103,0
2,103,0
3,103,0
4,103,0
5,103,0
6,103,0
7,103,0
8,103,0
9,103,0
10,103,0
11,103,0
12,103,0
13,103,0
14,103,0
15,103,0
16,103,0
17,103,0
18,103,0
19,103,0
20,103,0
21,103,0
22,103,0
23,103,0
24,103,0
25,103,0
26,103,0
27,103,0
28,103,0
29,103,0
30,103,0
31,103,0
32,103,0
33,103,0
34,103,0
35,103,0
36,103,0
37,103,0
38,103,0
39,103,0
40,103,0
41,103,0
42,103,0
43,103,0
44,103,0
45,103,0
46,103,0
47,103,0
48,103,0
49,103,0
50,103,0
51,103,0
52,103,0
53,103,0
54,103,0
55,103,0
56,103,0
57,103,0
58,103,0
59,103,0
60,103,0
61,103,0
62,103,0
63,103,0
64,103,0
65,103,0
66,103,0
67,103,0
68,103,0
69,103,0
70,103,0
71,103,0
72,103,0
73,103,0
74,103,0
75,103,0
76,103,0
77,103,0
78,103,0
79,103,0
80,103,0
81,103,0
82,103,0
83,103,0
84,103,0
85,103,0
86,103,0
87,103,0
88,103,0
89,103,0
90,103,0
91,103,0
92,103,0
93,103,0
94,103,0
95,103,0
96,103,0
97,103,0
98,103,0
99,103,0
100,103,0
101,103,0
102,103,0
103,103,0
104,103,0
105,103,0
106,103,0
107,103,0
108,103,0
109,103,0
110,103,0
111,103,0
112,103,0
113,103,0
114,103,0
115,103,0
116,103,0
117,103,0
118,103,0
119,103,0
120,103,0
121,103,0
122,103,0
123,103,0
124,103,0
125,103,0
126,103,0
127,103,0
0,104,0
1,104,0
2,104,0
3,104,0
4,104,0
5,104,0
6,104,0
7,104,0
8,104,0
9,104,0
10,104,0
11,104,0
12,104,0
13,104,0
14,104,0
15,104,0
16,104,0
17,104,0
18,104,0
19,104,0
20,104,0
21,104,0
22,104,0
23,104,0
24,104,0
25,104,0
26,104,0
27,104,0
28,104,0
29,104,0
30,104,0
31,104,0
32,104,0
33,104,0
34,104,0
35,104,0
36,104,0
37,104,0
38,104,0
39,104,0
40,104,0
41,104,0
42,104,0
43,104,0
44,104,0
45,104,0
46,104,0
47,104,0
48,104,0
49,104,0
50,104,0
51,104,0
52,104,0
53,104,0
54,104,0
55,104,0
56,104,0
57,104,0
58,104,0
59,104,0
60,104,0
61,104,0
62,104,0
63,104,0
64,104,0
65,104,0
66,104,0
67,104,0
68,104,0
69,104,0
70,104,0
71,104,0
72,104,0
73,104,0
74,104,0
75,104,0
76,104,0
77,104,0
78,104,0
79,104,0
80,104,0
81,104,0
82,104,0
83,104,0
84,104,0
85,104,0
86,104,0
87,104,0
88,104,0
89,104,0
90,104,0
91,104,0
92,104,0
93,104,0
94,104,0
95,104,0
96,104,0
97,104,0
98,104,0
99,104,0
100,104,0
101,104,0
102,104,0
103,104,0
104,104,0
105,104,0
106,104,0
107,104,0
108,104,0
109,104,0
110,104,0
111,104,0
112,104,0
113,104,0
114,104,0
115,104,0
116,104,0
117,104,0
118,104,0
119,104,0
120,104,0
121,104,0
122,104,0
123,104,0
124,104,0
125,104,0
126,104,0
127,104,0
0,105,0
1,105,0
2,105,0
3,105,0
4,105,0
5,105,0
6,105,0
7,105,0
8,105,0
9,105,0
10,105,0
11,105,0
12,105,0
13,105,0
14,105,0
15,105,0
16,105,0
17,105,0
18,105,0
19,105,0
20,105,0
21,105,0
22,105,0
23,105,0
24,105,0
25,105,0
26,105,0
27,105,0
28,105,0
29,105,0
30,105,0
31,105,0
32,105,0
33,105,0
34,105,0
35,105,0
36,105,0
37,105,0
38,105,0
39,105,0
40,105,0
41,105,0
42,105,0
43,105,0
44,105,0
45,105,0
46,105,0
47,105,0
48,105,0
49,105,0
50,105,0
51,105,0
52,105,0
53,105,0
54,105,0
55,105,0
56,105,0
57,105,0
58,105,0
59,105,0
60,105,0
61,105,0
62,105,0
63,105,0
64,105,0
65,105,0
66,105,0
67,105,0
68,105,0
69,105,0
70,105,0
71,105,0
72,105,0
73,105,0
74,105,0
75,105,0
76,105,0
77,105,0
78,105,0
79,105,0
80,105,0
81,105,0
82,105,0
83,105,0
84,105,0
85,105,0
86,105,0
87,105,0
88,105,0
89,105,0
90,105,0
91,105,0
92,105,0
93,105,0
94,105,0
95,105,0
96,105,0
97,105,0
98,105,0
99,105,0
100,105,0
101,105,0
102,105,0
103,105,0
104,105,0
105,105,0
106,105,0
107,105,0
108,105,0
109,105,0
110,105,0
111,105,0
112,105,0
113,105,0
114,105,0
115,105,0
116,105,0
117,105,0
118,105,0
119,105,0
120,105,0
121,105,0
122,105,0
123,105,0
124,105,0
125,105,0
126,105,0
127,105,0
0,106,0
1,106,0
2,106,0
3,106,0
4,106,0
5,106,0
6,106,0
7,106,0
8,106,0
9,106,0
10,106,0
11,106,0
12,106,0
13,106,0
14,106,0
15,106,0
16,106,0
17,106,0
18,106,0
19,106,0
20,106,0
21,106,0
22,106,0
23,106,0
24,106,0
25,106,0
26,106,0
27,106,0
28,106,0
29,106,0
30,106,0
31,106,0
32,106,0
33,106,0
34,106,0
35,106,0
36,106,0
37,106,0
38,106,0
39,106,0
40,106,0
41,106,0
42,106,0
43,106,0
44,106,0
45,106,0
46,106,0
47,106,0
48,106,0
49,106,0
50,106,0
51,106,0
52,106,0
53,106,0
54,106,0
55,106,0
56,106,0
57,106,0
58,106,0
59,106,0
60,106,0
61,106,0
62,106,0
63,106,0
64,106,0
65,106,0
66,106,0
67,106,0
68,106,0
69,106,0
70,106,0
71,106,0
72,106,0
73,106,0
74,106,0
75,106,0
76,106,0
77,106,0
78,106,0
79,106,0
80,106,0
81,106,0
82,106,0
83,106,0
84,106,0
85,106,0
86,106,0
87,106,0
88,106,0
89,106,0
90,106,0
91,106,0
92,106,0
93,106,0
94,106,0
95,106,0
96,106,0
97,106,0
98,106,0
99,106,0
100,106,0
101,106,0
102,106,0
103,106,0
104,106,0
105,106,0
106,106,0
107,106,0
108,106,0
109,106,0
110,106,0
111,106,0
112,106,0
113,106,0
114,106,0
115,106,0
116,106,0
117,106,0
118,106,0
119,106,0
120,106,0
121,106,0
122,106,0
123,106,0
124,106,0
125,106,0
126,106,0
127,106,0
0,107,0
1,107,0
2,107,0
3,107,0
4,107,0
5,107,0
6,107,0
7,107,0
8,107,0
9,107,0
10,107,0
11,107,0
12,107,0
13,107,0
14,107,0
15,107,0
16,107,0
17,107,0
18,107,0
19,107,0
20,107,0
21,107,0
22,107,0
23,107,0
24,107,0
25,107,0
26,107,0
27,107,0
28,107,0
29,107,0
30,107,0
31,107,0
32,107,0
33,107,0
34,107,0
35,107,0
36,107,0
37,107,0
38,107,0
39,107,0
40,107,0
41,107,0
42,107,0
43,107,0
44,107,0
45,107,0
46,107,0
47,107,0
48,107,0
49,107,0
50,107,0
51,107,0
52,107,0
53,107,0
54,107,0
55,107,0
56,107,0
57,107,0
58,107,0
59,107,0
60,107,0
61,107,0
62,107,0
63,107,0
64,107,0
65,107,0
66,107,0
67,107,0
68,107,0
69,107,0
70,107,0
71,107,0
72,107,0
73,107,0
74,107,0
75,107,0
76,107,0
77,107,0
78,107,0
79,107,0
80,107,0
81,107,0
82,107,0
83,107,0
84,107,0
85,107,0
86,107,0
87,107,0
88,107,0
89,107,0
90,107,0
91,107,0
92,107,0
93,107,0
94,107,0
95,107,0
96,107,0
97,107,0
98,107,0
99,107,0
100,107,0
101,107,0
102,107,0
103,107,0
104,107,0
105,107,0
106,107,0
107,107,0
108,107,0
109,107,0
110,107,0
111,107,0
112,107,0
113,107,0
114,107,0
115,107,0
116,107,0
117,107,0
118,107,0
119,107,0
120,107,0
121,107,0
122,107,0
123,107,0
124,107,0
125,107,0
126,107,0
127,107,0
0,108,0
1,108,0
2,108,0
3,108,0
4,108,0
5,108,0
6,108,0
7,108,0
8,108,0
9,108,0
10,108,0
11,108,0
12,108,0
13,108,0
14,108,0
15,108,0
16,108,0
17,108,0
18,108,0
19,108,0
20,108,0
21,108,0
22,108,0
23,108,0
24,108,0
25,108,0
26,108,0
27,108,0
28,108,0
29,108,0
30,108,0
31,108,0
32,108,0
33,108,0
34,108,0
35,108,0
36,108,0
37,108,0
38,108,0
39,108,0
40,108,0
41,108,0
42,108,0
43,108,0
44,108,0
45,108,0
46,108,0
47,108,0
48,108,0
49,108,0
50,108,0
51,108,0
52,108,0
53,108,0
54,108,0
55,108,0
56,108,0
57,108,0
58,108,0
59,108,0
60,108,0
61,108,0
62,108,0
63,108,0
64,108,0
65,108,0
66,108,0
67,108,0
68,108,0
69,108,0
70,108,0
71,108,0
72,108,0
73,108,0
74,108,0
75,108,0
76,108,0
77,108,0
78,108,0
79,108,0
80,108,0
81,108,0
82,108,0
83,108,0
84,108,0
85,108,0
86,108,0
87,108,0
88,108,0
89,108,0
90,108,0
91,108,0
92,108,0
93,108,0
94,108,0
95,108,0
96,108,0
97,108,0
98,108,0
99,108,0
100,108,0
101,108,0
102,108,0
103,108,0
104,108,0
105,108,0
106,108,0
107,108,0
108,108,0
109,108,0
110,108,0
111,108,0
112,108,0
113,108,0
114,108,0
115,108,0
116,108,0
117,108,0
118,108,0
119,108,0
120,108,0
121,108,0
122,108,0
123,108,0
124,108,0
125,108,0
126,108,0
127,108,0
0,109,0
1,109,0
2,109,0
3,109,0
4,109,0
5,109,0
6,109,0
7,109,0
8,109,0
9,109,0
10,109,0
11,109,0
12,109,0
13,109,0
14,109,0
15,109,0
16,109,0
17,109,0
18,109,0
19,109,0
20,109,0
21,109,0
22,109,0
23,109,0
24,109,0
25,109,0
26,109,0
27,109,0
28,109,0
29,109,0
30,109,0
31,109,0
32,109,0
33,109,0
34,109,0
35,109,0
36,109,0
37,109,0
38,109,0
39,109,0
40,109,0
41,109,0
42,109,0
43,109,0
44,109,0
45,109,0
46,109,0
47,109,0
48,109,0
49,109,0
50,109,0
51,109,0
52,109,0
53,109,0
54,109,0
55,109,0
56,109,0
57,109,0
58,109,0
59,109,0
60,109,0
61,109,0
62,109,0
63,109,0
64,109,0
65,109,0
66,109,0
67,109,0
68,109,0
69,109,0
70,109,0
71,109,0
72,109,0
73,109,0
74,109,0
75,109,0
76,109,0
77,109,0
78,109,0
79,109,0
80,109,0
81,109,0
82,109,0
83,109,0
84,109,0
85,109,0
86,109,0
87,109,0
88,109,0
89,109,0
90,109,0
91,109,0
92,109,0
93,109,0
94,109,0
95,109,0
96,109,0
97,109,0
98,109,0
99,109,0
100,109,0
101,109,0
102,109,0
103,109,0
104,109,0
105,109,0
106,109,0
107,109,0
108,109,0
109,109,0
110,109,0
111,109,0
112,109,0
113,109,0
114,109,0
115,109,0
116,109,0
117,109,0
118,109,0
119,109,0
120,109,0
121,109,0
122,109,0
123,109,0
124,109,0
125,109,0
126,109,0
127,109,0
0,110,0
1,110,0
2,110,0
3,110,0
4,110,0
5,110,0
6,110,0
7,110,0
8,110,0
9,110,0
10,110,0
11,110,0
12,110,0
13,110,0
14,110,0
15,110,0
16,110,0
17,110,0
18,110,0
19,110,0
20,110,0
21,110,0
22,110,0
23,110,0
24,110,0
25,110,0
26,110,0
27,110,0
28,110,0
29,110,0
30,110,0
31,110,0
32,110,0
33,110,0
34,110,0
35,110,0
36,110,0
37,110,0
38,110,0
39,110,0
40,110,0
41,110,0
42,110,0
43,110,0
44,110,0
45,110,0
46,110,0
47,110,0
48,110,0
49,110,0
50,110,0
51,110,0
52,110,0
53,110,0
54,110,0
55,110,0
56,110,0
57,110,0
58,110,0
59,110,0
60,110,0
61,110,0
62,110,0
63,110,0
64,110,0
65,110,0
66,110,0
67,110,0
68,110,0
69,110,0
70,110,0
71,110,0
72,110,0
73,110,0
74,110,0
75,110,0
76,110,0
77,110,0
78,110,0
79,110,0
80,110,0
81,110,0
82,110,0
83,110,0
84,110,0
85,110,0
86,110,0
87,110,0
88,110,0
89,110,0
90,110,0
91,110,0
92,110,0
93,110,0
94,110,0
95,110,0
96,110,0
97,110,0
98,110,0
99,110,0
100,110,0
101,110,0
102,110,0
103,110,0
104,110,0
105,110,0
106,110,0
107,110,0
108,110,0
109,110,0
110,110,0
111,110,0
112,110,0
113,110,0
114,110,0
115,110,0
116,110,0
117,110,0
118,110,0
119,110,0
120,110,0
121,110,0
122,110,0
123,110,0
124,110,0
125,110,0
126,110,0
127,110,0
0,111,0
1,111,0
2,111,0
3,111,0
4,111,0
5,111,0
6,111,0
7,111,0
8,111,0
9,111,0
10,111,0
11,111,0
12,111,0
13,111,0
14,111,0
15,111,0
16,111,0
17,111,0
18,111,0
19,111,0
20,111,0
21,111,0
22,111,0
23,111,0
24,111,0
25,111,0
26,111,0
27,111,0
28,111,0
29,111,0
30,111,0
31,111,0
32,111,0
33,111,0
34,111,0
35,111,0
36,111,0
37,111,0
38,111,0
39,111,0
40,111,0
41,111,0
42,111,0
43,111,0
44,111,0
45,111,0
46,111,0
47,111,0
48,111,0
49,111,0
50,111,0
51,111,0
52,111,0
53,111,0
54,111,0
55,111,0
56,111,0
57,111,0
58,111,0
59,111,0
60,111,0
61,111,0
62,111,0
63,111,0
64,111,0
65,111,0
66,111,0
67,111,0
68,111,0
69,111,0
70,111,0
71,111,0
72,111,0
73,111,0
74,111,0
75,111,0
76,111,0
77,111,0
78,111,0
79,111,0
80,111,0
81,111,0
82,111,0
83,111,0
84,111,0
85,111,0
86,111,0
87,111,0
88,111,0
89,111,0
90,111,0
91,111,0
92,111,0
93,111,0
94,111,0
95,111,0
96,111,0
97,111,0
98,111,0
99,111,0
100,111,0
101,111,0
102,111,0
103,111,0
104,111,0
105,111,0
106,111,0
107,111,0
108,111,0
109,111,0
110,111,0
111,111,0
112,111,0
113,111,0
114,111,0
115,111,0
116,111,0
117,111,0
118,111,0
119,111,0
120,111,0
121,111,0
122,111,0
123,111,0
124,111,0
125,111,0
126,111,0
127,111,0
0,112,0
1,112,0
2,112,0
3,112,0
4,112,0
5,112,0
6,112,0
7,112,0
8,112,0
9,112,0
10,112,0
11,112,0
12,112,0
13,112,0
14,112,0
15,112,0
16,112,0
17,112,0
18,112,0
19,112,0
20,112,0
21,112,0
22,112,0
23,112,0
24,112,0
25,112,0
26,112,0
27,112,0
28,112,0
29,112,0
30,112,0
31,112,0
32,112,0
33,112,0
34,112,0
35,112,0
36,112,0
37,112,0
38,112,0
39,112,0
40,112,0
41,112,0
42,112,0
43,112,0
44,112,0
45,112,0
46,112,0
47,112,0
48,112,0
49,112,0
50,112,0
51,112,0
52,112,0
53,112,0
54,112,0
55,112,0
56,112,0
57,112,0
58,112,0
59,112,0
60,112,0
61,112,0
62,112,0
63,112,0
64,112,0
65,112,0
66,112,0
67,112,0
68,112,0
69,112,0
70,112,0
71,112,0
72,112,0
73,112,0
74,112,0
75,112,0
76,112,0
77,112,0
78,112,0
79,112,0
80,112,0
81,112,0
82,112,0
83,112,0
84,112,0
85,112,0
86,112,0
87,112,0
88,112,0
89,112,0
90,112,0
91,112,0
92,112,0
93,112,0
94,112,0
95,112,0
96,112,0
97,112,0
98,112,0
99,112,0
100,112,0
101,112,0
102,112,0
103,112,0
104,112,0
105,112,0
106,112,0
107,112,0
108,112,0
109,112,0
110,112,0
111,112,0
112,112,0
113,112,0
114,112,0
115,112,0
116,112,0
117,112,0
118,112,0
119,112,0
120,112,0
121,112,0
122,112,0
123,112,0
124,112,0
125,112,0
126,112,0
127,112,0
0,113,0
1,113,0
2,113,0
3,113,0
4,113,0
5,113,0
6,113,0
7,113,0
8,113,0
9,113,0
10,113,0
11,113,0
12,113,0
13,113,0
14,113,0
15,113,0
16,113,0
17,113,0
18,113,0
19,113,0
20,113,0
21,113,0
22,113,0
23,113,0
24,113,0
25,113,0
26,113,0
27,113,0
28,113,0
29,113,0
30,113,0
31,113,0
32,113,0
33,113,0
34,113,0
35,113,0
36,113,0
37,113,0
38,113,0
39,113,0
40,113,0
41,113,0
42,113,0
43,113,0
44,113,0
45,113,0
46,113,0
47,113,0
48,113,0
49,113,0
50,113,0
51,113,0
52,113,0
53,113,0
54,113,0
55,113,0
56,113,0
57,113,0
58,113,0
59,113,0
60,113,0
61,113,0
62,113,0
63,113,0
64,113,0
65,113,0
66,113,0
67,113,0
68,113,0
69,113,0
70,113,0
71,113,0
72,113,0
73,113,0
74,113,0
75,113,0
76,113,0
77,113,0
78,113,0
79,113,0
80,113,0
81,113,0
82,113,0
83,113,0
84,113,0
85,113,0
86,113,0
87,113,0
88,113,0
89,113,0
90,113,0
91,113,0
92,113,0
93,113,0
94,113,0
95,113,0
96,113,0
97,113,0
98,113,0
99,113,0
100,113,0
101,113,0
102,113,0
103,113,0
104,113,0
105,113,0
106,113,0
107,113,0
108,113,0
109,113,0
110,113,0
111,113,0
112,113,0
113,113,0
114,113,0
115,113,0
116,113,0
117,113,0
118,113,0
119,113,0
120,113,0
121,113,0
122,113,0
123,113,0
124,113,0
125,113,0
126,113,0
127,113,0
0,114,0
1,114,0
2,114,0
3,114,0
4,114,0
5,114,0
6,114,0
7,114,0
8,114,0
9,114,0
10,114,0
11,114,0
12,114,0
13,114,0
14,114,0
15,114,0
16,114,0
17,114,0
18,114,0
19,114,0
20,114,0
21,114,0
22,114,0
23,114,0
24,114,0
25,114,0
26,114,0
27,114,0
28,114,0
29,114,0
30,114,0
31,114,0
32,114,0
33,114,0
34,114,0
35,114,0
36,114,0
37,114,0
38,114,0
39,114,0
40,114,0
41,114,0
42,114,0
43,114,0
44,114,0
45,114,0
46,114,0
47,114,0
48,114,0
49,114,0
50,114,0
51,114,0
52,114,0
53,114,0
54,114,0
55,114,0
56,114,0
57,114,0
58,114,0
59,114,0
60,114,0
61,114,0
62,114,0
63,114,0
64,114,0
65,114,0
66,114,0
67,114,0
68,114,0
69,114,0
70,114,0
71,114,0
72,114,0
73,114,0
74,114,0
75,114,0
76,114,0
77,114,0
78,114,0
79,114,0
80,114,0
81,114,0
82,114,0
83,114,0
84,114,0
85,114,0
86,114,0
87,114,0
88,114,0
89,114,0
90,114,0
91,114,0
92,114,0
93,114,0
94,114,0
95,114,0
96,114,0
97,114,0
98,114,0
99,114,0
100,114,0
101,114,0
102,114,0
103,114,0
104,114,0
105,114,0
106,114,0
107,114,0
108,114,0
109,114,0
110,114,0
111,114,0
112,114,0
113,114,0
114,114,0
115,114,0
116,114,0
117,114,0
118,114,0
119,114,0
120,114,0
121,114,0
122,114,0
123,114,0
124,114,0
125,114,0
126,114,0
127,114,0
0,115,0
1,115,0
2,115,0
3,115,0
4,115,0
5,115,0
6,115,0
7,115,0
8,115,0
9,115,0
10,115,0
11,115,0
12,115,0
13,115,0
14,115,0
15,115,0
16,115,0
17,115,0
18,115,0
19,115,0
20,115,0
21,115,0
22,115,0
23,115,0
24,115,0
25,115,0
26,115,0
27,115,0
28,115,0
29,115,0
30,115,0
31,115,0
32,115,0
33,115,0
34,115,0
35,115,0
36,115,0
37,115,0
38,115,0
39,115,0
40,115,0
41,115,0
42,115,0
43,115,0
44,115,0
45,115,0
46,115,0
47,115,0
48,115,0
49,115,0
50,115,0
51,115,0
52,115,0
53,115,0
54,115,0
55,115,0
56,115,0
57,115,0
58,115,0
59,115,0
60,115,0
61,115,0
62,115,0
63,115,0
64,115,0
65,115,0
66,115,0
67,115,0
68,115,0
69,115,0
70,115,0
71,115,0
72,115,0
73,115,0
74,115,0
75,115,0
76,115,0
77,115,0
78,115,0
79,115,0
80,115,0
81,115,0
82,115,0
83,115,0
84,115,0
85,115,0
86,115,0
87,115,0
88,115,0
89,115,0
90,115,0
91,115,0
92,115,0
93,115,0
94,115,0
95,115,0
96,115,0
97,115,0
98,115,0
99,115,0
100,115,0
101,115,0
102,115,0
103,115,0
104,115,0
105,115,0
106,115,0
107,115,0
108,115,0
109,115,0
110,115,0
111,115,0
112,115,0
113,115,0
114,115,0
115,115,0
116,115,0
117,115,0
118,115,0
119,115,0
120,115,0
121,115,0
122,115,0
123,115,0
124,115,0
125,115,0
126,115,0
127,115,0
0,116,0
1,116,0
2,116,0
3,116,0
4,116,0
5,116,0
6,116,0
7,116,0
8,116,0
9,116,0
10,116,0
11,116,0
12,116,0
13,116,0
14,116,0
15,116,0
16,116,0
17,116,0
18,116,0
19,116,0
20,116,0
21,116,0
22,116,0
23,116,0
24,116,0
25,116,0
26,116,0
27,116,0
28,116,0
29,116,0
30,116,0
31,116,0
32,116,0
33,116,0
34,116,0
35,116,0
36,116,0
37,116,0
38,116,0
39,116,0
40,116,0
41,116,0
42,116,0
43,116,0
44,116,0
45,116,0
46,116,0
47,116,0
48,116,0
49,116,0
50,116,0
51,116,0
52,116,0
53,116,0
54,116,0
55,116,0
56,116,0
57,116,0
58,116,0
59,116,0
60,116,0
61,116,0
62,116,0
63,116,0
64,116,0
65,116,0
66,116,0
67,116,0
68,116,0
69,116,0
70,116,0
71,116,0
72,116,0
73,116,0
74,116,0
75,116,0
76,116,0
77,116,0
78,116,0
79,116,0
80,116,0
81,116,0
82,116,0
83,116,0
84,116,0
85,116,0
86,116,0
87,116,0
88,116,0
89,116,0
90,116,0
91,116,0
92,116,0
93,116,0
94,116,0
95,116,0
96,116,0
97,116,0
98,116,0
99,116,0
100,116,0
101,116,0
102,116,0
103,116,0
104,116,0
105,116,0
106,116,0
107,116,0
108,116,0
109,116,0
110,116,0
111,116,0
112,116,0
113,116,0
114,116,0
115,116,0
116,116,0
117,116,0
118,116,0
119,116,0
120,116,0
121,116,0
122,116,0
123,116,0
124,116,0
125,116,0
126,116,0
127,116,0
0,117,0
1,117,0
2,117,0
3,117,0
4,117,0
5,117,0
6,117,0
7,117,0
8,117,0
9,117,0
10,117,0
11,117,0
12,117,0
13,117,0
14,117,0
15,117,0
16,117,0
17,117,0
18,117,0
19,117,0
20,117,0
21,117,0
22,117,0
23,117,0
24,117,0
25,117,0
26,117,0
27,117,0
28,117,0
29,117,0
30,117,0
31,117,0
32,117,0
33,117,0
34,117,0
35,117,0
36,117,0
37,117,0
38,117,0
39,117,0
40,117,0
41,117,0
42,117,0
43,117,0
44,117,0
45,117,0
46,117,0
47,117,0
48,117,0
49,117,0
50,117,0
51,117,0
52,117,0
53,117,0
54,117,0
55,117,0
56,117,0
57,117,0
58,117,0
59,117,0
60,117,0
61,117,0
62,117,0
63,117,0
64,117,0
65,117,0
66,117,0
67,117,0
68,117,0
69,117,0
70,117,0
71,117,0
72,117,0
73,117,0
74,117,0
75,117,0
76,117,0
77,117,0
78,117,0
79,117,0
80,117,0
81,117,0
82,117,0
83,117,0
84,117,0
85,117,0
86,117,0
87,117,0
88,117,0
89,117,0
90,117,0
91,117,0
92,117,0
93,117,0
94,117,0
95,117,0
96,117,0
97,117,0
98,117,0
99,117,0
100,117,0
101,117,0
102,117,0
103,117,0
104,117,0
105,117,0
106,117,0
107,117,0
108,117,0
109,117,0
110,117,0
111,117,0
112,117,0
113,117,0
114,117,0
115,117,0
116,117,0
117,117,0
118,117,0
119,117,0
120,117,0
121,117,0
122,117,0
123,117,0
124,117,0
125,117,0
126,117,0
127,117,0
0,118,0
1,118,0
2,118,0
3,118,0
4,118,0
5,118,0
6,118,0
7,118,0
8,118,0
9,118,0
10,118,0
11,118,0
12,118,0
13,118,0
14,118,0
15,118,0
16,118,0
17,118,0
18,118,0
19,118,0
20,118,0
21,118,0
22,118,0
23,118,0
24,118,0
25,118,0
26,118,0
27,118,0
28,118,0
29,118,0
30,118,0
31,118,0
32,118,0
33,118,0
34,118,0
35,118,0
36,118,0
37,118,0
38,118,0
39,118,0
40,118,0
41,118,0
42,118,0
43,118,0
44,118,0
45,118,0
46,118,0
47,118,0
48,118,0
49,118,0
50,118,0
51,118,0
52,118,0
53,118,0
54,118,0
55,118,0
56,118,0
57,118,0
58,118,0
59,118,0
60,118,0
61,118,0
62,118,0
63,118,0
64,118,0
65,118,0
66,118,0
67,118,0
68,118,0
69,118,0
70,118,0
71,118,0
72,118,0
73,118,0
74,118,0
75,118,0
76,118,0
77,118,0
78,118,0
79,118,0
80,118,0
81,118,0
82,118,0
83,118,0
84,118,0
85,118,0
86,118,0
87,118,0
88,118,0
89,118,0
90,118,0
91,118,0
92,118,0
93,118,0
94,118,0
95,118,0
96,118,0
97,118,0
98,118,0
99,118,0
100,118,0
101,118,0
102,118,0
103,118,0
104,118,0
105,118,0
106,118,0
107,118,0
108,118,0
109,118,0
110,118,0
111,118,0
112,118,0
113,118,0
114,118,0
115,118,0
116,118,0
117,118,0
118,118,0
119,118,0
120,118,0
121,118,0
122,118,0
123,118,0
124,118,0
125,118,0
126,118,0
127,118,0
0,119,0
1,119,0
2,119,0
3,119,0
4,119,0
5,119,0
6,119,0
7,119,0
8,119,0
9,119,0
10,119,0
11,119,0
12,119,0
13,119,0
14,119,0
15,119,0
16,119,0
17,119,0
18,119,0
19,119,0
20,119,0
21,119,0
22,119,0
23,119,0
24,119,0
25,119,0
26,119,0
27,119,0
28,119,0
29,119,0
30,119,0
31,119,0
32,119,0
33,119,0
34,119,0
35,119,0
36,119,0
37,119,0
38,119,0
39,119,0
40,119,0
41,119,0
42,119,0
43,119,0
44,119,0
45,119,0
46,119,0
47,119,0
48,119,0
49,119,0
50,119,0
51,119,0
52,119,0
53,119,0
54,119,0
55,119,0
56,119,0
57,119,0
58,119,0
59,119,0
60,119,0
61,119,0
62,119,0
63,119,0
64,119,0
65,119,0
66,119,0
67,119,0
68,119,0
69,119,0
70,119,0
71,119,0
72,119,0
73,119,0
74,119,0
75,119,0
76,119,0
77,119,0
78,119,0
79,119,0
80,119,0
81,119,0
82,119,0
83,119,0
84,119,0
85,119,0
86,119,0
87,119,0
88,119,0
89,119,0
90,119,0
91,119,0
92,119,0
93,119,0
94,119,0
95,119,0
96,119,0
97,119,0
98,119,0
99,119,0
100,119,0
101,119,0
102,119,0
103,119,0
104,119,0
105,119,0
106,119,0
107,119,0
108,119,0
109,119,0
110,119,0
111,119,0
112,119,0
113,119,0
114,119,0
115,119,0
116,119,0
117,119,0
118,119,0
119,119,0
120,119,0
121,119,0
122,119,0
123,119,0
124,119,0
125,119,0
126,119,0
127,119,0
0,120,0
1,120,0
2,120,0
3,120,0
4,120,0
5,120,0
6,120,0
7,120,0
8,120,0
9,120,0
10,120,0
11,120,0
12,120,0
13,120,0
14,120,0
15,120,0
16,120,0
17,120,0
18,120,0
19,120,0
20,120,0
21,120,0
22,120,0
23,120,0
24,120,0
25,120,0
26,120,0
27,120,0
28,120,0
29,120,0
30,120,0
31,120,0
32,120,0
33,120,0
34,120,0
35,120,0
36,120,0
37,120,0
38,120,0
39,120,0
40,120,0
41,120,0
42,120,0
43,120,0
44,120,0
45,120,0
46,120,0
47,120,0
48,120,0
49,120,0
50,120,0
51,120,0
52,120,0
53,120,0
54,120,0
55,120,0
56,120,0
57,120,0
58,120,0
59,120,0
60,120,0
61,120,0
62,120,0
63,120,0
64,120,0
65,120,0
66,120,0
67,120,0
68,120,0
69,120,0
70,120,0
71,120,0
72,120,0
73,120,0
74,120,0
75,120,0
76,120,0
77,120,0
78,120,0
79,120,0
80,120,0
81,120,0
82,120,0
83,120,0
84,120,0
85,120,0
86,120,0
87,120,0
88,120,0
89,120,0
90,120,0
91,120,0
92,120,0
93,120,0
94,120,0
95,120,0
96,120,0
97,120,0
98,120,0
99,120,0
100,120,0
101,120,0
102,120,0
103,120,0
104,120,0
105,120,0
106,120,0
107,120,0
108,120,0
109,120,0
110,120,0
111,120,0
112,120,0
113,120,0
114,120,0
115,120,0
116,120,0
117,120,0
118,120,0
119,120,0
120,120,0
121,120,0
122,120,0
123,120,0
124,120,0
125,120,0
126,120,0
127,120,0
0,121,0
1,121,0
2,121,0
3,121,0
4,121,0
5,121,0
6,121,0
7,121,0
8,121,0
9,121,0
10,121,0
11,121,0
12,121,0
13,121,0
14,121,0
15,121,0
16,121,0
17,121,0
18,121,0
19,121,0
20,121,0
21,121,0
22,121,0
23,121,0
24,121,0
25,121,0
26,121,0
27,121,0
28,121,0
29,121,0
30,121,0
31,121,0
32,121,0
33,121,0
34,121,0
35,121,0
36,121,0
37,121,0
38,121,0
39,121,0
40,121,0
41,121,0
42,121,0
43,121,0
44,121,0
45,121,0
46,121,0
47,121,0
48,121,0
49,121,0
50,121,0
51,121,0
52,121,0
53,121,0
54,121,0
55,121,0
56,121,0
57,121,0
58,121,0
59,121,0
60,121,0
61,121,0
62,121,0
63,121,0
64,121,0
65,121,0
66,121,0
67,121,0
68,121,0
69,121,0
70,121,0
71,121,0
72,121,0
73,121,0
74,121,0
75,121,0
76,121,0
77,121,0
78,121,0
79,121,0
80,121,0
81,121,0
82,121,0
83,121,0
84,121,0
85,121,0
86,121,0
87,121,0
88,121,0
89,121,0
90,121,0
91,121,0
92,121,0
93,121,0
94,121,0
95,121,0
96,121,0
97,121,0
98,121,0
99,121,0
100,121,0
101,121,0
102,121,0
103,121,0
104,121,0
105,121,0
106,121,0
107,121,0
108,121,0
109,121,0
110,121,0
111,121,0
112,121,0
113,121,0
114,121,0
115,121,0
116,121,0
117,121,0
118,121,0
119,121,0
120,121,0
121,121,0
122,121,0
123,121,0
124,121,0
125,121,0
126,121,0
127,121,0
0,122,0
1,122,0
2,122,0
3,122,0
4,122,0
5,122,0
6,122,0
7,122,0
8,122,0
9,122,0
10,122,0
11,122,0
12,122,0
13,122,0
14,122,0
15,122,0
16,122,0
17,122,0
18,122,0
19,122,0
20,122,0
21,122,0
22,122,0
23,122,0
24,122,0
25,122,0
26,122,0
27,122,0
28,122,0
29,122,0
30,122,0
31,122,0
32,122,0
33,122,0
34,122,0
35,122,0
36,122,0
37,122,0
38,122,0
39,122,0
40,122,0
41,122,0
42,122,0
43,122,0
44,122,0
45,122,0
46,122,0
47,122,0
48,122,0
49,122,0
50,122,0
51,122,0
52,122,0
53,122,0
54,122,0
55,122,0
56,122,0
57,122,0
58,122,0
59,122,0
60,122,0
61,122,0
62,122,0
63,122,0
64,122,0
65,122,0
66,122,0
67,122,0
68,122,0
69,122,0
70,122,0
71,122,0
72,122,0
73,122,0
74,122,0
75,122,0
76,122,0
77,122,0
78,122,0
79,122,0
80,122,0
81,122,0
82,122,0
83,122,0
84,122,0
85,122,0
86,122,0
87,122,0
88,122,0
89,122,0
90,122,0
91,122,0
92,122,0
93,122,0
94,122,0
95,122,0
96,122,0
97,122,0
98,122,0
99,122,0
100,122,0
101,122,0
102,122,0
103,122,0
104,122,0
105,122,0
106,122,0
107,122,0
108,122,0
109,122,0
110,122,0
111,122,0
112,122,0
113,122,0
114,122,0
115,122,0
116,122,0
117,122,0
118,122,0
119,122,0
120,122,0
121,122,0
122,122,0
123,122,0
124,122,0
125,122,0
126,122,0
127,122,0
0,123,0
1,123,0
2,123,0
3,123,0
4,123,0
5,123,0
6,123,0
7,123,0
8,123,0
9,123,0
10,123,0
11,123,0
12,123,0
13,123,0
14,123,0
15,123,0
16,123,0
17,123,0
18,123,0
19,123,0
20,123,0
21,123,0
22,123,0
23,123,0
24,123,0
25,123,0
26,123,0
27,123,0
28,123,0
29,123,0
30,123,0
31,123,0
32,123,0
33,123,0
34,123,0
35,123,0
36,123,0
37,123,0
38,123,0
39,123,0
40,123,0
41,123,0
42,123,0
43,123,0
44,123,0
45,123,0
46,123,0
47,123,0
48,123,0
49,123,0
50,123,0
51,123,0
52,123,0
53,123,0
54,123,0
55,123,0
56,123,0
57,123,0
58,123,0
59,123,0
60,123,0
61,123,0
62,123,0
63,123,0
64,123,0
65,123,0
66,123,0
67,123,0
68,123,0
69,123,0
70,123,0
71,123,0
72,123,0
73,123,0
74,123,0
75,123,0
76,123,0
77,123,0
78,123,0
79,123,0
80,123,0
81,123,0
82,123,0
83,123,0
84,123,0
85,123,0
86,123,0
87,123,0
88,123,0
89,123,0
90,123,0
91,123,0
92,123,0
93,123,0
94,123,0
95,123,0
96,123,0
97,123,0
98,123,0
99,123,0
100,123,0
101,123,0
102,123,0
103,123,0
104,123,0
105,123,0
106,123,0
107,123,0
108,123,0
109,123,0
110,123,0
111,123,0
112,123,0
113,123,0
114,123,0
115,123,0
116,123,0
117,123,0
118,123,0
119,123,0
120,123,0
121,123,0
122,123,0
123,123,0
124,123,0
125,123,0
126,123,0
127,123,0
0,124,0
1,124,0
2,124,0
3,124,0
4,124,0
5,124,0
6,124,0
7,124,0
8,124,0
9,124,0
10,124,0
11,124,0
12,124,0
13,124,0
14,124,0
15,124,0
16,124,0
17,124,0
18,124,0
19,124,0
20,124,0
21,124,0
22,124,0
23,124,0
24,124,0
25,124,0
26,124,0
27,124,0
28,124,0
29,124,0
30,124,0
31,124,0
32,124,0
33,124,0
34,124,0
35,124,0
36,124,0
37,124,0
38,124,0
39,124,0
40,124,0
41,124,0
42,124,0
43,124,0
44,124,0
45,124,0
46,124,0
47,124,0
48,124,0
49,124,0
50,124,0
51,124,0
52,124,0
53,124,0
54,124,0
55,124,0
56,124,0
57,124,0
58,124,0
59,124,0
60,124,0
61,124,0
62,124,0
63,124,0
64,124,0
65,124,0
66,124,0
67,124,0
68,124,0
69,124,0
70,124,0
71,124,0
72,124,0
73,124,0
74,124,0
75,124,0
76,124,0
77,124,0
78,124,0
79,124,0
80,124,0
81,124,0
82,124,0
83,124,0
84,124,0
85,124,0
86,124,0
87,124,0
88,124,0
89,124,0
90,124,0
91,124,0
92,124,0
93,124,0
94,124,0
95,124,0
96,124,0
97,124,0
98,124,0
99,124,0
100,124,0
101,124,0
102,124,0
103,124,0
104,124,0
105,124,0
106,124,0
107,124,0
108,124,0
109,124,0
110,124,0
111,124,0
112,124,0
113,124,0
114,124,0
115,124,0
116,124,0
117,124,0
118,124,0
119,124,0
120,124,0
121,124,0
122,124,0
123,124,0
124,124,0
125,124,0
126,124,0
127,124,0
0,125,0
1,125,0
2,125,0
3,125,0
4,125,0
5,125,0
6,125,0
7,125,0
8,125,0
9,125,0
10,125,0
11,125,0
12,125,0
13,125,0
14,125,0
15,125,0
16,125,0
17,125,0
18,125,0
19,125,0
20,125,0
21,125,0
22,125,0
23,125,0
24,125,0
25,125,0
26,125,0
27,125,0
28,125,0
29,125,0
30,125,0
31,125,0
32,125,0
33,125,0
34,125,0
35,125,0
36,125,0
37,125,0
38,125,0
39,125,0
40,125,0
41,125,0
42,125,0
43,125,0
44,125,0
45,125,0
46,125,0
47,125,0
48,125,0
49,125,0
50,125,0
51,125,0
52,125,0
53,125,0
54,125,0
55,125,0
56,125,0
57,125,0
58,125,0
59,125,0
60,125,0
61,125,0
62,125,0
63,125,0
64,125,0
65,125,0
66,125,0
67,125,0
68,125,0
69,125,0
70,125,0
71,125,0
72,125,0
73,125,0
74,125,0
75,125,0
76,125,0
77,125,0
78,125,0
79,125,0
80,125,0
81,125,0
82,125,0
83,125,0
84,125,0
85,125,0
86,125,0
87,125,0
88,125,0
89,125,0
90,125,0
91,125,0
92,125,0
93,125,0
94,125,0
95,125,0
96,125,0
97,125,0
98,125,0
99,125,0
100,125,0
101,125,0
102,125,0
103,125,0
104,125,0
105,125,0
106,125,0
107,125,0
108,125,0
109,125,0
110,125,0
111,125,0
112,125,0
113,125,0
114,125,0
115,125,0
116,125,0
117,125,0
118,125,0
119,125,0
120,125,0
121,125,0
122,125,0
123,125,0
124,125,0
125,125,0
126,125,0
127,125,0
0,126,0
1,126,0
2,126,0
3,126,0
4,126,0
5,126,0
6,126,0
7,126,0
8,126,0
9,126,0
10,126,0
11,126,0
12,126,0
13,126,0
14,126,0
15,126,0
16,126,0
17,126,0
18,126,0
19,126,0
20,126,0
21,126,0
22,126,0
23,126,0
24,126,0
25,126,0
26,126,0
27,126,0
28,126,0
29,126,0
30,126,0
31,126,0
32,126,0
33,126,0
34,126,0
35,126,0
36,126,0
37,126,0
38,126,0
39,126,0
40,126,0
41,126,0
42,126,0
43,126,0
44,126,0
45,126,0
46,126,0
47,126,0
48,126,0
49,126,0
50,126,0
51,126,0
52,126,0
53,126,0
54,126,0
55,126,0
56,126,0
57,126,0
58,126,0
59,126,0
60,126,0
61,126,0
62,126,0
63,126,0
64,126,0
65,126,0
66,126,0
67,126,0
68,126,0
69,126,0
70,126,0
71,126,0
72,126,0
73,126,0
74,126,0
75,126,0
76,126,0
77,126,0
78,126,0
79,126,0
80,126,0
81,126,0
82,126,0
83,126,0
84,126,0
85,126,0
86,126,0
87,126,0
88,126,0
89,126,0
90,126,0
91,126,0
92,126,0
93,126,0
94,126,0
95,126,0
96,126,0
97,126,0
98,126,0
99,126,0
100,126,0
101,126,0
102,126,0
103,126,0
104,126,0
105,126,0
106,126,0
107,126,0
108,126,0
109,126,0
110,126,0
111,126,0
112,126,0
113,126,0
114,126,0
115,126,0
116,126,0
117,126,0
118,126,0
119,126,0
120,126,0
121,126,0
122,126,0
123,126,0
124,126,0
125,126,0
126,126,0
127,126,0
0,127,0
1,127,0
2,127,0
3,127,0
4,127,0
5,127,0
6,127,0
7,127,0
8,127,0
9,127,0
10,127,0
11,127,0
12,127,0
13,127,0
14,127,0
15,127,0
16,127,0
17,127,0
18,127,0
19,127,0
20,127,0
21,127,0
22,127,0
23,127,0
24,127,0
25,127,0
26,127,0
27,127,0
28,127,0
29,127,0
30,127,0
31,127,0
32,127,0
33,127,0
34,127,0
35,127,0
36,127,0
37,127,0
38,127,0
39,127,0
40,127,0
41,127,0
42,127,0
43,127,0
44,127,0
45,127,0
46,127,0
47,127,0
48,127,0
49,127,0
50,127,0
51,127,0
52,127,0
53,127,0
54,127,0
55,127,0
56,127,0
57,127,0
58,127,0
59,127,0
60,127,0
61,127,0
62,127,0
63,127,0
64,127,0
65,127,0
66,127,0
67,127,0
68,127,0
69,127,0
70,127,0
71,127,0
72,127,0
73,127,0
74,127,0
75,127,0
76,127,0
77,127,0
78,127,0
79,127,0
80,127,0
81,127,0
82,127,0
83,127,0
84,127,0
85,127,0
86,127,0
87,127,0
88,127,0
89,127,0
90,127,0
91,127,0
92,127,0
93,127,0
94,127,0
95,127,0
96,127,0
97,127,0
98,127,0
99,127,0
100,127,0
101,127,0
102,127,0
103,127,0
104,127,0
105,127,0
106,127,0
107,127,0
108,127,0
109,127,0
110,127,0
111,127,0
112,127,0
113,127,0
114,127,0
115,127,0
116,127,0
117,127,0
118,127,0
119,127,0
120,127,0
121,127,0
122,127,0
123,127,0
124,127,0
125,127,0
126,127,0
127,127,0


==> data_archive/clean/diffusive_limit_2B/diffusive_2B_diff-3.0517578125e-05_spaced.csv <==
x,y,diff

0.0,0.0,0.0
0.0078125,0.0,0.0
0.015625,0.0,0.0
0.0234375,0.0,0.0
0.03125,0.0,0.0
0.0390625,0.0,0.0
0.046875,0.0,0.0
0.0546875,0.0,0.0
0.0625,0.0,0.0
0.0703125,0.0,0.0
0.078125,0.0,0.0
0.0859375,0.0,0.0
0.09375,0.0,0.0
0.1015625,0.0,0.0
0.109375,0.0,0.0
0.1171875,0.0,0.0
0.125,0.0,0.0
0.1328125,0.0,0.0
0.140625,0.0,0.0
0.1484375,0.0,0.0
0.15625,0.0,0.0
0.1640625,0.0,0.0
0.171875,0.0,0.0
0.1796875,0.0,0.0
0.1875,0.0,0.0
0.1953125,0.0,0.0
0.203125,0.0,0.0
0.2109375,0.0,0.0
0.21875,0.0,0.0
0.2265625,0.0,0.0
0.234375,0.0,0.0
0.2421875,0.0,0.0
0.25,0.0,0.0
0.2578125,0.0,0.0
0.265625,0.0,0.0
0.2734375,0.0,0.0
0.28125,0.0,0.0
0.2890625,0.0,0.0
0.296875,0.0,0.0
0.3046875,0.0,0.0
0.3125,0.0,0.0
0.3203125,0.0,0.0
0.328125,0.0,0.0
0.3359375,0.0,0.0
0.34375,0.0,0.0
0.3515625,0.0,0.0
0.359375,0.0,0.0
0.3671875,0.0,0.0
0.375,0.0,0.0
0.3828125,0.0,0.0
0.390625,0.0,0.0
0.3984375,0.0,0.0
0.40625,0.0,0.0
0.4140625,0.0,0.0
0.421875,0.0,0.0
0.4296875,0.0,0.0
0.4375,0.0,0.0
0.4453125,0.0,0.0
0.453125,0.0,0.0
0.4609375,0.0,0.0
0.46875,0.0,0.0
0.4765625,0.0,0.0
0.484375,0.0,0.0
0.4921875,0.0,0.0
0.5,0.0,0.0
0.5078125,0.0,0.0
0.515625,0.0,0.0
0.5234375,0.0,0.0
0.53125,0.0,0.0
0.5390625,0.0,0.0
0.546875,0.0,0.0
0.5546875,0.0,0.0
0.5625,0.0,0.0
0.5703125,0.0,0.0
0.578125,0.0,0.0
0.5859375,0.0,0.0
0.59375,0.0,0.0
0.6015625,0.0,0.0
0.609375,0.0,0.0
0.6171875,0.0,0.0
0.625,0.0,0.0
0.6328125,0.0,0.0
0.640625,0.0,0.0
0.6484375,0.0,0.0
0.65625,0.0,0.0
0.6640625,0.0,0.0
0.671875,0.0,0.0
0.6796875,0.0,0.0
0.6875,0.0,0.0
0.6953125,0.0,0.0
0.703125,0.0,0.0
0.7109375,0.0,0.0
0.71875,0.0,0.0
0.7265625,0.0,0.0
0.734375,0.0,0.0
0.7421875,0.0,0.0
0.75,0.0,0.0
0.7578125,0.0,0.0
0.765625,0.0,0.0
0.7734375,0.0,0.0
0.78125,0.0,0.0
0.7890625,0.0,0.0
0.796875,0.0,0.0
0.8046875,0.0,0.0
0.8125,0.0,0.0
0.8203125,0.0,0.0
0.828125,0.0,0.0
0.8359375,0.0,0.0
0.84375,0.0,0.0
0.8515625,0.0,0.0
0.859375,0.0,0.0
0.8671875,0.0,0.0
0.875,0.0,0.0
0.8828125,0.0,0.0
0.890625,0.0,0.0
0.8984375,0.0,0.0
0.90625,0.0,0.0
0.9140625,0.0,0.0
0.921875,0.0,0.0
0.9296875,0.0,0.0
0.9375,0.0,0.0
0.9453125,0.0,0.0
0.953125,0.0,0.0
0.9609375,0.0,0.0
0.96875,0.0,0.0
0.9765625,0.0,0.0
0.984375,0.0,0.0
0.9921875,0.0,0.0

0.0,0.0078125,0.0
0.0078125,0.0078125,0.0
0.015625,0.0078125,0.0
0.0234375,0.0078125,0.0
0.03125,0.0078125,0.0
0.0390625,0.0078125,0.0
0.046875,0.0078125,0.0
0.0546875,0.0078125,0.0
0.0625,0.0078125,0.0
0.0703125,0.0078125,0.0
0.078125,0.0078125,0.0
0.0859375,0.0078125,0.0
0.09375,0.0078125,0.0
0.1015625,0.0078125,0.0
0.109375,0.0078125,0.0
0.1171875,0.0078125,0.0
0.125,0.0078125,0.0
0.1328125,0.0078125,0.0
0.140625,0.0078125,0.0
0.1484375,0.0078125,0.0
0.15625,0.0078125,0.0
0.1640625,0.0078125,0.0
0.171875,0.0078125,0.0
0.1796875,0.0078125,0.0
0.1875,0.0078125,0.0
0.1953125,0.0078125,0.0
0.203125,0.0078125,0.0
0.2109375,0.0078125,0.0
0.21875,0.0078125,0.0
0.2265625,0.0078125,0.0
0.234375,0.0078125,0.0
0.2421875,0.0078125,0.0
0.25,0.0078125,0.0
0.2578125,0.0078125,0.0
0.265625,0.0078125,0.0
0.2734375,0.0078125,0.0
0.28125,0.0078125,0.0
0.2890625,0.0078125,0.0
0.296875,0.0078125,0.0
0.3046875,0.0078125,0.0
0.3125,0.0078125,0.0
0.3203125,0.0078125,0.0
0.328125,0.0078125,0.0
0.3359375,0.0078125,0.0
0.34375,0.0078125,0.0
0.3515625,0.0078125,0.0
0.359375,0.0078125,0.0
0.3671875,0.0078125,0.0
0.375,0.0078125,0.0
0.3828125,0.0078125,0.0
0.390625,0.0078125,0.0
0.3984375,0.0078125,0.0
0.40625,0.0078125,0.0
0.4140625,0.0078125,0.0
0.421875,0.0078125,0.0
0.4296875,0.0078125,0.0
0.4375,0.0078125,0.0
0.4453125,0.0078125,0.0
0.453125,0.0078125,0.0
0.4609375,0.0078125,0.0
0.46875,0.0078125,0.0
0.4765625,0.0078125,0.0
0.484375,0.0078125,0.0
0.4921875,0.0078125,0.0
0.5,0.0078125,0.0
0.5078125,0.0078125,0.0
0.515625,0.0078125,0.0
0.5234375,0.0078125,0.0
0.53125,0.0078125,0.0
0.5390625,0.0078125,0.0
0.546875,0.0078125,0.0
0.5546875,0.0078125,0.0
0.5625,0.0078125,0.0
0.5703125,0.0078125,0.0
0.578125,0.0078125,0.0
0.5859375,0.0078125,0.0
0.59375,0.0078125,0.0
0.6015625,0.0078125,0.0
0.609375,0.0078125,0.0
0.6171875,0.0078125,0.0
0.625,0.0078125,0.0
0.6328125,0.0078125,0.0
0.640625,0.0078125,0.0
0.6484375,0.0078125,0.0
0.65625,0.0078125,0.0
0.6640625,0.0078125,0.0
0.671875,0.0078125,0.0
0.6796875,0.0078125,0.0
0.6875,0.0078125,0.0
0.6953125,0.0078125,0.0
0.703125,0.0078125,0.0
0.7109375,0.0078125,0.0
0.71875,0.0078125,0.0
0.7265625,0.0078125,0.0
0.734375,0.0078125,0.0
0.7421875,0.0078125,0.0
0.75,0.0078125,0.0
0.7578125,0.0078125,0.0
0.765625,0.0078125,0.0
0.7734375,0.0078125,0.0
0.78125,0.0078125,0.0
0.7890625,0.0078125,0.0
0.796875,0.0078125,0.0
0.8046875,0.0078125,0.0
0.8125,0.0078125,0.0
0.8203125,0.0078125,0.0
0.828125,0.0078125,0.0
0.8359375,0.0078125,0.0
0.84375,0.0078125,0.0
0.8515625,0.0078125,0.0
0.859375,0.0078125,0.0
0.8671875,0.0078125,0.0
0.875,0.0078125,0.0
0.8828125,0.0078125,0.0
0.890625,0.0078125,0.0
0.8984375,0.0078125,0.0
0.90625,0.0078125,0.0
0.9140625,0.0078125,0.0
0.921875,0.0078125,0.0
0.9296875,0.0078125,0.0
0.9375,0.0078125,0.0
0.9453125,0.0078125,0.0
0.953125,0.0078125,0.0
0.9609375,0.0078125,0.0
0.96875,0.0078125,0.0
0.9765625,0.0078125,0.0
0.984375,0.0078125,0.0
0.9921875,0.0078125,0.0

0.0,0.015625,0.0
0.0078125,0.015625,0.0
0.015625,0.015625,0.0
0.0234375,0.015625,0.0
0.03125,0.015625,0.0
0.0390625,0.015625,0.0
0.046875,0.015625,0.0
0.0546875,0.015625,0.0
0.0625,0.015625,0.0
0.0703125,0.015625,0.0
0.078125,0.015625,0.0
0.0859375,0.015625,0.0
0.09375,0.015625,0.0
0.1015625,0.015625,0.0
0.109375,0.015625,0.0
0.1171875,0.015625,0.0
0.125,0.015625,0.0
0.1328125,0.015625,0.0
0.140625,0.015625,0.0
0.1484375,0.015625,0.0
0.15625,0.015625,0.0
0.1640625,0.015625,0.0
0.171875,0.015625,0.0
0.1796875,0.015625,0.0
0.1875,0.015625,0.0
0.1953125,0.015625,0.0
0.203125,0.015625,0.0
0.2109375,0.015625,0.0
0.21875,0.015625,0.0
0.2265625,0.015625,0.0
0.234375,0.015625,0.0
0.2421875,0.015625,0.0
0.25,0.015625,0.0
0.2578125,0.015625,0.0
0.265625,0.015625,0.0
0.2734375,0.015625,0.0
0.28125,0.015625,0.0
0.2890625,0.015625,0.0
0.296875,0.015625,0.0
0.3046875,0.015625,0.0
0.3125,0.015625,0.0
0.3203125,0.015625,0.0
0.328125,0.015625,0.0
0.3359375,0.015625,0.0
0.34375,0.015625,0.0
0.3515625,0.015625,0.0
0.359375,0.015625,0.0
0.3671875,0.015625,0.0
0.375,0.015625,0.0
0.3828125,0.015625,0.0
0.390625,0.015625,0.0
0.3984375,0.015625,0.0
0.40625,0.015625,0.0
0.4140625,0.015625,0.0
0.421875,0.015625,0.0
0.4296875,0.015625,0.0
0.4375,0.015625,0.0
0.4453125,0.015625,0.0
0.453125,0.015625,0.0
0.4609375,0.015625,0.0
0.46875,0.015625,0.0
0.4765625,0.015625,0.0
0.484375,0.015625,0.0
0.4921875,0.015625,0.0
0.5,0.015625,0.0
0.5078125,0.015625,0.0
0.515625,0.015625,0.0
0.5234375,0.015625,0.0
0.53125,0.015625,0.0
0.5390625,0.015625,0.0
0.546875,0.015625,0.0
0.5546875,0.015625,0.0
0.5625,0.015625,0.0
0.5703125,0.015625,0.0
0.578125,0.015625,0.0
0.5859375,0.015625,0.0
0.59375,0.015625,0.0
0.6015625,0.015625,0.0
0.609375,0.015625,0.0
0.6171875,0.015625,0.0
0.625,0.015625,0.0
0.6328125,0.015625,0.0
0.640625,0.015625,0.0
0.6484375,0.015625,0.0
0.65625,0.015625,0.0
0.6640625,0.015625,0.0
0.671875,0.015625,0.0
0.6796875,0.015625,0.0
0.6875,0.015625,0.0
0.6953125,0.015625,0.0
0.703125,0.015625,0.0
0.7109375,0.015625,0.0
0.71875,0.015625,0.0
0.7265625,0.015625,0.0
0.734375,0.015625,0.0
0.7421875,0.015625,0.0
0.75,0.015625,0.0
0.7578125,0.015625,0.0
0.765625,0.015625,0.0
0.7734375,0.015625,0.0
0.78125,0.015625,0.0
0.7890625,0.015625,0.0
0.796875,0.015625,0.0
0.8046875,0.015625,0.0
0.8125,0.015625,0.0
0.8203125,0.015625,0.0
0.828125,0.015625,0.0
0.8359375,0.015625,0.0
0.84375,0.015625,0.0
0.8515625,0.015625,0.0
0.859375,0.015625,0.0
0.8671875,0.015625,0.0
0.875,0.015625,0.0
0.8828125,0.015625,0.0
0.890625,0.015625,0.0
0.8984375,0.015625,0.0
0.90625,0.015625,0.0
0.9140625,0.015625,0.0
0.921875,0.015625,0.0
0.9296875,0.015625,0.0
0.9375,0.015625,0.0
0.9453125,0.015625,0.0
0.953125,0.015625,0.0
0.9609375,0.015625,0.0
0.96875,0.015625,0.0
0.9765625,0.015625,0.0
0.984375,0.015625,0.0
0.9921875,0.015625,0.0

0.0,0.0234375,0.0
0.0078125,0.0234375,0.0
0.015625,0.0234375,0.0
0.0234375,0.0234375,0.0
0.03125,0.0234375,0.0
0.0390625,0.0234375,0.0
0.046875,0.0234375,0.0
0.0546875,0.0234375,0.0
0.0625,0.0234375,0.0
0.0703125,0.0234375,0.0
0.078125,0.0234375,0.0
0.0859375,0.0234375,0.0
0.09375,0.0234375,0.0
0.1015625,0.0234375,0.0
0.109375,0.0234375,0.0
0.1171875,0.0234375,0.0
0.125,0.0234375,0.0
0.1328125,0.0234375,0.0
0.140625,0.0234375,0.0
0.1484375,0.0234375,0.0
0.15625,0.0234375,0.0
0.1640625,0.0234375,0.0
0.171875,0.0234375,0.0
0.1796875,0.0234375,0.0
0.1875,0.0234375,0.0
0.1953125,0.0234375,0.0
0.203125,0.0234375,0.0
0.2109375,0.0234375,0.0
0.21875,0.0234375,0.0
0.2265625,0.0234375,0.0
0.234375,0.0234375,0.0
0.2421875,0.0234375,0.0
0.25,0.0234375,0.0
0.2578125,0.0234375,0.0
0.265625,0.0234375,0.0
0.2734375,0.0234375,0.0
0.28125,0.0234375,0.0
0.2890625,0.0234375,0.0
0.296875,0.0234375,0.0
0.3046875,0.0234375,0.0
0.3125,0.0234375,0.0
0.3203125,0.0234375,0.0
0.328125,0.0234375,0.0
0.3359375,0.0234375,0.0
0.34375,0.0234375,0.0
0.3515625,0.0234375,0.0
0.359375,0.0234375,0.0
0.3671875,0.0234375,0.0
0.375,0.0234375,0.0
0.3828125,0.0234375,0.0
0.390625,0.0234375,0.0
0.3984375,0.0234375,0.0
0.40625,0.0234375,0.0
0.4140625,0.0234375,0.0
0.421875,0.0234375,0.0
0.4296875,0.0234375,0.0
0.4375,0.0234375,0.0
0.4453125,0.0234375,0.0
0.453125,0.0234375,0.0
0.4609375,0.0234375,0.0
0.46875,0.0234375,0.0
0.4765625,0.0234375,0.0
0.484375,0.0234375,0.0
0.4921875,0.0234375,0.0
0.5,0.0234375,0.0
0.5078125,0.0234375,0.0
0.515625,0.0234375,0.0
0.5234375,0.0234375,0.0
0.53125,0.0234375,0.0
0.5390625,0.0234375,0.0
0.546875,0.0234375,0.0
0.5546875,0.0234375,0.0
0.5625,0.0234375,0.0
0.5703125,0.0234375,0.0
0.578125,0.0234375,0.0
0.5859375,0.0234375,0.0
0.59375,0.0234375,0.0
0.6015625,0.0234375,0.0
0.609375,0.0234375,0.0
0.6171875,0.0234375,0.0
0.625,0.0234375,0.0
0.6328125,0.0234375,0.0
0.640625,0.0234375,0.0
0.6484375,0.0234375,0.0
0.65625,0.0234375,0.0
0.6640625,0.0234375,0.0
0.671875,0.0234375,0.0
0.6796875,0.0234375,0.0
0.6875,0.0234375,0.0
0.6953125,0.0234375,0.0
0.703125,0.0234375,0.0
0.7109375,0.0234375,0.0
0.71875,0.0234375,0.0
0.7265625,0.0234375,0.0
0.734375,0.0234375,0.0
0.7421875,0.0234375,0.0
0.75,0.0234375,0.0
0.7578125,0.0234375,0.0
0.765625,0.0234375,0.0
0.7734375,0.0234375,0.0
0.78125,0.0234375,0.0
0.7890625,0.0234375,0.0
0.796875,0.0234375,0.0
0.8046875,0.0234375,0.0
0.8125,0.0234375,0.0
0.8203125,0.0234375,0.0
0.828125,0.0234375,0.0
0.8359375,0.0234375,0.0
0.84375,0.0234375,0.0
0.8515625,0.0234375,0.0
0.859375,0.0234375,0.0
0.8671875,0.0234375,0.0
0.875,0.0234375,0.0
0.8828125,0.0234375,0.0
0.890625,0.0234375,0.0
0.8984375,0.0234375,0.0
0.90625,0.0234375,0.0
0.9140625,0.0234375,0.0
0.921875,0.0234375,0.0
0.9296875,0.0234375,0.0
0.9375,0.0234375,0.0
0.9453125,0.0234375,0.0
0.953125,0.0234375,0.0
0.9609375,0.0234375,0.0
0.96875,0.0234375,0.0
0.9765625,0.0234375,0.0
0.984375,0.0234375,0.0
0.9921875,0.0234375,0.0

0.0,0.03125,0.0
0.0078125,0.03125,0.0
0.015625,0.03125,0.0
0.0234375,0.03125,0.0
0.03125,0.03125,0.0
0.0390625,0.03125,0.0
0.046875,0.03125,0.0
0.0546875,0.03125,0.0
0.0625,0.03125,0.0
0.0703125,0.03125,0.0
0.078125,0.03125,0.0
0.0859375,0.03125,0.0
0.09375,0.03125,0.0
0.1015625,0.03125,0.0
0.109375,0.03125,0.0
0.1171875,0.03125,0.0
0.125,0.03125,0.0
0.1328125,0.03125,0.0
0.140625,0.03125,0.0
0.1484375,0.03125,0.0
0.15625,0.03125,0.0
0.1640625,0.03125,0.0
0.171875,0.03125,0.0
0.1796875,0.03125,0.0
0.1875,0.03125,0.0
0.1953125,0.03125,0.0
0.203125,0.03125,0.0
0.2109375,0.03125,0.0
0.21875,0.03125,0.0
0.2265625,0.03125,0.0
0.234375,0.03125,0.0
0.2421875,0.03125,0.0
0.25,0.03125,0.0
0.2578125,0.03125,0.0
0.265625,0.03125,0.0
0.2734375,0.03125,0.0
0.28125,0.03125,0.0
0.2890625,0.03125,0.0
0.296875,0.03125,0.0
0.3046875,0.03125,0.0
0.3125,0.03125,0.0
0.3203125,0.03125,0.0
0.328125,0.03125,0.0
0.3359375,0.03125,0.0
0.34375,0.03125,0.0
0.3515625,0.03125,0.0
0.359375,0.03125,0.0
0.3671875,0.03125,0.0
0.375,0.03125,0.0
0.3828125,0.03125,0.0
0.390625,0.03125,0.0
0.3984375,0.03125,0.0
0.40625,0.03125,0.0
0.4140625,0.03125,0.0
0.421875,0.03125,0.0
0.4296875,0.03125,0.0
0.4375,0.03125,0.0
0.4453125,0.03125,0.0
0.453125,0.03125,0.0
0.4609375,0.03125,0.0
0.46875,0.03125,0.0
0.4765625,0.03125,0.0
0.484375,0.03125,0.0
0.4921875,0.03125,0.0
0.5,0.03125,0.0
0.5078125,0.03125,0.0
0.515625,0.03125,0.0
0.5234375,0.03125,0.0
0.53125,0.03125,0.0
0.5390625,0.03125,0.0
0.546875,0.03125,0.0
0.5546875,0.03125,0.0
0.5625,0.03125,0.0
0.5703125,0.03125,0.0
0.578125,0.03125,0.0
0.5859375,0.03125,0.0
0.59375,0.03125,0.0
0.6015625,0.03125,0.0
0.609375,0.03125,0.0
0.6171875,0.03125,0.0
0.625,0.03125,0.0
0.6328125,0.03125,0.0
0.640625,0.03125,0.0
0.6484375,0.03125,0.0
0.65625,0.03125,0.0
0.6640625,0.03125,0.0
0.671875,0.03125,0.0
0.6796875,0.03125,0.0
0.6875,0.03125,0.0
0.6953125,0.03125,0.0
0.703125,0.03125,0.0
0.7109375,0.03125,0.0
0.71875,0.03125,0.0
0.7265625,0.03125,0.0
0.734375,0.03125,0.0
0.7421875,0.03125,0.0
0.75,0.03125,0.0
0.7578125,0.03125,0.0
0.765625,0.03125,0.0
0.7734375,0.03125,0.0
0.78125,0.03125,0.0
0.7890625,0.03125,0.0
0.796875,0.03125,0.0
0.8046875,0.03125,0.0
0.8125,0.03125,0.0
0.8203125,0.03125,0.0
0.828125,0.03125,0.0
0.8359375,0.03125,0.0
0.84375,0.03125,0.0
0.8515625,0.03125,0.0
0.859375,0.03125,0.0
0.8671875,0.03125,0.0
0.875,0.03125,0.0
0.8828125,0.03125,0.0
0.890625,0.03125,0.0
0.8984375,0.03125,0.0
0.90625,0.03125,0.0
0.9140625,0.03125,0.0
0.921875,0.03125,0.0
0.9296875,0.03125,0.0
0.9375,0.03125,0.0
0.9453125,0.03125,0.0
0.953125,0.03125,0.0
0.9609375,0.03125,0.0
0.96875,0.03125,0.0
0.9765625,0.03125,0.0
0.984375,0.03125,0.0
0.9921875,0.03125,0.0

0.0,0.0390625,0.0
0.0078125,0.0390625,0.0
0.015625,0.0390625,0.0
0.0234375,0.0390625,0.0
0.03125,0.0390625,0.0
0.0390625,0.0390625,0.0
0.046875,0.0390625,0.0
0.0546875,0.0390625,0.0
0.0625,0.0390625,0.0
0.0703125,0.0390625,0.0
0.078125,0.0390625,0.0
0.0859375,0.0390625,0.0
0.09375,0.0390625,0.0
0.1015625,0.0390625,0.0
0.109375,0.0390625,0.0
0.1171875,0.0390625,0.0
0.125,0.0390625,0.0
0.1328125,0.0390625,0.0
0.140625,0.0390625,0.0
0.1484375,0.0390625,0.0
0.15625,0.0390625,0.0
0.1640625,0.0390625,0.0
0.171875,0.0390625,0.0
0.1796875,0.0390625,0.0
0.1875,0.0390625,0.0
0.1953125,0.0390625,0.0
0.203125,0.0390625,0.0
0.2109375,0.0390625,0.0
0.21875,0.0390625,0.0
0.2265625,0.0390625,0.0
0.234375,0.0390625,0.0
0.2421875,0.0390625,0.0
0.25,0.0390625,0.0
0.2578125,0.0390625,0.0
0.265625,0.0390625,0.0
0.2734375,0.0390625,0.0
0.28125,0.0390625,0.0
0.2890625,0.0390625,0.0
0.296875,0.0390625,0.0
0.3046875,0.0390625,0.0
0.3125,0.0390625,0.0
0.3203125,0.0390625,0.0
0.328125,0.0390625,0.0
0.3359375,0.0390625,0.0
0.34375,0.0390625,0.0
0.3515625,0.0390625,0.0
0.359375,0.0390625,0.0
0.3671875,0.0390625,0.0
0.375,0.0390625,0.0
0.3828125,0.0390625,0.0
0.390625,0.0390625,0.0
0.3984375,0.0390625,0.0
0.40625,0.0390625,0.0
0.4140625,0.0390625,0.0
0.421875,0.0390625,0.0
0.4296875,0.0390625,0.0
0.4375,0.0390625,0.0
0.4453125,0.0390625,0.0
0.453125,0.0390625,0.0
0.4609375,0.0390625,0.0
0.46875,0.0390625,0.0
0.4765625,0.0390625,0.0
0.484375,0.0390625,0.0
0.4921875,0.0390625,0.0
0.5,0.0390625,0.0
0.5078125,0.0390625,0.0
0.515625,0.0390625,0.0
0.5234375,0.0390625,0.0
0.53125,0.0390625,0.0
0.5390625,0.0390625,0.0
0.546875,0.0390625,0.0
0.5546875,0.0390625,0.0
0.5625,0.0390625,0.0
0.5703125,0.0390625,0.0
0.578125,0.0390625,0.0
0.5859375,0.0390625,0.0
0.59375,0.0390625,0.0
0.6015625,0.0390625,0.0
0.609375,0.0390625,0.0
0.6171875,0.0390625,0.0
0.625,0.0390625,0.0
0.6328125,0.0390625,0.0
0.640625,0.0390625,0.0
0.6484375,0.0390625,0.0
0.65625,0.0390625,0.0
0.6640625,0.0390625,0.0
0.671875,0.0390625,0.0
0.6796875,0.0390625,0.0
0.6875,0.0390625,0.0
0.6953125,0.0390625,0.0
0.703125,0.0390625,0.0
0.7109375,0.0390625,0.0
0.71875,0.0390625,0.0
0.7265625,0.0390625,0.0
0.734375,0.0390625,0.0
0.7421875,0.0390625,0.0
0.75,0.0390625,0.0
0.7578125,0.0390625,0.0
0.765625,0.0390625,0.0
0.7734375,0.0390625,0.0
0.78125,0.0390625,0.0
0.7890625,0.0390625,0.0
0.796875,0.0390625,0.0
0.8046875,0.0390625,0.0
0.8125,0.0390625,0.0
0.8203125,0.0390625,0.0
0.828125,0.0390625,0.0
0.8359375,0.0390625,0.0
0.84375,0.0390625,0.0
0.8515625,0.0390625,0.0
0.859375,0.0390625,0.0
0.8671875,0.0390625,0.0
0.875,0.0390625,0.0
0.8828125,0.0390625,0.0
0.890625,0.0390625,0.0
0.8984375,0.0390625,0.0
0.90625,0.0390625,0.0
0.9140625,0.0390625,0.0
0.921875,0.0390625,0.0
0.9296875,0.0390625,0.0
0.9375,0.0390625,0.0
0.9453125,0.0390625,0.0
0.953125,0.0390625,0.0
0.9609375,0.0390625,0.0
0.96875,0.0390625,0.0
0.9765625,0.0390625,0.0
0.984375,0.0390625,0.0
0.9921875,0.0390625,0.0

0.0,0.046875,0.0
0.0078125,0.046875,0.0
0.015625,0.046875,0.0
0.0234375,0.046875,0.0
0.03125,0.046875,0.0
0.0390625,0.046875,0.0
0.046875,0.046875,0.0
0.0546875,0.046875,0.0
0.0625,0.046875,0.0
0.0703125,0.046875,0.0
0.078125,0.046875,0.0
0.0859375,0.046875,0.0
0.09375,0.046875,0.0
0.1015625,0.046875,0.0
0.109375,0.046875,0.0
0.1171875,0.046875,0.0
0.125,0.046875,0.0
0.1328125,0.046875,0.0
0.140625,0.046875,0.0
0.1484375,0.046875,0.0
0.15625,0.046875,0.0
0.1640625,0.046875,0.0
0.171875,0.046875,0.0
0.1796875,0.046875,0.0
0.1875,0.046875,0.0
0.1953125,0.046875,0.0
0.203125,0.046875,0.0
0.2109375,0.046875,0.0
0.21875,0.046875,0.0
0.2265625,0.046875,0.0
0.234375,0.046875,0.0
0.2421875,0.046875,0.0
0.25,0.046875,0.0
0.2578125,0.046875,0.0
0.265625,0.046875,0.0
0.2734375,0.046875,0.0
0.28125,0.046875,0.0
0.2890625,0.046875,0.0
0.296875,0.046875,0.0
0.3046875,0.046875,0.0
0.3125,0.046875,0.0
0.3203125,0.046875,0.0
0.328125,0.046875,0.0
0.3359375,0.046875,0.0
0.34375,0.046875,0.0
0.3515625,0.046875,0.0
0.359375,0.046875,0.0
0.3671875,0.046875,0.0
0.375,0.046875,0.0
0.3828125,0.046875,0.0
0.390625,0.046875,0.0
0.3984375,0.046875,0.0
0.40625,0.046875,0.0
0.4140625,0.046875,0.0
0.421875,0.046875,0.0
0.4296875,0.046875,0.0
0.4375,0.046875,0.0
0.4453125,0.046875,0.0
0.453125,0.046875,0.0
0.4609375,0.046875,0.0
0.46875,0.046875,0.0
0.4765625,0.046875,0.0
0.484375,0.046875,0.0
0.4921875,0.046875,0.0
0.5,0.046875,0.0
0.5078125,0.046875,0.0
0.515625,0.046875,0.0
0.5234375,0.046875,0.0
0.53125,0.046875,0.0
0.5390625,0.046875,0.0
0.546875,0.046875,0.0
0.5546875,0.046875,0.0
0.5625,0.046875,0.0
0.5703125,0.046875,0.0
0.578125,0.046875,0.0
0.5859375,0.046875,0.0
0.59375,0.046875,0.0
0.6015625,0.046875,0.0
0.609375,0.046875,0.0
0.6171875,0.046875,0.0
0.625,0.046875,0.0
0.6328125,0.046875,0.0
0.640625,0.046875,0.0
0.6484375,0.046875,0.0
0.65625,0.046875,0.0
0.6640625,0.046875,0.0
0.671875,0.046875,0.0
0.6796875,0.046875,0.0
0.6875,0.046875,0.0
0.6953125,0.046875,0.0
0.703125,0.046875,0.0
0.7109375,0.046875,0.0
0.71875,0.046875,0.0
0.7265625,0.046875,0.0
0.734375,0.046875,0.0
0.7421875,0.046875,0.0
0.75,0.046875,0.0
0.7578125,0.046875,0.0
0.765625,0.046875,0.0
0.7734375,0.046875,0.0
0.78125,0.046875,0.0
0.7890625,0.046875,0.0
0.796875,0.046875,0.0
0.8046875,0.046875,0.0
0.8125,0.046875,0.0
0.8203125,0.046875,0.0
0.828125,0.046875,0.0
0.8359375,0.046875,0.0
0.84375,0.046875,0.0
0.8515625,0.046875,0.0
0.859375,0.046875,0.0
0.8671875,0.046875,0.0
0.875,0.046875,0.0
0.8828125,0.046875,0.0
0.890625,0.046875,0.0
0.8984375,0.046875,0.0
0.90625,0.046875,0.0
0.9140625,0.046875,0.0
0.921875,0.046875,0.0
0.9296875,0.046875,0.0
0.9375,0.046875,0.0
0.9453125,0.046875,0.0
0.953125,0.046875,0.0
0.9609375,0.046875,0.0
0.96875,0.046875,0.0
0.9765625,0.046875,0.0
0.984375,0.046875,0.0
0.9921875,0.046875,0.0

0.0,0.0546875,0.0
0.0078125,0.0546875,0.0
0.015625,0.0546875,0.0
0.0234375,0.0546875,0.0
0.03125,0.0546875,0.0
0.0390625,0.0546875,0.0
0.046875,0.0546875,0.0
0.0546875,0.0546875,0.0
0.0625,0.0546875,0.0
0.0703125,0.0546875,0.0
0.078125,0.0546875,0.0
0.0859375,0.0546875,0.0
0.09375,0.0546875,0.0
0.1015625,0.0546875,0.0
0.109375,0.0546875,0.0
0.1171875,0.0546875,0.0
0.125,0.0546875,0.0
0.1328125,0.0546875,0.0
0.140625,0.0546875,0.0
0.1484375,0.0546875,0.0
0.15625,0.0546875,0.0
0.1640625,0.0546875,0.0
0.171875,0.0546875,0.0
0.1796875,0.0546875,0.0
0.1875,0.0546875,0.0
0.1953125,0.0546875,0.0
0.203125,0.0546875,0.0
0.2109375,0.0546875,0.0
0.21875,0.0546875,0.0
0.2265625,0.0546875,0.0
0.234375,0.0546875,0.0
0.2421875,0.0546875,0.0
0.25,0.0546875,0.0
0.2578125,0.0546875,0.0
0.265625,0.0546875,0.0
0.2734375,0.0546875,0.0
0.28125,0.0546875,0.0
0.2890625,0.0546875,0.0
0.296875,0.0546875,0.0
0.3046875,0.0546875,0.0
0.3125,0.0546875,0.0
0.3203125,0.0546875,0.0
0.328125,0.0546875,0.0
0.3359375,0.0546875,0.0
0.34375,0.0546875,0.0
0.3515625,0.0546875,0.0
0.359375,0.0546875,0.0
0.3671875,0.0546875,0.0
0.375,0.0546875,0.0
0.3828125,0.0546875,0.0
0.390625,0.0546875,0.0
0.3984375,0.0546875,0.0
0.40625,0.0546875,0.0
0.4140625,0.0546875,0.0
0.421875,0.0546875,0.0
0.4296875,0.0546875,0.0
0.4375,0.0546875,0.0
0.4453125,0.0546875,0.0
0.453125,0.0546875,0.0
0.4609375,0.0546875,0.0
0.46875,0.0546875,0.0
0.4765625,0.0546875,0.0
0.484375,0.0546875,0.0
0.4921875,0.0546875,0.0
0.5,0.0546875,0.0
0.5078125,0.0546875,0.0
0.515625,0.0546875,0.0
0.5234375,0.0546875,0.0
0.53125,0.0546875,0.0
0.5390625,0.0546875,0.0
0.546875,0.0546875,0.0
0.5546875,0.0546875,0.0
0.5625,0.0546875,0.0
0.5703125,0.0546875,0.0
0.578125,0.0546875,0.0
0.5859375,0.0546875,0.0
0.59375,0.0546875,0.0
0.6015625,0.0546875,0.0
0.609375,0.0546875,0.0
0.6171875,0.0546875,0.0
0.625,0.0546875,0.0
0.6328125,0.0546875,0.0
0.640625,0.0546875,0.0
0.6484375,0.0546875,0.0
0.65625,0.0546875,0.0
0.6640625,0.0546875,0.0
0.671875,0.0546875,0.0
0.6796875,0.0546875,0.0
0.6875,0.0546875,0.0
0.6953125,0.0546875,0.0
0.703125,0.0546875,0.0
0.7109375,0.0546875,0.0
0.71875,0.0546875,0.0
0.7265625,0.0546875,0.0
0.734375,0.0546875,0.0
0.7421875,0.0546875,0.0
0.75,0.0546875,0.0
0.7578125,0.0546875,0.0
0.765625,0.0546875,0.0
0.7734375,0.0546875,0.0
0.78125,0.0546875,0.0
0.7890625,0.0546875,0.0
0.796875,0.0546875,0.0
0.8046875,0.0546875,0.0
0.8125,0.0546875,0.0
0.8203125,0.0546875,0.0
0.828125,0.0546875,0.0
0.8359375,0.0546875,0.0
0.84375,0.0546875,0.0
0.8515625,0.0546875,0.0
0.859375,0.0546875,0.0
0.8671875,0.0546875,0.0
0.875,0.0546875,0.0
0.8828125,0.0546875,0.0
0.890625,0.0546875,0.0
0.8984375,0.0546875,0.0
0.90625,0.0546875,0.0
0.9140625,0.0546875,0.0
0.921875,0.0546875,0.0
0.9296875,0.0546875,0.0
0.9375,0.0546875,0.0
0.9453125,0.0546875,0.0
0.953125,0.0546875,0.0
0.9609375,0.0546875,0.0
0.96875,0.0546875,0.0
0.9765625,0.0546875,0.0
0.984375,0.0546875,0.0
0.9921875,0.0546875,0.0

0.0,0.0625,0.0
0.0078125,0.0625,0.0
0.015625,0.0625,0.0
0.0234375,0.0625,0.0
0.03125,0.0625,0.0
0.0390625,0.0625,0.0
0.046875,0.0625,0.0
0.0546875,0.0625,0.0
0.0625,0.0625,0.0
0.0703125,0.0625,0.0
0.078125,0.0625,0.0
0.0859375,0.0625,0.0
0.09375,0.0625,0.0
0.1015625,0.0625,0.0
0.109375,0.0625,0.0
0.1171875,0.0625,0.0
0.125,0.0625,0.0
0.1328125,0.0625,0.0
0.140625,0.0625,0.0
0.1484375,0.0625,0.0
0.15625,0.0625,0.0
0.1640625,0.0625,0.0
0.171875,0.0625,0.0
0.1796875,0.0625,0.0
0.1875,0.0625,0.0
0.1953125,0.0625,0.0
0.203125,0.0625,0.0
0.2109375,0.0625,0.0
0.21875,0.0625,0.0
0.2265625,0.0625,0.0
0.234375,0.0625,0.0
0.2421875,0.0625,0.0
0.25,0.0625,0.0
0.2578125,0.0625,0.0
0.265625,0.0625,0.0
0.2734375,0.0625,0.0
0.28125,0.0625,0.0
0.2890625,0.0625,0.0
0.296875,0.0625,0.0
0.3046875,0.0625,0.0
0.3125,0.0625,0.0
0.3203125,0.0625,0.0
0.328125,0.0625,0.0
0.3359375,0.0625,0.0
0.34375,0.0625,0.0
0.3515625,0.0625,0.0
0.359375,0.0625,0.0
0.3671875,0.0625,0.0
0.375,0.0625,0.0
0.3828125,0.0625,0.0
0.390625,0.0625,0.0
0.3984375,0.0625,0.0
0.40625,0.0625,0.0
0.4140625,0.0625,0.0
0.421875,0.0625,0.0
0.4296875,0.0625,0.0
0.4375,0.0625,0.0
0.4453125,0.0625,0.0
0.453125,0.0625,0.0
0.4609375,0.0625,0.0
0.46875,0.0625,0.0
0.4765625,0.0625,0.0
0.484375,0.0625,0.0
0.4921875,0.0625,0.0
0.5,0.0625,0.0
0.5078125,0.0625,0.0
0.515625,0.0625,0.0
0.5234375,0.0625,0.0
0.53125,0.0625,0.0
0.5390625,0.0625,0.0
0.546875,0.0625,0.0
0.5546875,0.0625,0.0
0.5625,0.0625,0.0
0.5703125,0.0625,0.0
0.578125,0.0625,0.0
0.5859375,0.0625,0.0
0.59375,0.0625,0.0
0.6015625,0.0625,0.0
0.609375,0.0625,0.0
0.6171875,0.0625,0.0
0.625,0.0625,0.0
0.6328125,0.0625,0.0
0.640625,0.0625,0.0
0.6484375,0.0625,0.0
0.65625,0.0625,0.0
0.6640625,0.0625,0.0
0.671875,0.0625,0.0
0.6796875,0.0625,0.0
0.6875,0.0625,0.0
0.6953125,0.0625,0.0
0.703125,0.0625,0.0
0.7109375,0.0625,0.0
0.71875,0.0625,0.0
0.7265625,0.0625,0.0
0.734375,0.0625,0.0
0.7421875,0.0625,0.0
0.75,0.0625,0.0
0.7578125,0.0625,0.0
0.765625,0.0625,0.0
0.7734375,0.0625,0.0
0.78125,0.0625,0.0
0.7890625,0.0625,0.0
0.796875,0.0625,0.0
0.8046875,0.0625,0.0
0.8125,0.0625,0.0
0.8203125,0.0625,0.0
0.828125,0.0625,0.0
0.8359375,0.0625,0.0
0.84375,0.0625,0.0
0.8515625,0.0625,0.0
0.859375,0.0625,0.0
0.8671875,0.0625,0.0
0.875,0.0625,0.0
0.8828125,0.0625,0.0
0.890625,0.0625,0.0
0.8984375,0.0625,0.0
0.90625,0.0625,0.0
0.9140625,0.0625,0.0
0.921875,0.0625,0.0
0.9296875,0.0625,0.0
0.9375,0.0625,0.0
0.9453125,0.0625,0.0
0.953125,0.0625,0.0
0.9609375,0.0625,0.0
0.96875,0.0625,0.0
0.9765625,0.0625,0.0
0.984375,0.0625,0.0
0.9921875,0.0625,0.0

0.0,0.0703125,0.0
0.0078125,0.0703125,0.0
0.015625,0.0703125,0.0
0.0234375,0.0703125,0.0
0.03125,0.0703125,0.0
0.0390625,0.0703125,0.0
0.046875,0.0703125,0.0
0.0546875,0.0703125,0.0
0.0625,0.0703125,0.0
0.0703125,0.0703125,0.0
0.078125,0.0703125,0.0
0.0859375,0.0703125,0.0
0.09375,0.0703125,0.0
0.1015625,0.0703125,0.0
0.109375,0.0703125,0.0
0.1171875,0.0703125,0.0
0.125,0.0703125,0.0
0.1328125,0.0703125,0.0
0.140625,0.0703125,0.0
0.1484375,0.0703125,0.0
0.15625,0.0703125,0.0
0.1640625,0.0703125,0.0
0.171875,0.0703125,0.0
0.1796875,0.0703125,0.0
0.1875,0.0703125,0.0
0.1953125,0.0703125,0.0
0.203125,0.0703125,0.0
0.2109375,0.0703125,0.0
0.21875,0.0703125,0.0
0.2265625,0.0703125,0.0
0.234375,0.0703125,0.0
0.2421875,0.0703125,0.0
0.25,0.0703125,0.0
0.2578125,0.0703125,0.0
0.265625,0.0703125,0.0
0.2734375,0.0703125,0.0
0.28125,0.0703125,0.0
0.2890625,0.0703125,0.0
0.296875,0.0703125,0.0
0.3046875,0.0703125,0.0
0.3125,0.0703125,0.0
0.3203125,0.0703125,0.0
0.328125,0.0703125,0.0
0.3359375,0.0703125,0.0
0.34375,0.0703125,0.0
0.3515625,0.0703125,0.0
0.359375,0.0703125,0.0
0.3671875,0.0703125,0.0
0.375,0.0703125,0.0
0.3828125,0.0703125,0.0
0.390625,0.0703125,0.0
0.3984375,0.0703125,0.0
0.40625,0.0703125,0.0
0.4140625,0.0703125,0.0
0.421875,0.0703125,0.0
0.4296875,0.0703125,0.0
0.4375,0.0703125,0.0
0.4453125,0.0703125,0.0
0.453125,0.0703125,0.0
0.4609375,0.0703125,0.0
0.46875,0.0703125,0.0
0.4765625,0.0703125,0.0
0.484375,0.0703125,0.0
0.4921875,0.0703125,0.0
0.5,0.0703125,0.0
0.5078125,0.0703125,0.0
0.515625,0.0703125,0.0
0.5234375,0.0703125,0.0
0.53125,0.0703125,0.0
0.5390625,0.0703125,0.0
0.546875,0.0703125,0.0
0.5546875,0.0703125,0.0
0.5625,0.0703125,0.0
0.5703125,0.0703125,0.0
0.578125,0.0703125,0.0
0.5859375,0.0703125,0.0
0.59375,0.0703125,0.0
0.6015625,0.0703125,0.0
0.609375,0.0703125,0.0
0.6171875,0.0703125,0.0
0.625,0.0703125,0.0
0.6328125,0.0703125,0.0
0.640625,0.0703125,0.0
0.6484375,0.0703125,0.0
0.65625,0.0703125,0.0
0.6640625,0.0703125,0.0
0.671875,0.0703125,0.0
0.6796875,0.0703125,0.0
0.6875,0.0703125,0.0
0.6953125,0.0703125,0.0
0.703125,0.0703125,0.0
0.7109375,0.0703125,0.0
0.71875,0.0703125,0.0
0.7265625,0.0703125,0.0
0.734375,0.0703125,0.0
0.7421875,0.0703125,0.0
0.75,0.0703125,0.0
0.7578125,0.0703125,0.0
0.765625,0.0703125,0.0
0.7734375,0.0703125,0.0
0.78125,0.0703125,0.0
0.7890625,0.0703125,0.0
0.796875,0.0703125,0.0
0.8046875,0.0703125,0.0
0.8125,0.0703125,0.0
0.8203125,0.0703125,0.0
0.828125,0.0703125,0.0
0.8359375,0.0703125,0.0
0.84375,0.0703125,0.0
0.8515625,0.0703125,0.0
0.859375,0.0703125,0.0
0.8671875,0.0703125,0.0
0.875,0.0703125,0.0
0.8828125,0.0703125,0.0
0.890625,0.0703125,0.0
0.8984375,0.0703125,0.0
0.90625,0.0703125,0.0
0.9140625,0.0703125,0.0
0.921875,0.0703125,0.0
0.9296875,0.0703125,0.0
0.9375,0.0703125,0.0
0.9453125,0.0703125,0.0
0.953125,0.0703125,0.0
0.9609375,0.0703125,0.0
0.96875,0.0703125,0.0
0.9765625,0.0703125,0.0
0.984375,0.0703125,0.0
0.9921875,0.0703125,0.0

0.0,0.078125,0.0
0.0078125,0.078125,0.0
0.015625,0.078125,0.0
0.0234375,0.078125,0.0
0.03125,0.078125,0.0
0.0390625,0.078125,0.0
0.046875,0.078125,0.0
0.0546875,0.078125,0.0
0.0625,0.078125,0.0
0.0703125,0.078125,0.0
0.078125,0.078125,0.0
0.0859375,0.078125,0.0
0.09375,0.078125,0.0
0.1015625,0.078125,0.0
0.109375,0.078125,0.0
0.1171875,0.078125,0.0
0.125,0.078125,0.0
0.1328125,0.078125,0.0
0.140625,0.078125,0.0
0.1484375,0.078125,0.0
0.15625,0.078125,0.0
0.1640625,0.078125,0.0
0.171875,0.078125,0.0
0.1796875,0.078125,0.0
0.1875,0.078125,0.0
0.1953125,0.078125,0.0
0.203125,0.078125,0.0
0.2109375,0.078125,0.0
0.21875,0.078125,0.0
0.2265625,0.078125,0.0
0.234375,0.078125,0.0
0.2421875,0.078125,0.0
0.25,0.078125,0.0
0.2578125,0.078125,0.0
0.265625,0.078125,0.0
0.2734375,0.078125,0.0
0.28125,0.078125,0.0
0.2890625,0.078125,0.0
0.296875,0.078125,0.0
0.3046875,0.078125,0.0
0.3125,0.078125,0.0
0.3203125,0.078125,0.0
0.328125,0.078125,0.0
0.3359375,0.078125,0.0
0.34375,0.078125,0.0
0.3515625,0.078125,0.0
0.359375,0.078125,0.0
0.3671875,0.078125,0.0
0.375,0.078125,0.0
0.3828125,0.078125,0.0
0.390625,0.078125,0.0
0.3984375,0.078125,0.0
0.40625,0.078125,0.0
0.4140625,0.078125,0.0
0.421875,0.078125,0.0
0.4296875,0.078125,0.0
0.4375,0.078125,0.0
0.4453125,0.078125,0.0
0.453125,0.078125,0.0
0.4609375,0.078125,0.0
0.46875,0.078125,0.0
0.4765625,0.078125,0.0
0.484375,0.078125,0.0
0.4921875,0.078125,0.0
0.5,0.078125,0.0
0.5078125,0.078125,0.0
0.515625,0.078125,0.0
0.5234375,0.078125,0.0
0.53125,0.078125,0.0
0.5390625,0.078125,0.0
0.546875,0.078125,0.0
0.5546875,0.078125,0.0
0.5625,0.078125,0.0
0.5703125,0.078125,0.0
0.578125,0.078125,0.0
0.5859375,0.078125,0.0
0.59375,0.078125,0.0
0.6015625,0.078125,0.0
0.609375,0.078125,0.0
0.6171875,0.078125,0.0
0.625,0.078125,0.0
0.6328125,0.078125,0.0
0.640625,0.078125,0.0
0.6484375,0.078125,0.0
0.65625,0.078125,0.0
0.6640625,0.078125,0.0
0.671875,0.078125,0.0
0.6796875,0.078125,0.0
0.6875,0.078125,0.0
0.6953125,0.078125,0.0
0.703125,0.078125,0.0
0.7109375,0.078125,0.0
0.71875,0.078125,0.0
0.7265625,0.078125,0.0
0.734375,0.078125,0.0
0.7421875,0.078125,0.0
0.75,0.078125,0.0
0.7578125,0.078125,0.0
0.765625,0.078125,0.0
0.7734375,0.078125,0.0
0.78125,0.078125,0.0
0.7890625,0.078125,0.0
0.796875,0.078125,0.0
0.8046875,0.078125,0.0
0.8125,0.078125,0.0
0.8203125,0.078125,0.0
0.828125,0.078125,0.0
0.8359375,0.078125,0.0
0.84375,0.078125,0.0
0.8515625,0.078125,0.0
0.859375,0.078125,0.0
0.8671875,0.078125,0.0
0.875,0.078125,0.0
0.8828125,0.078125,0.0
0.890625,0.078125,0.0
0.8984375,0.078125,0.0
0.90625,0.078125,0.0
0.9140625,0.078125,0.0
0.921875,0.078125,0.0
0.9296875,0.078125,0.0
0.9375,0.078125,0.0
0.9453125,0.078125,0.0
0.953125,0.078125,0.0
0.9609375,0.078125,0.0
0.96875,0.078125,0.0
0.9765625,0.078125,0.0
0.984375,0.078125,0.0
0.9921875,0.078125,0.0

0.0,0.0859375,0.0
0.0078125,0.0859375,0.0
0.015625,0.0859375,0.0
0.0234375,0.0859375,0.0
0.03125,0.0859375,0.0
0.0390625,0.0859375,0.0
0.046875,0.0859375,0.0
0.0546875,0.0859375,0.0
0.0625,0.0859375,0.0
0.0703125,0.0859375,0.0
0.078125,0.0859375,0.0
0.0859375,0.0859375,0.0
0.09375,0.0859375,0.0
0.1015625,0.0859375,0.0
0.109375,0.0859375,0.0
0.1171875,0.0859375,0.0
0.125,0.0859375,0.0
0.1328125,0.0859375,0.0
0.140625,0.0859375,0.0
0.1484375,0.0859375,0.0
0.15625,0.0859375,0.0
0.1640625,0.0859375,0.0
0.171875,0.0859375,0.0
0.1796875,0.0859375,0.0
0.1875,0.0859375,0.0
0.1953125,0.0859375,0.0
0.203125,0.0859375,0.0
0.2109375,0.0859375,0.0
0.21875,0.0859375,0.0
0.2265625,0.0859375,0.0
0.234375,0.0859375,0.0
0.2421875,0.0859375,0.0
0.25,0.0859375,0.0
0.2578125,0.0859375,0.0
0.265625,0.0859375,0.0
0.2734375,0.0859375,0.0
0.28125,0.0859375,0.0
0.2890625,0.0859375,0.0
0.296875,0.0859375,0.0
0.3046875,0.0859375,0.0
0.3125,0.0859375,0.0
0.3203125,0.0859375,0.0
0.328125,0.0859375,0.0
0.3359375,0.0859375,0.0
0.34375,0.0859375,0.0
0.3515625,0.0859375,0.0
0.359375,0.0859375,0.0
0.3671875,0.0859375,0.0
0.375,0.0859375,0.0
0.3828125,0.0859375,0.0
0.390625,0.0859375,0.0
0.3984375,0.0859375,0.0
0.40625,0.0859375,0.0
0.4140625,0.0859375,0.0
0.421875,0.0859375,0.0
0.4296875,0.0859375,0.0
0.4375,0.0859375,0.0
0.4453125,0.0859375,0.0
0.453125,0.0859375,0.0
0.4609375,0.0859375,0.0
0.46875,0.0859375,0.0
0.4765625,0.0859375,0.0
0.484375,0.0859375,0.0
0.4921875,0.0859375,0.0
0.5,0.0859375,0.0
0.5078125,0.0859375,0.0
0.515625,0.0859375,0.0
0.5234375,0.0859375,0.0
0.53125,0.0859375,0.0
0.5390625,0.0859375,0.0
0.546875,0.0859375,0.0
0.5546875,0.0859375,0.0
0.5625,0.0859375,0.0
0.5703125,0.0859375,0.0
0.578125,0.0859375,0.0
0.5859375,0.0859375,0.0
0.59375,0.0859375,0.0
0.6015625,0.0859375,0.0
0.609375,0.0859375,0.0
0.6171875,0.0859375,0.0
0.625,0.0859375,0.0
0.6328125,0.0859375,0.0
0.640625,0.0859375,0.0
0.6484375,0.0859375,0.0
0.65625,0.0859375,0.0
0.6640625,0.0859375,0.0
0.671875,0.0859375,0.0
0.6796875,0.0859375,0.0
0.6875,0.0859375,0.0
0.6953125,0.0859375,0.0
0.703125,0.0859375,0.0
0.7109375,0.0859375,0.0
0.71875,0.0859375,0.0
0.7265625,0.0859375,0.0
0.734375,0.0859375,0.0
0.7421875,0.0859375,0.0
0.75,0.0859375,0.0
0.7578125,0.0859375,0.0
0.765625,0.0859375,0.0
0.7734375,0.0859375,0.0
0.78125,0.0859375,0.0
0.7890625,0.0859375,0.0
0.796875,0.0859375,0.0
0.8046875,0.0859375,0.0
0.8125,0.0859375,0.0
0.8203125,0.0859375,0.0
0.828125,0.0859375,0.0
0.8359375,0.0859375,0.0
0.84375,0.0859375,0.0
0.8515625,0.0859375,0.0
0.859375,0.0859375,0.0
0.8671875,0.0859375,0.0
0.875,0.0859375,0.0
0.8828125,0.0859375,0.0
0.890625,0.0859375,0.0
0.8984375,0.0859375,0.0
0.90625,0.0859375,0.0
0.9140625,0.0859375,0.0
0.921875,0.0859375,0.0
0.9296875,0.0859375,0.0
0.9375,0.0859375,0.0
0.9453125,0.0859375,0.0
0.953125,0.0859375,0.0
0.9609375,0.0859375,0.0
0.96875,0.0859375,0.0
0.9765625,0.0859375,0.0
0.984375,0.0859375,0.0
0.9921875,0.0859375,0.0

0.0,0.09375,0.0
0.0078125,0.09375,0.0
0.015625,0.09375,0.0
0.0234375,0.09375,0.0
0.03125,0.09375,0.0
0.0390625,0.09375,0.0
0.046875,0.09375,0.0
0.0546875,0.09375,0.0
0.0625,0.09375,0.0
0.0703125,0.09375,0.0
0.078125,0.09375,0.0
0.0859375,0.09375,0.0
0.09375,0.09375,0.0
0.1015625,0.09375,0.0
0.109375,0.09375,0.0
0.1171875,0.09375,0.0
0.125,0.09375,0.0
0.1328125,0.09375,0.0
0.140625,0.09375,0.0
0.1484375,0.09375,0.0
0.15625,0.09375,0.0
0.1640625,0.09375,0.0
0.171875,0.09375,0.0
0.1796875,0.09375,0.0
0.1875,0.09375,0.0
0.1953125,0.09375,0.0
0.203125,0.09375,0.0
0.2109375,0.09375,0.0
0.21875,0.09375,0.0
0.2265625,0.09375,0.0
0.234375,0.09375,0.0
0.2421875,0.09375,0.0
0.25,0.09375,0.0
0.2578125,0.09375,0.0
0.265625,0.09375,0.0
0.2734375,0.09375,0.0
0.28125,0.09375,0.0
0.2890625,0.09375,0.0
0.296875,0.09375,0.0
0.3046875,0.09375,0.0
0.3125,0.09375,0.0
0.3203125,0.09375,0.0
0.328125,0.09375,0.0
0.3359375,0.09375,0.0
0.34375,0.09375,0.0
0.3515625,0.09375,0.0
0.359375,0.09375,0.0
0.3671875,0.09375,0.0
0.375,0.09375,0.0
0.3828125,0.09375,0.0
0.390625,0.09375,0.0
0.3984375,0.09375,0.0
0.40625,0.09375,0.0
0.4140625,0.09375,0.0
0.421875,0.09375,0.0
0.4296875,0.09375,0.0
0.4375,0.09375,0.0
0.4453125,0.09375,0.0
0.453125,0.09375,0.0
0.4609375,0.09375,0.0
0.46875,0.09375,0.0
0.4765625,0.09375,0.0
0.484375,0.09375,0.0
0.4921875,0.09375,0.0
0.5,0.09375,0.0
0.5078125,0.09375,0.0
0.515625,0.09375,0.0
0.5234375,0.09375,0.0
0.53125,0.09375,0.0
0.5390625,0.09375,0.0
0.546875,0.09375,0.0
0.5546875,0.09375,0.0
0.5625,0.09375,0.0
0.5703125,0.09375,0.0
0.578125,0.09375,0.0
0.5859375,0.09375,0.0
0.59375,0.09375,0.0
0.6015625,0.09375,0.0
0.609375,0.09375,0.0
0.6171875,0.09375,0.0
0.625,0.09375,0.0
0.6328125,0.09375,0.0
0.640625,0.09375,0.0
0.6484375,0.09375,0.0
0.65625,0.09375,0.0
0.6640625,0.09375,0.0
0.671875,0.09375,0.0
0.6796875,0.09375,0.0
0.6875,0.09375,0.0
0.6953125,0.09375,0.0
0.703125,0.09375,0.0
0.7109375,0.09375,0.0
0.71875,0.09375,0.0
0.7265625,0.09375,0.0
0.734375,0.09375,0.0
0.7421875,0.09375,0.0
0.75,0.09375,0.0
0.7578125,0.09375,0.0
0.765625,0.09375,0.0
0.7734375,0.09375,0.0
0.78125,0.09375,0.0
0.7890625,0.09375,0.0
0.796875,0.09375,0.0
0.8046875,0.09375,0.0
0.8125,0.09375,0.0
0.8203125,0.09375,0.0
0.828125,0.09375,0.0
0.8359375,0.09375,0.0
0.84375,0.09375,0.0
0.8515625,0.09375,0.0
0.859375,0.09375,0.0
0.8671875,0.09375,0.0
0.875,0.09375,0.0
0.8828125,0.09375,0.0
0.890625,0.09375,0.0
0.8984375,0.09375,0.0
0.90625,0.09375,0.0
0.9140625,0.09375,0.0
0.921875,0.09375,0.0
0.9296875,0.09375,0.0
0.9375,0.09375,0.0
0.9453125,0.09375,0.0
0.953125,0.09375,0.0
0.9609375,0.09375,0.0
0.96875,0.09375,0.0
0.9765625,0.09375,0.0
0.984375,0.09375,0.0
0.9921875,0.09375,0.0

0.0,0.1015625,0.0
0.0078125,0.1015625,0.0
0.015625,0.1015625,0.0
0.0234375,0.1015625,0.0
0.03125,0.1015625,0.0
0.0390625,0.1015625,0.0
0.046875,0.1015625,0.0
0.0546875,0.1015625,0.0
0.0625,0.1015625,0.0
0.0703125,0.1015625,0.0
0.078125,0.1015625,0.0
0.0859375,0.1015625,0.0
0.09375,0.1015625,0.0
0.1015625,0.1015625,0.0
0.109375,0.1015625,0.0
0.1171875,0.1015625,0.0
0.125,0.1015625,0.0
0.1328125,0.1015625,0.0
0.140625,0.1015625,0.0
0.1484375,0.1015625,0.0
0.15625,0.1015625,0.0
0.1640625,0.1015625,0.0
0.171875,0.1015625,0.0
0.1796875,0.1015625,0.0
0.1875,0.1015625,0.0
0.1953125,0.1015625,0.0
0.203125,0.1015625,0.0
0.2109375,0.1015625,0.0
0.21875,0.1015625,0.0
0.2265625,0.1015625,0.0
0.234375,0.1015625,0.0
0.2421875,0.1015625,0.0
0.25,0.1015625,0.0
0.2578125,0.1015625,0.0
0.265625,0.1015625,0.0
0.2734375,0.1015625,0.0
0.28125,0.1015625,0.0
0.2890625,0.1015625,0.0
0.296875,0.1015625,0.0
0.3046875,0.1015625,0.0
0.3125,0.1015625,0.0
0.3203125,0.1015625,0.0
0.328125,0.1015625,0.0
0.3359375,0.1015625,0.0
0.34375,0.1015625,0.0
0.3515625,0.1015625,0.0
0.359375,0.1015625,0.0
0.3671875,0.1015625,0.0
0.375,0.1015625,0.0
0.3828125,0.1015625,0.0
0.390625,0.1015625,0.0
0.3984375,0.1015625,0.0
0.40625,0.1015625,0.0
0.4140625,0.1015625,0.0
0.421875,0.1015625,0.0
0.4296875,0.1015625,0.0
0.4375,0.1015625,0.0
0.4453125,0.1015625,0.0
0.453125,0.1015625,0.0
0.4609375,0.1015625,0.0
0.46875,0.1015625,0.0
0.4765625,0.1015625,0.0
0.484375,0.1015625,0.0
0.4921875,0.1015625,0.0
0.5,0.1015625,0.0
0.5078125,0.1015625,0.0
0.515625,0.1015625,0.0
0.5234375,0.1015625,0.0
0.53125,0.1015625,0.0
0.5390625,0.1015625,0.0
0.546875,0.1015625,0.0
0.5546875,0.1015625,0.0
0.5625,0.1015625,0.0
0.5703125,0.1015625,0.0
0.578125,0.1015625,0.0
0.5859375,0.1015625,0.0
0.59375,0.1015625,0.0
0.6015625,0.1015625,0.0
0.609375,0.1015625,0.0
0.6171875,0.1015625,0.0
0.625,0.1015625,0.0
0.6328125,0.1015625,0.0
0.640625,0.1015625,0.0
0.6484375,0.1015625,0.0
0.65625,0.1015625,0.0
0.6640625,0.1015625,0.0
0.671875,0.1015625,0.0
0.6796875,0.1015625,0.0
0.6875,0.1015625,0.0
0.6953125,0.1015625,0.0
0.703125,0.1015625,0.0
0.7109375,0.1015625,0.0
0.71875,0.1015625,0.0
0.7265625,0.1015625,0.0
0.734375,0.1015625,0.0
0.7421875,0.1015625,0.0
0.75,0.1015625,0.0
0.7578125,0.1015625,0.0
0.765625,0.1015625,0.0
0.7734375,0.1015625,0.0
0.78125,0.1015625,0.0
0.7890625,0.1015625,0.0
0.796875,0.1015625,0.0
0.8046875,0.1015625,0.0
0.8125,0.1015625,0.0
0.8203125,0.1015625,0.0
0.828125,0.1015625,0.0
0.8359375,0.1015625,0.0
0.84375,0.1015625,0.0
0.8515625,0.1015625,0.0
0.859375,0.1015625,0.0
0.8671875,0.1015625,0.0
0.875,0.1015625,0.0
0.8828125,0.1015625,0.0
0.890625,0.1015625,0.0
0.8984375,0.1015625,0.0
0.90625,0.1015625,0.0
0.9140625,0.1015625,0.0
0.921875,0.1015625,0.0
0.9296875,0.1015625,0.0
0.9375,0.1015625,0.0
0.9453125,0.1015625,0.0
0.953125,0.1015625,0.0
0.9609375,0.1015625,0.0
0.96875,0.1015625,0.0
0.9765625,0.1015625,0.0
0.984375,0.1015625,0.0
0.9921875,0.1015625,0.0

0.0,0.109375,0.0
0.0078125,0.109375,0.0
0.015625,0.109375,0.0
0.0234375,0.109375,0.0
0.03125,0.109375,0.0
0.0390625,0.109375,0.0
0.046875,0.109375,0.0
0.0546875,0.109375,0.0
0.0625,0.109375,0.0
0.0703125,0.109375,0.0
0.078125,0.109375,0.0
0.0859375,0.109375,0.0
0.09375,0.109375,0.0
0.1015625,0.109375,0.0
0.109375,0.109375,0.0
0.1171875,0.109375,0.0
0.125,0.109375,0.0
0.1328125,0.109375,0.0
0.140625,0.109375,0.0
0.1484375,0.109375,0.0
0.15625,0.109375,0.0
0.1640625,0.109375,0.0
0.171875,0.109375,0.0
0.1796875,0.109375,0.0
0.1875,0.109375,0.0
0.1953125,0.109375,0.0
0.203125,0.109375,0.0
0.2109375,0.109375,0.0
0.21875,0.109375,0.0
0.2265625,0.109375,0.0
0.234375,0.109375,0.0
0.2421875,0.109375,0.0
0.25,0.109375,0.0
0.2578125,0.109375,0.0
0.265625,0.109375,0.0
0.2734375,0.109375,0.0
0.28125,0.109375,0.0
0.2890625,0.109375,0.0
0.296875,0.109375,0.0
0.3046875,0.109375,0.0
0.3125,0.109375,0.0
0.3203125,0.109375,0.0
0.328125,0.109375,0.0
0.3359375,0.109375,0.0
0.34375,0.109375,0.0
0.3515625,0.109375,0.0
0.359375,0.109375,0.0
0.3671875,0.109375,0.0
0.375,0.109375,0.0
0.3828125,0.109375,0.0
0.390625,0.109375,0.0
0.3984375,0.109375,0.0
0.40625,0.109375,0.0
0.4140625,0.109375,0.0
0.421875,0.109375,0.0
0.4296875,0.109375,0.0
0.4375,0.109375,0.0
0.4453125,0.109375,0.0
0.453125,0.109375,0.0
0.4609375,0.109375,0.0
0.46875,0.109375,0.0
0.4765625,0.109375,0.0
0.484375,0.109375,0.0
0.4921875,0.109375,0.0
0.5,0.109375,0.0
0.5078125,0.109375,0.0
0.515625,0.109375,0.0
0.5234375,0.109375,0.0
0.53125,0.109375,0.0
0.5390625,0.109375,0.0
0.546875,0.109375,0.0
0.5546875,0.109375,0.0
0.5625,0.109375,0.0
0.5703125,0.109375,0.0
0.578125,0.109375,0.0
0.5859375,0.109375,0.0
0.59375,0.109375,0.0
0.6015625,0.109375,0.0
0.609375,0.109375,0.0
0.6171875,0.109375,0.0
0.625,0.109375,0.0
0.6328125,0.109375,0.0
0.640625,0.109375,0.0
0.6484375,0.109375,0.0
0.65625,0.109375,0.0
0.6640625,0.109375,0.0
0.671875,0.109375,0.0
0.6796875,0.109375,0.0
0.6875,0.109375,0.0
0.6953125,0.109375,0.0
0.703125,0.109375,0.0
0.7109375,0.109375,0.0
0.71875,0.109375,0.0
0.7265625,0.109375,0.0
0.734375,0.109375,0.0
0.7421875,0.109375,0.0
0.75,0.109375,0.0
0.7578125,0.109375,0.0
0.765625,0.109375,0.0
0.7734375,0.109375,0.0
0.78125,0.109375,0.0
0.7890625,0.109375,0.0
0.796875,0.109375,0.0
0.8046875,0.109375,0.0
0.8125,0.109375,0.0
0.8203125,0.109375,0.0
0.828125,0.109375,0.0
0.8359375,0.109375,0.0
0.84375,0.109375,0.0
0.8515625,0.109375,0.0
0.859375,0.109375,0.0
0.8671875,0.109375,0.0
0.875,0.109375,0.0
0.8828125,0.109375,0.0
0.890625,0.109375,0.0
0.8984375,0.109375,0.0
0.90625,0.109375,0.0
0.9140625,0.109375,0.0
0.921875,0.109375,0.0
0.9296875,0.109375,0.0
0.9375,0.109375,0.0
0.9453125,0.109375,0.0
0.953125,0.109375,0.0
0.9609375,0.109375,0.0
0.96875,0.109375,0.0
0.9765625,0.109375,0.0
0.984375,0.109375,0.0
0.9921875,0.109375,0.0

0.0,0.1171875,0.0
0.0078125,0.1171875,0.0
0.015625,0.1171875,0.0
0.0234375,0.1171875,0.0
0.03125,0.1171875,0.0
0.0390625,0.1171875,0.0
0.046875,0.1171875,0.0
0.0546875,0.1171875,0.0
0.0625,0.1171875,0.0
0.0703125,0.1171875,0.0
0.078125,0.1171875,0.0
0.0859375,0.1171875,0.0
0.09375,0.1171875,0.0
0.1015625,0.1171875,0.0
0.109375,0.1171875,0.0
0.1171875,0.1171875,0.0
0.125,0.1171875,0.0
0.1328125,0.1171875,0.0
0.140625,0.1171875,0.0
0.1484375,0.1171875,0.0
0.15625,0.1171875,0.0
0.1640625,0.1171875,0.0
0.171875,0.1171875,0.0
0.1796875,0.1171875,0.0
0.1875,0.1171875,0.0
0.1953125,0.1171875,0.0
0.203125,0.1171875,0.0
0.2109375,0.1171875,0.0
0.21875,0.1171875,0.0
0.2265625,0.1171875,0.0
0.234375,0.1171875,0.0
0.2421875,0.1171875,0.0
0.25,0.1171875,0.0
0.2578125,0.1171875,0.0
0.265625,0.1171875,0.0
0.2734375,0.1171875,0.0
0.28125,0.1171875,0.0
0.2890625,0.1171875,0.0
0.296875,0.1171875,0.0
0.3046875,0.1171875,0.0
0.3125,0.1171875,0.0
0.3203125,0.1171875,0.0
0.328125,0.1171875,0.0
0.3359375,0.1171875,0.0
0.34375,0.1171875,0.0
0.3515625,0.1171875,0.0
0.359375,0.1171875,0.0
0.3671875,0.1171875,0.0
0.375,0.1171875,0.0
0.3828125,0.1171875,0.0
0.390625,0.1171875,0.0
0.3984375,0.1171875,0.0
0.40625,0.1171875,0.0
0.4140625,0.1171875,0.0
0.421875,0.1171875,0.0
0.4296875,0.1171875,0.0
0.4375,0.1171875,0.0
0.4453125,0.1171875,0.0
0.453125,0.1171875,0.0
0.4609375,0.1171875,0.0
0.46875,0.1171875,0.0
0.4765625,0.1171875,0.0
0.484375,0.1171875,0.0
0.4921875,0.1171875,0.0
0.5,0.1171875,0.0
0.5078125,0.1171875,0.0
0.515625,0.1171875,0.0
0.5234375,0.1171875,0.0
0.53125,0.1171875,0.0
0.5390625,0.1171875,0.0
0.546875,0.1171875,0.0
0.5546875,0.1171875,0.0
0.5625,0.1171875,0.0
0.5703125,0.1171875,0.0
0.578125,0.1171875,0.0
0.5859375,0.1171875,0.0
0.59375,0.1171875,0.0
0.6015625,0.1171875,0.0
0.609375,0.1171875,0.0
0.6171875,0.1171875,0.0
0.625,0.1171875,0.0
0.6328125,0.1171875,0.0
0.640625,0.1171875,0.0
0.6484375,0.1171875,0.0
0.65625,0.1171875,0.0
0.6640625,0.1171875,0.0
0.671875,0.1171875,0.0
0.6796875,0.1171875,0.0
0.6875,0.1171875,0.0
0.6953125,0.1171875,0.0
0.703125,0.1171875,0.0
0.7109375,0.1171875,0.0
0.71875,0.1171875,0.0
0.7265625,0.1171875,0.0
0.734375,0.1171875,0.0
0.7421875,0.1171875,0.0
0.75,0.1171875,0.0
0.7578125,0.1171875,0.0
0.765625,0.1171875,0.0
0.7734375,0.1171875,0.0
0.78125,0.1171875,0.0
0.7890625,0.1171875,0.0
0.796875,0.1171875,0.0
0.8046875,0.1171875,0.0
0.8125,0.1171875,0.0
0.8203125,0.1171875,0.0
0.828125,0.1171875,0.0
0.8359375,0.1171875,0.0
0.84375,0.1171875,0.0
0.8515625,0.1171875,0.0
0.859375,0.1171875,0.0
0.8671875,0.1171875,0.0
0.875,0.1171875,0.0
0.8828125,0.1171875,0.0
0.890625,0.1171875,0.0
0.8984375,0.1171875,0.0
0.90625,0.1171875,0.0
0.9140625,0.1171875,0.0
0.921875,0.1171875,0.0
0.9296875,0.1171875,0.0
0.9375,0.1171875,0.0
0.9453125,0.1171875,0.0
0.953125,0.1171875,0.0
0.9609375,0.1171875,0.0
0.96875,0.1171875,0.0
0.9765625,0.1171875,0.0
0.984375,0.1171875,0.0
0.9921875,0.1171875,0.0

0.0,0.125,0.0
0.0078125,0.125,0.0
0.015625,0.125,0.0
0.0234375,0.125,0.0
0.03125,0.125,0.0
0.0390625,0.125,0.0
0.046875,0.125,0.0
0.0546875,0.125,0.0
0.0625,0.125,0.0
0.0703125,0.125,0.0
0.078125,0.125,0.0
0.0859375,0.125,0.0
0.09375,0.125,0.0
0.1015625,0.125,0.0
0.109375,0.125,0.0
0.1171875,0.125,0.0
0.125,0.125,0.0
0.1328125,0.125,0.0
0.140625,0.125,0.0
0.1484375,0.125,0.0
0.15625,0.125,0.0
0.1640625,0.125,0.0
0.171875,0.125,0.0
0.1796875,0.125,0.0
0.1875,0.125,0.0
0.1953125,0.125,0.0
0.203125,0.125,0.0
0.2109375,0.125,0.0
0.21875,0.125,0.0
0.2265625,0.125,0.0
0.234375,0.125,0.0
0.2421875,0.125,0.0
0.25,0.125,0.0
0.2578125,0.125,0.0
0.265625,0.125,0.0
0.2734375,0.125,0.0
0.28125,0.125,0.0
0.2890625,0.125,0.0
0.296875,0.125,0.0
0.3046875,0.125,0.0
0.3125,0.125,0.0
0.3203125,0.125,0.0
0.328125,0.125,0.0
0.3359375,0.125,0.0
0.34375,0.125,0.0
0.3515625,0.125,0.0
0.359375,0.125,0.0
0.3671875,0.125,0.0
0.375,0.125,0.0
0.3828125,0.125,0.0
0.390625,0.125,0.0
0.3984375,0.125,0.0
0.40625,0.125,0.0
0.4140625,0.125,0.0
0.421875,0.125,0.0
0.4296875,0.125,0.0
0.4375,0.125,0.0
0.4453125,0.125,0.0
0.453125,0.125,0.0
0.4609375,0.125,0.0
0.46875,0.125,0.0
0.4765625,0.125,0.0
0.484375,0.125,0.0
0.4921875,0.125,0.0
0.5,0.125,0.0
0.5078125,0.125,0.0
0.515625,0.125,0.0
0.5234375,0.125,0.0
0.53125,0.125,0.0
0.5390625,0.125,0.0
0.546875,0.125,0.0
0.5546875,0.125,0.0
0.5625,0.125,0.0
0.5703125,0.125,0.0
0.578125,0.125,0.0
0.5859375,0.125,0.0
0.59375,0.125,0.0
0.6015625,0.125,0.0
0.609375,0.125,0.0
0.6171875,0.125,0.0
0.625,0.125,0.0
0.6328125,0.125,0.0
0.640625,0.125,0.0
0.6484375,0.125,0.0
0.65625,0.125,0.0
0.6640625,0.125,0.0
0.671875,0.125,0.0
0.6796875,0.125,0.0
0.6875,0.125,0.0
0.6953125,0.125,0.0
0.703125,0.125,0.0
0.7109375,0.125,0.0
0.71875,0.125,0.0
0.7265625,0.125,0.0
0.734375,0.125,0.0
0.7421875,0.125,0.0
0.75,0.125,0.0
0.7578125,0.125,0.0
0.765625,0.125,0.0
0.7734375,0.125,0.0
0.78125,0.125,0.0
0.7890625,0.125,0.0
0.796875,0.125,0.0
0.8046875,0.125,0.0
0.8125,0.125,0.0
0.8203125,0.125,0.0
0.828125,0.125,0.0
0.8359375,0.125,0.0
0.84375,0.125,0.0
0.8515625,0.125,0.0
0.859375,0.125,0.0
0.8671875,0.125,0.0
0.875,0.125,0.0
0.8828125,0.125,0.0
0.890625,0.125,0.0
0.8984375,0.125,0.0
0.90625,0.125,0.0
0.9140625,0.125,0.0
0.921875,0.125,0.0
0.9296875,0.125,0.0
0.9375,0.125,0.0
0.9453125,0.125,0.0
0.953125,0.125,0.0
0.9609375,0.125,0.0
0.96875,0.125,0.0
0.9765625,0.125,0.0
0.984375,0.125,0.0
0.9921875,0.125,0.0

0.0,0.1328125,0.0
0.0078125,0.1328125,0.0
0.015625,0.1328125,0.0
0.0234375,0.1328125,0.0
0.03125,0.1328125,0.0
0.0390625,0.1328125,0.0
0.046875,0.1328125,0.0
0.0546875,0.1328125,0.0
0.0625,0.1328125,0.0
0.0703125,0.1328125,0.0
0.078125,0.1328125,0.0
0.0859375,0.1328125,0.0
0.09375,0.1328125,0.0
0.1015625,0.1328125,0.0
0.109375,0.1328125,0.0
0.1171875,0.1328125,0.0
0.125,0.1328125,0.0
0.1328125,0.1328125,0.0
0.140625,0.1328125,0.0
0.1484375,0.1328125,0.0
0.15625,0.1328125,0.0
0.1640625,0.1328125,0.0
0.171875,0.1328125,0.0
0.1796875,0.1328125,0.0
0.1875,0.1328125,0.0
0.1953125,0.1328125,0.0
0.203125,0.1328125,0.0
0.2109375,0.1328125,0.0
0.21875,0.1328125,0.0
0.2265625,0.1328125,0.0
0.234375,0.1328125,0.0
0.2421875,0.1328125,0.0
0.25,0.1328125,0.0
0.2578125,0.1328125,0.0
0.265625,0.1328125,0.0
0.2734375,0.1328125,0.0
0.28125,0.1328125,0.0
0.2890625,0.1328125,0.0
0.296875,0.1328125,0.0
0.3046875,0.1328125,0.0
0.3125,0.1328125,0.0
0.3203125,0.1328125,0.0
0.328125,0.1328125,0.0
0.3359375,0.1328125,0.0
0.34375,0.1328125,0.0
0.3515625,0.1328125,0.0
0.359375,0.1328125,0.0
0.3671875,0.1328125,0.0
0.375,0.1328125,0.0
0.3828125,0.1328125,0.0
0.390625,0.1328125,0.0
0.3984375,0.1328125,0.0
0.40625,0.1328125,0.0
0.4140625,0.1328125,0.0
0.421875,0.1328125,0.0
0.4296875,0.1328125,0.0
0.4375,0.1328125,0.0
0.4453125,0.1328125,0.0
0.453125,0.1328125,0.0
0.4609375,0.1328125,0.0
0.46875,0.1328125,0.0
0.4765625,0.1328125,0.0
0.484375,0.1328125,0.0
0.4921875,0.1328125,0.0
0.5,0.1328125,0.0
0.5078125,0.1328125,0.0
0.515625,0.1328125,0.0
0.5234375,0.1328125,0.0
0.53125,0.1328125,0.0
0.5390625,0.1328125,0.0
0.546875,0.1328125,0.0
0.5546875,0.1328125,0.0
0.5625,0.1328125,0.0
0.5703125,0.1328125,0.0
0.578125,0.1328125,0.0
0.5859375,0.1328125,0.0
0.59375,0.1328125,0.0
0.6015625,0.1328125,0.0
0.609375,0.1328125,0.0
0.6171875,0.1328125,0.0
0.625,0.1328125,0.0
0.6328125,0.1328125,0.0
0.640625,0.1328125,0.0
0.6484375,0.1328125,0.0
0.65625,0.1328125,0.0
0.6640625,0.1328125,0.0
0.671875,0.1328125,0.0
0.6796875,0.1328125,0.0
0.6875,0.1328125,0.0
0.6953125,0.1328125,0.0
0.703125,0.1328125,0.0
0.7109375,0.1328125,0.0
0.71875,0.1328125,0.0
0.7265625,0.1328125,0.0
0.734375,0.1328125,0.0
0.7421875,0.1328125,0.0
0.75,0.1328125,0.0
0.7578125,0.1328125,0.0
0.765625,0.1328125,0.0
0.7734375,0.1328125,0.0
0.78125,0.1328125,0.0
0.7890625,0.1328125,0.0
0.796875,0.1328125,0.0
0.8046875,0.1328125,0.0
0.8125,0.1328125,0.0
0.8203125,0.1328125,0.0
0.828125,0.1328125,0.0
0.8359375,0.1328125,0.0
0.84375,0.1328125,0.0
0.8515625,0.1328125,0.0
0.859375,0.1328125,0.0
0.8671875,0.1328125,0.0
0.875,0.1328125,0.0
0.8828125,0.1328125,0.0
0.890625,0.1328125,0.0
0.8984375,0.1328125,0.0
0.90625,0.1328125,0.0
0.9140625,0.1328125,0.0
0.921875,0.1328125,0.0
0.9296875,0.1328125,0.0
0.9375,0.1328125,0.0
0.9453125,0.1328125,0.0
0.953125,0.1328125,0.0
0.9609375,0.1328125,0.0
0.96875,0.1328125,0.0
0.9765625,0.1328125,0.0
0.984375,0.1328125,0.0
0.9921875,0.1328125,0.0

0.0,0.140625,0.0
0.0078125,0.140625,0.0
0.015625,0.140625,0.0
0.0234375,0.140625,0.0
0.03125,0.140625,0.0
0.0390625,0.140625,0.0
0.046875,0.140625,0.0
0.0546875,0.140625,0.0
0.0625,0.140625,0.0
0.0703125,0.140625,0.0
0.078125,0.140625,0.0
0.0859375,0.140625,0.0
0.09375,0.140625,0.0
0.1015625,0.140625,0.0
0.109375,0.140625,0.0
0.1171875,0.140625,0.0
0.125,0.140625,0.0
0.1328125,0.140625,0.0
0.140625,0.140625,0.0
0.1484375,0.140625,0.0
0.15625,0.140625,0.0
0.1640625,0.140625,0.0
0.171875,0.140625,0.0
0.1796875,0.140625,0.0
0.1875,0.140625,0.0
0.1953125,0.140625,0.0
0.203125,0.140625,0.0
0.2109375,0.140625,0.0
0.21875,0.140625,0.0
0.2265625,0.140625,0.0
0.234375,0.140625,0.0
0.2421875,0.140625,0.0
0.25,0.140625,0.0
0.2578125,0.140625,0.0
0.265625,0.140625,0.0
0.2734375,0.140625,0.0
0.28125,0.140625,0.0
0.2890625,0.140625,0.0
0.296875,0.140625,0.0
0.3046875,0.140625,0.0
0.3125,0.140625,0.0
0.3203125,0.140625,0.0
0.328125,0.140625,0.0
0.3359375,0.140625,0.0
0.34375,0.140625,0.0
0.3515625,0.140625,0.0
0.359375,0.140625,0.0
0.3671875,0.140625,0.0
0.375,0.140625,0.0
0.3828125,0.140625,0.0
0.390625,0.140625,0.0
0.3984375,0.140625,0.0
0.40625,0.140625,0.0
0.4140625,0.140625,0.0
0.421875,0.140625,0.0
0.4296875,0.140625,0.0
0.4375,0.140625,0.0
0.4453125,0.140625,0.0
0.453125,0.140625,0.0
0.4609375,0.140625,0.0
0.46875,0.140625,0.0
0.4765625,0.140625,0.0
0.484375,0.140625,0.0
0.4921875,0.140625,0.0
0.5,0.140625,0.0
0.5078125,0.140625,0.0
0.515625,0.140625,0.0
0.5234375,0.140625,0.0
0.53125,0.140625,0.0
0.5390625,0.140625,0.0
0.546875,0.140625,0.0
0.5546875,0.140625,0.0
0.5625,0.140625,0.0
0.5703125,0.140625,0.0
0.578125,0.140625,0.0
0.5859375,0.140625,0.0
0.59375,0.140625,0.0
0.6015625,0.140625,0.0
0.609375,0.140625,0.0
0.6171875,0.140625,0.0
0.625,0.140625,0.0
0.6328125,0.140625,0.0
0.640625,0.140625,0.0
0.6484375,0.140625,0.0
0.65625,0.140625,0.0
0.6640625,0.140625,0.0
0.671875,0.140625,0.0
0.6796875,0.140625,0.0
0.6875,0.140625,0.0
0.6953125,0.140625,0.0
0.703125,0.140625,0.0
0.7109375,0.140625,0.0
0.71875,0.140625,0.0
0.7265625,0.140625,0.0
0.734375,0.140625,0.0
0.7421875,0.140625,0.0
0.75,0.140625,0.0
0.7578125,0.140625,0.0
0.765625,0.140625,0.0
0.7734375,0.140625,0.0
0.78125,0.140625,0.0
0.7890625,0.140625,0.0
0.796875,0.140625,0.0
0.8046875,0.140625,0.0
0.8125,0.140625,0.0
0.8203125,0.140625,0.0
0.828125,0.140625,0.0
0.8359375,0.140625,0.0
0.84375,0.140625,0.0
0.8515625,0.140625,0.0
0.859375,0.140625,0.0
0.8671875,0.140625,0.0
0.875,0.140625,0.0
0.8828125,0.140625,0.0
0.890625,0.140625,0.0
0.8984375,0.140625,0.0
0.90625,0.140625,0.0
0.9140625,0.140625,0.0
0.921875,0.140625,0.0
0.9296875,0.140625,0.0
0.9375,0.140625,0.0
0.9453125,0.140625,0.0
0.953125,0.140625,0.0
0.9609375,0.140625,0.0
0.96875,0.140625,0.0
0.9765625,0.140625,0.0
0.984375,0.140625,0.0
0.9921875,0.140625,0.0

0.0,0.1484375,0.0
0.0078125,0.1484375,0.0
0.015625,0.1484375,0.0
0.0234375,0.1484375,0.0
0.03125,0.1484375,0.0
0.0390625,0.1484375,0.0
0.046875,0.1484375,0.0
0.0546875,0.1484375,0.0
0.0625,0.1484375,0.0
0.0703125,0.1484375,0.0
0.078125,0.1484375,0.0
0.0859375,0.1484375,0.0
0.09375,0.1484375,0.0
0.1015625,0.1484375,0.0
0.109375,0.1484375,0.0
0.1171875,0.1484375,0.0
0.125,0.1484375,0.0
0.1328125,0.1484375,0.0
0.140625,0.1484375,0.0
0.1484375,0.1484375,0.0
0.15625,0.1484375,0.0
0.1640625,0.1484375,0.0
0.171875,0.1484375,0.0
0.1796875,0.1484375,0.0
0.1875,0.1484375,0.0
0.1953125,0.1484375,0.0
0.203125,0.1484375,0.0
0.2109375,0.1484375,0.0
0.21875,0.1484375,0.0
0.2265625,0.1484375,0.0
0.234375,0.1484375,0.0
0.2421875,0.1484375,0.0
0.25,0.1484375,0.0
0.2578125,0.1484375,0.0
0.265625,0.1484375,0.0
0.2734375,0.1484375,0.0
0.28125,0.1484375,0.0
0.2890625,0.1484375,0.0
0.296875,0.1484375,0.0
0.3046875,0.1484375,0.0
0.3125,0.1484375,0.0
0.3203125,0.1484375,0.0
0.328125,0.1484375,0.0
0.3359375,0.1484375,0.0
0.34375,0.1484375,0.0
0.3515625,0.1484375,0.0
0.359375,0.1484375,0.0
0.3671875,0.1484375,0.0
0.375,0.1484375,0.0
0.3828125,0.1484375,0.0
0.390625,0.1484375,0.0
0.3984375,0.1484375,0.0
0.40625,0.1484375,0.0
0.4140625,0.1484375,0.0
0.421875,0.1484375,0.0
0.4296875,0.1484375,0.0
0.4375,0.1484375,0.0
0.4453125,0.1484375,0.0
0.453125,0.1484375,0.0
0.4609375,0.1484375,0.0
0.46875,0.1484375,0.0
0.4765625,0.1484375,0.0
0.484375,0.1484375,0.0
0.4921875,0.1484375,0.0
0.5,0.1484375,0.0
0.5078125,0.1484375,0.0
0.515625,0.1484375,0.0
0.5234375,0.1484375,0.0
0.53125,0.1484375,0.0
0.5390625,0.1484375,0.0
0.546875,0.1484375,0.0
0.5546875,0.1484375,0.0
0.5625,0.1484375,0.0
0.5703125,0.1484375,0.0
0.578125,0.1484375,0.0
0.5859375,0.1484375,0.0
0.59375,0.1484375,0.0
0.6015625,0.1484375,0.0
0.609375,0.1484375,0.0
0.6171875,0.1484375,0.0
0.625,0.1484375,0.0
0.6328125,0.1484375,0.0
0.640625,0.1484375,0.0
0.6484375,0.1484375,0.0
0.65625,0.1484375,0.0
0.6640625,0.1484375,0.0
0.671875,0.1484375,0.0
0.6796875,0.1484375,0.0
0.6875,0.1484375,0.0
0.6953125,0.1484375,0.0
0.703125,0.1484375,0.0
0.7109375,0.1484375,0.0
0.71875,0.1484375,0.0
0.7265625,0.1484375,0.0
0.734375,0.1484375,0.0
0.7421875,0.1484375,0.0
0.75,0.1484375,0.0
0.7578125,0.1484375,0.0
0.765625,0.1484375,0.0
0.7734375,0.1484375,0.0
0.78125,0.1484375,0.0
0.7890625,0.1484375,0.0
0.796875,0.1484375,0.0
0.8046875,0.1484375,0.0
0.8125,0.1484375,0.0
0.8203125,0.1484375,0.0
0.828125,0.1484375,0.0
0.8359375,0.1484375,0.0
0.84375,0.1484375,0.0
0.8515625,0.1484375,0.0
0.859375,0.1484375,0.0
0.8671875,0.1484375,0.0
0.875,0.1484375,0.0
0.8828125,0.1484375,0.0
0.890625,0.1484375,0.0
0.8984375,0.1484375,0.0
0.90625,0.1484375,0.0
0.9140625,0.1484375,0.0
0.921875,0.1484375,0.0
0.9296875,0.1484375,0.0
0.9375,0.1484375,0.0
0.9453125,0.1484375,0.0
0.953125,0.1484375,0.0
0.9609375,0.1484375,0.0
0.96875,0.1484375,0.0
0.9765625,0.1484375,0.0
0.984375,0.1484375,0.0
0.9921875,0.1484375,0.0

0.0,0.15625,0.0
0.0078125,0.15625,0.0
0.015625,0.15625,0.0
0.0234375,0.15625,0.0
0.03125,0.15625,0.0
0.0390625,0.15625,0.0
0.046875,0.15625,0.0
0.0546875,0.15625,0.0
0.0625,0.15625,0.0
0.0703125,0.15625,0.0
0.078125,0.15625,0.0
0.0859375,0.15625,0.0
0.09375,0.15625,0.0
0.1015625,0.15625,0.0
0.109375,0.15625,0.0
0.1171875,0.15625,0.0
0.125,0.15625,0.0
0.1328125,0.15625,0.0
0.140625,0.15625,0.0
0.1484375,0.15625,0.0
0.15625,0.15625,0.0
0.1640625,0.15625,0.0
0.171875,0.15625,0.0
0.1796875,0.15625,0.0
0.1875,0.15625,0.0
0.1953125,0.15625,0.0
0.203125,0.15625,0.0
0.2109375,0.15625,0.0
0.21875,0.15625,0.0
0.2265625,0.15625,0.0
0.234375,0.15625,0.0
0.2421875,0.15625,0.0
0.25,0.15625,0.0
0.2578125,0.15625,0.0
0.265625,0.15625,0.0
0.2734375,0.15625,0.0
0.28125,0.15625,0.0
0.2890625,0.15625,0.0
0.296875,0.15625,0.0
0.3046875,0.15625,0.0
0.3125,0.15625,0.0
0.3203125,0.15625,0.0
0.328125,0.15625,0.0
0.3359375,0.15625,0.0
0.34375,0.15625,0.0
0.3515625,0.15625,0.0
0.359375,0.15625,0.0
0.3671875,0.15625,0.0
0.375,0.15625,0.0
0.3828125,0.15625,0.0
0.390625,0.15625,0.0
0.3984375,0.15625,0.0
0.40625,0.15625,0.0
0.4140625,0.15625,0.0
0.421875,0.15625,0.0
0.4296875,0.15625,0.0
0.4375,0.15625,0.0
0.4453125,0.15625,0.0
0.453125,0.15625,0.0
0.4609375,0.15625,0.0
0.46875,0.15625,0.0
0.4765625,0.15625,0.0
0.484375,0.15625,0.0
0.4921875,0.15625,0.0
0.5,0.15625,0.0
0.5078125,0.15625,0.0
0.515625,0.15625,0.0
0.5234375,0.15625,0.0
0.53125,0.15625,0.0
0.5390625,0.15625,0.0
0.546875,0.15625,0.0
0.5546875,0.15625,0.0
0.5625,0.15625,0.0
0.5703125,0.15625,0.0
0.578125,0.15625,0.0
0.5859375,0.15625,0.0
0.59375,0.15625,0.0
0.6015625,0.15625,0.0
0.609375,0.15625,0.0
0.6171875,0.15625,0.0
0.625,0.15625,0.0
0.6328125,0.15625,0.0
0.640625,0.15625,0.0
0.6484375,0.15625,0.0
0.65625,0.15625,0.0
0.6640625,0.15625,0.0
0.671875,0.15625,0.0
0.6796875,0.15625,0.0
0.6875,0.15625,0.0
0.6953125,0.15625,0.0
0.703125,0.15625,0.0
0.7109375,0.15625,0.0
0.71875,0.15625,0.0
0.7265625,0.15625,0.0
0.734375,0.15625,0.0
0.7421875,0.15625,0.0
0.75,0.15625,0.0
0.7578125,0.15625,0.0
0.765625,0.15625,0.0
0.7734375,0.15625,0.0
0.78125,0.15625,0.0
0.7890625,0.15625,0.0
0.796875,0.15625,0.0
0.8046875,0.15625,0.0
0.8125,0.15625,0.0
0.8203125,0.15625,0.0
0.828125,0.15625,0.0
0.8359375,0.15625,0.0
0.84375,0.15625,0.0
0.8515625,0.15625,0.0
0.859375,0.15625,0.0
0.8671875,0.15625,0.0
0.875,0.15625,0.0
0.8828125,0.15625,0.0
0.890625,0.15625,0.0
0.8984375,0.15625,0.0
0.90625,0.15625,0.0
0.9140625,0.15625,0.0
0.921875,0.15625,0.0
0.9296875,0.15625,0.0
0.9375,0.15625,0.0
0.9453125,0.15625,0.0
0.953125,0.15625,0.0
0.9609375,0.15625,0.0
0.96875,0.15625,0.0
0.9765625,0.15625,0.0
0.984375,0.15625,0.0
0.9921875,0.15625,0.0

0.0,0.1640625,0.0
0.0078125,0.1640625,0.0
0.015625,0.1640625,0.0
0.0234375,0.1640625,0.0
0.03125,0.1640625,0.0
0.0390625,0.1640625,0.0
0.046875,0.1640625,0.0
0.0546875,0.1640625,0.0
0.0625,0.1640625,0.0
0.0703125,0.1640625,0.0
0.078125,0.1640625,0.0
0.0859375,0.1640625,0.0
0.09375,0.1640625,0.0
0.1015625,0.1640625,0.0
0.109375,0.1640625,0.0
0.1171875,0.1640625,0.0
0.125,0.1640625,0.0
0.1328125,0.1640625,0.0
0.140625,0.1640625,0.0
0.1484375,0.1640625,0.0
0.15625,0.1640625,0.0
0.1640625,0.1640625,0.0
0.171875,0.1640625,0.0
0.1796875,0.1640625,0.0
0.1875,0.1640625,0.0
0.1953125,0.1640625,0.0
0.203125,0.1640625,0.0
0.2109375,0.1640625,0.0
0.21875,0.1640625,0.0
0.2265625,0.1640625,0.0
0.234375,0.1640625,0.0
0.2421875,0.1640625,0.0
0.25,0.1640625,0.0
0.2578125,0.1640625,0.0
0.265625,0.1640625,0.0
0.2734375,0.1640625,0.0
0.28125,0.1640625,0.0
0.2890625,0.1640625,0.0
0.296875,0.1640625,0.0
0.3046875,0.1640625,0.0
0.3125,0.1640625,0.0
0.3203125,0.1640625,0.0
0.328125,0.1640625,0.0
0.3359375,0.1640625,0.0
0.34375,0.1640625,0.0
0.3515625,0.1640625,0.0
0.359375,0.1640625,0.0
0.3671875,0.1640625,0.0
0.375,0.1640625,0.0
0.3828125,0.1640625,0.0
0.390625,0.1640625,0.0
0.3984375,0.1640625,0.0
0.40625,0.1640625,0.0
0.4140625,0.1640625,0.0
0.421875,0.1640625,0.0
0.4296875,0.1640625,0.0
0.4375,0.1640625,0.0
0.4453125,0.1640625,0.0
0.453125,0.1640625,0.0
0.4609375,0.1640625,0.0
0.46875,0.1640625,0.0
0.4765625,0.1640625,0.0
0.484375,0.1640625,0.0
0.4921875,0.1640625,0.0
0.5,0.1640625,0.0
0.5078125,0.1640625,0.0
0.515625,0.1640625,0.0
0.5234375,0.1640625,0.0
0.53125,0.1640625,0.0
0.5390625,0.1640625,0.0
0.546875,0.1640625,0.0
0.5546875,0.1640625,0.0
0.5625,0.1640625,0.0
0.5703125,0.1640625,0.0
0.578125,0.1640625,0.0
0.5859375,0.1640625,0.0
0.59375,0.1640625,0.0
0.6015625,0.1640625,0.0
0.609375,0.1640625,0.0
0.6171875,0.1640625,0.0
0.625,0.1640625,0.0
0.6328125,0.1640625,0.0
0.640625,0.1640625,0.0
0.6484375,0.1640625,0.0
0.65625,0.1640625,0.0
0.6640625,0.1640625,0.0
0.671875,0.1640625,0.0
0.6796875,0.1640625,0.0
0.6875,0.1640625,0.0
0.6953125,0.1640625,0.0
0.703125,0.1640625,0.0
0.7109375,0.1640625,0.0
0.71875,0.1640625,0.0
0.7265625,0.1640625,0.0
0.734375,0.1640625,0.0
0.7421875,0.1640625,0.0
0.75,0.1640625,0.0
0.7578125,0.1640625,0.0
0.765625,0.1640625,0.0
0.7734375,0.1640625,0.0
0.78125,0.1640625,0.0
0.7890625,0.1640625,0.0
0.796875,0.1640625,0.0
0.8046875,0.1640625,0.0
0.8125,0.1640625,0.0
0.8203125,0.1640625,0.0
0.828125,0.1640625,0.0
0.8359375,0.1640625,0.0
0.84375,0.1640625,0.0
0.8515625,0.1640625,0.0
0.859375,0.1640625,0.0
0.8671875,0.1640625,0.0
0.875,0.1640625,0.0
0.8828125,0.1640625,0.0
0.890625,0.1640625,0.0
0.8984375,0.1640625,0.0
0.90625,0.1640625,0.0
0.9140625,0.1640625,0.0
0.921875,0.1640625,0.0
0.9296875,0.1640625,0.0
0.9375,0.1640625,0.0
0.9453125,0.1640625,0.0
0.953125,0.1640625,0.0
0.9609375,0.1640625,0.0
0.96875,0.1640625,0.0
0.9765625,0.1640625,0.0
0.984375,0.1640625,0.0
0.9921875,0.1640625,0.0

0.0,0.171875,0.0
0.0078125,0.171875,0.0
0.015625,0.171875,0.0
0.0234375,0.171875,0.0
0.03125,0.171875,0.0
0.0390625,0.171875,0.0
0.046875,0.171875,0.0
0.0546875,0.171875,0.0
0.0625,0.171875,0.0
0.0703125,0.171875,0.0
0.078125,0.171875,0.0
0.0859375,0.171875,0.0
0.09375,0.171875,0.0
0.1015625,0.171875,0.0
0.109375,0.171875,0.0
0.1171875,0.171875,0.0
0.125,0.171875,0.0
0.1328125,0.171875,0.0
0.140625,0.171875,0.0
0.1484375,0.171875,0.0
0.15625,0.171875,0.0
0.1640625,0.171875,0.0
0.171875,0.171875,0.0
0.1796875,0.171875,0.0
0.1875,0.171875,0.0
0.1953125,0.171875,0.0
0.203125,0.171875,0.0
0.2109375,0.171875,0.0
0.21875,0.171875,0.0
0.2265625,0.171875,0.0
0.234375,0.171875,0.0
0.2421875,0.171875,0.0
0.25,0.171875,0.0
0.2578125,0.171875,0.0
0.265625,0.171875,0.0
0.2734375,0.171875,0.0
0.28125,0.171875,0.0
0.2890625,0.171875,0.0
0.296875,0.171875,0.0
0.3046875,0.171875,0.0
0.3125,0.171875,0.0
0.3203125,0.171875,0.0
0.328125,0.171875,0.0
0.3359375,0.171875,0.0
0.34375,0.171875,0.0
0.3515625,0.171875,0.0
0.359375,0.171875,0.0
0.3671875,0.171875,0.0
0.375,0.171875,0.0
0.3828125,0.171875,0.0
0.390625,0.171875,0.0
0.3984375,0.171875,0.0
0.40625,0.171875,0.0
0.4140625,0.171875,0.0
0.421875,0.171875,0.0
0.4296875,0.171875,0.0
0.4375,0.171875,0.0
0.4453125,0.171875,0.0
0.453125,0.171875,0.0
0.4609375,0.171875,0.0
0.46875,0.171875,0.0
0.4765625,0.171875,0.0
0.484375,0.171875,0.0
0.4921875,0.171875,0.0
0.5,0.171875,0.0
0.5078125,0.171875,0.0
0.515625,0.171875,0.0
0.5234375,0.171875,0.0
0.53125,0.171875,0.0
0.5390625,0.171875,0.0
0.546875,0.171875,0.0
0.5546875,0.171875,0.0
0.5625,0.171875,0.0
0.5703125,0.171875,0.0
0.578125,0.171875,0.0
0.5859375,0.171875,0.0
0.59375,0.171875,0.0
0.6015625,0.171875,0.0
0.609375,0.171875,0.0
0.6171875,0.171875,0.0
0.625,0.171875,0.0
0.6328125,0.171875,0.0
0.640625,0.171875,0.0
0.6484375,0.171875,0.0
0.65625,0.171875,0.0
0.6640625,0.171875,0.0
0.671875,0.171875,0.0
0.6796875,0.171875,0.0
0.6875,0.171875,0.0
0.6953125,0.171875,0.0
0.703125,0.171875,0.0
0.7109375,0.171875,0.0
0.71875,0.171875,0.0
0.7265625,0.171875,0.0
0.734375,0.171875,0.0
0.7421875,0.171875,0.0
0.75,0.171875,0.0
0.7578125,0.171875,0.0
0.765625,0.171875,0.0
0.7734375,0.171875,0.0
0.78125,0.171875,0.0
0.7890625,0.171875,0.0
0.796875,0.171875,0.0
0.8046875,0.171875,0.0
0.8125,0.171875,0.0
0.8203125,0.171875,0.0
0.828125,0.171875,0.0
0.8359375,0.171875,0.0
0.84375,0.171875,0.0
0.8515625,0.171875,0.0
0.859375,0.171875,0.0
0.8671875,0.171875,0.0
0.875,0.171875,0.0
0.8828125,0.171875,0.0
0.890625,0.171875,0.0
0.8984375,0.171875,0.0
0.90625,0.171875,0.0
0.9140625,0.171875,0.0
0.921875,0.171875,0.0
0.9296875,0.171875,0.0
0.9375,0.171875,0.0
0.9453125,0.171875,0.0
0.953125,0.171875,0.0
0.9609375,0.171875,0.0
0.96875,0.171875,0.0
0.9765625,0.171875,0.0
0.984375,0.171875,0.0
0.9921875,0.171875,0.0

0.0,0.1796875,0.0
0.0078125,0.1796875,0.0
0.015625,0.1796875,0.0
0.0234375,0.1796875,0.0
0.03125,0.1796875,0.0
0.0390625,0.1796875,0.0
0.046875,0.1796875,0.0
0.0546875,0.1796875,0.0
0.0625,0.1796875,0.0
0.0703125,0.1796875,0.0
0.078125,0.1796875,0.0
0.0859375,0.1796875,0.0
0.09375,0.1796875,0.0
0.1015625,0.1796875,0.0
0.109375,0.1796875,0.0
0.1171875,0.1796875,0.0
0.125,0.1796875,0.0
0.1328125,0.1796875,0.0
0.140625,0.1796875,0.0
0.1484375,0.1796875,0.0
0.15625,0.1796875,0.0
0.1640625,0.1796875,0.0
0.171875,0.1796875,0.0
0.1796875,0.1796875,0.0
0.1875,0.1796875,0.0
0.1953125,0.1796875,0.0
0.203125,0.1796875,0.0
0.2109375,0.1796875,0.0
0.21875,0.1796875,0.0
0.2265625,0.1796875,0.0
0.234375,0.1796875,0.0
0.2421875,0.1796875,0.0
0.25,0.1796875,0.0
0.2578125,0.1796875,0.0
0.265625,0.1796875,0.0
0.2734375,0.1796875,0.0
0.28125,0.1796875,0.0
0.2890625,0.1796875,0.0
0.296875,0.1796875,0.0
0.3046875,0.1796875,0.0
0.3125,0.1796875,0.0
0.3203125,0.1796875,0.0
0.328125,0.1796875,0.0
0.3359375,0.1796875,0.0
0.34375,0.1796875,0.0
0.3515625,0.1796875,0.0
0.359375,0.1796875,0.0
0.3671875,0.1796875,0.0
0.375,0.1796875,0.0
0.3828125,0.1796875,0.0
0.390625,0.1796875,0.0
0.3984375,0.1796875,0.0
0.40625,0.1796875,0.0
0.4140625,0.1796875,0.0
0.421875,0.1796875,0.0
0.4296875,0.1796875,0.0
0.4375,0.1796875,0.0
0.4453125,0.1796875,0.0
0.453125,0.1796875,0.0
0.4609375,0.1796875,0.0
0.46875,0.1796875,0.0
0.4765625,0.1796875,0.0
0.484375,0.1796875,0.0
0.4921875,0.1796875,0.0
0.5,0.1796875,0.0
0.5078125,0.1796875,0.0
0.515625,0.1796875,0.0
0.5234375,0.1796875,0.0
0.53125,0.1796875,0.0
0.5390625,0.1796875,0.0
0.546875,0.1796875,0.0
0.5546875,0.1796875,0.0
0.5625,0.1796875,0.0
0.5703125,0.1796875,0.0
0.578125,0.1796875,0.0
0.5859375,0.1796875,0.0
0.59375,0.1796875,0.0
0.6015625,0.1796875,0.0
0.609375,0.1796875,0.0
0.6171875,0.1796875,0.0
0.625,0.1796875,0.0
0.6328125,0.1796875,0.0
0.640625,0.1796875,0.0
0.6484375,0.1796875,0.0
0.65625,0.1796875,0.0
0.6640625,0.1796875,0.0
0.671875,0.1796875,0.0
0.6796875,0.1796875,0.0
0.6875,0.1796875,0.0
0.6953125,0.1796875,0.0
0.703125,0.1796875,0.0
0.7109375,0.1796875,0.0
0.71875,0.1796875,0.0
0.7265625,0.1796875,0.0
0.734375,0.1796875,0.0
0.7421875,0.1796875,0.0
0.75,0.1796875,0.0
0.7578125,0.1796875,0.0
0.765625,0.1796875,0.0
0.7734375,0.1796875,0.0
0.78125,0.1796875,0.0
0.7890625,0.1796875,0.0
0.796875,0.1796875,0.0
0.8046875,0.1796875,0.0
0.8125,0.1796875,0.0
0.8203125,0.1796875,0.0
0.828125,0.1796875,0.0
0.8359375,0.1796875,0.0
0.84375,0.1796875,0.0
0.8515625,0.1796875,0.0
0.859375,0.1796875,0.0
0.8671875,0.1796875,0.0
0.875,0.1796875,0.0
0.8828125,0.1796875,0.0
0.890625,0.1796875,0.0
0.8984375,0.1796875,0.0
0.90625,0.1796875,0.0
0.9140625,0.1796875,0.0
0.921875,0.1796875,0.0
0.9296875,0.1796875,0.0
0.9375,0.1796875,0.0
0.9453125,0.1796875,0.0
0.953125,0.1796875,0.0
0.9609375,0.1796875,0.0
0.96875,0.1796875,0.0
0.9765625,0.1796875,0.0
0.984375,0.1796875,0.0
0.9921875,0.1796875,0.0

0.0,0.1875,0.0
0.0078125,0.1875,0.0
0.015625,0.1875,0.0
0.0234375,0.1875,0.0
0.03125,0.1875,0.0
0.0390625,0.1875,0.0
0.046875,0.1875,0.0
0.0546875,0.1875,0.0
0.0625,0.1875,0.0
0.0703125,0.1875,0.0
0.078125,0.1875,0.0
0.0859375,0.1875,0.0
0.09375,0.1875,0.0
0.1015625,0.1875,0.0
0.109375,0.1875,0.0
0.1171875,0.1875,0.0
0.125,0.1875,0.0
0.1328125,0.1875,0.0
0.140625,0.1875,0.0
0.1484375,0.1875,0.0
0.15625,0.1875,0.0
0.1640625,0.1875,0.0
0.171875,0.1875,0.0
0.1796875,0.1875,0.0
0.1875,0.1875,0.0
0.1953125,0.1875,0.0
0.203125,0.1875,0.0
0.2109375,0.1875,0.0
0.21875,0.1875,0.0
0.2265625,0.1875,0.0
0.234375,0.1875,0.0
0.2421875,0.1875,0.0
0.25,0.1875,0.0
0.2578125,0.1875,0.0
0.265625,0.1875,0.0
0.2734375,0.1875,0.0
0.28125,0.1875,0.0
0.2890625,0.1875,0.0
0.296875,0.1875,0.0
0.3046875,0.1875,0.0
0.3125,0.1875,0.0
0.3203125,0.1875,0.0
0.328125,0.1875,0.0
0.3359375,0.1875,0.0
0.34375,0.1875,0.0
0.3515625,0.1875,0.0
0.359375,0.1875,0.0
0.3671875,0.1875,0.0
0.375,0.1875,0.0
0.3828125,0.1875,0.0
0.390625,0.1875,0.0
0.3984375,0.1875,0.0
0.40625,0.1875,0.0
0.4140625,0.1875,0.0
0.421875,0.1875,0.0
0.4296875,0.1875,0.0
0.4375,0.1875,0.0
0.4453125,0.1875,0.0
0.453125,0.1875,0.0
0.4609375,0.1875,0.0
0.46875,0.1875,0.0
0.4765625,0.1875,0.0
0.484375,0.1875,0.0
0.4921875,0.1875,0.0
0.5,0.1875,0.0
0.5078125,0.1875,0.0
0.515625,0.1875,0.0
0.5234375,0.1875,0.0
0.53125,0.1875,0.0
0.5390625,0.1875,0.0
0.546875,0.1875,0.0
0.5546875,0.1875,0.0
0.5625,0.1875,0.0
0.5703125,0.1875,0.0
0.578125,0.1875,0.0
0.5859375,0.1875,0.0
0.59375,0.1875,0.0
0.6015625,0.1875,0.0
0.609375,0.1875,0.0
0.6171875,0.1875,0.0
0.625,0.1875,0.0
0.6328125,0.1875,0.0
0.640625,0.1875,0.0
0.6484375,0.1875,0.0
0.65625,0.1875,0.0
0.6640625,0.1875,0.0
0.671875,0.1875,0.0
0.6796875,0.1875,0.0
0.6875,0.1875,0.0
0.6953125,0.1875,0.0
0.703125,0.1875,0.0
0.7109375,0.1875,0.0
0.71875,0.1875,0.0
0.7265625,0.1875,0.0
0.734375,0.1875,0.0
0.7421875,0.1875,0.0
0.75,0.1875,0.0
0.7578125,0.1875,0.0
0.765625,0.1875,0.0
0.7734375,0.1875,0.0
0.78125,0.1875,0.0
0.7890625,0.1875,0.0
0.796875,0.1875,0.0
0.8046875,0.1875,0.0
0.8125,0.1875,0.0
0.8203125,0.1875,0.0
0.828125,0.1875,0.0
0.8359375,0.1875,0.0
0.84375,0.1875,0.0
0.8515625,0.1875,0.0
0.859375,0.1875,0.0
0.8671875,0.1875,0.0
0.875,0.1875,0.0
0.8828125,0.1875,0.0
0.890625,0.1875,0.0
0.8984375,0.1875,0.0
0.90625,0.1875,0.0
0.9140625,0.1875,0.0
0.921875,0.1875,0.0
0.9296875,0.1875,0.0
0.9375,0.1875,0.0
0.9453125,0.1875,0.0
0.953125,0.1875,0.0
0.9609375,0.1875,0.0
0.96875,0.1875,0.0
0.9765625,0.1875,0.0
0.984375,0.1875,0.0
0.9921875,0.1875,0.0

0.0,0.1953125,0.0
0.0078125,0.1953125,0.0
0.015625,0.1953125,0.0
0.0234375,0.1953125,0.0
0.03125,0.1953125,0.0
0.0390625,0.1953125,0.0
0.046875,0.1953125,0.0
0.0546875,0.1953125,0.0
0.0625,0.1953125,0.0
0.0703125,0.1953125,0.0
0.078125,0.1953125,0.0
0.0859375,0.1953125,0.0
0.09375,0.1953125,0.0
0.1015625,0.1953125,0.0
0.109375,0.1953125,0.0
0.1171875,0.1953125,0.0
0.125,0.1953125,0.0
0.1328125,0.1953125,0.0
0.140625,0.1953125,0.0
0.1484375,0.1953125,0.0
0.15625,0.1953125,0.0
0.1640625,0.1953125,0.0
0.171875,0.1953125,0.0
0.1796875,0.1953125,0.0
0.1875,0.1953125,0.0
0.1953125,0.1953125,0.0
0.203125,0.1953125,0.0
0.2109375,0.1953125,0.0
0.21875,0.1953125,0.0
0.2265625,0.1953125,0.0
0.234375,0.1953125,0.0
0.2421875,0.1953125,0.0
0.25,0.1953125,0.0
0.2578125,0.1953125,0.0
0.265625,0.1953125,0.0
0.2734375,0.1953125,0.0
0.28125,0.1953125,0.0
0.2890625,0.1953125,0.0
0.296875,0.1953125,0.0
0.3046875,0.1953125,0.0
0.3125,0.1953125,0.0
0.3203125,0.1953125,0.0
0.328125,0.1953125,0.0
0.3359375,0.1953125,0.0
0.34375,0.1953125,0.0
0.3515625,0.1953125,0.0
0.359375,0.1953125,0.0
0.3671875,0.1953125,0.0
0.375,0.1953125,0.0
0.3828125,0.1953125,0.0
0.390625,0.1953125,0.0
0.3984375,0.1953125,0.0
0.40625,0.1953125,0.0
0.4140625,0.1953125,0.0
0.421875,0.1953125,0.0
0.4296875,0.1953125,0.0
0.4375,0.1953125,0.0
0.4453125,0.1953125,0.0
0.453125,0.1953125,0.0
0.4609375,0.1953125,0.0
0.46875,0.1953125,0.0
0.4765625,0.1953125,0.0
0.484375,0.1953125,0.0
0.4921875,0.1953125,0.0
0.5,0.1953125,0.0
0.5078125,0.1953125,0.0
0.515625,0.1953125,0.0
0.5234375,0.1953125,0.0
0.53125,0.1953125,0.0
0.5390625,0.1953125,0.0
0.546875,0.1953125,0.0
0.5546875,0.1953125,0.0
0.5625,0.1953125,0.0
0.5703125,0.1953125,0.0
0.578125,0.1953125,0.0
0.5859375,0.1953125,0.0
0.59375,0.1953125,0.0
0.6015625,0.1953125,0.0
0.609375,0.1953125,0.0
0.6171875,0.1953125,0.0
0.625,0.1953125,0.0
0.6328125,0.1953125,0.0
0.640625,0.1953125,0.0
0.6484375,0.1953125,0.0
0.65625,0.1953125,0.0
0.6640625,0.1953125,0.0
0.671875,0.1953125,0.0
0.6796875,0.1953125,0.0
0.6875,0.1953125,0.0
0.6953125,0.1953125,0.0
0.703125,0.1953125,0.0
0.7109375,0.1953125,0.0
0.71875,0.1953125,0.0
0.7265625,0.1953125,0.0
0.734375,0.1953125,0.0
0.7421875,0.1953125,0.0
0.75,0.1953125,0.0
0.7578125,0.1953125,0.0
0.765625,0.1953125,0.0
0.7734375,0.1953125,0.0
0.78125,0.1953125,0.0
0.7890625,0.1953125,0.0
0.796875,0.1953125,0.0
0.8046875,0.1953125,0.0
0.8125,0.1953125,0.0
0.8203125,0.1953125,0.0
0.828125,0.1953125,0.0
0.8359375,0.1953125,0.0
0.84375,0.1953125,0.0
0.8515625,0.1953125,0.0
0.859375,0.1953125,0.0
0.8671875,0.1953125,0.0
0.875,0.1953125,0.0
0.8828125,0.1953125,0.0
0.890625,0.1953125,0.0
0.8984375,0.1953125,0.0
0.90625,0.1953125,0.0
0.9140625,0.1953125,0.0
0.921875,0.1953125,0.0
0.9296875,0.1953125,0.0
0.9375,0.1953125,0.0
0.9453125,0.1953125,0.0
0.953125,0.1953125,0.0
0.9609375,0.1953125,0.0
0.96875,0.1953125,0.0
0.9765625,0.1953125,0.0
0.984375,0.1953125,0.0
0.9921875,0.1953125,0.0

0.0,0.203125,0.0
0.0078125,0.203125,0.0
0.015625,0.203125,0.0
0.0234375,0.203125,0.0
0.03125,0.203125,0.0
0.0390625,0.203125,0.0
0.046875,0.203125,0.0
0.0546875,0.203125,0.0
0.0625,0.203125,0.0
0.0703125,0.203125,0.0
0.078125,0.203125,0.0
0.0859375,0.203125,0.0
0.09375,0.203125,0.0
0.1015625,0.203125,0.0
0.109375,0.203125,0.0
0.1171875,0.203125,0.0
0.125,0.203125,0.0
0.1328125,0.203125,0.0
0.140625,0.203125,0.0
0.1484375,0.203125,0.0
0.15625,0.203125,0.0
0.1640625,0.203125,0.0
0.171875,0.203125,0.0
0.1796875,0.203125,0.0
0.1875,0.203125,0.0
0.1953125,0.203125,0.0
0.203125,0.203125,0.0
0.2109375,0.203125,0.0
0.21875,0.203125,0.0
0.2265625,0.203125,0.0
0.234375,0.203125,0.0
0.2421875,0.203125,0.0
0.25,0.203125,0.0
0.2578125,0.203125,0.0
0.265625,0.203125,0.0
0.2734375,0.203125,0.0
0.28125,0.203125,0.0
0.2890625,0.203125,0.0
0.296875,0.203125,0.0
0.3046875,0.203125,0.0
0.3125,0.203125,0.0
0.3203125,0.203125,0.0
0.328125,0.203125,0.0
0.3359375,0.203125,0.0
0.34375,0.203125,0.0
0.3515625,0.203125,0.0
0.359375,0.203125,0.0
0.3671875,0.203125,0.0
0.375,0.203125,0.0
0.3828125,0.203125,0.0
0.390625,0.203125,0.0
0.3984375,0.203125,0.0
0.40625,0.203125,0.0
0.4140625,0.203125,0.0
0.421875,0.203125,0.0
0.4296875,0.203125,0.0
0.4375,0.203125,0.0
0.4453125,0.203125,0.0
0.453125,0.203125,0.0
0.4609375,0.203125,0.0
0.46875,0.203125,0.0
0.4765625,0.203125,0.0
0.484375,0.203125,0.0
0.4921875,0.203125,0.0
0.5,0.203125,0.0
0.5078125,0.203125,0.0
0.515625,0.203125,0.0
0.5234375,0.203125,0.0
0.53125,0.203125,0.0
0.5390625,0.203125,0.0
0.546875,0.203125,0.0
0.5546875,0.203125,0.0
0.5625,0.203125,0.0
0.5703125,0.203125,0.0
0.578125,0.203125,0.0
0.5859375,0.203125,0.0
0.59375,0.203125,0.0
0.6015625,0.203125,0.0
0.609375,0.203125,0.0
0.6171875,0.203125,0.0
0.625,0.203125,0.0
0.6328125,0.203125,0.0
0.640625,0.203125,0.0
0.6484375,0.203125,0.0
0.65625,0.203125,0.0
0.6640625,0.203125,0.0
0.671875,0.203125,0.0
0.6796875,0.203125,0.0
0.6875,0.203125,0.0
0.6953125,0.203125,0.0
0.703125,0.203125,0.0
0.7109375,0.203125,0.0
0.71875,0.203125,0.0
0.7265625,0.203125,0.0
0.734375,0.203125,0.0
0.7421875,0.203125,0.0
0.75,0.203125,0.0
0.7578125,0.203125,0.0
0.765625,0.203125,0.0
0.7734375,0.203125,0.0
0.78125,0.203125,0.0
0.7890625,0.203125,0.0
0.796875,0.203125,0.0
0.8046875,0.203125,0.0
0.8125,0.203125,0.0
0.8203125,0.203125,0.0
0.828125,0.203125,0.0
0.8359375,0.203125,0.0
0.84375,0.203125,0.0
0.8515625,0.203125,0.0
0.859375,0.203125,0.0
0.8671875,0.203125,0.0
0.875,0.203125,0.0
0.8828125,0.203125,0.0
0.890625,0.203125,0.0
0.8984375,0.203125,0.0
0.90625,0.203125,0.0
0.9140625,0.203125,0.0
0.921875,0.203125,0.0
0.9296875,0.203125,0.0
0.9375,0.203125,0.0
0.9453125,0.203125,0.0
0.953125,0.203125,0.0
0.9609375,0.203125,0.0
0.96875,0.203125,0.0
0.9765625,0.203125,0.0
0.984375,0.203125,0.0
0.9921875,0.203125,0.0

0.0,0.2109375,0.0
0.0078125,0.2109375,0.0
0.015625,0.2109375,0.0
0.0234375,0.2109375,0.0
0.03125,0.2109375,0.0
0.0390625,0.2109375,0.0
0.046875,0.2109375,0.0
0.0546875,0.2109375,0.0
0.0625,0.2109375,0.0
0.0703125,0.2109375,0.0
0.078125,0.2109375,0.0
0.0859375,0.2109375,0.0
0.09375,0.2109375,0.0
0.1015625,0.2109375,0.0
0.109375,0.2109375,0.0
0.1171875,0.2109375,0.0
0.125,0.2109375,0.0
0.1328125,0.2109375,0.0
0.140625,0.2109375,0.0
0.1484375,0.2109375,0.0
0.15625,0.2109375,0.0
0.1640625,0.2109375,0.0
0.171875,0.2109375,0.0
0.1796875,0.2109375,0.0
0.1875,0.2109375,0.0
0.1953125,0.2109375,0.0
0.203125,0.2109375,0.0
0.2109375,0.2109375,0.0
0.21875,0.2109375,0.0
0.2265625,0.2109375,0.0
0.234375,0.2109375,0.0
0.2421875,0.2109375,0.0
0.25,0.2109375,0.0
0.2578125,0.2109375,0.0
0.265625,0.2109375,0.0
0.2734375,0.2109375,0.0
0.28125,0.2109375,0.0
0.2890625,0.2109375,0.0
0.296875,0.2109375,0.0
0.3046875,0.2109375,0.0
0.3125,0.2109375,0.0
0.3203125,0.2109375,0.0
0.328125,0.2109375,0.0
0.3359375,0.2109375,0.0
0.34375,0.2109375,0.0
0.3515625,0.2109375,0.0
0.359375,0.2109375,0.0
0.3671875,0.2109375,0.0
0.375,0.2109375,0.0
0.3828125,0.2109375,0.0
0.390625,0.2109375,0.0
0.3984375,0.2109375,0.0
0.40625,0.2109375,0.0
0.4140625,0.2109375,0.0
0.421875,0.2109375,0.0
0.4296875,0.2109375,0.0
0.4375,0.2109375,0.0
0.4453125,0.2109375,0.0
0.453125,0.2109375,0.0
0.4609375,0.2109375,0.0
0.46875,0.2109375,0.0
0.4765625,0.2109375,0.0
0.484375,0.2109375,0.0
0.4921875,0.2109375,0.0
0.5,0.2109375,0.0
0.5078125,0.2109375,0.0
0.515625,0.2109375,0.0
0.5234375,0.2109375,0.0
0.53125,0.2109375,0.0
0.5390625,0.2109375,0.0
0.546875,0.2109375,0.0
0.5546875,0.2109375,0.0
0.5625,0.2109375,0.0
0.5703125,0.2109375,0.0
0.578125,0.2109375,0.0
0.5859375,0.2109375,0.0
0.59375,0.2109375,0.0
0.6015625,0.2109375,0.0
0.609375,0.2109375,0.0
0.6171875,0.2109375,0.0
0.625,0.2109375,0.0
0.6328125,0.2109375,0.0
0.640625,0.2109375,0.0
0.6484375,0.2109375,0.0
0.65625,0.2109375,0.0
0.6640625,0.2109375,0.0
0.671875,0.2109375,0.0
0.6796875,0.2109375,0.0
0.6875,0.2109375,0.0
0.6953125,0.2109375,0.0
0.703125,0.2109375,0.0
0.7109375,0.2109375,0.0
0.71875,0.2109375,0.0
0.7265625,0.2109375,0.0
0.734375,0.2109375,0.0
0.7421875,0.2109375,0.0
0.75,0.2109375,0.0
0.7578125,0.2109375,0.0
0.765625,0.2109375,0.0
0.7734375,0.2109375,0.0
0.78125,0.2109375,0.0
0.7890625,0.2109375,0.0
0.796875,0.2109375,0.0
0.8046875,0.2109375,0.0
0.8125,0.2109375,0.0
0.8203125,0.2109375,0.0
0.828125,0.2109375,0.0
0.8359375,0.2109375,0.0
0.84375,0.2109375,0.0
0.8515625,0.2109375,0.0
0.859375,0.2109375,0.0
0.8671875,0.2109375,0.0
0.875,0.2109375,0.0
0.8828125,0.2109375,0.0
0.890625,0.2109375,0.0
0.8984375,0.2109375,0.0
0.90625,0.2109375,0.0
0.9140625,0.2109375,0.0
0.921875,0.2109375,0.0
0.9296875,0.2109375,0.0
0.9375,0.2109375,0.0
0.9453125,0.2109375,0.0
0.953125,0.2109375,0.0
0.9609375,0.2109375,0.0
0.96875,0.2109375,0.0
0.9765625,0.2109375,0.0
0.984375,0.2109375,0.0
0.9921875,0.2109375,0.0

0.0,0.21875,0.0
0.0078125,0.21875,0.0
0.015625,0.21875,0.0
0.0234375,0.21875,0.0
0.03125,0.21875,0.0
0.0390625,0.21875,0.0
0.046875,0.21875,0.0
0.0546875,0.21875,0.0
0.0625,0.21875,0.0
0.0703125,0.21875,0.0
0.078125,0.21875,0.0
0.0859375,0.21875,0.0
0.09375,0.21875,0.0
0.1015625,0.21875,0.0
0.109375,0.21875,0.0
0.1171875,0.21875,0.0
0.125,0.21875,0.0
0.1328125,0.21875,0.0
0.140625,0.21875,0.0
0.1484375,0.21875,0.0
0.15625,0.21875,0.0
0.1640625,0.21875,0.0
0.171875,0.21875,0.0
0.1796875,0.21875,0.0
0.1875,0.21875,0.0
0.1953125,0.21875,0.0
0.203125,0.21875,0.0
0.2109375,0.21875,0.0
0.21875,0.21875,0.0
0.2265625,0.21875,0.0
0.234375,0.21875,0.0
0.2421875,0.21875,0.0
0.25,0.21875,0.0
0.2578125,0.21875,0.0
0.265625,0.21875,0.0
0.2734375,0.21875,0.0
0.28125,0.21875,0.0
0.2890625,0.21875,0.0
0.296875,0.21875,0.0
0.3046875,0.21875,0.0
0.3125,0.21875,0.0
0.3203125,0.21875,0.0
0.328125,0.21875,0.0
0.3359375,0.21875,0.0
0.34375,0.21875,0.0
0.3515625,0.21875,0.0
0.359375,0.21875,0.0
0.3671875,0.21875,0.0
0.375,0.21875,0.0
0.3828125,0.21875,0.0
0.390625,0.21875,0.0
0.3984375,0.21875,0.0
0.40625,0.21875,0.0
0.4140625,0.21875,0.0
0.421875,0.21875,0.0
0.4296875,0.21875,0.0
0.4375,0.21875,0.0
0.4453125,0.21875,0.0
0.453125,0.21875,0.0
0.4609375,0.21875,0.0
0.46875,0.21875,0.0
0.4765625,0.21875,0.0
0.484375,0.21875,0.0
0.4921875,0.21875,0.0
0.5,0.21875,0.0
0.5078125,0.21875,0.0
0.515625,0.21875,0.0
0.5234375,0.21875,0.0
0.53125,0.21875,0.0
0.5390625,0.21875,0.0
0.546875,0.21875,0.0
0.5546875,0.21875,0.0
0.5625,0.21875,0.0
0.5703125,0.21875,0.0
0.578125,0.21875,0.0
0.5859375,0.21875,0.0
0.59375,0.21875,0.0
0.6015625,0.21875,0.0
0.609375,0.21875,0.0
0.6171875,0.21875,0.0
0.625,0.21875,0.0
0.6328125,0.21875,0.0
0.640625,0.21875,0.0
0.6484375,0.21875,0.0
0.65625,0.21875,0.0
0.6640625,0.21875,0.0
0.671875,0.21875,0.0
0.6796875,0.21875,0.0
0.6875,0.21875,0.0
0.6953125,0.21875,0.0
0.703125,0.21875,0.0
0.7109375,0.21875,0.0
0.71875,0.21875,0.0
0.7265625,0.21875,0.0
0.734375,0.21875,0.0
0.7421875,0.21875,0.0
0.75,0.21875,0.0
0.7578125,0.21875,0.0
0.765625,0.21875,0.0
0.7734375,0.21875,0.0
0.78125,0.21875,0.0
0.7890625,0.21875,0.0
0.796875,0.21875,0.0
0.8046875,0.21875,0.0
0.8125,0.21875,0.0
0.8203125,0.21875,0.0
0.828125,0.21875,0.0
0.8359375,0.21875,0.0
0.84375,0.21875,0.0
0.8515625,0.21875,0.0
0.859375,0.21875,0.0
0.8671875,0.21875,0.0
0.875,0.21875,0.0
0.8828125,0.21875,0.0
0.890625,0.21875,0.0
0.8984375,0.21875,0.0
0.90625,0.21875,0.0
0.9140625,0.21875,0.0
0.921875,0.21875,0.0
0.9296875,0.21875,0.0
0.9375,0.21875,0.0
0.9453125,0.21875,0.0
0.953125,0.21875,0.0
0.9609375,0.21875,0.0
0.96875,0.21875,0.0
0.9765625,0.21875,0.0
0.984375,0.21875,0.0
0.9921875,0.21875,0.0

0.0,0.2265625,0.0
0.0078125,0.2265625,0.0
0.015625,0.2265625,0.0
0.0234375,0.2265625,0.0
0.03125,0.2265625,0.0
0.0390625,0.2265625,0.0
0.046875,0.2265625,0.0
0.0546875,0.2265625,0.0
0.0625,0.2265625,0.0
0.0703125,0.2265625,0.0
0.078125,0.2265625,0.0
0.0859375,0.2265625,0.0
0.09375,0.2265625,0.0
0.1015625,0.2265625,0.0
0.109375,0.2265625,0.0
0.1171875,0.2265625,0.0
0.125,0.2265625,0.0
0.1328125,0.2265625,0.0
0.140625,0.2265625,0.0
0.1484375,0.2265625,0.0
0.15625,0.2265625,0.0
0.1640625,0.2265625,0.0
0.171875,0.2265625,0.0
0.1796875,0.2265625,0.0
0.1875,0.2265625,0.0
0.1953125,0.2265625,0.0
0.203125,0.2265625,0.0
0.2109375,0.2265625,0.0
0.21875,0.2265625,0.0
0.2265625,0.2265625,0.0
0.234375,0.2265625,0.0
0.2421875,0.2265625,0.0
0.25,0.2265625,0.0
0.2578125,0.2265625,0.0
0.265625,0.2265625,0.0
0.2734375,0.2265625,0.0
0.28125,0.2265625,0.0
0.2890625,0.2265625,0.0
0.296875,0.2265625,0.0
0.3046875,0.2265625,0.0
0.3125,0.2265625,0.0
0.3203125,0.2265625,0.0
0.328125,0.2265625,0.0
0.3359375,0.2265625,0.0
0.34375,0.2265625,0.0
0.3515625,0.2265625,0.0
0.359375,0.2265625,0.0
0.3671875,0.2265625,0.0
0.375,0.2265625,0.0
0.3828125,0.2265625,0.0
0.390625,0.2265625,0.0
0.3984375,0.2265625,0.0
0.40625,0.2265625,0.0
0.4140625,0.2265625,0.0
0.421875,0.2265625,0.0
0.4296875,0.2265625,0.0
0.4375,0.2265625,0.0
0.4453125,0.2265625,0.0
0.453125,0.2265625,0.0
0.4609375,0.2265625,0.0
0.46875,0.2265625,0.0
0.4765625,0.2265625,0.0
0.484375,0.2265625,0.0
0.4921875,0.2265625,0.0
0.5,0.2265625,0.0
0.5078125,0.2265625,0.0
0.515625,0.2265625,0.0
0.5234375,0.2265625,0.0
0.53125,0.2265625,0.0
0.5390625,0.2265625,0.0
0.546875,0.2265625,0.0
0.5546875,0.2265625,0.0
0.5625,0.2265625,0.0
0.5703125,0.2265625,0.0
0.578125,0.2265625,0.0
0.5859375,0.2265625,0.0
0.59375,0.2265625,0.0
0.6015625,0.2265625,0.0
0.609375,0.2265625,0.0
0.6171875,0.2265625,0.0
0.625,0.2265625,0.0
0.6328125,0.2265625,0.0
0.640625,0.2265625,0.0
0.6484375,0.2265625,0.0
0.65625,0.2265625,0.0
0.6640625,0.2265625,0.0
0.671875,0.2265625,0.0
0.6796875,0.2265625,0.0
0.6875,0.2265625,0.0
0.6953125,0.2265625,0.0
0.703125,0.2265625,0.0
0.7109375,0.2265625,0.0
0.71875,0.2265625,0.0
0.7265625,0.2265625,0.0
0.734375,0.2265625,0.0
0.7421875,0.2265625,0.0
0.75,0.2265625,0.0
0.7578125,0.2265625,0.0
0.765625,0.2265625,0.0
0.7734375,0.2265625,0.0
0.78125,0.2265625,0.0
0.7890625,0.2265625,0.0
0.796875,0.2265625,0.0
0.8046875,0.2265625,0.0
0.8125,0.2265625,0.0
0.8203125,0.2265625,0.0
0.828125,0.2265625,0.0
0.8359375,0.2265625,0.0
0.84375,0.2265625,0.0
0.8515625,0.2265625,0.0
0.859375,0.2265625,0.0
0.8671875,0.2265625,0.0
0.875,0.2265625,0.0
0.8828125,0.2265625,0.0
0.890625,0.2265625,0.0
0.8984375,0.2265625,0.0
0.90625,0.2265625,0.0
0.9140625,0.2265625,0.0
0.921875,0.2265625,0.0
0.9296875,0.2265625,0.0
0.9375,0.2265625,0.0
0.9453125,0.2265625,0.0
0.953125,0.2265625,0.0
0.9609375,0.2265625,0.0
0.96875,0.2265625,0.0
0.9765625,0.2265625,0.0
0.984375,0.2265625,0.0
0.9921875,0.2265625,0.0

0.0,0.234375,0.0
0.0078125,0.234375,0.0
0.015625,0.234375,0.0
0.0234375,0.234375,0.0
0.03125,0.234375,0.0
0.0390625,0.234375,0.0
0.046875,0.234375,0.0
0.0546875,0.234375,0.0
0.0625,0.234375,0.0
0.0703125,0.234375,0.0
0.078125,0.234375,0.0
0.0859375,0.234375,0.0
0.09375,0.234375,0.0
0.1015625,0.234375,0.0
0.109375,0.234375,0.0
0.1171875,0.234375,0.0
0.125,0.234375,0.0
0.1328125,0.234375,0.0
0.140625,0.234375,0.0
0.1484375,0.234375,0.0
0.15625,0.234375,0.0
0.1640625,0.234375,0.0
0.171875,0.234375,0.0
0.1796875,0.234375,0.0
0.1875,0.234375,0.0
0.1953125,0.234375,0.0
0.203125,0.234375,0.0
0.2109375,0.234375,0.0
0.21875,0.234375,0.0
0.2265625,0.234375,0.0
0.234375,0.234375,0.0
0.2421875,0.234375,0.0
0.25,0.234375,0.0
0.2578125,0.234375,0.0
0.265625,0.234375,0.0
0.2734375,0.234375,0.0
0.28125,0.234375,0.0
0.2890625,0.234375,0.0
0.296875,0.234375,0.0
0.3046875,0.234375,0.0
0.3125,0.234375,0.0
0.3203125,0.234375,0.0
0.328125,0.234375,0.0
0.3359375,0.234375,0.0
0.34375,0.234375,0.0
0.3515625,0.234375,0.0
0.359375,0.234375,0.0
0.3671875,0.234375,0.0
0.375,0.234375,0.0
0.3828125,0.234375,0.0
0.390625,0.234375,0.0
0.3984375,0.234375,0.0
0.40625,0.234375,0.0
0.4140625,0.234375,0.0
0.421875,0.234375,0.0
0.4296875,0.234375,0.0
0.4375,0.234375,0.0
0.4453125,0.234375,0.0
0.453125,0.234375,0.0
0.4609375,0.234375,0.0
0.46875,0.234375,0.0
0.4765625,0.234375,0.0
0.484375,0.234375,0.0
0.4921875,0.234375,0.0
0.5,0.234375,0.0
0.5078125,0.234375,0.0
0.515625,0.234375,0.0
0.5234375,0.234375,0.0
0.53125,0.234375,0.0
0.5390625,0.234375,0.0
0.546875,0.234375,0.0
0.5546875,0.234375,0.0
0.5625,0.234375,0.0
0.5703125,0.234375,0.0
0.578125,0.234375,0.0
0.5859375,0.234375,0.0
0.59375,0.234375,0.0
0.6015625,0.234375,0.0
0.609375,0.234375,0.0
0.6171875,0.234375,0.0
0.625,0.234375,0.0
0.6328125,0.234375,0.0
0.640625,0.234375,0.0
0.6484375,0.234375,0.0
0.65625,0.234375,0.0
0.6640625,0.234375,0.0
0.671875,0.234375,0.0
0.6796875,0.234375,0.0
0.6875,0.234375,0.0
0.6953125,0.234375,0.0
0.703125,0.234375,0.0
0.7109375,0.234375,0.0
0.71875,0.234375,0.0
0.7265625,0.234375,0.0
0.734375,0.234375,0.0
0.7421875,0.234375,0.0
0.75,0.234375,0.0
0.7578125,0.234375,0.0
0.765625,0.234375,0.0
0.7734375,0.234375,0.0
0.78125,0.234375,0.0
0.7890625,0.234375,0.0
0.796875,0.234375,0.0
0.8046875,0.234375,0.0
0.8125,0.234375,0.0
0.8203125,0.234375,0.0
0.828125,0.234375,0.0
0.8359375,0.234375,0.0
0.84375,0.234375,0.0
0.8515625,0.234375,0.0
0.859375,0.234375,0.0
0.8671875,0.234375,0.0
0.875,0.234375,0.0
0.8828125,0.234375,0.0
0.890625,0.234375,0.0
0.8984375,0.234375,0.0
0.90625,0.234375,0.0
0.9140625,0.234375,0.0
0.921875,0.234375,0.0
0.9296875,0.234375,0.0
0.9375,0.234375,0.0
0.9453125,0.234375,0.0
0.953125,0.234375,0.0
0.9609375,0.234375,0.0
0.96875,0.234375,0.0
0.9765625,0.234375,0.0
0.984375,0.234375,0.0
0.9921875,0.234375,0.0

0.0,0.2421875,0.0
0.0078125,0.2421875,0.0
0.015625,0.2421875,0.0
0.0234375,0.2421875,0.0
0.03125,0.2421875,0.0
0.0390625,0.2421875,0.0
0.046875,0.2421875,0.0
0.0546875,0.2421875,0.0
0.0625,0.2421875,0.0
0.0703125,0.2421875,0.0
0.078125,0.2421875,0.0
0.0859375,0.2421875,0.0
0.09375,0.2421875,0.0
0.1015625,0.2421875,0.0
0.109375,0.2421875,0.0
0.1171875,0.2421875,0.0
0.125,0.2421875,0.0
0.1328125,0.2421875,0.0
0.140625,0.2421875,0.0
0.1484375,0.2421875,0.0
0.15625,0.2421875,0.0
0.1640625,0.2421875,0.0
0.171875,0.2421875,0.0
0.1796875,0.2421875,0.0
0.1875,0.2421875,0.0
0.1953125,0.2421875,0.0
0.203125,0.2421875,0.0
0.2109375,0.2421875,0.0
0.21875,0.2421875,0.0
0.2265625,0.2421875,0.0
0.234375,0.2421875,0.0
0.2421875,0.2421875,0.0
0.25,0.2421875,0.0
0.2578125,0.2421875,0.0
0.265625,0.2421875,0.0
0.2734375,0.2421875,0.0
0.28125,0.2421875,0.0
0.2890625,0.2421875,0.0
0.296875,0.2421875,0.0
0.3046875,0.2421875,0.0
0.3125,0.2421875,0.0
0.3203125,0.2421875,0.0
0.328125,0.2421875,0.0
0.3359375,0.2421875,0.0
0.34375,0.2421875,0.0
0.3515625,0.2421875,0.0
0.359375,0.2421875,0.0
0.3671875,0.2421875,0.0
0.375,0.2421875,0.0
0.3828125,0.2421875,0.0
0.390625,0.2421875,0.0
0.3984375,0.2421875,0.0
0.40625,0.2421875,0.0
0.4140625,0.2421875,0.0
0.421875,0.2421875,0.0
0.4296875,0.2421875,0.0
0.4375,0.2421875,0.0
0.4453125,0.2421875,0.0
0.453125,0.2421875,0.0
0.4609375,0.2421875,0.0
0.46875,0.2421875,0.0
0.4765625,0.2421875,0.0
0.484375,0.2421875,0.0
0.4921875,0.2421875,0.0
0.5,0.2421875,0.0
0.5078125,0.2421875,0.0
0.515625,0.2421875,0.0
0.5234375,0.2421875,0.0
0.53125,0.2421875,0.0
0.5390625,0.2421875,0.0
0.546875,0.2421875,0.0
0.5546875,0.2421875,0.0
0.5625,0.2421875,0.0
0.5703125,0.2421875,0.0
0.578125,0.2421875,0.0
0.5859375,0.2421875,0.0
0.59375,0.2421875,0.0
0.6015625,0.2421875,0.0
0.609375,0.2421875,0.0
0.6171875,0.2421875,0.0
0.625,0.2421875,0.0
0.6328125,0.2421875,0.0
0.640625,0.2421875,0.0
0.6484375,0.2421875,0.0
0.65625,0.2421875,0.0
0.6640625,0.2421875,0.0
0.671875,0.2421875,0.0
0.6796875,0.2421875,0.0
0.6875,0.2421875,0.0
0.6953125,0.2421875,0.0
0.703125,0.2421875,0.0
0.7109375,0.2421875,0.0
0.71875,0.2421875,0.0
0.7265625,0.2421875,0.0
0.734375,0.2421875,0.0
0.7421875,0.2421875,0.0
0.75,0.2421875,0.0
0.7578125,0.2421875,0.0
0.765625,0.2421875,0.0
0.7734375,0.2421875,0.0
0.78125,0.2421875,0.0
0.7890625,0.2421875,0.0
0.796875,0.2421875,0.0
0.8046875,0.2421875,0.0
0.8125,0.2421875,0.0
0.8203125,0.2421875,0.0
0.828125,0.2421875,0.0
0.8359375,0.2421875,0.0
0.84375,0.2421875,0.0
0.8515625,0.2421875,0.0
0.859375,0.2421875,0.0
0.8671875,0.2421875,0.0
0.875,0.2421875,0.0
0.8828125,0.2421875,0.0
0.890625,0.2421875,0.0
0.8984375,0.2421875,0.0
0.90625,0.2421875,0.0
0.9140625,0.2421875,0.0
0.921875,0.2421875,0.0
0.9296875,0.2421875,0.0
0.9375,0.2421875,0.0
0.9453125,0.2421875,0.0
0.953125,0.2421875,0.0
0.9609375,0.2421875,0.0
0.96875,0.2421875,0.0
0.9765625,0.2421875,0.0
0.984375,0.2421875,0.0
0.9921875,0.2421875,0.0

0.0,0.25,0.0
0.0078125,0.25,0.0
0.015625,0.25,0.0
0.0234375,0.25,0.0
0.03125,0.25,0.0
0.0390625,0.25,0.0
0.046875,0.25,0.0
0.0546875,0.25,0.0
0.0625,0.25,0.0
0.0703125,0.25,0.0
0.078125,0.25,0.0
0.0859375,0.25,0.0
0.09375,0.25,0.0
0.1015625,0.25,0.0
0.109375,0.25,0.0
0.1171875,0.25,0.0
0.125,0.25,0.0
0.1328125,0.25,0.0
0.140625,0.25,0.0
0.1484375,0.25,0.0
0.15625,0.25,0.0
0.1640625,0.25,0.0
0.171875,0.25,0.0
0.1796875,0.25,0.0
0.1875,0.25,0.0
0.1953125,0.25,0.0
0.203125,0.25,0.0
0.2109375,0.25,0.0
0.21875,0.25,0.0
0.2265625,0.25,0.0
0.234375,0.25,0.0
0.2421875,0.25,0.0
0.25,0.25,0.0
0.2578125,0.25,0.0
0.265625,0.25,0.0
0.2734375,0.25,0.0
0.28125,0.25,0.0
0.2890625,0.25,0.0
0.296875,0.25,0.0
0.3046875,0.25,0.0
0.3125,0.25,0.0
0.3203125,0.25,0.0
0.328125,0.25,0.0
0.3359375,0.25,0.0
0.34375,0.25,0.0
0.3515625,0.25,0.0
0.359375,0.25,0.0
0.3671875,0.25,0.0
0.375,0.25,0.0
0.3828125,0.25,0.0
0.390625,0.25,0.0
0.3984375,0.25,0.0
0.40625,0.25,0.0
0.4140625,0.25,0.0
0.421875,0.25,0.0
0.4296875,0.25,0.0
0.4375,0.25,0.0
0.4453125,0.25,0.0
0.453125,0.25,0.0
0.4609375,0.25,0.0
0.46875,0.25,0.0
0.4765625,0.25,0.0
0.484375,0.25,0.0
0.4921875,0.25,0.0
0.5,0.25,0.0
0.5078125,0.25,0.0
0.515625,0.25,0.0
0.5234375,0.25,0.0
0.53125,0.25,0.0
0.5390625,0.25,0.0
0.546875,0.25,0.0
0.5546875,0.25,0.0
0.5625,0.25,0.0
0.5703125,0.25,0.0
0.578125,0.25,0.0
0.5859375,0.25,0.0
0.59375,0.25,0.0
0.6015625,0.25,0.0
0.609375,0.25,0.0
0.6171875,0.25,0.0
0.625,0.25,0.0
0.6328125,0.25,0.0
0.640625,0.25,0.0
0.6484375,0.25,0.0
0.65625,0.25,0.0
0.6640625,0.25,0.0
0.671875,0.25,0.0
0.6796875,0.25,0.0
0.6875,0.25,0.0
0.6953125,0.25,0.0
0.703125,0.25,0.0
0.7109375,0.25,0.0
0.71875,0.25,0.0
0.7265625,0.25,0.0
0.734375,0.25,0.0
0.7421875,0.25,0.0
0.75,0.25,0.0
0.7578125,0.25,0.0
0.765625,0.25,0.0
0.7734375,0.25,0.0
0.78125,0.25,0.0
0.7890625,0.25,0.0
0.796875,0.25,0.0
0.8046875,0.25,0.0
0.8125,0.25,0.0
0.8203125,0.25,0.0
0.828125,0.25,0.0
0.8359375,0.25,0.0
0.84375,0.25,0.0
0.8515625,0.25,0.0
0.859375,0.25,0.0
0.8671875,0.25,0.0
0.875,0.25,0.0
0.8828125,0.25,0.0
0.890625,0.25,0.0
0.8984375,0.25,0.0
0.90625,0.25,0.0
0.9140625,0.25,0.0
0.921875,0.25,0.0
0.9296875,0.25,0.0
0.9375,0.25,0.0
0.9453125,0.25,0.0
0.953125,0.25,0.0
0.9609375,0.25,0.0
0.96875,0.25,0.0
0.9765625,0.25,0.0
0.984375,0.25,0.0
0.9921875,0.25,0.0

0.0,0.2578125,0.0
0.0078125,0.2578125,0.0
0.015625,0.2578125,0.0
0.0234375,0.2578125,0.0
0.03125,0.2578125,0.0
0.0390625,0.2578125,0.0
0.046875,0.2578125,0.0
0.0546875,0.2578125,0.0
0.0625,0.2578125,0.0
0.0703125,0.2578125,0.0
0.078125,0.2578125,0.0
0.0859375,0.2578125,0.0
0.09375,0.2578125,0.0
0.1015625,0.2578125,0.0
0.109375,0.2578125,0.0
0.1171875,0.2578125,0.0
0.125,0.2578125,0.0
0.1328125,0.2578125,0.0
0.140625,0.2578125,0.0
0.1484375,0.2578125,0.0
0.15625,0.2578125,0.0
0.1640625,0.2578125,0.0
0.171875,0.2578125,0.0
0.1796875,0.2578125,0.0
0.1875,0.2578125,0.0
0.1953125,0.2578125,0.0
0.203125,0.2578125,0.0
0.2109375,0.2578125,0.0
0.21875,0.2578125,0.0
0.2265625,0.2578125,0.0
0.234375,0.2578125,0.0
0.2421875,0.2578125,0.0
0.25,0.2578125,0.0
0.2578125,0.2578125,0.0
0.265625,0.2578125,0.0
0.2734375,0.2578125,0.0
0.28125,0.2578125,0.0
0.2890625,0.2578125,0.0
0.296875,0.2578125,0.0
0.3046875,0.2578125,0.0
0.3125,0.2578125,0.0
0.3203125,0.2578125,0.0
0.328125,0.2578125,0.0
0.3359375,0.2578125,0.0
0.34375,0.2578125,0.0
0.3515625,0.2578125,0.0
0.359375,0.2578125,0.0
0.3671875,0.2578125,0.0
0.375,0.2578125,0.0
0.3828125,0.2578125,0.0
0.390625,0.2578125,0.0
0.3984375,0.2578125,0.0
0.40625,0.2578125,0.0
0.4140625,0.2578125,0.0
0.421875,0.2578125,0.0
0.4296875,0.2578125,0.0
0.4375,0.2578125,0.0
0.4453125,0.2578125,0.0
0.453125,0.2578125,0.0
0.4609375,0.2578125,0.0
0.46875,0.2578125,0.0
0.4765625,0.2578125,0.0
0.484375,0.2578125,0.0
0.4921875,0.2578125,0.0
0.5,0.2578125,0.0
0.5078125,0.2578125,0.0
0.515625,0.2578125,0.0
0.5234375,0.2578125,0.0
0.53125,0.2578125,0.0
0.5390625,0.2578125,0.0
0.546875,0.2578125,0.0
0.5546875,0.2578125,0.0
0.5625,0.2578125,0.0
0.5703125,0.2578125,0.0
0.578125,0.2578125,0.0
0.5859375,0.2578125,0.0
0.59375,0.2578125,0.0
0.6015625,0.2578125,0.0
0.609375,0.2578125,0.0
0.6171875,0.2578125,0.0
0.625,0.2578125,0.0
0.6328125,0.2578125,0.0
0.640625,0.2578125,0.0
0.6484375,0.2578125,0.0
0.65625,0.2578125,0.0
0.6640625,0.2578125,0.0
0.671875,0.2578125,0.0
0.6796875,0.2578125,0.0
0.6875,0.2578125,0.0
0.6953125,0.2578125,0.0
0.703125,0.2578125,0.0
0.7109375,0.2578125,0.0
0.71875,0.2578125,0.0
0.7265625,0.2578125,0.0
0.734375,0.2578125,0.0
0.7421875,0.2578125,0.0
0.75,0.2578125,0.0
0.7578125,0.2578125,0.0
0.765625,0.2578125,0.0
0.7734375,0.2578125,0.0
0.78125,0.2578125,0.0
0.7890625,0.2578125,0.0
0.796875,0.2578125,0.0
0.8046875,0.2578125,0.0
0.8125,0.2578125,0.0
0.8203125,0.2578125,0.0
0.828125,0.2578125,0.0
0.8359375,0.2578125,0.0
0.84375,0.2578125,0.0
0.8515625,0.2578125,0.0
0.859375,0.2578125,0.0
0.8671875,0.2578125,0.0
0.875,0.2578125,0.0
0.8828125,0.2578125,0.0
0.890625,0.2578125,0.0
0.8984375,0.2578125,0.0
0.90625,0.2578125,0.0
0.9140625,0.2578125,0.0
0.921875,0.2578125,0.0
0.9296875,0.2578125,0.0
0.9375,0.2578125,0.0
0.9453125,0.2578125,0.0
0.953125,0.2578125,0.0
0.9609375,0.2578125,0.0
0.96875,0.2578125,0.0
0.9765625,0.2578125,0.0
0.984375,0.2578125,0.0
0.9921875,0.2578125,0.0

0.0,0.265625,0.0
0.0078125,0.265625,0.0
0.015625,0.265625,0.0
0.0234375,0.265625,0.0
0.03125,0.265625,0.0
0.0390625,0.265625,0.0
0.046875,0.265625,0.0
0.0546875,0.265625,0.0
0.0625,0.265625,0.0
0.0703125,0.265625,0.0
0.078125,0.265625,0.0
0.0859375,0.265625,0.0
0.09375,0.265625,0.0
0.1015625,0.265625,0.0
0.109375,0.265625,0.0
0.1171875,0.265625,0.0
0.125,0.265625,0.0
0.1328125,0.265625,0.0
0.140625,0.265625,0.0
0.1484375,0.265625,0.0
0.15625,0.265625,0.0
0.1640625,0.265625,0.0
0.171875,0.265625,0.0
0.1796875,0.265625,0.0
0.1875,0.265625,0.0
0.1953125,0.265625,0.0
0.203125,0.265625,0.0
0.2109375,0.265625,0.0
0.21875,0.265625,0.0
0.2265625,0.265625,0.0
0.234375,0.265625,0.0
0.2421875,0.265625,0.0
0.25,0.265625,0.0
0.2578125,0.265625,0.0
0.265625,0.265625,0.0
0.2734375,0.265625,0.0
0.28125,0.265625,0.0
0.2890625,0.265625,0.0
0.296875,0.265625,0.0
0.3046875,0.265625,0.0
0.3125,0.265625,0.0
0.3203125,0.265625,0.0
0.328125,0.265625,0.0
0.3359375,0.265625,0.0
0.34375,0.265625,0.0
0.3515625,0.265625,0.0
0.359375,0.265625,0.0
0.3671875,0.265625,0.0
0.375,0.265625,0.0
0.3828125,0.265625,0.0
0.390625,0.265625,0.0
0.3984375,0.265625,0.0
0.40625,0.265625,0.0
0.4140625,0.265625,0.0
0.421875,0.265625,0.0
0.4296875,0.265625,0.0
0.4375,0.265625,0.0
0.4453125,0.265625,0.0
0.453125,0.265625,0.0
0.4609375,0.265625,0.0
0.46875,0.265625,0.0
0.4765625,0.265625,0.0
0.484375,0.265625,0.0
0.4921875,0.265625,0.0
0.5,0.265625,0.0
0.5078125,0.265625,0.0
0.515625,0.265625,0.0
0.5234375,0.265625,0.0
0.53125,0.265625,0.0
0.5390625,0.265625,0.0
0.546875,0.265625,0.0
0.5546875,0.265625,0.0
0.5625,0.265625,0.0
0.5703125,0.265625,0.0
0.578125,0.265625,0.0
0.5859375,0.265625,0.0
0.59375,0.265625,0.0
0.6015625,0.265625,0.0
0.609375,0.265625,0.0
0.6171875,0.265625,0.0
0.625,0.265625,0.0
0.6328125,0.265625,0.0
0.640625,0.265625,0.0
0.6484375,0.265625,0.0
0.65625,0.265625,0.0
0.6640625,0.265625,0.0
0.671875,0.265625,0.0
0.6796875,0.265625,0.0
0.6875,0.265625,0.0
0.6953125,0.265625,0.0
0.703125,0.265625,0.0
0.7109375,0.265625,0.0
0.71875,0.265625,0.0
0.7265625,0.265625,0.0
0.734375,0.265625,0.0
0.7421875,0.265625,0.0
0.75,0.265625,0.0
0.7578125,0.265625,0.0
0.765625,0.265625,0.0
0.7734375,0.265625,0.0
0.78125,0.265625,0.0
0.7890625,0.265625,0.0
0.796875,0.265625,0.0
0.8046875,0.265625,0.0
0.8125,0.265625,0.0
0.8203125,0.265625,0.0
0.828125,0.265625,0.0
0.8359375,0.265625,0.0
0.84375,0.265625,0.0
0.8515625,0.265625,0.0
0.859375,0.265625,0.0
0.8671875,0.265625,0.0
0.875,0.265625,0.0
0.8828125,0.265625,0.0
0.890625,0.265625,0.0
0.8984375,0.265625,0.0
0.90625,0.265625,0.0
0.9140625,0.265625,0.0
0.921875,0.265625,0.0
0.9296875,0.265625,0.0
0.9375,0.265625,0.0
0.9453125,0.265625,0.0
0.953125,0.265625,0.0
0.9609375,0.265625,0.0
0.96875,0.265625,0.0
0.9765625,0.265625,0.0
0.984375,0.265625,0.0
0.9921875,0.265625,0.0

0.0,0.2734375,0.0
0.0078125,0.2734375,0.0
0.015625,0.2734375,0.0
0.0234375,0.2734375,0.0
0.03125,0.2734375,0.0
0.0390625,0.2734375,0.0
0.046875,0.2734375,0.0
0.0546875,0.2734375,0.0
0.0625,0.2734375,0.0
0.0703125,0.2734375,0.0
0.078125,0.2734375,0.0
0.0859375,0.2734375,0.0
0.09375,0.2734375,0.0
0.1015625,0.2734375,0.0
0.109375,0.2734375,0.0
0.1171875,0.2734375,0.0
0.125,0.2734375,0.0
0.1328125,0.2734375,0.0
0.140625,0.2734375,0.0
0.1484375,0.2734375,0.0
0.15625,0.2734375,0.0
0.1640625,0.2734375,0.0
0.171875,0.2734375,0.0
0.1796875,0.2734375,0.0
0.1875,0.2734375,0.0
0.1953125,0.2734375,0.0
0.203125,0.2734375,0.0
0.2109375,0.2734375,0.0
0.21875,0.2734375,0.0
0.2265625,0.2734375,0.0
0.234375,0.2734375,0.0
0.2421875,0.2734375,0.0
0.25,0.2734375,0.0
0.2578125,0.2734375,0.0
0.265625,0.2734375,0.0
0.2734375,0.2734375,0.0
0.28125,0.2734375,0.0
0.2890625,0.2734375,0.0
0.296875,0.2734375,0.0
0.3046875,0.2734375,0.0
0.3125,0.2734375,0.0
0.3203125,0.2734375,0.0
0.328125,0.2734375,0.0
0.3359375,0.2734375,0.0
0.34375,0.2734375,0.0
0.3515625,0.2734375,0.0
0.359375,0.2734375,0.0
0.3671875,0.2734375,0.0
0.375,0.2734375,0.0
0.3828125,0.2734375,0.0
0.390625,0.2734375,0.0
0.3984375,0.2734375,0.0
0.40625,0.2734375,0.0
0.4140625,0.2734375,0.0
0.421875,0.2734375,0.0
0.4296875,0.2734375,0.0
0.4375,0.2734375,0.0
0.4453125,0.2734375,0.0
0.453125,0.2734375,0.0
0.4609375,0.2734375,0.0
0.46875,0.2734375,0.0
0.4765625,0.2734375,0.0
0.484375,0.2734375,0.0
0.4921875,0.2734375,0.0
0.5,0.2734375,0.0
0.5078125,0.2734375,0.0
0.515625,0.2734375,0.0
0.5234375,0.2734375,0.0
0.53125,0.2734375,0.0
0.5390625,0.2734375,0.0
0.546875,0.2734375,0.0
0.5546875,0.2734375,0.0
0.5625,0.2734375,0.0
0.5703125,0.2734375,0.0
0.578125,0.2734375,0.0
0.5859375,0.2734375,0.0
0.59375,0.2734375,0.0
0.6015625,0.2734375,0.0
0.609375,0.2734375,0.0
0.6171875,0.2734375,0.0
0.625,0.2734375,0.0
0.6328125,0.2734375,0.0
0.640625,0.2734375,0.0
0.6484375,0.2734375,0.0
0.65625,0.2734375,0.0
0.6640625,0.2734375,0.0
0.671875,0.2734375,0.0
0.6796875,0.2734375,0.0
0.6875,0.2734375,0.0
0.6953125,0.2734375,0.0
0.703125,0.2734375,0.0
0.7109375,0.2734375,0.0
0.71875,0.2734375,0.0
0.7265625,0.2734375,0.0
0.734375,0.2734375,0.0
0.7421875,0.2734375,0.0
0.75,0.2734375,0.0
0.7578125,0.2734375,0.0
0.765625,0.2734375,0.0
0.7734375,0.2734375,0.0
0.78125,0.2734375,0.0
0.7890625,0.2734375,0.0
0.796875,0.2734375,0.0
0.8046875,0.2734375,0.0
0.8125,0.2734375,0.0
0.8203125,0.2734375,0.0
0.828125,0.2734375,0.0
0.8359375,0.2734375,0.0
0.84375,0.2734375,0.0
0.8515625,0.2734375,0.0
0.859375,0.2734375,0.0
0.8671875,0.2734375,0.0
0.875,0.2734375,0.0
0.8828125,0.2734375,0.0
0.890625,0.2734375,0.0
0.8984375,0.2734375,0.0
0.90625,0.2734375,0.0
0.9140625,0.2734375,0.0
0.921875,0.2734375,0.0
0.9296875,0.2734375,0.0
0.9375,0.2734375,0.0
0.9453125,0.2734375,0.0
0.953125,0.2734375,0.0
0.9609375,0.2734375,0.0
0.96875,0.2734375,0.0
0.9765625,0.2734375,0.0
0.984375,0.2734375,0.0
0.9921875,0.2734375,0.0

0.0,0.28125,0.0
0.0078125,0.28125,0.0
0.015625,0.28125,0.0
0.0234375,0.28125,0.0
0.03125,0.28125,0.0
0.0390625,0.28125,0.0
0.046875,0.28125,0.0
0.0546875,0.28125,0.0
0.0625,0.28125,0.0
0.0703125,0.28125,0.0
0.078125,0.28125,0.0
0.0859375,0.28125,0.0
0.09375,0.28125,0.0
0.1015625,0.28125,0.0
0.109375,0.28125,0.0
0.1171875,0.28125,0.0
0.125,0.28125,0.0
0.1328125,0.28125,0.0
0.140625,0.28125,0.0
0.1484375,0.28125,0.0
0.15625,0.28125,0.0
0.1640625,0.28125,0.0
0.171875,0.28125,0.0
0.1796875,0.28125,0.0
0.1875,0.28125,0.0
0.1953125,0.28125,0.0
0.203125,0.28125,0.0
0.2109375,0.28125,0.0
0.21875,0.28125,0.0
0.2265625,0.28125,0.0
0.234375,0.28125,0.0
0.2421875,0.28125,0.0
0.25,0.28125,0.0
0.2578125,0.28125,0.0
0.265625,0.28125,0.0
0.2734375,0.28125,0.0
0.28125,0.28125,0.0
0.2890625,0.28125,0.0
0.296875,0.28125,0.0
0.3046875,0.28125,0.0
0.3125,0.28125,0.0
0.3203125,0.28125,0.0
0.328125,0.28125,0.0
0.3359375,0.28125,0.0
0.34375,0.28125,0.0
0.3515625,0.28125,0.0
0.359375,0.28125,0.0
0.3671875,0.28125,0.0
0.375,0.28125,0.0
0.3828125,0.28125,0.0
0.390625,0.28125,0.0
0.3984375,0.28125,0.0
0.40625,0.28125,0.0
0.4140625,0.28125,0.0
0.421875,0.28125,0.0
0.4296875,0.28125,0.0
0.4375,0.28125,0.0
0.4453125,0.28125,0.0
0.453125,0.28125,0.0
0.4609375,0.28125,0.0
0.46875,0.28125,0.0
0.4765625,0.28125,0.0
0.484375,0.28125,0.0
0.4921875,0.28125,0.0
0.5,0.28125,0.0
0.5078125,0.28125,0.0
0.515625,0.28125,0.0
0.5234375,0.28125,0.0
0.53125,0.28125,0.0
0.5390625,0.28125,0.0
0.546875,0.28125,0.0
0.5546875,0.28125,0.0
0.5625,0.28125,0.0
0.5703125,0.28125,0.0
0.578125,0.28125,0.0
0.5859375,0.28125,0.0
0.59375,0.28125,0.0
0.6015625,0.28125,0.0
0.609375,0.28125,0.0
0.6171875,0.28125,0.0
0.625,0.28125,0.0
0.6328125,0.28125,0.0
0.640625,0.28125,0.0
0.6484375,0.28125,0.0
0.65625,0.28125,0.0
0.6640625,0.28125,0.0
0.671875,0.28125,0.0
0.6796875,0.28125,0.0
0.6875,0.28125,0.0
0.6953125,0.28125,0.0
0.703125,0.28125,0.0
0.7109375,0.28125,0.0
0.71875,0.28125,0.0
0.7265625,0.28125,0.0
0.734375,0.28125,0.0
0.7421875,0.28125,0.0
0.75,0.28125,0.0
0.7578125,0.28125,0.0
0.765625,0.28125,0.0
0.7734375,0.28125,0.0
0.78125,0.28125,0.0
0.7890625,0.28125,0.0
0.796875,0.28125,0.0
0.8046875,0.28125,0.0
0.8125,0.28125,0.0
0.8203125,0.28125,0.0
0.828125,0.28125,0.0
0.8359375,0.28125,0.0
0.84375,0.28125,0.0
0.8515625,0.28125,0.0
0.859375,0.28125,0.0
0.8671875,0.28125,0.0
0.875,0.28125,0.0
0.8828125,0.28125,0.0
0.890625,0.28125,0.0
0.8984375,0.28125,0.0
0.90625,0.28125,0.0
0.9140625,0.28125,0.0
0.921875,0.28125,0.0
0.9296875,0.28125,0.0
0.9375,0.28125,0.0
0.9453125,0.28125,0.0
0.953125,0.28125,0.0
0.9609375,0.28125,0.0
0.96875,0.28125,0.0
0.9765625,0.28125,0.0
0.984375,0.28125,0.0
0.9921875,0.28125,0.0

0.0,0.2890625,0.0
0.0078125,0.2890625,0.0
0.015625,0.2890625,0.0
0.0234375,0.2890625,0.0
0.03125,0.2890625,0.0
0.0390625,0.2890625,0.0
0.046875,0.2890625,0.0
0.0546875,0.2890625,0.0
0.0625,0.2890625,0.0
0.0703125,0.2890625,0.0
0.078125,0.2890625,0.0
0.0859375,0.2890625,0.0
0.09375,0.2890625,0.0
0.1015625,0.2890625,0.0
0.109375,0.2890625,0.0
0.1171875,0.2890625,0.0
0.125,0.2890625,0.0
0.1328125,0.2890625,0.0
0.140625,0.2890625,0.0
0.1484375,0.2890625,0.0
0.15625,0.2890625,0.0
0.1640625,0.2890625,0.0
0.171875,0.2890625,0.0
0.1796875,0.2890625,0.0
0.1875,0.2890625,0.0
0.1953125,0.2890625,0.0
0.203125,0.2890625,0.0
0.2109375,0.2890625,0.0
0.21875,0.2890625,0.0
0.2265625,0.2890625,0.0
0.234375,0.2890625,0.0
0.2421875,0.2890625,0.0
0.25,0.2890625,0.0
0.2578125,0.2890625,0.0
0.265625,0.2890625,0.0
0.2734375,0.2890625,0.0
0.28125,0.2890625,0.0
0.2890625,0.2890625,0.0
0.296875,0.2890625,0.0
0.3046875,0.2890625,0.0
0.3125,0.2890625,0.0
0.3203125,0.2890625,0.0
0.328125,0.2890625,0.0
0.3359375,0.2890625,0.0
0.34375,0.2890625,0.0
0.3515625,0.2890625,0.0
0.359375,0.2890625,0.0
0.3671875,0.2890625,0.0
0.375,0.2890625,0.0
0.3828125,0.2890625,0.0
0.390625,0.2890625,0.0
0.3984375,0.2890625,0.0
0.40625,0.2890625,0.0
0.4140625,0.2890625,0.0
0.421875,0.2890625,0.0
0.4296875,0.2890625,0.0
0.4375,0.2890625,0.0
0.4453125,0.2890625,0.0
0.453125,0.2890625,0.0
0.4609375,0.2890625,0.0
0.46875,0.2890625,0.0
0.4765625,0.2890625,0.0
0.484375,0.2890625,0.0
0.4921875,0.2890625,0.0
0.5,0.2890625,0.0
0.5078125,0.2890625,0.0
0.515625,0.2890625,0.0
0.5234375,0.2890625,0.0
0.53125,0.2890625,0.0
0.5390625,0.2890625,0.0
0.546875,0.2890625,0.0
0.5546875,0.2890625,0.0
0.5625,0.2890625,0.0
0.5703125,0.2890625,0.0
0.578125,0.2890625,0.0
0.5859375,0.2890625,0.0
0.59375,0.2890625,0.0
0.6015625,0.2890625,0.0
0.609375,0.2890625,0.0
0.6171875,0.2890625,0.0
0.625,0.2890625,0.0
0.6328125,0.2890625,0.0
0.640625,0.2890625,0.0
0.6484375,0.2890625,0.0
0.65625,0.2890625,0.0
0.6640625,0.2890625,0.0
0.671875,0.2890625,0.0
0.6796875,0.2890625,0.0
0.6875,0.2890625,0.0
0.6953125,0.2890625,0.0
0.703125,0.2890625,0.0
0.7109375,0.2890625,0.0
0.71875,0.2890625,0.0
0.7265625,0.2890625,0.0
0.734375,0.2890625,0.0
0.7421875,0.2890625,0.0
0.75,0.2890625,0.0
0.7578125,0.2890625,0.0
0.765625,0.2890625,0.0
0.7734375,0.2890625,0.0
0.78125,0.2890625,0.0
0.7890625,0.2890625,0.0
0.796875,0.2890625,0.0
0.8046875,0.2890625,0.0
0.8125,0.2890625,0.0
0.8203125,0.2890625,0.0
0.828125,0.2890625,0.0
0.8359375,0.2890625,0.0
0.84375,0.2890625,0.0
0.8515625,0.2890625,0.0
0.859375,0.2890625,0.0
0.8671875,0.2890625,0.0
0.875,0.2890625,0.0
0.8828125,0.2890625,0.0
0.890625,0.2890625,0.0
0.8984375,0.2890625,0.0
0.90625,0.2890625,0.0
0.9140625,0.2890625,0.0
0.921875,0.2890625,0.0
0.9296875,0.2890625,0.0
0.9375,0.2890625,0.0
0.9453125,0.2890625,0.0
0.953125,0.2890625,0.0
0.9609375,0.2890625,0.0
0.96875,0.2890625,0.0
0.9765625,0.2890625,0.0
0.984375,0.2890625,0.0
0.9921875,0.2890625,0.0

0.0,0.296875,0.0
0.0078125,0.296875,0.0
0.015625,0.296875,0.0
0.0234375,0.296875,0.0
0.03125,0.296875,0.0
0.0390625,0.296875,0.0
0.046875,0.296875,0.0
0.0546875,0.296875,0.0
0.0625,0.296875,0.0
0.0703125,0.296875,0.0
0.078125,0.296875,0.0
0.0859375,0.296875,0.0
0.09375,0.296875,0.0
0.1015625,0.296875,0.0
0.109375,0.296875,0.0
0.1171875,0.296875,0.0
0.125,0.296875,0.0
0.1328125,0.296875,0.0
0.140625,0.296875,0.0
0.1484375,0.296875,0.0
0.15625,0.296875,0.0
0.1640625,0.296875,0.0
0.171875,0.296875,0.0
0.1796875,0.296875,0.0
0.1875,0.296875,0.0
0.1953125,0.296875,0.0
0.203125,0.296875,0.0
0.2109375,0.296875,0.0
0.21875,0.296875,0.0
0.2265625,0.296875,0.0
0.234375,0.296875,0.0
0.2421875,0.296875,0.0
0.25,0.296875,0.0
0.2578125,0.296875,0.0
0.265625,0.296875,0.0
0.2734375,0.296875,0.0
0.28125,0.296875,0.0
0.2890625,0.296875,0.0
0.296875,0.296875,0.0
0.3046875,0.296875,0.0
0.3125,0.296875,0.0
0.3203125,0.296875,0.0
0.328125,0.296875,0.0
0.3359375,0.296875,0.0
0.34375,0.296875,0.0
0.3515625,0.296875,0.0
0.359375,0.296875,0.0
0.3671875,0.296875,0.0
0.375,0.296875,0.0
0.3828125,0.296875,0.0
0.390625,0.296875,0.0
0.3984375,0.296875,0.0
0.40625,0.296875,0.0
0.4140625,0.296875,0.0
0.421875,0.296875,0.0
0.4296875,0.296875,0.0
0.4375,0.296875,0.0
0.4453125,0.296875,0.0
0.453125,0.296875,0.0
0.4609375,0.296875,0.0
0.46875,0.296875,0.0
0.4765625,0.296875,0.0
0.484375,0.296875,0.0
0.4921875,0.296875,0.0
0.5,0.296875,0.0
0.5078125,0.296875,0.0
0.515625,0.296875,0.0
0.5234375,0.296875,0.0
0.53125,0.296875,0.0
0.5390625,0.296875,0.0
0.546875,0.296875,0.0
0.5546875,0.296875,0.0
0.5625,0.296875,0.0
0.5703125,0.296875,0.0
0.578125,0.296875,0.0
0.5859375,0.296875,0.0
0.59375,0.296875,0.0
0.6015625,0.296875,0.0
0.609375,0.296875,0.0
0.6171875,0.296875,0.0
0.625,0.296875,0.0
0.6328125,0.296875,0.0
0.640625,0.296875,0.0
0.6484375,0.296875,0.0
0.65625,0.296875,0.0
0.6640625,0.296875,0.0
0.671875,0.296875,0.0
0.6796875,0.296875,0.0
0.6875,0.296875,0.0
0.6953125,0.296875,0.0
0.703125,0.296875,0.0
0.7109375,0.296875,0.0
0.71875,0.296875,0.0
0.7265625,0.296875,0.0
0.734375,0.296875,0.0
0.7421875,0.296875,0.0
0.75,0.296875,0.0
0.7578125,0.296875,0.0
0.765625,0.296875,0.0
0.7734375,0.296875,0.0
0.78125,0.296875,0.0
0.7890625,0.296875,0.0
0.796875,0.296875,0.0
0.8046875,0.296875,0.0
0.8125,0.296875,0.0
0.8203125,0.296875,0.0
0.828125,0.296875,0.0
0.8359375,0.296875,0.0
0.84375,0.296875,0.0
0.8515625,0.296875,0.0
0.859375,0.296875,0.0
0.8671875,0.296875,0.0
0.875,0.296875,0.0
0.8828125,0.296875,0.0
0.890625,0.296875,0.0
0.8984375,0.296875,0.0
0.90625,0.296875,0.0
0.9140625,0.296875,0.0
0.921875,0.296875,0.0
0.9296875,0.296875,0.0
0.9375,0.296875,0.0
0.9453125,0.296875,0.0
0.953125,0.296875,0.0
0.9609375,0.296875,0.0
0.96875,0.296875,0.0
0.9765625,0.296875,0.0
0.984375,0.296875,0.0
0.9921875,0.296875,0.0

0.0,0.3046875,0.0
0.0078125,0.3046875,0.0
0.015625,0.3046875,0.0
0.0234375,0.3046875,0.0
0.03125,0.3046875,0.0
0.0390625,0.3046875,0.0
0.046875,0.3046875,0.0
0.0546875,0.3046875,0.0
0.0625,0.3046875,0.0
0.0703125,0.3046875,0.0
0.078125,0.3046875,0.0
0.0859375,0.3046875,0.0
0.09375,0.3046875,0.0
0.1015625,0.3046875,0.0
0.109375,0.3046875,0.0
0.1171875,0.3046875,0.0
0.125,0.3046875,0.0
0.1328125,0.3046875,0.0
0.140625,0.3046875,0.0
0.1484375,0.3046875,0.0
0.15625,0.3046875,0.0
0.1640625,0.3046875,0.0
0.171875,0.3046875,0.0
0.1796875,0.3046875,0.0
0.1875,0.3046875,0.0
0.1953125,0.3046875,0.0
0.203125,0.3046875,0.0
0.2109375,0.3046875,0.0
0.21875,0.3046875,0.0
0.2265625,0.3046875,0.0
0.234375,0.3046875,0.0
0.2421875,0.3046875,0.0
0.25,0.3046875,0.0
0.2578125,0.3046875,0.0
0.265625,0.3046875,0.0
0.2734375,0.3046875,0.0
0.28125,0.3046875,0.0
0.2890625,0.3046875,0.0
0.296875,0.3046875,0.0
0.3046875,0.3046875,0.0
0.3125,0.3046875,0.0
0.3203125,0.3046875,0.0
0.328125,0.3046875,0.0
0.3359375,0.3046875,0.0
0.34375,0.3046875,0.0
0.3515625,0.3046875,0.0
0.359375,0.3046875,0.0
0.3671875,0.3046875,0.0
0.375,0.3046875,0.0
0.3828125,0.3046875,0.0
0.390625,0.3046875,0.0
0.3984375,0.3046875,0.0
0.40625,0.3046875,0.0
0.4140625,0.3046875,0.0
0.421875,0.3046875,0.0
0.4296875,0.3046875,0.0
0.4375,0.3046875,0.0
0.4453125,0.3046875,0.0
0.453125,0.3046875,0.0
0.4609375,0.3046875,0.0
0.46875,0.3046875,0.0
0.4765625,0.3046875,0.0
0.484375,0.3046875,0.0
0.4921875,0.3046875,0.0
0.5,0.3046875,0.0
0.5078125,0.3046875,0.0
0.515625,0.3046875,0.0
0.5234375,0.3046875,0.0
0.53125,0.3046875,0.0
0.5390625,0.3046875,0.0
0.546875,0.3046875,0.0
0.5546875,0.3046875,0.0
0.5625,0.3046875,0.0
0.5703125,0.3046875,0.0
0.578125,0.3046875,0.0
0.5859375,0.3046875,0.0
0.59375,0.3046875,0.0
0.6015625,0.3046875,0.0
0.609375,0.3046875,0.0
0.6171875,0.3046875,0.0
0.625,0.3046875,0.0
0.6328125,0.3046875,0.0
0.640625,0.3046875,0.0
0.6484375,0.3046875,0.0
0.65625,0.3046875,0.0
0.6640625,0.3046875,0.0
0.671875,0.3046875,0.0
0.6796875,0.3046875,0.0
0.6875,0.3046875,0.0
0.6953125,0.3046875,0.0
0.703125,0.3046875,0.0
0.7109375,0.3046875,0.0
0.71875,0.3046875,0.0
0.7265625,0.3046875,0.0
0.734375,0.3046875,0.0
0.7421875,0.3046875,0.0
0.75,0.3046875,0.0
0.7578125,0.3046875,0.0
0.765625,0.3046875,0.0
0.7734375,0.3046875,0.0
0.78125,0.3046875,0.0
0.7890625,0.3046875,0.0
0.796875,0.3046875,0.0
0.8046875,0.3046875,0.0
0.8125,0.3046875,0.0
0.8203125,0.3046875,0.0
0.828125,0.3046875,0.0
0.8359375,0.3046875,0.0
0.84375,0.3046875,0.0
0.8515625,0.3046875,0.0
0.859375,0.3046875,0.0
0.8671875,0.3046875,0.0
0.875,0.3046875,0.0
0.8828125,0.3046875,0.0
0.890625,0.3046875,0.0
0.8984375,0.3046875,0.0
0.90625,0.3046875,0.0
0.9140625,0.3046875,0.0
0.921875,0.3046875,0.0
0.9296875,0.3046875,0.0
0.9375,0.3046875,0.0
0.9453125,0.3046875,0.0
0.953125,0.3046875,0.0
0.9609375,0.3046875,0.0
0.96875,0.3046875,0.0
0.9765625,0.3046875,0.0
0.984375,0.3046875,0.0
0.9921875,0.3046875,0.0

0.0,0.3125,0.0
0.0078125,0.3125,0.0
0.015625,0.3125,0.0
0.0234375,0.3125,0.0
0.03125,0.3125,0.0
0.0390625,0.3125,0.0
0.046875,0.3125,0.0
0.0546875,0.3125,0.0
0.0625,0.3125,0.0
0.0703125,0.3125,0.0
0.078125,0.3125,0.0
0.0859375,0.3125,0.0
0.09375,0.3125,0.0
0.1015625,0.3125,0.0
0.109375,0.3125,0.0
0.1171875,0.3125,0.0
0.125,0.3125,0.0
0.1328125,0.3125,0.0
0.140625,0.3125,0.0
0.1484375,0.3125,0.0
0.15625,0.3125,0.0
0.1640625,0.3125,0.0
0.171875,0.3125,0.0
0.1796875,0.3125,0.0
0.1875,0.3125,0.0
0.1953125,0.3125,0.0
0.203125,0.3125,0.0
0.2109375,0.3125,0.0
0.21875,0.3125,0.0
0.2265625,0.3125,0.0
0.234375,0.3125,0.0
0.2421875,0.3125,0.0
0.25,0.3125,0.0
0.2578125,0.3125,0.0
0.265625,0.3125,0.0
0.2734375,0.3125,0.0
0.28125,0.3125,0.0
0.2890625,0.3125,0.0
0.296875,0.3125,0.0
0.3046875,0.3125,0.0
0.3125,0.3125,0.0
0.3203125,0.3125,0.0
0.328125,0.3125,0.0
0.3359375,0.3125,0.0
0.34375,0.3125,0.0
0.3515625,0.3125,0.0
0.359375,0.3125,0.0
0.3671875,0.3125,0.0
0.375,0.3125,0.0
0.3828125,0.3125,0.0
0.390625,0.3125,0.0
0.3984375,0.3125,0.0
0.40625,0.3125,0.0
0.4140625,0.3125,0.0
0.421875,0.3125,0.0
0.4296875,0.3125,0.0
0.4375,0.3125,0.0
0.4453125,0.3125,0.0
0.453125,0.3125,0.0
0.4609375,0.3125,0.0
0.46875,0.3125,0.0
0.4765625,0.3125,0.0
0.484375,0.3125,0.0
0.4921875,0.3125,0.0
0.5,0.3125,0.0
0.5078125,0.3125,8.192e-06
0.515625,0.3125,0.0
0.5234375,0.3125,0.0
0.53125,0.3125,0.0
0.5390625,0.3125,0.0
0.546875,0.3125,0.0
0.5546875,0.3125,0.0
0.5625,0.3125,0.0
0.5703125,0.3125,0.0
0.578125,0.3125,0.0
0.5859375,0.3125,0.0
0.59375,0.3125,0.0
0.6015625,0.3125,0.0
0.609375,0.3125,0.0
0.6171875,0.3125,0.0
0.625,0.3125,0.0
0.6328125,0.3125,0.0
0.640625,0.3125,0.0
0.6484375,0.3125,0.0
0.65625,0.3125,0.0
0.6640625,0.3125,0.0
0.671875,0.3125,0.0
0.6796875,0.3125,0.0
0.6875,0.3125,0.0
0.6953125,0.3125,0.0
0.703125,0.3125,0.0
0.7109375,0.3125,0.0
0.71875,0.3125,0.0
0.7265625,0.3125,0.0
0.734375,0.3125,0.0
0.7421875,0.3125,0.0
0.75,0.3125,0.0
0.7578125,0.3125,0.0
0.765625,0.3125,0.0
0.7734375,0.3125,0.0
0.78125,0.3125,0.0
0.7890625,0.3125,0.0
0.796875,0.3125,0.0
0.8046875,0.3125,0.0
0.8125,0.3125,0.0
0.8203125,0.3125,0.0
0.828125,0.3125,0.0
0.8359375,0.3125,0.0
0.84375,0.3125,0.0
0.8515625,0.3125,0.0
0.859375,0.3125,0.0
0.8671875,0.3125,0.0
0.875,0.3125,0.0
0.8828125,0.3125,0.0
0.890625,0.3125,0.0
0.8984375,0.3125,0.0
0.90625,0.3125,0.0
0.9140625,0.3125,0.0
0.921875,0.3125,0.0
0.9296875,0.3125,0.0
0.9375,0.3125,0.0
0.9453125,0.3125,0.0
0.953125,0.3125,0.0
0.9609375,0.3125,0.0
0.96875,0.3125,0.0
0.9765625,0.3125,0.0
0.984375,0.3125,0.0
0.9921875,0.3125,0.0

0.0,0.3203125,0.0
0.0078125,0.3203125,0.0
0.015625,0.3203125,0.0
0.0234375,0.3203125,0.0
0.03125,0.3203125,0.0
0.0390625,0.3203125,0.0
0.046875,0.3203125,0.0
0.0546875,0.3203125,0.0
0.0625,0.3203125,0.0
0.0703125,0.3203125,0.0
0.078125,0.3203125,0.0
0.0859375,0.3203125,0.0
0.09375,0.3203125,0.0
0.1015625,0.3203125,0.0
0.109375,0.3203125,0.0
0.1171875,0.3203125,0.0
0.125,0.3203125,0.0
0.1328125,0.3203125,0.0
0.140625,0.3203125,0.0
0.1484375,0.3203125,0.0
0.15625,0.3203125,0.0
0.1640625,0.3203125,0.0
0.171875,0.3203125,0.0
0.1796875,0.3203125,0.0
0.1875,0.3203125,0.0
0.1953125,0.3203125,0.0
0.203125,0.3203125,0.0
0.2109375,0.3203125,0.0
0.21875,0.3203125,0.0
0.2265625,0.3203125,0.0
0.234375,0.3203125,0.0
0.2421875,0.3203125,0.0
0.25,0.3203125,0.0
0.2578125,0.3203125,0.0
0.265625,0.3203125,0.0
0.2734375,0.3203125,0.0
0.28125,0.3203125,0.0
0.2890625,0.3203125,0.0
0.296875,0.3203125,0.0
0.3046875,0.3203125,0.0
0.3125,0.3203125,0.0
0.3203125,0.3203125,0.0
0.328125,0.3203125,0.0
0.3359375,0.3203125,0.0
0.34375,0.3203125,0.0
0.3515625,0.3203125,0.0
0.359375,0.3203125,0.0
0.3671875,0.3203125,0.0
0.375,0.3203125,0.0
0.3828125,0.3203125,0.0
0.390625,0.3203125,0.0
0.3984375,0.3203125,0.0
0.40625,0.3203125,0.0
0.4140625,0.3203125,0.0
0.421875,0.3203125,0.0
0.4296875,0.3203125,0.0
0.4375,0.3203125,0.0
0.4453125,0.3203125,0.0
0.453125,0.3203125,0.0
0.4609375,0.3203125,0.0
0.46875,0.3203125,0.0
0.4765625,0.3203125,0.0
0.484375,0.3203125,0.0
0.4921875,0.3203125,0.0
0.5,0.3203125,0.0
0.5078125,0.3203125,0.0
0.515625,0.3203125,-8.192e-06
0.5234375,0.3203125,0.0
0.53125,0.3203125,0.0
0.5390625,0.3203125,0.0
0.546875,0.3203125,1.6384e-05
0.5546875,0.3203125,0.0
0.5625,0.3203125,0.0
0.5703125,0.3203125,0.0
0.578125,0.3203125,0.0
0.5859375,0.3203125,0.0
0.59375,0.3203125,0.0
0.6015625,0.3203125,0.0
0.609375,0.3203125,0.0
0.6171875,0.3203125,0.0
0.625,0.3203125,0.0
0.6328125,0.3203125,0.0
0.640625,0.3203125,0.0
0.6484375,0.3203125,0.0
0.65625,0.3203125,0.0
0.6640625,0.3203125,0.0
0.671875,0.3203125,0.0
0.6796875,0.3203125,0.0
0.6875,0.3203125,0.0
0.6953125,0.3203125,0.0
0.703125,0.3203125,0.0
0.7109375,0.3203125,0.0
0.71875,0.3203125,0.0
0.7265625,0.3203125,0.0
0.734375,0.3203125,0.0
0.7421875,0.3203125,0.0
0.75,0.3203125,0.0
0.7578125,0.3203125,0.0
0.765625,0.3203125,0.0
0.7734375,0.3203125,0.0
0.78125,0.3203125,0.0
0.7890625,0.3203125,0.0
0.796875,0.3203125,0.0
0.8046875,0.3203125,0.0
0.8125,0.3203125,0.0
0.8203125,0.3203125,0.0
0.828125,0.3203125,0.0
0.8359375,0.3203125,0.0
0.84375,0.3203125,0.0
0.8515625,0.3203125,0.0
0.859375,0.3203125,0.0
0.8671875,0.3203125,0.0
0.875,0.3203125,0.0
0.8828125,0.3203125,0.0
0.890625,0.3203125,0.0
0.8984375,0.3203125,0.0
0.90625,0.3203125,0.0
0.9140625,0.3203125,0.0
0.921875,0.3203125,0.0
0.9296875,0.3203125,0.0
0.9375,0.3203125,0.0
0.9453125,0.3203125,0.0
0.953125,0.3203125,0.0
0.9609375,0.3203125,0.0
0.96875,0.3203125,0.0
0.9765625,0.3203125,0.0
0.984375,0.3203125,0.0
0.9921875,0.3203125,0.0

0.0,0.328125,0.0
0.0078125,0.328125,0.0
0.015625,0.328125,0.0
0.0234375,0.328125,0.0
0.03125,0.328125,0.0
0.0390625,0.328125,0.0
0.046875,0.328125,0.0
0.0546875,0.328125,0.0
0.0625,0.328125,0.0
0.0703125,0.328125,0.0
0.078125,0.328125,0.0
0.0859375,0.328125,0.0
0.09375,0.328125,0.0
0.1015625,0.328125,0.0
0.109375,0.328125,0.0
0.1171875,0.328125,0.0
0.125,0.328125,0.0
0.1328125,0.328125,0.0
0.140625,0.328125,0.0
0.1484375,0.328125,0.0
0.15625,0.328125,0.0
0.1640625,0.328125,0.0
0.171875,0.328125,0.0
0.1796875,0.328125,0.0
0.1875,0.328125,0.0
0.1953125,0.328125,0.0
0.203125,0.328125,0.0
0.2109375,0.328125,0.0
0.21875,0.328125,0.0
0.2265625,0.328125,0.0
0.234375,0.328125,0.0
0.2421875,0.328125,0.0
0.25,0.328125,0.0
0.2578125,0.328125,0.0
0.265625,0.328125,0.0
0.2734375,0.328125,0.0
0.28125,0.328125,0.0
0.2890625,0.328125,0.0
0.296875,0.328125,0.0
0.3046875,0.328125,0.0
0.3125,0.328125,0.0
0.3203125,0.328125,0.0
0.328125,0.328125,0.0
0.3359375,0.328125,0.0
0.34375,0.328125,0.0
0.3515625,0.328125,0.0
0.359375,0.328125,0.0
0.3671875,0.328125,0.0
0.375,0.328125,0.0
0.3828125,0.328125,0.0
0.390625,0.328125,0.0
0.3984375,0.328125,0.0
0.40625,0.328125,0.0
0.4140625,0.328125,0.0
0.421875,0.328125,0.0
0.4296875,0.328125,0.0
0.4375,0.328125,0.0
0.4453125,0.328125,0.0
0.453125,0.328125,0.0
0.4609375,0.328125,0.0
0.46875,0.328125,0.0
0.4765625,0.328125,0.0
0.484375,0.328125,-8.192e-06
0.4921875,0.328125,-8.192e-06
0.5,0.328125,0.0
0.5078125,0.328125,0.0
0.515625,0.328125,0.0
0.5234375,0.328125,8.192e-06
0.53125,0.328125,0.0
0.5390625,0.328125,0.0
0.546875,0.328125,0.0
0.5546875,0.328125,0.0
0.5625,0.328125,0.0
0.5703125,0.328125,0.0
0.578125,0.328125,0.0
0.5859375,0.328125,0.0
0.59375,0.328125,0.0
0.6015625,0.328125,0.0
0.609375,0.328125,0.0
0.6171875,0.328125,0.0
0.625,0.328125,0.0
0.6328125,0.328125,0.0
0.640625,0.328125,0.0
0.6484375,0.328125,0.0
0.65625,0.328125,0.0
0.6640625,0.328125,0.0
0.671875,0.328125,0.0
0.6796875,0.328125,0.0
0.6875,0.328125,0.0
0.6953125,0.328125,0.0
0.703125,0.328125,0.0
0.7109375,0.328125,0.0
0.71875,0.328125,0.0
0.7265625,0.328125,0.0
0.734375,0.328125,0.0
0.7421875,0.328125,0.0
0.75,0.328125,0.0
0.7578125,0.328125,0.0
0.765625,0.328125,0.0
0.7734375,0.328125,0.0
0.78125,0.328125,0.0
0.7890625,0.328125,0.0
0.796875,0.328125,0.0
0.8046875,0.328125,0.0
0.8125,0.328125,0.0
0.8203125,0.328125,0.0
0.828125,0.328125,0.0
0.8359375,0.328125,0.0
0.84375,0.328125,0.0
0.8515625,0.328125,0.0
0.859375,0.328125,0.0
0.8671875,0.328125,0.0
0.875,0.328125,0.0
0.8828125,0.328125,0.0
0.890625,0.328125,0.0
0.8984375,0.328125,0.0
0.90625,0.328125,0.0
0.9140625,0.328125,0.0
0.921875,0.328125,0.0
0.9296875,0.328125,0.0
0.9375,0.328125,0.0
0.9453125,0.328125,0.0
0.953125,0.328125,0.0
0.9609375,0.328125,0.0
0.96875,0.328125,0.0
0.9765625,0.328125,0.0
0.984375,0.328125,0.0
0.9921875,0.328125,0.0

0.0,0.3359375,0.0
0.0078125,0.3359375,0.0
0.015625,0.3359375,0.0
0.0234375,0.3359375,0.0
0.03125,0.3359375,0.0
0.0390625,0.3359375,0.0
0.046875,0.3359375,0.0
0.0546875,0.3359375,0.0
0.0625,0.3359375,0.0
0.0703125,0.3359375,0.0
0.078125,0.3359375,0.0
0.0859375,0.3359375,0.0
0.09375,0.3359375,0.0
0.1015625,0.3359375,0.0
0.109375,0.3359375,0.0
0.1171875,0.3359375,0.0
0.125,0.3359375,0.0
0.1328125,0.3359375,0.0
0.140625,0.3359375,0.0
0.1484375,0.3359375,0.0
0.15625,0.3359375,0.0
0.1640625,0.3359375,0.0
0.171875,0.3359375,0.0
0.1796875,0.3359375,0.0
0.1875,0.3359375,0.0
0.1953125,0.3359375,0.0
0.203125,0.3359375,0.0
0.2109375,0.3359375,0.0
0.21875,0.3359375,0.0
0.2265625,0.3359375,0.0
0.234375,0.3359375,0.0
0.2421875,0.3359375,0.0
0.25,0.3359375,0.0
0.2578125,0.3359375,0.0
0.265625,0.3359375,0.0
0.2734375,0.3359375,0.0
0.28125,0.3359375,0.0
0.2890625,0.3359375,0.0
0.296875,0.3359375,0.0
0.3046875,0.3359375,0.0
0.3125,0.3359375,0.0
0.3203125,0.3359375,0.0
0.328125,0.3359375,0.0
0.3359375,0.3359375,0.0
0.34375,0.3359375,0.0
0.3515625,0.3359375,0.0
0.359375,0.3359375,0.0
0.3671875,0.3359375,0.0
0.375,0.3359375,0.0
0.3828125,0.3359375,0.0
0.390625,0.3359375,0.0
0.3984375,0.3359375,0.0
0.40625,0.3359375,0.0
0.4140625,0.3359375,0.0
0.421875,0.3359375,0.0
0.4296875,0.3359375,0.0
0.4375,0.3359375,0.0
0.4453125,0.3359375,0.0
0.453125,0.3359375,8.192e-06
0.4609375,0.3359375,-8.192e-06
0.46875,0.3359375,1.6384e-05
0.4765625,0.3359375,0.0
0.484375,0.3359375,0.0
0.4921875,0.3359375,8.192e-06
0.5,0.3359375,0.0
0.5078125,0.3359375,8.192e-06
0.515625,0.3359375,-2.4576e-05
0.5234375,0.3359375,8.192e-06
0.53125,0.3359375,0.0
0.5390625,0.3359375,-8.192e-06
0.546875,0.3359375,-8.192e-06
0.5546875,0.3359375,8.192e-06
0.5625,0.3359375,8.192e-06
0.5703125,0.3359375,0.0
0.578125,0.3359375,0.0
0.5859375,0.3359375,0.0
0.59375,0.3359375,0.0
0.6015625,0.3359375,0.0
0.609375,0.3359375,0.0
0.6171875,0.3359375,0.0
0.625,0.3359375,0.0
0.6328125,0.3359375,0.0
0.640625,0.3359375,0.0
0.6484375,0.3359375,0.0
0.65625,0.3359375,0.0
0.6640625,0.3359375,0.0
0.671875,0.3359375,0.0
0.6796875,0.3359375,0.0
0.6875,0.3359375,0.0
0.6953125,0.3359375,0.0
0.703125,0.3359375,0.0
0.7109375,0.3359375,0.0
0.71875,0.3359375,0.0
0.7265625,0.3359375,0.0
0.734375,0.3359375,0.0
0.7421875,0.3359375,0.0
0.75,0.3359375,0.0
0.7578125,0.3359375,0.0
0.765625,0.3359375,0.0
0.7734375,0.3359375,0.0
0.78125,0.3359375,0.0
0.7890625,0.3359375,0.0
0.796875,0.3359375,0.0
0.8046875,0.3359375,0.0
0.8125,0.3359375,0.0
0.8203125,0.3359375,0.0
0.828125,0.3359375,0.0
0.8359375,0.3359375,0.0
0.84375,0.3359375,0.0
0.8515625,0.3359375,0.0
0.859375,0.3359375,0.0
0.8671875,0.3359375,0.0
0.875,0.3359375,0.0
0.8828125,0.3359375,0.0
0.890625,0.3359375,0.0
0.8984375,0.3359375,0.0
0.90625,0.3359375,0.0
0.9140625,0.3359375,0.0
0.921875,0.3359375,0.0
0.9296875,0.3359375,0.0
0.9375,0.3359375,0.0
0.9453125,0.3359375,0.0
0.953125,0.3359375,0.0
0.9609375,0.3359375,0.0
0.96875,0.3359375,0.0
0.9765625,0.3359375,0.0
0.984375,0.3359375,0.0
0.9921875,0.3359375,0.0

0.0,0.34375,0.0
0.0078125,0.34375,0.0
0.015625,0.34375,0.0
0.0234375,0.34375,0.0
0.03125,0.34375,0.0
0.0390625,0.34375,0.0
0.046875,0.34375,0.0
0.0546875,0.34375,0.0
0.0625,0.34375,0.0
0.0703125,0.34375,0.0
0.078125,0.34375,0.0
0.0859375,0.34375,0.0
0.09375,0.34375,0.0
0.1015625,0.34375,0.0
0.109375,0.34375,0.0
0.1171875,0.34375,0.0
0.125,0.34375,0.0
0.1328125,0.34375,0.0
0.140625,0.34375,0.0
0.1484375,0.34375,0.0
0.15625,0.34375,0.0
0.1640625,0.34375,0.0
0.171875,0.34375,0.0
0.1796875,0.34375,0.0
0.1875,0.34375,0.0
0.1953125,0.34375,0.0
0.203125,0.34375,0.0
0.2109375,0.34375,0.0
0.21875,0.34375,0.0
0.2265625,0.34375,0.0
0.234375,0.34375,0.0
0.2421875,0.34375,0.0
0.25,0.34375,0.0
0.2578125,0.34375,0.0
0.265625,0.34375,0.0
0.2734375,0.34375,0.0
0.28125,0.34375,0.0
0.2890625,0.34375,0.0
0.296875,0.34375,0.0
0.3046875,0.34375,0.0
0.3125,0.34375,0.0
0.3203125,0.34375,0.0
0.328125,0.34375,0.0
0.3359375,0.34375,0.0
0.34375,0.34375,0.0
0.3515625,0.34375,0.0
0.359375,0.34375,0.0
0.3671875,0.34375,0.0
0.375,0.34375,0.0
0.3828125,0.34375,0.0
0.390625,0.34375,0.0
0.3984375,0.34375,0.0
0.40625,0.34375,0.0
0.4140625,0.34375,0.0
0.421875,0.34375,0.0
0.4296875,0.34375,-8.192e-06
0.4375,0.34375,0.0
0.4453125,0.34375,1.6384e-05
0.453125,0.34375,2.4576e-05
0.4609375,0.34375,-8.192e-06
0.46875,0.34375,1.6384e-05
0.4765625,0.34375,1.6384e-05
0.484375,0.34375,0.0
0.4921875,0.34375,-4.096e-05
0.5,0.34375,8.192e-06
0.5078125,0.34375,-8.192e-06
0.515625,0.34375,-8.192e-06
0.5234375,0.34375,1.6384e-05
0.53125,0.34375,1.6384e-05
0.5390625,0.34375,8.192e-06
0.546875,0.34375,8.192e-06
0.5546875,0.34375,8.192e-06
0.5625,0.34375,8.192e-06
0.5703125,0.34375,0.0
0.578125,0.34375,0.0
0.5859375,0.34375,0.0
0.59375,0.34375,0.0
0.6015625,0.34375,0.0
0.609375,0.34375,0.0
0.6171875,0.34375,0.0
0.625,0.34375,0.0
0.6328125,0.34375,0.0
0.640625,0.34375,0.0
0.6484375,0.34375,0.0
0.65625,0.34375,0.0
0.6640625,0.34375,0.0
0.671875,0.34375,0.0
0.6796875,0.34375,0.0
0.6875,0.34375,0.0
0.6953125,0.34375,0.0
0.703125,0.34375,0.0
0.7109375,0.34375,0.0
0.71875,0.34375,0.0
0.7265625,0.34375,0.0
0.734375,0.34375,0.0
0.7421875,0.34375,0.0
0.75,0.34375,0.0
0.7578125,0.34375,0.0
0.765625,0.34375,0.0
0.7734375,0.34375,0.0
0.78125,0.34375,0.0
0.7890625,0.34375,0.0
0.796875,0.34375,0.0
0.8046875,0.34375,0.0
0.8125,0.34375,0.0
0.8203125,0.34375,0.0
0.828125,0.34375,0.0
0.8359375,0.34375,0.0
0.84375,0.34375,0.0
0.8515625,0.34375,0.0
0.859375,0.34375,0.0
0.8671875,0.34375,0.0
0.875,0.34375,0.0
0.8828125,0.34375,0.0
0.890625,0.34375,0.0
0.8984375,0.34375,0.0
0.90625,0.34375,0.0
0.9140625,0.34375,0.0
0.921875,0.34375,0.0
0.9296875,0.34375,0.0
0.9375,0.34375,0.0
0.9453125,0.34375,0.0
0.953125,0.34375,0.0
0.9609375,0.34375,0.0
0.96875,0.34375,0.0
0.9765625,0.34375,0.0
0.984375,0.34375,0.0
0.9921875,0.34375,0.0

0.0,0.3515625,0.0
0.0078125,0.3515625,0.0
0.015625,0.3515625,0.0
0.0234375,0.3515625,0.0
0.03125,0.3515625,0.0
0.0390625,0.3515625,0.0
0.046875,0.3515625,0.0
0.0546875,0.3515625,0.0
0.0625,0.3515625,0.0
0.0703125,0.3515625,0.0
0.078125,0.3515625,0.0
0.0859375,0.3515625,0.0
0.09375,0.3515625,0.0
0.1015625,0.3515625,0.0
0.109375,0.3515625,0.0
0.1171875,0.3515625,0.0
0.125,0.3515625,0.0
0.1328125,0.3515625,0.0
0.140625,0.3515625,0.0
0.1484375,0.3515625,0.0
0.15625,0.3515625,0.0
0.1640625,0.3515625,0.0
0.171875,0.3515625,0.0
0.1796875,0.3515625,0.0
0.1875,0.3515625,0.0
0.1953125,0.3515625,0.0
0.203125,0.3515625,0.0
0.2109375,0.3515625,0.0
0.21875,0.3515625,0.0
0.2265625,0.3515625,0.0
0.234375,0.3515625,0.0
0.2421875,0.3515625,0.0
0.25,0.3515625,0.0
0.2578125,0.3515625,0.0
0.265625,0.3515625,0.0
0.2734375,0.3515625,0.0
0.28125,0.3515625,0.0
0.2890625,0.3515625,0.0
0.296875,0.3515625,0.0
0.3046875,0.3515625,0.0
0.3125,0.3515625,0.0
0.3203125,0.3515625,0.0
0.328125,0.3515625,0.0
0.3359375,0.3515625,0.0
0.34375,0.3515625,0.0
0.3515625,0.3515625,0.0
0.359375,0.3515625,0.0
0.3671875,0.3515625,0.0
0.375,0.3515625,0.0
0.3828125,0.3515625,0.0
0.390625,0.3515625,0.0
0.3984375,0.3515625,-8.192e-06
0.40625,0.3515625,0.0
0.4140625,0.3515625,0.0
0.421875,0.3515625,8.192e-06
0.4296875,0.3515625,0.0
0.4375,0.3515625,-1.6384e-05
0.4453125,0.3515625,0.0
0.453125,0.3515625,-5.7344e-05
0.4609375,0.3515625,2.4576e-05
0.46875,0.3515625,6.5536e-05
0.4765625,0.3515625,-6.5536e-05
0.484375,0.3515625,0.000131072
0.4921875,0.3515625,0.000106496
0.5,0.3515625,0.00012288
0.5078125,0.3515625,9.0112e-05
0.515625,0.3515625,0.000139264
0.5234375,0.3515625,4.096e-05
0.53125,0.3515625,-1.6384e-05
0.5390625,0.3515625,-1.6384e-05
0.546875,0.3515625,5.7344e-05
0.5546875,0.3515625,0.0
0.5625,0.3515625,8.192e-06
0.5703125,0.3515625,0.0
0.578125,0.3515625,0.0
0.5859375,0.3515625,8.192e-06
0.59375,0.3515625,0.0
0.6015625,0.3515625,0.0
0.609375,0.3515625,0.0
0.6171875,0.3515625,0.0
0.625,0.3515625,0.0
0.6328125,0.3515625,0.0
0.640625,0.3515625,0.0
0.6484375,0.3515625,0.0
0.65625,0.3515625,0.0
0.6640625,0.3515625,0.0
0.671875,0.3515625,0.0
0.6796875,0.3515625,0.0
0.6875,0.3515625,0.0
0.6953125,0.3515625,0.0
0.703125,0.3515625,0.0
0.7109375,0.3515625,0.0
0.71875,0.3515625,0.0
0.7265625,0.3515625,0.0
0.734375,0.3515625,0.0
0.7421875,0.3515625,0.0
0.75,0.3515625,0.0
0.7578125,0.3515625,0.0
0.765625,0.3515625,0.0
0.7734375,0.3515625,0.0
0.78125,0.3515625,0.0
0.7890625,0.3515625,0.0
0.796875,0.3515625,0.0
0.8046875,0.3515625,0.0
0.8125,0.3515625,0.0
0.8203125,0.3515625,0.0
0.828125,0.3515625,0.0
0.8359375,0.3515625,0.0
0.84375,0.3515625,0.0
0.8515625,0.3515625,0.0
0.859375,0.3515625,0.0
0.8671875,0.3515625,0.0
0.875,0.3515625,0.0
0.8828125,0.3515625,0.0
0.890625,0.3515625,0.0
0.8984375,0.3515625,0.0
0.90625,0.3515625,0.0
0.9140625,0.3515625,0.0
0.921875,0.3515625,0.0
0.9296875,0.3515625,0.0
0.9375,0.3515625,0.0
0.9453125,0.3515625,0.0
0.953125,0.3515625,0.0
0.9609375,0.3515625,0.0
0.96875,0.3515625,0.0
0.9765625,0.3515625,0.0
0.984375,0.3515625,0.0
0.9921875,0.3515625,0.0

0.0,0.359375,0.0
0.0078125,0.359375,0.0
0.015625,0.359375,0.0
0.0234375,0.359375,0.0
0.03125,0.359375,0.0
0.0390625,0.359375,0.0
0.046875,0.359375,0.0
0.0546875,0.359375,0.0
0.0625,0.359375,0.0
0.0703125,0.359375,0.0
0.078125,0.359375,0.0
0.0859375,0.359375,0.0
0.09375,0.359375,0.0
0.1015625,0.359375,0.0
0.109375,0.359375,0.0
0.1171875,0.359375,0.0
0.125,0.359375,0.0
0.1328125,0.359375,0.0
0.140625,0.359375,0.0
0.1484375,0.359375,0.0
0.15625,0.359375,0.0
0.1640625,0.359375,0.0
0.171875,0.359375,0.0
0.1796875,0.359375,0.0
0.1875,0.359375,0.0
0.1953125,0.359375,0.0
0.203125,0.359375,0.0
0.2109375,0.359375,0.0
0.21875,0.359375,0.0
0.2265625,0.359375,0.0
0.234375,0.359375,0.0
0.2421875,0.359375,0.0
0.25,0.359375,0.0
0.2578125,0.359375,0.0
0.265625,0.359375,0.0
0.2734375,0.359375,0.0
0.28125,0.359375,0.0
0.2890625,0.359375,0.0
0.296875,0.359375,0.0
0.3046875,0.359375,0.0
0.3125,0.359375,0.0
0.3203125,0.359375,0.0
0.328125,0.359375,0.0
0.3359375,0.359375,0.0
0.34375,0.359375,0.0
0.3515625,0.359375,0.0
0.359375,0.359375,0.0
0.3671875,0.359375,0.0
0.375,0.359375,0.0
0.3828125,0.359375,-8.192e-06
0.390625,0.359375,0.0
0.3984375,0.359375,-1.6384e-05
0.40625,0.359375,8.192e-06
0.4140625,0.359375,8.192e-06
0.421875,0.359375,0.0
0.4296875,0.359375,2.4576e-05
0.4375,0.359375,5.7344e-05
0.4453125,0.359375,-2.4576e-05
0.453125,0.359375,0.000106496
0.4609375,0.359375,0.0002048
0.46875,0.359375,0.0
0.4765625,0.359375,0.00024576
0.484375,0.359375,7.3728e-05
0.4921875,0.359375,-3.2768e-05
0.5,0.359375,0.0
0.5078125,0.359375,-0.000172032
0.515625,0.359375,0.000172032
0.5234375,0.359375,7.3728e-05
0.53125,0.359375,8.192e-05
0.5390625,0.359375,8.192e-05
0.546875,0.359375,7.3728e-05
0.5546875,0.359375,7.3728e-05
0.5625,0.359375,3.2768e-05
0.5703125,0.359375,-1.6384e-05
0.578125,0.359375,-8.192e-06
0.5859375,0.359375,0.0
0.59375,0.359375,8.192e-06
0.6015625,0.359375,0.0
0.609375,0.359375,0.0
0.6171875,0.359375,0.0
0.625,0.359375,0.0
0.6328125,0.359375,0.0
0.640625,0.359375,0.0
0.6484375,0.359375,0.0
0.65625,0.359375,0.0
0.6640625,0.359375,0.0
0.671875,0.359375,0.0
0.6796875,0.359375,0.0
0.6875,0.359375,0.0
0.6953125,0.359375,0.0
0.703125,0.359375,0.0
0.7109375,0.359375,0.0
0.71875,0.359375,0.0
0.7265625,0.359375,0.0
0.734375,0.359375,0.0
0.7421875,0.359375,0.0
0.75,0.359375,0.0
0.7578125,0.359375,0.0
0.765625,0.359375,0.0
0.7734375,0.359375,0.0
0.78125,0.359375,0.0
0.7890625,0.359375,0.0
0.796875,0.359375,0.0
0.8046875,0.359375,0.0
0.8125,0.359375,0.0
0.8203125,0.359375,0.0
0.828125,0.359375,0.0
0.8359375,0.359375,0.0
0.84375,0.359375,0.0
0.8515625,0.359375,0.0
0.859375,0.359375,0.0
0.8671875,0.359375,0.0
0.875,0.359375,0.0
0.8828125,0.359375,0.0
0.890625,0.359375,0.0
0.8984375,0.359375,0.0
0.90625,0.359375,0.0
0.9140625,0.359375,0.0
0.921875,0.359375,0.0
0.9296875,0.359375,0.0
0.9375,0.359375,0.0
0.9453125,0.359375,0.0
0.953125,0.359375,0.0
0.9609375,0.359375,0.0
0.96875,0.359375,0.0
0.9765625,0.359375,0.0
0.984375,0.359375,0.0
0.9921875,0.359375,0.0

0.0,0.3671875,0.0
0.0078125,0.3671875,0.0
0.015625,0.3671875,0.0
0.0234375,0.3671875,0.0
0.03125,0.3671875,0.0
0.0390625,0.3671875,0.0
0.046875,0.3671875,0.0
0.0546875,0.3671875,0.0
0.0625,0.3671875,0.0
0.0703125,0.3671875,0.0
0.078125,0.3671875,0.0
0.0859375,0.3671875,0.0
0.09375,0.3671875,0.0
0.1015625,0.3671875,0.0
0.109375,0.3671875,0.0
0.1171875,0.3671875,0.0
0.125,0.3671875,0.0
0.1328125,0.3671875,0.0
0.140625,0.3671875,0.0
0.1484375,0.3671875,0.0
0.15625,0.3671875,0.0
0.1640625,0.3671875,0.0
0.171875,0.3671875,0.0
0.1796875,0.3671875,0.0
0.1875,0.3671875,0.0
0.1953125,0.3671875,0.0
0.203125,0.3671875,0.0
0.2109375,0.3671875,0.0
0.21875,0.3671875,0.0
0.2265625,0.3671875,0.0
0.234375,0.3671875,0.0
0.2421875,0.3671875,0.0
0.25,0.3671875,0.0
0.2578125,0.3671875,0.0
0.265625,0.3671875,0.0
0.2734375,0.3671875,0.0
0.28125,0.3671875,0.0
0.2890625,0.3671875,0.0
0.296875,0.3671875,0.0
0.3046875,0.3671875,0.0
0.3125,0.3671875,0.0
0.3203125,0.3671875,0.0
0.328125,0.3671875,0.0
0.3359375,0.3671875,0.0
0.34375,0.3671875,0.0
0.3515625,0.3671875,0.0
0.359375,0.3671875,0.0
0.3671875,0.3671875,0.0
0.375,0.3671875,0.0
0.3828125,0.3671875,0.0
0.390625,0.3671875,-8.192e-06
0.3984375,0.3671875,-1.6384e-05
0.40625,0.3671875,-3.2768e-05
0.4140625,0.3671875,0.0
0.421875,0.3671875,5.7344e-05
0.4296875,0.3671875,4.096e-05
0.4375,0.3671875,7.3728e-05
0.4453125,0.3671875,-1.6384e-05
0.453125,0.3671875,3.2768e-05
0.4609375,0.3671875,0.000499712
0.46875,0.3671875,0.000147456
0.4765625,0.3671875,0.000253952
0.484375,0.3671875,0.000131072
0.4921875,0.3671875,0.00032768
0.5,0.3671875,0.000770048
0.5078125,0.3671875,0.000393216
0.515625,0.3671875,0.000303104
0.5234375,0.3671875,0.000393216
0.53125,0.3671875,0.00032768
0.5390625,0.3671875,0.000196608
0.546875,0.3671875,0.00012288
0.5546875,0.3671875,0.000212992
0.5625,0.3671875,7.3728e-05
0.5703125,0.3671875,1.6384e-05
0.578125,0.3671875,-8.192e-06
0.5859375,0.3671875,-1.6384e-05
0.59375,0.3671875,0.0
0.6015625,0.3671875,8.192e-06
0.609375,0.3671875,0.0
0.6171875,0.3671875,0.0
0.625,0.3671875,0.0
0.6328125,0.3671875,0.0
0.640625,0.3671875,0.0
0.6484375,0.3671875,0.0
0.65625,0.3671875,0.0
0.6640625,0.3671875,0.0
0.671875,0.3671875,0.0
0.6796875,0.3671875,0.0
0.6875,0.3671875,0.0
0.6953125,0.3671875,0.0
0.703125,0.3671875,0.0
0.7109375,0.3671875,0.0
0.71875,0.3671875,0.0
0.7265625,0.3671875,0.0
0.734375,0.3671875,0.0
0.7421875,0.3671875,0.0
0.75,0.3671875,0.0
0.7578125,0.3671875,0.0
0.765625,0.3671875,0.0
0.7734375,0.3671875,0.0
0.78125,0.3671875,0.0
0.7890625,0.3671875,0.0
0.796875,0.3671875,0.0
0.8046875,0.3671875,0.0
0.8125,0.3671875,0.0
0.8203125,0.3671875,0.0
0.828125,0.3671875,0.0
0.8359375,0.3671875,0.0
0.84375,0.3671875,0.0
0.8515625,0.3671875,0.0
0.859375,0.3671875,0.0
0.8671875,0.3671875,0.0
0.875,0.3671875,0.0
0.8828125,0.3671875,0.0
0.890625,0.3671875,0.0
0.8984375,0.3671875,0.0
0.90625,0.3671875,0.0
0.9140625,0.3671875,0.0
0.921875,0.3671875,0.0
0.9296875,0.3671875,0.0
0.9375,0.3671875,0.0
0.9453125,0.3671875,0.0
0.953125,0.3671875,0.0
0.9609375,0.3671875,0.0
0.96875,0.3671875,0.0
0.9765625,0.3671875,0.0
0.984375,0.3671875,0.0
0.9921875,0.3671875,0.0

0.0,0.375,0.0
0.0078125,0.375,0.0
0.015625,0.375,0.0
0.0234375,0.375,0.0
0.03125,0.375,0.0
0.0390625,0.375,0.0
0.046875,0.375,0.0
0.0546875,0.375,0.0
0.0625,0.375,0.0
0.0703125,0.375,0.0
0.078125,0.375,0.0
0.0859375,0.375,0.0
0.09375,0.375,0.0
0.1015625,0.375,0.0
0.109375,0.375,0.0
0.1171875,0.375,0.0
0.125,0.375,0.0
0.1328125,0.375,0.0
0.140625,0.375,0.0
0.1484375,0.375,0.0
0.15625,0.375,0.0
0.1640625,0.375,0.0
0.171875,0.375,0.0
0.1796875,0.375,0.0
0.1875,0.375,0.0
0.1953125,0.375,0.0
0.203125,0.375,0.0
0.2109375,0.375,0.0
0.21875,0.375,0.0
0.2265625,0.375,0.0
0.234375,0.375,0.0
0.2421875,0.375,0.0
0.25,0.375,0.0
0.2578125,0.375,0.0
0.265625,0.375,0.0
0.2734375,0.375,0.0
0.28125,0.375,0.0
0.2890625,0.375,0.0
0.296875,0.375,0.0
0.3046875,0.375,0.0
0.3125,0.375,0.0
0.3203125,0.375,0.0
0.328125,0.375,0.0
0.3359375,0.375,0.0
0.34375,0.375,0.0
0.3515625,0.375,0.0
0.359375,0.375,0.0
0.3671875,0.375,0.0
0.375,0.375,0.0
0.3828125,0.375,8.192e-06
0.390625,0.375,0.0
0.3984375,0.375,-8.192e-06
0.40625,0.375,-1.6384e-05
0.4140625,0.375,0.0
0.421875,0.375,0.000188416
0.4296875,0.375,4.096e-05
0.4375,0.375,-0.000270336
0.4453125,0.375,-3.2768e-05
0.453125,0.375,0.00032768
0.4609375,0.375,0.00057344
0.46875,0.375,0.0002048
0.4765625,0.375,0.00032768
0.484375,0.375,0.00077824
0.4921875,0.375,0.000253952
0.5,0.375,0.000909312
0.5078125,0.375,0.000704512
0.515625,0.375,0.000188416
0.5234375,0.375,0.001163264
0.53125,0.375,0.00032768
0.5390625,0.375,0.00028672
0.546875,0.375,0.00077824
0.5546875,0.375,0.00049152
0.5625,0.375,8.192e-05
0.5703125,0.375,-5.7344e-05
0.578125,0.375,8.192e-06
0.5859375,0.375,4.9152e-05
0.59375,0.375,8.192e-06
0.6015625,0.375,0.0
0.609375,0.375,-8.192e-06
0.6171875,0.375,0.0
0.625,0.375,0.0
0.6328125,0.375,0.0
0.640625,0.375,0.0
0.6484375,0.375,0.0
0.65625,0.375,0.0
0.6640625,0.375,0.0
0.671875,0.375,0.0
0.6796875,0.375,0.0
0.6875,0.375,0.0
0.6953125,0.375,0.0
0.703125,0.375,0.0
0.7109375,0.375,0.0
0.71875,0.375,0.0
0.7265625,0.375,0.0
0.734375,0.375,0.0
0.7421875,0.375,0.0
0.75,0.375,0.0
0.7578125,0.375,0.0
0.765625,0.375,0.0
0.7734375,0.375,0.0
0.78125,0.375,0.0
0.7890625,0.375,0.0
0.796875,0.375,0.0
0.8046875,0.375,0.0
0.8125,0.375,0.0
0.8203125,0.375,0.0
0.828125,0.375,0.0
0.8359375,0.375,0.0
0.84375,0.375,0.0
0.8515625,0.375,0.0
0.859375,0.375,0.0
0.8671875,0.375,0.0
0.875,0.375,0.0
0.8828125,0.375,0.0
0.890625,0.375,0.0
0.8984375,0.375,0.0
0.90625,0.375,0.0
0.9140625,0.375,0.0
0.921875,0.375,0.0
0.9296875,0.375,0.0
0.9375,0.375,0.0
0.9453125,0.375,0.0
0.953125,0.375,0.0
0.9609375,0.375,0.0
0.96875,0.375,0.0
0.9765625,0.375,0.0
0.984375,0.375,0.0
0.9921875,0.375,0.0

0.0,0.3828125,0.0
0.0078125,0.3828125,0.0
0.015625,0.3828125,0.0
0.0234375,0.3828125,0.0
0.03125,0.3828125,0.0
0.0390625,0.3828125,0.0
0.046875,0.3828125,0.0
0.0546875,0.3828125,0.0
0.0625,0.3828125,0.0
0.0703125,0.3828125,0.0
0.078125,0.3828125,0.0
0.0859375,0.3828125,0.0
0.09375,0.3828125,0.0
0.1015625,0.3828125,0.0
0.109375,0.3828125,0.0
0.1171875,0.3828125,0.0
0.125,0.3828125,0.0
0.1328125,0.3828125,0.0
0.140625,0.3828125,0.0
0.1484375,0.3828125,0.0
0.15625,0.3828125,0.0
0.1640625,0.3828125,0.0
0.171875,0.3828125,0.0
0.1796875,0.3828125,0.0
0.1875,0.3828125,0.0
0.1953125,0.3828125,0.0
0.203125,0.3828125,0.0
0.2109375,0.3828125,0.0
0.21875,0.3828125,0.0
0.2265625,0.3828125,0.0
0.234375,0.3828125,0.0
0.2421875,0.3828125,0.0
0.25,0.3828125,0.0
0.2578125,0.3828125,0.0
0.265625,0.3828125,0.0
0.2734375,0.3828125,0.0
0.28125,0.3828125,0.0
0.2890625,0.3828125,0.0
0.296875,0.3828125,0.0
0.3046875,0.3828125,0.0
0.3125,0.3828125,0.0
0.3203125,0.3828125,0.0
0.328125,0.3828125,0.0
0.3359375,0.3828125,0.0
0.34375,0.3828125,0.0
0.3515625,0.3828125,0.0
0.359375,0.3828125,0.0
0.3671875,0.3828125,0.0
0.375,0.3828125,-1.6384e-05
0.3828125,0.3828125,-1.6384e-05
0.390625,0.3828125,-8.192e-06
0.3984375,0.3828125,9.8304e-05
0.40625,0.3828125,-4.096e-05
0.4140625,0.3828125,0.000188416
0.421875,0.3828125,7.3728e-05
0.4296875,0.3828125,0.000311296
0.4375,0.3828125,-0.00036864
0.4453125,0.3828125,0.000786432
0.453125,0.3828125,0.001409024
0.4609375,0.3828125,0.001318912
0.46875,0.3828125,0.002080768
0.4765625,0.3828125,0.00249856
0.484375,0.3828125,0.00086016
0.4921875,0.3828125,0.002572288
0.5,0.3828125,0.00057344
0.5078125,0.3828125,0.003301376
0.515625,0.3828125,0.001335296
0.5234375,0.3828125,0.000671744
0.53125,0.3828125,0.001630208
0.5390625,0.3828125,0.000385024
0.546875,0.3828125,-0.0004096
0.5546875,0.3828125,0.000311296
0.5625,0.3828125,0.00036864
0.5703125,0.3828125,-0.00012288
0.578125,0.3828125,-9.8304e-05
0.5859375,0.3828125,0.000106496
0.59375,0.3828125,0.000114688
0.6015625,0.3828125,-3.2768e-05
0.609375,0.3828125,-8.192e-06
0.6171875,0.3828125,-8.192e-06
0.625,0.3828125,0.0
0.6328125,0.3828125,0.0
0.640625,0.3828125,0.0
0.6484375,0.3828125,0.0
0.65625,0.3828125,0.0
0.6640625,0.3828125,0.0
0.671875,0.3828125,0.0
0.6796875,0.3828125,0.0
0.6875,0.3828125,0.0
0.6953125,0.3828125,0.0
0.703125,0.3828125,0.0
0.7109375,0.3828125,0.0
0.71875,0.3828125,0.0
0.7265625,0.3828125,0.0
0.734375,0.3828125,0.0
0.7421875,0.3828125,0.0
0.75,0.3828125,0.0
0.7578125,0.3828125,0.0
0.765625,0.3828125,0.0
0.7734375,0.3828125,0.0
0.78125,0.3828125,0.0
0.7890625,0.3828125,0.0
0.796875,0.3828125,0.0
0.8046875,0.3828125,0.0
0.8125,0.3828125,0.0
0.8203125,0.3828125,0.0
0.828125,0.3828125,0.0
0.8359375,0.3828125,0.0
0.84375,0.3828125,0.0
0.8515625,0.3828125,0.0
0.859375,0.3828125,0.0
0.8671875,0.3828125,0.0
0.875,0.3828125,0.0
0.8828125,0.3828125,0.0
0.890625,0.3828125,0.0
0.8984375,0.3828125,0.0
0.90625,0.3828125,0.0
0.9140625,0.3828125,0.0
0.921875,0.3828125,0.0
0.9296875,0.3828125,0.0
0.9375,0.3828125,0.0
0.9453125,0.3828125,0.0
0.953125,0.3828125,0.0
0.9609375,0.3828125,0.0
0.96875,0.3828125,0.0
0.9765625,0.3828125,0.0
0.984375,0.3828125,0.0
0.9921875,0.3828125,0.0

0.0,0.390625,0.0
0.0078125,0.390625,0.0
0.015625,0.390625,0.0
0.0234375,0.390625,0.0
0.03125,0.390625,0.0
0.0390625,0.390625,0.0
0.046875,0.390625,0.0
0.0546875,0.390625,0.0
0.0625,0.390625,0.0
0.0703125,0.390625,0.0
0.078125,0.390625,0.0
0.0859375,0.390625,0.0
0.09375,0.390625,0.0
0.1015625,0.390625,0.0
0.109375,0.390625,0.0
0.1171875,0.390625,0.0
0.125,0.390625,0.0
0.1328125,0.390625,0.0
0.140625,0.390625,0.0
0.1484375,0.390625,0.0
0.15625,0.390625,0.0
0.1640625,0.390625,0.0
0.171875,0.390625,0.0
0.1796875,0.390625,0.0
0.1875,0.390625,0.0
0.1953125,0.390625,0.0
0.203125,0.390625,0.0
0.2109375,0.390625,0.0
0.21875,0.390625,0.0
0.2265625,0.390625,0.0
0.234375,0.390625,0.0
0.2421875,0.390625,0.0
0.25,0.390625,0.0
0.2578125,0.390625,0.0
0.265625,0.390625,0.0
0.2734375,0.390625,0.0
0.28125,0.390625,0.0
0.2890625,0.390625,0.0
0.296875,0.390625,0.0
0.3046875,0.390625,0.0
0.3125,0.390625,0.0
0.3203125,0.390625,0.0
0.328125,0.390625,0.0
0.3359375,0.390625,0.0
0.34375,0.390625,0.0
0.3515625,0.390625,0.0
0.359375,0.390625,-1.6384e-05
0.3671875,0.390625,8.192e-06
0.375,0.390625,1.6384e-05
0.3828125,0.390625,2.4576e-05
0.390625,0.390625,0.0
0.3984375,0.390625,9.8304e-05
0.40625,0.390625,0.000180224
0.4140625,0.390625,0.000221184
0.421875,0.390625,0.00077824
0.4296875,0.390625,0.000335872
0.4375,0.390625,0.001441792
0.4453125,0.390625,-0.000131072
0.453125,0.390625,0.002146304
0.4609375,0.390625,0.001302528
0.46875,0.390625,0.002105344
0.4765625,0.390625,0.002981888
0.484375,0.390625,0.005054464
0.4921875,0.390625,0.003596288
0.5,0.390625,0.004169728
0.5078125,0.390625,0.005226496
0.515625,0.390625,0.004481024
0.5234375,0.390625,0.00364544
0.53125,0.390625,0.000458752
0.5390625,0.390625,-0.000999424
0.546875,0.390625,0.00159744
0.5546875,0.390625,0.000360448
0.5625,0.390625,0.001302528
0.5703125,0.390625,0.00012288
0.578125,0.390625,-0.000106496
0.5859375,0.390625,0.000221184
0.59375,0.390625,0.000114688
0.6015625,0.390625,-5.7344e-05
0.609375,0.390625,-4.9152e-05
0.6171875,0.390625,8.192e-06
0.625,0.390625,8.192e-06
0.6328125,0.390625,0.0
0.640625,0.390625,0.0
0.6484375,0.390625,0.0
0.65625,0.390625,0.0
0.6640625,0.390625,0.0
0.671875,0.390625,0.0
0.6796875,0.390625,0.0
0.6875,0.390625,0.0
0.6953125,0.390625,0.0
0.703125,0.390625,0.0
0.7109375,0.390625,0.0
0.71875,0.390625,0.0
0.7265625,0.390625,0.0
0.734375,0.390625,0.0
0.7421875,0.390625,0.0
0.75,0.390625,0.0
0.7578125,0.390625,0.0
0.765625,0.390625,0.0
0.7734375,0.390625,0.0
0.78125,0.390625,0.0
0.7890625,0.390625,0.0
0.796875,0.390625,0.0
0.8046875,0.390625,0.0
0.8125,0.390625,0.0
0.8203125,0.390625,0.0
0.828125,0.390625,0.0
0.8359375,0.390625,0.0
0.84375,0.390625,0.0
0.8515625,0.390625,0.0
0.859375,0.390625,0.0
0.8671875,0.390625,0.0
0.875,0.390625,0.0
0.8828125,0.390625,0.0
0.890625,0.390625,0.0
0.8984375,0.390625,0.0
0.90625,0.390625,0.0
0.9140625,0.390625,0.0
0.921875,0.390625,0.0
0.9296875,0.390625,0.0
0.9375,0.390625,0.0
0.9453125,0.390625,0.0
0.953125,0.390625,0.0
0.9609375,0.390625,0.0
0.96875,0.390625,0.0
0.9765625,0.390625,0.0
0.984375,0.390625,0.0
0.9921875,0.390625,0.0

0.0,0.3984375,0.0
0.0078125,0.3984375,0.0
0.015625,0.3984375,0.0
0.0234375,0.3984375,0.0
0.03125,0.3984375,0.0
0.0390625,0.3984375,0.0
0.046875,0.3984375,0.0
0.0546875,0.3984375,0.0
0.0625,0.3984375,0.0
0.0703125,0.3984375,0.0
0.078125,0.3984375,0.0
0.0859375,0.3984375,0.0
0.09375,0.3984375,0.0
0.1015625,0.3984375,0.0
0.109375,0.3984375,0.0
0.1171875,0.3984375,0.0
0.125,0.3984375,0.0
0.1328125,0.3984375,0.0
0.140625,0.3984375,0.0
0.1484375,0.3984375,0.0
0.15625,0.3984375,0.0
0.1640625,0.3984375,0.0
0.171875,0.3984375,0.0
0.1796875,0.3984375,0.0
0.1875,0.3984375,0.0
0.1953125,0.3984375,0.0
0.203125,0.3984375,0.0
0.2109375,0.3984375,0.0
0.21875,0.3984375,0.0
0.2265625,0.3984375,0.0
0.234375,0.3984375,0.0
0.2421875,0.3984375,0.0
0.25,0.3984375,0.0
0.2578125,0.3984375,0.0
0.265625,0.3984375,0.0
0.2734375,0.3984375,0.0
0.28125,0.3984375,0.0
0.2890625,0.3984375,0.0
0.296875,0.3984375,0.0
0.3046875,0.3984375,0.0
0.3125,0.3984375,0.0
0.3203125,0.3984375,0.0
0.328125,0.3984375,0.0
0.3359375,0.3984375,0.0
0.34375,0.3984375,0.0
0.3515625,0.3984375,0.0
0.359375,0.3984375,0.0
0.3671875,0.3984375,4.096e-05
0.375,0.3984375,-1.6384e-05
0.3828125,0.3984375,0.0
0.390625,0.3984375,-8.192e-06
0.3984375,0.3984375,5.7344e-05
0.40625,0.3984375,0.00077824
0.4140625,0.3984375,0.00053248
0.421875,0.3984375,0.00151552
0.4296875,0.3984375,0.00073728
0.4375,0.3984375,0.001523712
0.4453125,0.3984375,0.001990656
0.453125,0.3984375,0.00053248
0.4609375,0.3984375,0.006651904
0.46875,0.3984375,0.00569344
0.4765625,0.3984375,0.005398528
0.484375,0.3984375,0.01032192
0.4921875,0.3984375,0.00544768
0.5,0.3984375,0.00487424
0.5078125,0.3984375,0.009756672
0.515625,0.3984375,0.003596288
0.5234375,0.3984375,0.005545984
0.53125,0.3984375,0.005955584
0.5390625,0.3984375,0.002899968
0.546875,0.3984375,0.002842624
0.5546875,0.3984375,0.001236992
0.5625,0.3984375,0.001073152
0.5703125,0.3984375,0.000991232
0.578125,0.3984375,0.00016384
0.5859375,0.3984375,0.000270336
0.59375,0.3984375,0.000466944
0.6015625,0.3984375,0.000106496
0.609375,0.3984375,-1.6384e-05
0.6171875,0.3984375,3.2768e-05
0.625,0.3984375,1.6384e-05
0.6328125,0.3984375,-1.6384e-05
0.640625,0.3984375,0.0
0.6484375,0.3984375,0.0
0.65625,0.3984375,0.0
0.6640625,0.3984375,0.0
0.671875,0.3984375,0.0
0.6796875,0.3984375,0.0
0.6875,0.3984375,0.0
0.6953125,0.3984375,0.0
0.703125,0.3984375,0.0
0.7109375,0.3984375,0.0
0.71875,0.3984375,0.0
0.7265625,0.3984375,0.0
0.734375,0.3984375,0.0
0.7421875,0.3984375,0.0
0.75,0.3984375,0.0
0.7578125,0.3984375,0.0
0.765625,0.3984375,0.0
0.7734375,0.3984375,0.0
0.78125,0.3984375,0.0
0.7890625,0.3984375,0.0
0.796875,0.3984375,0.0
0.8046875,0.3984375,0.0
0.8125,0.3984375,0.0
0.8203125,0.3984375,0.0
0.828125,0.3984375,0.0
0.8359375,0.3984375,0.0
0.84375,0.3984375,0.0
0.8515625,0.3984375,0.0
0.859375,0.3984375,0.0
0.8671875,0.3984375,0.0
0.875,0.3984375,0.0
0.8828125,0.3984375,0.0
0.890625,0.3984375,0.0
0.8984375,0.3984375,0.0
0.90625,0.3984375,0.0
0.9140625,0.3984375,0.0
0.921875,0.3984375,0.0
0.9296875,0.3984375,0.0
0.9375,0.3984375,0.0
0.9453125,0.3984375,0.0
0.953125,0.3984375,0.0
0.9609375,0.3984375,0.0
0.96875,0.3984375,0.0
0.9765625,0.3984375,0.0
0.984375,0.3984375,0.0
0.9921875,0.3984375,0.0

0.0,0.40625,0.0
0.0078125,0.40625,0.0
0.015625,0.40625,0.0
0.0234375,0.40625,0.0
0.03125,0.40625,0.0
0.0390625,0.40625,0.0
0.046875,0.40625,0.0
0.0546875,0.40625,0.0
0.0625,0.40625,0.0
0.0703125,0.40625,0.0
0.078125,0.40625,0.0
0.0859375,0.40625,0.0
0.09375,0.40625,0.0
0.1015625,0.40625,0.0
0.109375,0.40625,0.0
0.1171875,0.40625,0.0
0.125,0.40625,0.0
0.1328125,0.40625,0.0
0.140625,0.40625,0.0
0.1484375,0.40625,0.0
0.15625,0.40625,0.0
0.1640625,0.40625,0.0
0.171875,0.40625,0.0
0.1796875,0.40625,0.0
0.1875,0.40625,0.0
0.1953125,0.40625,0.0
0.203125,0.40625,0.0
0.2109375,0.40625,0.0
0.21875,0.40625,0.0
0.2265625,0.40625,0.0
0.234375,0.40625,0.0
0.2421875,0.40625,0.0
0.25,0.40625,0.0
0.2578125,0.40625,0.0
0.265625,0.40625,0.0
0.2734375,0.40625,0.0
0.28125,0.40625,0.0
0.2890625,0.40625,0.0
0.296875,0.40625,0.0
0.3046875,0.40625,0.0
0.3125,0.40625,0.0
0.3203125,0.40625,0.0
0.328125,0.40625,0.0
0.3359375,0.40625,0.0
0.34375,0.40625,0.0
0.3515625,0.40625,8.192e-06
0.359375,0.40625,0.0
0.3671875,0.40625,-3.2768e-05
0.375,0.40625,-2.4576e-05
0.3828125,0.40625,1.6384e-05
0.390625,0.40625,4.9152e-05
0.3984375,0.40625,0.00028672
0.40625,0.40625,0.00012288
0.4140625,0.40625,0.000630784
0.421875,0.40625,0.00282624
0.4296875,0.40625,0.001630208
0.4375,0.40625,0.00528384
0.4453125,0.40625,0.003227648
0.453125,0.40625,0.0096256
0.4609375,0.40625,0.003923968
0.46875,0.40625,0.01036288
0.4765625,0.40625,0.00864256
0.484375,0.40625,0.003874816
0.4921875,0.40625,0.0094208
0.5,0.40625,0.003334144
0.5078125,0.40625,0.010862592
0.515625,0.40625,0.002629632
0.5234375,0.40625,0.008085504
0.53125,0.40625,0.009068544
0.5390625,0.40625,0.002318336
0.546875,0.40625,0.00360448
0.5546875,0.40625,0.0034816
0.5625,0.40625,0.002818048
0.5703125,0.40625,0.00028672
0.578125,0.40625,0.002564096
0.5859375,0.40625,0.000622592
0.59375,0.40625,0.000229376
0.6015625,0.40625,-0.000106496
0.609375,0.40625,-8.192e-05
0.6171875,0.40625,2.4576e-05
0.625,0.40625,3.2768e-05
0.6328125,0.40625,0.0
0.640625,0.40625,0.0
0.6484375,0.40625,-8.192e-06
0.65625,0.40625,0.0
0.6640625,0.40625,0.0
0.671875,0.40625,0.0
0.6796875,0.40625,0.0
0.6875,0.40625,0.0
0.6953125,0.40625,0.0
0.703125,0.40625,0.0
0.7109375,0.40625,0.0
0.71875,0.40625,0.0
0.7265625,0.40625,0.0
0.734375,0.40625,0.0
0.7421875,0.40625,0.0
0.75,0.40625,0.0
0.7578125,0.40625,0.0
0.765625,0.40625,0.0
0.7734375,0.40625,0.0
0.78125,0.40625,0.0
0.7890625,0.40625,0.0
0.796875,0.40625,0.0
0.8046875,0.40625,0.0
0.8125,0.40625,0.0
0.8203125,0.40625,0.0
0.828125,0.40625,0.0
0.8359375,0.40625,0.0
0.84375,0.40625,0.0
0.8515625,0.40625,0.0
0.859375,0.40625,0.0
0.8671875,0.40625,0.0
0.875,0.40625,0.0
0.8828125,0.40625,0.0
0.890625,0.40625,0.0
0.8984375,0.40625,0.0
0.90625,0.40625,0.0
0.9140625,0.40625,0.0
0.921875,0.40625,0.0
0.9296875,0.40625,0.0
0.9375,0.40625,0.0
0.9453125,0.40625,0.0
0.953125,0.40625,0.0
0.9609375,0.40625,0.0
0.96875,0.40625,0.0
0.9765625,0.40625,0.0
0.984375,0.40625,0.0
0.9921875,0.40625,0.0

0.0,0.4140625,0.0
0.0078125,0.4140625,0.0
0.015625,0.4140625,0.0
0.0234375,0.4140625,0.0
0.03125,0.4140625,0.0
0.0390625,0.4140625,0.0
0.046875,0.4140625,0.0
0.0546875,0.4140625,0.0
0.0625,0.4140625,0.0
0.0703125,0.4140625,0.0
0.078125,0.4140625,0.0
0.0859375,0.4140625,0.0
0.09375,0.4140625,0.0
0.1015625,0.4140625,0.0
0.109375,0.4140625,0.0
0.1171875,0.4140625,0.0
0.125,0.4140625,0.0
0.1328125,0.4140625,0.0
0.140625,0.4140625,0.0
0.1484375,0.4140625,0.0
0.15625,0.4140625,0.0
0.1640625,0.4140625,0.0
0.171875,0.4140625,0.0
0.1796875,0.4140625,0.0
0.1875,0.4140625,0.0
0.1953125,0.4140625,0.0
0.203125,0.4140625,0.0
0.2109375,0.4140625,0.0
0.21875,0.4140625,0.0
0.2265625,0.4140625,0.0
0.234375,0.4140625,0.0
0.2421875,0.4140625,0.0
0.25,0.4140625,0.0
0.2578125,0.4140625,0.0
0.265625,0.4140625,0.0
0.2734375,0.4140625,0.0
0.28125,0.4140625,0.0
0.2890625,0.4140625,0.0
0.296875,0.4140625,0.0
0.3046875,0.4140625,0.0
0.3125,0.4140625,0.0
0.3203125,0.4140625,0.0
0.328125,0.4140625,0.0
0.3359375,0.4140625,0.0
0.34375,0.4140625,8.192e-06
0.3515625,0.4140625,0.0
0.359375,0.4140625,8.192e-06
0.3671875,0.4140625,-3.2768e-05
0.375,0.4140625,-4.9152e-05
0.3828125,0.4140625,-6.5536e-05
0.390625,0.4140625,9.0112e-05
0.3984375,0.4140625,0.000598016
0.40625,0.4140625,0.000876544
0.4140625,0.4140625,-1.6384e-05
0.421875,0.4140625,0.002203648
0.4296875,0.4140625,0.003129344
0.4375,0.4140625,0.00618496
0.4453125,0.4140625,0.005586944
0.453125,0.4140625,0.013295616
0.4609375,0.4140625,0.01114112
0.46875,0.4140625,0.00483328
0.4765625,0.4140625,0.010592256
0.484375,0.4140625,0.004521984
0.4921875,0.4140625,0.012214272
0.5,0.4140625,-0.003186688
0.5078125,0.4140625,0.019316736
0.515625,0.4140625,-0.00421888
0.5234375,0.4140625,0.00180224
0.53125,0.4140625,0.004972544
0.5390625,0.4140625,0.002490368
0.546875,0.4140625,0.010887168
0.5546875,0.4140625,0.004366336
0.5625,0.4140625,0.004849664
0.5703125,0.4140625,0.003145728
0.578125,0.4140625,0.001703936
0.5859375,0.4140625,0.001867776
0.59375,0.4140625,0.000917504
0.6015625,0.4140625,0.000303104
0.609375,0.4140625,3.2768e-05
0.6171875,0.4140625,-2.4576e-05
0.625,0.4140625,2.4576e-05
0.6328125,0.4140625,-8.192e-06
0.640625,0.4140625,2.4576e-05
0.6484375,0.4140625,0.0
0.65625,0.4140625,0.0
0.6640625,0.4140625,0.0
0.671875,0.4140625,0.0
0.6796875,0.4140625,0.0
0.6875,0.4140625,0.0
0.6953125,0.4140625,0.0
0.703125,0.4140625,0.0
0.7109375,0.4140625,0.0
0.71875,0.4140625,0.0
0.7265625,0.4140625,0.0
0.734375,0.4140625,0.0
0.7421875,0.4140625,0.0
0.75,0.4140625,0.0
0.7578125,0.4140625,0.0
0.765625,0.4140625,0.0
0.7734375,0.4140625,0.0
0.78125,0.4140625,0.0
0.7890625,0.4140625,0.0
0.796875,0.4140625,0.0
0.8046875,0.4140625,0.0
0.8125,0.4140625,0.0
0.8203125,0.4140625,0.0
0.828125,0.4140625,0.0
0.8359375,0.4140625,0.0
0.84375,0.4140625,0.0
0.8515625,0.4140625,0.0
0.859375,0.4140625,0.0
0.8671875,0.4140625,0.0
0.875,0.4140625,0.0
0.8828125,0.4140625,0.0
0.890625,0.4140625,0.0
0.8984375,0.4140625,0.0
0.90625,0.4140625,0.0
0.9140625,0.4140625,0.0
0.921875,0.4140625,0.0
0.9296875,0.4140625,0.0
0.9375,0.4140625,0.0
0.9453125,0.4140625,0.0
0.953125,0.4140625,0.0
0.9609375,0.4140625,0.0
0.96875,0.4140625,0.0
0.9765625,0.4140625,0.0
0.984375,0.4140625,0.0
0.9921875,0.4140625,0.0

0.0,0.421875,0.0
0.0078125,0.421875,0.0
0.015625,0.421875,0.0
0.0234375,0.421875,0.0
0.03125,0.421875,0.0
0.0390625,0.421875,0.0
0.046875,0.421875,0.0
0.0546875,0.421875,0.0
0.0625,0.421875,0.0
0.0703125,0.421875,0.0
0.078125,0.421875,0.0
0.0859375,0.421875,0.0
0.09375,0.421875,0.0
0.1015625,0.421875,0.0
0.109375,0.421875,0.0
0.1171875,0.421875,0.0
0.125,0.421875,0.0
0.1328125,0.421875,0.0
0.140625,0.421875,0.0
0.1484375,0.421875,0.0
0.15625,0.421875,0.0
0.1640625,0.421875,0.0
0.171875,0.421875,0.0
0.1796875,0.421875,0.0
0.1875,0.421875,0.0
0.1953125,0.421875,0.0
0.203125,0.421875,0.0
0.2109375,0.421875,0.0
0.21875,0.421875,0.0
0.2265625,0.421875,0.0
0.234375,0.421875,0.0
0.2421875,0.421875,0.0
0.25,0.421875,0.0
0.2578125,0.421875,0.0
0.265625,0.421875,0.0
0.2734375,0.421875,0.0
0.28125,0.421875,0.0
0.2890625,0.421875,0.0
0.296875,0.421875,0.0
0.3046875,0.421875,0.0
0.3125,0.421875,0.0
0.3203125,0.421875,0.0
0.328125,0.421875,0.0
0.3359375,0.421875,0.0
0.34375,0.421875,8.192e-06
0.3515625,0.421875,-8.192e-06
0.359375,0.421875,-2.4576e-05
0.3671875,0.421875,1.6384e-05
0.375,0.421875,0.00012288
0.3828125,0.421875,0.00012288
0.390625,0.421875,2.4576e-05
0.3984375,0.421875,0.00172032
0.40625,0.421875,0.000417792
0.4140625,0.421875,0.004145152
0.421875,0.421875,0.004612096
0.4296875,0.421875,0.004472832
0.4375,0.421875,0.006815744
0.4453125,0.421875,0.01482752
0.453125,0.421875,-0.001851392
0.4609375,0.421875,0.007553024
0.46875,0.421875,0.018415616
0.4765625,0.421875,0.00176128
0.484375,0.421875,0.00774144
0.4921875,0.421875,-0.011698176
0.5,0.421875,-0.00765952
0.5078125,0.421875,0.009199616
0.515625,0.421875,0.007200768
0.5234375,0.421875,0.00192512
0.53125,0.421875,0.025116672
0.5390625,0.421875,0.001318912
0.546875,0.421875,-0.006135808
0.5546875,0.421875,0.009478144
0.5625,0.421875,0.007643136
0.5703125,0.421875,0.001253376
0.578125,0.421875,0.002424832
0.5859375,0.421875,0.001048576
0.59375,0.421875,0.00086016
0.6015625,0.421875,0.00036864
0.609375,0.421875,1.6384e-05
0.6171875,0.421875,0.000180224
0.625,0.421875,3.2768e-05
0.6328125,0.421875,8.192e-06
0.640625,0.421875,-8.192e-06
0.6484375,0.421875,0.0
0.65625,0.421875,0.0
0.6640625,0.421875,0.0
0.671875,0.421875,0.0
0.6796875,0.421875,0.0
0.6875,0.421875,0.0
0.6953125,0.421875,0.0
0.703125,0.421875,0.0
0.7109375,0.421875,0.0
0.71875,0.421875,0.0
0.7265625,0.421875,0.0
0.734375,0.421875,0.0
0.7421875,0.421875,0.0
0.75,0.421875,0.0
0.7578125,0.421875,0.0
0.765625,0.421875,0.0
0.7734375,0.421875,0.0
0.78125,0.421875,0.0
0.7890625,0.421875,0.0
0.796875,0.421875,0.0
0.8046875,0.421875,0.0
0.8125,0.421875,0.0
0.8203125,0.421875,0.0
0.828125,0.421875,0.0
0.8359375,0.421875,0.0
0.84375,0.421875,0.0
0.8515625,0.421875,0.0
0.859375,0.421875,0.0
0.8671875,0.421875,0.0
0.875,0.421875,0.0
0.8828125,0.421875,0.0
0.890625,0.421875,0.0
0.8984375,0.421875,0.0
0.90625,0.421875,0.0
0.9140625,0.421875,0.0
0.921875,0.421875,0.0
0.9296875,0.421875,0.0
0.9375,0.421875,0.0
0.9453125,0.421875,0.0
0.953125,0.421875,0.0
0.9609375,0.421875,0.0
0.96875,0.421875,0.0
0.9765625,0.421875,0.0
0.984375,0.421875,0.0
0.9921875,0.421875,0.0

0.0,0.4296875,0.0
0.0078125,0.4296875,0.0
0.015625,0.4296875,0.0
0.0234375,0.4296875,0.0
0.03125,0.4296875,0.0
0.0390625,0.4296875,0.0
0.046875,0.4296875,0.0
0.0546875,0.4296875,0.0
0.0625,0.4296875,0.0
0.0703125,0.4296875,0.0
0.078125,0.4296875,0.0
0.0859375,0.4296875,0.0
0.09375,0.4296875,0.0
0.1015625,0.4296875,0.0
0.109375,0.4296875,0.0
0.1171875,0.4296875,0.0
0.125,0.4296875,0.0
0.1328125,0.4296875,0.0
0.140625,0.4296875,0.0
0.1484375,0.4296875,0.0
0.15625,0.4296875,0.0
0.1640625,0.4296875,0.0
0.171875,0.4296875,0.0
0.1796875,0.4296875,0.0
0.1875,0.4296875,0.0
0.1953125,0.4296875,0.0
0.203125,0.4296875,0.0
0.2109375,0.4296875,0.0
0.21875,0.4296875,0.0
0.2265625,0.4296875,0.0
0.234375,0.4296875,0.0
0.2421875,0.4296875,0.0
0.25,0.4296875,0.0
0.2578125,0.4296875,0.0
0.265625,0.4296875,0.0
0.2734375,0.4296875,0.0
0.28125,0.4296875,0.0
0.2890625,0.4296875,0.0
0.296875,0.4296875,0.0
0.3046875,0.4296875,0.0
0.3125,0.4296875,0.0
0.3203125,0.4296875,0.0
0.328125,0.4296875,0.0
0.3359375,0.4296875,0.0
0.34375,0.4296875,2.4576e-05
0.3515625,0.4296875,-4.096e-05
0.359375,0.4296875,1.6384e-05
0.3671875,0.4296875,7.3728e-05
0.375,0.4296875,0.000155648
0.3828125,0.4296875,0.000557056
0.390625,0.4296875,0.000917504
0.3984375,0.4296875,0.000770048
0.40625,0.4296875,0.00270336
0.4140625,0.4296875,0.003588096
0.421875,0.4296875,0.005799936
0.4296875,0.4296875,0.003842048
0.4375,0.4296875,0.00344064
0.4453125,0.4296875,0.011091968
0.453125,0.4296875,-0.00966656
0.4609375,0.4296875,-0.000851968
0.46875,0.4296875,-0.008650752
0.4765625,0.4296875,-0.005218304
0.484375,0.4296875,-0.016580608
0.4921875,0.4296875,-0.015777792
0.5,0.4296875,-0.023740416
0.5078125,0.4296875,-0.003514368
0.515625,0.4296875,-0.010174464
0.5234375,0.4296875,-0.003530752
0.53125,0.4296875,0.016842752
0.5390625,0.4296875,0.023937024
0.546875,0.4296875,0.001409024
0.5546875,0.4296875,0.002023424
0.5625,0.4296875,0.011403264
0.5703125,0.4296875,0.009043968
0.578125,0.4296875,0.003710976
0.5859375,0.4296875,0.003129344
0.59375,0.4296875,0.000729088
0.6015625,0.4296875,0.001409024
0.609375,0.4296875,0.000360448
0.6171875,0.4296875,0.000212992
0.625,0.4296875,-0.000106496
0.6328125,0.4296875,-8.192e-06
0.640625,0.4296875,3.2768e-05
0.6484375,0.4296875,1.6384e-05
0.65625,0.4296875,0.0
0.6640625,0.4296875,0.0
0.671875,0.4296875,0.0
0.6796875,0.4296875,0.0
0.6875,0.4296875,0.0
0.6953125,0.4296875,0.0
0.703125,0.4296875,0.0
0.7109375,0.4296875,0.0
0.71875,0.4296875,0.0
0.7265625,0.4296875,0.0
0.734375,0.4296875,0.0
0.7421875,0.4296875,0.0
0.75,0.4296875,0.0
0.7578125,0.4296875,0.0
0.765625,0.4296875,0.0
0.7734375,0.4296875,0.0
0.78125,0.4296875,0.0
0.7890625,0.4296875,0.0
0.796875,0.4296875,0.0
0.8046875,0.4296875,0.0
0.8125,0.4296875,0.0
0.8203125,0.4296875,0.0
0.828125,0.4296875,0.0
0.8359375,0.4296875,0.0
0.84375,0.4296875,0.0
0.8515625,0.4296875,0.0
0.859375,0.4296875,0.0
0.8671875,0.4296875,0.0
0.875,0.4296875,0.0
0.8828125,0.4296875,0.0
0.890625,0.4296875,0.0
0.8984375,0.4296875,0.0
0.90625,0.4296875,0.0
0.9140625,0.4296875,0.0
0.921875,0.4296875,0.0
0.9296875,0.4296875,0.0
0.9375,0.4296875,0.0
0.9453125,0.4296875,0.0
0.953125,0.4296875,0.0
0.9609375,0.4296875,0.0
0.96875,0.4296875,0.0
0.9765625,0.4296875,0.0
0.984375,0.4296875,0.0
0.9921875,0.4296875,0.0

0.0,0.4375,0.0
0.0078125,0.4375,0.0
0.015625,0.4375,0.0
0.0234375,0.4375,0.0
0.03125,0.4375,0.0
0.0390625,0.4375,0.0
0.046875,0.4375,0.0
0.0546875,0.4375,0.0
0.0625,0.4375,0.0
0.0703125,0.4375,0.0
0.078125,0.4375,0.0
0.0859375,0.4375,0.0
0.09375,0.4375,0.0
0.1015625,0.4375,0.0
0.109375,0.4375,0.0
0.1171875,0.4375,0.0
0.125,0.4375,0.0
0.1328125,0.4375,0.0
0.140625,0.4375,0.0
0.1484375,0.4375,0.0
0.15625,0.4375,0.0
0.1640625,0.4375,0.0
0.171875,0.4375,0.0
0.1796875,0.4375,0.0
0.1875,0.4375,0.0
0.1953125,0.4375,0.0
0.203125,0.4375,0.0
0.2109375,0.4375,0.0
0.21875,0.4375,0.0
0.2265625,0.4375,0.0
0.234375,0.4375,0.0
0.2421875,0.4375,0.0
0.25,0.4375,0.0
0.2578125,0.4375,0.0
0.265625,0.4375,0.0
0.2734375,0.4375,0.0
0.28125,0.4375,0.0
0.2890625,0.4375,0.0
0.296875,0.4375,0.0
0.3046875,0.4375,0.0
0.3125,0.4375,0.0
0.3203125,0.4375,0.0
0.328125,0.4375,0.0
0.3359375,0.4375,-8.192e-06
0.34375,0.4375,8.192e-06
0.3515625,0.4375,-3.2768e-05
0.359375,0.4375,-2.4576e-05
0.3671875,0.4375,0.000147456
0.375,0.4375,0.00024576
0.3828125,0.4375,0.00053248
0.390625,0.4375,0.001015808
0.3984375,0.4375,0.000507904
0.40625,0.4375,0.000974848
0.4140625,0.4375,0.006709248
0.421875,0.4375,0.009101312
0.4296875,0.4375,0.010051584
0.4375,0.4375,0.010592256
0.4453125,0.4375,0.015917056
0.453125,0.4375,0.000212992
0.4609375,0.4375,-0.000475136
0.46875,0.4375,-0.020496384
0.4765625,0.4375,-0.0421888
0.484375,0.4375,-0.04022272
0.4921875,0.4375,-0.047497216
0.5,0.4375,0.003186688
0.5078125,0.4375,-0.048758784
0.515625,0.4375,-0.018038784
0.5234375,0.4375,-0.012353536
0.53125,0.4375,-0.015982592
0.5390625,0.4375,-0.004513792
0.546875,0.4375,0.002473984
0.5546875,0.4375,-0.000417792
0.5625,0.4375,0.00053248
0.5703125,0.4375,0.005013504
0.578125,0.4375,0.011722752
0.5859375,0.4375,0.00405504
0.59375,0.4375,0.0022528
0.6015625,0.4375,0.00159744
0.609375,0.4375,0.000712704
0.6171875,0.4375,0.000114688
0.625,0.4375,5.7344e-05
0.6328125,0.4375,8.192e-06
0.640625,0.4375,-8.192e-06
0.6484375,0.4375,0.0
0.65625,0.4375,0.0
0.6640625,0.4375,8.192e-06
0.671875,0.4375,0.0
0.6796875,0.4375,0.0
0.6875,0.4375,0.0
0.6953125,0.4375,0.0
0.703125,0.4375,0.0
0.7109375,0.4375,0.0
0.71875,0.4375,0.0
0.7265625,0.4375,0.0
0.734375,0.4375,0.0
0.7421875,0.4375,0.0
0.75,0.4375,0.0
0.7578125,0.4375,0.0
0.765625,0.4375,0.0
0.7734375,0.4375,0.0
0.78125,0.4375,0.0
0.7890625,0.4375,0.0
0.796875,0.4375,0.0
0.8046875,0.4375,0.0
0.8125,0.4375,0.0
0.8203125,0.4375,0.0
0.828125,0.4375,0.0
0.8359375,0.4375,0.0
0.84375,0.4375,0.0
0.8515625,0.4375,0.0
0.859375,0.4375,0.0
0.8671875,0.4375,0.0
0.875,0.4375,0.0
0.8828125,0.4375,0.0
0.890625,0.4375,0.0
0.8984375,0.4375,0.0
0.90625,0.4375,0.0
0.9140625,0.4375,0.0
0.921875,0.4375,0.0
0.9296875,0.4375,0.0
0.9375,0.4375,0.0
0.9453125,0.4375,0.0
0.953125,0.4375,0.0
0.9609375,0.4375,0.0
0.96875,0.4375,0.0
0.9765625,0.4375,0.0
0.984375,0.4375,0.0
0.9921875,0.4375,0.0

0.0,0.4453125,0.0
0.0078125,0.4453125,0.0
0.015625,0.4453125,0.0
0.0234375,0.4453125,0.0
0.03125,0.4453125,0.0
0.0390625,0.4453125,0.0
0.046875,0.4453125,0.0
0.0546875,0.4453125,0.0
0.0625,0.4453125,0.0
0.0703125,0.4453125,0.0
0.078125,0.4453125,0.0
0.0859375,0.4453125,0.0
0.09375,0.4453125,0.0
0.1015625,0.4453125,0.0
0.109375,0.4453125,0.0
0.1171875,0.4453125,0.0
0.125,0.4453125,0.0
0.1328125,0.4453125,0.0
0.140625,0.4453125,0.0
0.1484375,0.4453125,0.0
0.15625,0.4453125,0.0
0.1640625,0.4453125,0.0
0.171875,0.4453125,0.0
0.1796875,0.4453125,0.0
0.1875,0.4453125,0.0
0.1953125,0.4453125,0.0
0.203125,0.4453125,0.0
0.2109375,0.4453125,0.0
0.21875,0.4453125,0.0
0.2265625,0.4453125,0.0
0.234375,0.4453125,0.0
0.2421875,0.4453125,0.0
0.25,0.4453125,0.0
0.2578125,0.4453125,0.0
0.265625,0.4453125,0.0
0.2734375,0.4453125,0.0
0.28125,0.4453125,0.0
0.2890625,0.4453125,0.0
0.296875,0.4453125,0.0
0.3046875,0.4453125,0.0
0.3125,0.4453125,0.0
0.3203125,0.4453125,0.0
0.328125,0.4453125,8.192e-06
0.3359375,0.4453125,0.0
0.34375,0.4453125,8.192e-06
0.3515625,0.4453125,-8.192e-06
0.359375,0.4453125,-4.9152e-05
0.3671875,0.4453125,0.000212992
0.375,0.4453125,0.000229376
0.3828125,0.4453125,-0.000180224
0.390625,0.4453125,0.001466368
0.3984375,0.4453125,0.002850816
0.40625,0.4453125,0.001990656
0.4140625,0.4453125,0.012664832
0.421875,0.4453125,0.006078464
0.4296875,0.4453125,0.006529024
0.4375,0.4453125,-0.002932736
0.4453125,0.4453125,0.006176768
0.453125,0.4453125,-0.039141376
0.4609375,0.4453125,-0.000909312
0.46875,0.4453125,-0.055443456
0.4765625,0.4453125,-0.048316416
0.484375,0.4453125,-0.093487104
0.4921875,0.4453125,-0.060768256
0.5,0.4453125,-0.057344
0.5078125,0.4453125,-0.049364992
0.515625,0.4453125,0.003448832
0.5234375,0.4453125,-0.083542016
0.53125,0.4453125,-0.023166976
0.5390625,0.4453125,-0.03145728
0.546875,0.4453125,0.000974848
0.5546875,0.4453125,0.009224192
0.5625,0.4453125,0.007168
0.5703125,0.4453125,0.009863168
0.578125,0.4453125,0.004612096
0.5859375,0.4453125,0.004022272
0.59375,0.4453125,0.003629056
0.6015625,0.4453125,0.001130496
0.609375,0.4453125,-5.7344e-05
0.6171875,0.4453125,0.00024576
0.625,0.4453125,4.096e-05
0.6328125,0.4453125,8.192e-06
0.640625,0.4453125,-3.2768e-05
0.6484375,0.4453125,8.192e-06
0.65625,0.4453125,8.192e-06
0.6640625,0.4453125,0.0
0.671875,0.4453125,0.0
0.6796875,0.4453125,0.0
0.6875,0.4453125,0.0
0.6953125,0.4453125,0.0
0.703125,0.4453125,0.0
0.7109375,0.4453125,0.0
0.71875,0.4453125,0.0
0.7265625,0.4453125,0.0
0.734375,0.4453125,0.0
0.7421875,0.4453125,0.0
0.75,0.4453125,0.0
0.7578125,0.4453125,0.0
0.765625,0.4453125,0.0
0.7734375,0.4453125,0.0
0.78125,0.4453125,0.0
0.7890625,0.4453125,0.0
0.796875,0.4453125,0.0
0.8046875,0.4453125,0.0
0.8125,0.4453125,0.0
0.8203125,0.4453125,0.0
0.828125,0.4453125,0.0
0.8359375,0.4453125,0.0
0.84375,0.4453125,0.0
0.8515625,0.4453125,0.0
0.859375,0.4453125,0.0
0.8671875,0.4453125,0.0
0.875,0.4453125,0.0
0.8828125,0.4453125,0.0
0.890625,0.4453125,0.0
0.8984375,0.4453125,0.0
0.90625,0.4453125,0.0
0.9140625,0.4453125,0.0
0.921875,0.4453125,0.0
0.9296875,0.4453125,0.0
0.9375,0.4453125,0.0
0.9453125,0.4453125,0.0
0.953125,0.4453125,0.0
0.9609375,0.4453125,0.0
0.96875,0.4453125,0.0
0.9765625,0.4453125,0.0
0.984375,0.4453125,0.0
0.9921875,0.4453125,0.0

0.0,0.453125,0.0
0.0078125,0.453125,0.0
0.015625,0.453125,0.0
0.0234375,0.453125,0.0
0.03125,0.453125,0.0
0.0390625,0.453125,0.0
0.046875,0.453125,0.0
0.0546875,0.453125,0.0
0.0625,0.453125,0.0
0.0703125,0.453125,0.0
0.078125,0.453125,0.0
0.0859375,0.453125,0.0
0.09375,0.453125,0.0
0.1015625,0.453125,0.0
0.109375,0.453125,0.0
0.1171875,0.453125,0.0
0.125,0.453125,0.0
0.1328125,0.453125,0.0
0.140625,0.453125,0.0
0.1484375,0.453125,0.0
0.15625,0.453125,0.0
0.1640625,0.453125,0.0
0.171875,0.453125,0.0
0.1796875,0.453125,0.0
0.1875,0.453125,0.0
0.1953125,0.453125,0.0
0.203125,0.453125,0.0
0.2109375,0.453125,0.0
0.21875,0.453125,0.0
0.2265625,0.453125,0.0
0.234375,0.453125,0.0
0.2421875,0.453125,0.0
0.25,0.453125,0.0
0.2578125,0.453125,0.0
0.265625,0.453125,0.0
0.2734375,0.453125,0.0
0.28125,0.453125,0.0
0.2890625,0.453125,0.0
0.296875,0.453125,0.0
0.3046875,0.453125,0.0
0.3125,0.453125,0.0
0.3203125,0.453125,0.0
0.328125,0.453125,0.0
0.3359375,0.453125,8.192e-06
0.34375,0.453125,8.192e-06
0.3515625,0.453125,1.6384e-05
0.359375,0.453125,1.6384e-05
0.3671875,0.453125,-0.00012288
0.375,0.453125,0.000475136
0.3828125,0.453125,0.0012288
0.390625,0.453125,0.001171456
0.3984375,0.453125,0.004349952
0.40625,0.453125,0.006848512
0.4140625,0.453125,0.005103616
0.421875,0.453125,0.01622016
0.4296875,0.453125,0.00196608
0.4375,0.453125,0.000262144
0.4453125,0.453125,-0.002940928
0.453125,0.453125,-0.047988736
0.4609375,0.453125,-0.066371584
0.46875,0.453125,-0.0458752
0.4765625,0.453125,-0.093093888
0.484375,0.453125,-0.000262144
0.4921875,0.453125,-0.111476736
0.5,0.453125,-0.11730944
0.5078125,0.453125,-0.057524224
0.515625,0.453125,-0.075022336
0.5234375,0.453125,-0.087965696
0.53125,0.453125,-0.064749568
0.5390625,0.453125,-0.034750464
0.546875,0.453125,0.001277952
0.5546875,0.453125,-0.013082624
0.5625,0.453125,0.009084928
0.5703125,0.453125,0.00651264
0.578125,0.453125,0.003923968
0.5859375,0.453125,0.003710976
0.59375,0.453125,0.004407296
0.6015625,0.453125,0.001384448
0.609375,0.453125,0.000458752
0.6171875,0.453125,0.00065536
0.625,0.453125,-1.6384e-05
0.6328125,0.453125,6.5536e-05
0.640625,0.453125,8.192e-06
0.6484375,0.453125,1.6384e-05
0.65625,0.453125,0.0
0.6640625,0.453125,0.0
0.671875,0.453125,0.0
0.6796875,0.453125,0.0
0.6875,0.453125,0.0
0.6953125,0.453125,0.0
0.703125,0.453125,0.0
0.7109375,0.453125,0.0
0.71875,0.453125,0.0
0.7265625,0.453125,0.0
0.734375,0.453125,0.0
0.7421875,0.453125,0.0
0.75,0.453125,0.0
0.7578125,0.453125,0.0
0.765625,0.453125,0.0
0.7734375,0.453125,0.0
0.78125,0.453125,0.0
0.7890625,0.453125,0.0
0.796875,0.453125,0.0
0.8046875,0.453125,0.0
0.8125,0.453125,0.0
0.8203125,0.453125,0.0
0.828125,0.453125,0.0
0.8359375,0.453125,0.0
0.84375,0.453125,0.0
0.8515625,0.453125,0.0
0.859375,0.453125,0.0
0.8671875,0.453125,0.0
0.875,0.453125,0.0
0.8828125,0.453125,0.0
0.890625,0.453125,0.0
0.8984375,0.453125,0.0
0.90625,0.453125,0.0
0.9140625,0.453125,0.0
0.921875,0.453125,0.0
0.9296875,0.453125,0.0
0.9375,0.453125,0.0
0.9453125,0.453125,0.0
0.953125,0.453125,0.0
0.9609375,0.453125,0.0
0.96875,0.453125,0.0
0.9765625,0.453125,0.0
0.984375,0.453125,0.0
0.9921875,0.453125,0.0

0.0,0.4609375,0.0
0.0078125,0.4609375,0.0
0.015625,0.4609375,0.0
0.0234375,0.4609375,0.0
0.03125,0.4609375,0.0
0.0390625,0.4609375,0.0
0.046875,0.4609375,0.0
0.0546875,0.4609375,0.0
0.0625,0.4609375,0.0
0.0703125,0.4609375,0.0
0.078125,0.4609375,0.0
0.0859375,0.4609375,0.0
0.09375,0.4609375,0.0
0.1015625,0.4609375,0.0
0.109375,0.4609375,0.0
0.1171875,0.4609375,0.0
0.125,0.4609375,0.0
0.1328125,0.4609375,0.0
0.140625,0.4609375,0.0
0.1484375,0.4609375,0.0
0.15625,0.4609375,0.0
0.1640625,0.4609375,0.0
0.171875,0.4609375,0.0
0.1796875,0.4609375,0.0
0.1875,0.4609375,0.0
0.1953125,0.4609375,0.0
0.203125,0.4609375,0.0
0.2109375,0.4609375,0.0
0.21875,0.4609375,0.0
0.2265625,0.4609375,0.0
0.234375,0.4609375,0.0
0.2421875,0.4609375,0.0
0.25,0.4609375,0.0
0.2578125,0.4609375,0.0
0.265625,0.4609375,0.0
0.2734375,0.4609375,0.0
0.28125,0.4609375,0.0
0.2890625,0.4609375,0.0
0.296875,0.4609375,0.0
0.3046875,0.4609375,0.0
0.3125,0.4609375,0.0
0.3203125,0.4609375,0.0
0.328125,0.4609375,0.0
0.3359375,0.4609375,8.192e-06
0.34375,0.4609375,-1.6384e-05
0.3515625,0.4609375,-3.2768e-05
0.359375,0.4609375,9.8304e-05
0.3671875,0.4609375,9.8304e-05
0.375,0.4609375,0.000352256
0.3828125,0.4609375,0.001482752
0.390625,0.4609375,0.002015232
0.3984375,0.4609375,0.005439488
0.40625,0.4609375,0.003260416
0.4140625,0.4609375,0.007258112
0.421875,0.4609375,0.007897088
0.4296875,0.4609375,0.0090112
0.4375,0.4609375,-0.028688384
0.4453125,0.4609375,-0.04988928
0.453125,0.4609375,-0.094797824
0.4609375,0.4609375,-0.11296768
0.46875,0.4609375,-0.08052736
0.4765625,0.4609375,-0.098811904
0.484375,0.4609375,-0.044761088
0.4921875,0.4609375,-0.064864256
0.5,0.4609375,-0.027049984
0.5078125,0.4609375,-0.095240192
0.515625,0.4609375,-0.056164352
0.5234375,0.4609375,-0.069271552
0.53125,0.4609375,-0.099090432
0.5390625,0.4609375,-0.047775744
0.546875,0.4609375,-0.015998976
0.5546875,0.4609375,-0.011976704
0.5625,0.4609375,-0.009904128
0.5703125,0.4609375,0.011329536
0.578125,0.4609375,0.00598016
0.5859375,0.4609375,0.00495616
0.59375,0.4609375,0.00602112
0.6015625,0.4609375,0.004169728
0.609375,0.4609375,0.000925696
0.6171875,0.4609375,-0.000229376
0.625,0.4609375,0.000516096
0.6328125,0.4609375,5.7344e-05
0.640625,0.4609375,2.4576e-05
0.6484375,0.4609375,1.6384e-05
0.65625,0.4609375,8.192e-06
0.6640625,0.4609375,-8.192e-06
0.671875,0.4609375,0.0
0.6796875,0.4609375,0.0
0.6875,0.4609375,0.0
0.6953125,0.4609375,0.0
0.703125,0.4609375,0.0
0.7109375,0.4609375,0.0
0.71875,0.4609375,0.0
0.7265625,0.4609375,0.0
0.734375,0.4609375,0.0
0.7421875,0.4609375,0.0
0.75,0.4609375,0.0
0.7578125,0.4609375,0.0
0.765625,0.4609375,0.0
0.7734375,0.4609375,0.0
0.78125,0.4609375,0.0
0.7890625,0.4609375,0.0
0.796875,0.4609375,0.0
0.8046875,0.4609375,0.0
0.8125,0.4609375,0.0
0.8203125,0.4609375,0.0
0.828125,0.4609375,0.0
0.8359375,0.4609375,0.0
0.84375,0.4609375,0.0
0.8515625,0.4609375,0.0
0.859375,0.4609375,0.0
0.8671875,0.4609375,0.0
0.875,0.4609375,0.0
0.8828125,0.4609375,0.0
0.890625,0.4609375,0.0
0.8984375,0.4609375,0.0
0.90625,0.4609375,0.0
0.9140625,0.4609375,0.0
0.921875,0.4609375,0.0
0.9296875,0.4609375,0.0
0.9375,0.4609375,0.0
0.9453125,0.4609375,0.0
0.953125,0.4609375,0.0
0.9609375,0.4609375,0.0
0.96875,0.4609375,0.0
0.9765625,0.4609375,0.0
0.984375,0.4609375,0.0
0.9921875,0.4609375,0.0

0.0,0.46875,0.0
0.0078125,0.46875,0.0
0.015625,0.46875,0.0
0.0234375,0.46875,0.0
0.03125,0.46875,0.0
0.0390625,0.46875,0.0
0.046875,0.46875,0.0
0.0546875,0.46875,0.0
0.0625,0.46875,0.0
0.0703125,0.46875,0.0
0.078125,0.46875,0.0
0.0859375,0.46875,0.0
0.09375,0.46875,0.0
0.1015625,0.46875,0.0
0.109375,0.46875,0.0
0.1171875,0.46875,0.0
0.125,0.46875,0.0
0.1328125,0.46875,0.0
0.140625,0.46875,0.0
0.1484375,0.46875,0.0
0.15625,0.46875,0.0
0.1640625,0.46875,0.0
0.171875,0.46875,0.0
0.1796875,0.46875,0.0
0.1875,0.46875,0.0
0.1953125,0.46875,0.0
0.203125,0.46875,0.0
0.2109375,0.46875,0.0
0.21875,0.46875,0.0
0.2265625,0.46875,0.0
0.234375,0.46875,0.0
0.2421875,0.46875,0.0
0.25,0.46875,0.0
0.2578125,0.46875,0.0
0.265625,0.46875,0.0
0.2734375,0.46875,0.0
0.28125,0.46875,0.0
0.2890625,0.46875,0.0
0.296875,0.46875,0.0
0.3046875,0.46875,0.0
0.3125,0.46875,0.0
0.3203125,0.46875,0.0
0.328125,0.46875,0.0
0.3359375,0.46875,2.4576e-05
0.34375,0.46875,8.192e-06
0.3515625,0.46875,-5.7344e-05
0.359375,0.46875,0.00012288
0.3671875,0.46875,0.000401408
0.375,0.46875,0.000548864
0.3828125,0.46875,0.001236992
0.390625,0.46875,0.003735552
0.3984375,0.46875,0.005636096
0.40625,0.46875,0.011214848
0.4140625,0.46875,0.016809984
0.421875,0.46875,0.000294912
0.4296875,0.46875,-0.00516096
0.4375,0.46875,-0.006529024
0.4453125,0.46875,-0.071958528
0.453125,0.46875,-0.091242496
0.4609375,0.46875,-0.074776576
0.46875,0.46875,-0.011821056
0.4765625,0.46875,-0.0067584
0.484375,0.46875,0.006520832
0.4921875,0.46875,0.048939008
0.5,0.46875,-0.026394624
0.5078125,0.46875,0.08183808
0.515625,0.46875,-0.128565248
0.5234375,0.46875,-0.128008192
0.53125,0.46875,-0.147161088
0.5390625,0.46875,-0.059375616
0.546875,0.46875,-0.05414912
0.5546875,0.46875,-0.031735808
0.5625,0.46875,-0.013615104
0.5703125,0.46875,0.009969664
0.578125,0.46875,-0.000671744
0.5859375,0.46875,0.004210688
0.59375,0.46875,0.003596288
0.6015625,0.46875,0.001589248
0.609375,0.46875,0.002228224
0.6171875,0.46875,0.001523712
0.625,0.46875,-0.000131072
0.6328125,0.46875,-4.096e-05
0.640625,0.46875,-8.192e-06
0.6484375,0.46875,1.6384e-05
0.65625,0.46875,0.0
0.6640625,0.46875,0.0
0.671875,0.46875,0.0
0.6796875,0.46875,0.0
0.6875,0.46875,0.0
0.6953125,0.46875,0.0
0.703125,0.46875,0.0
0.7109375,0.46875,0.0
0.71875,0.46875,0.0
0.7265625,0.46875,0.0
0.734375,0.46875,0.0
0.7421875,0.46875,0.0
0.75,0.46875,0.0
0.7578125,0.46875,0.0
0.765625,0.46875,0.0
0.7734375,0.46875,0.0
0.78125,0.46875,0.0
0.7890625,0.46875,0.0
0.796875,0.46875,0.0
0.8046875,0.46875,0.0
0.8125,0.46875,0.0
0.8203125,0.46875,0.0
0.828125,0.46875,0.0
0.8359375,0.46875,0.0
0.84375,0.46875,0.0
0.8515625,0.46875,0.0
0.859375,0.46875,0.0
0.8671875,0.46875,0.0
0.875,0.46875,0.0
0.8828125,0.46875,0.0
0.890625,0.46875,0.0
0.8984375,0.46875,0.0
0.90625,0.46875,0.0
0.9140625,0.46875,0.0
0.921875,0.46875,0.0
0.9296875,0.46875,0.0
0.9375,0.46875,0.0
0.9453125,0.46875,0.0
0.953125,0.46875,0.0
0.9609375,0.46875,0.0
0.96875,0.46875,0.0
0.9765625,0.46875,0.0
0.984375,0.46875,0.0
0.9921875,0.46875,0.0

0.0,0.4765625,0.0
0.0078125,0.4765625,0.0
0.015625,0.4765625,0.0
0.0234375,0.4765625,0.0
0.03125,0.4765625,0.0
0.0390625,0.4765625,0.0
0.046875,0.4765625,0.0
0.0546875,0.4765625,0.0
0.0625,0.4765625,0.0
0.0703125,0.4765625,0.0
0.078125,0.4765625,0.0
0.0859375,0.4765625,0.0
0.09375,0.4765625,0.0
0.1015625,0.4765625,0.0
0.109375,0.4765625,0.0
0.1171875,0.4765625,0.0
0.125,0.4765625,0.0
0.1328125,0.4765625,0.0
0.140625,0.4765625,0.0
0.1484375,0.4765625,0.0
0.15625,0.4765625,0.0
0.1640625,0.4765625,0.0
0.171875,0.4765625,0.0
0.1796875,0.4765625,0.0
0.1875,0.4765625,0.0
0.1953125,0.4765625,0.0
0.203125,0.4765625,0.0
0.2109375,0.4765625,0.0
0.21875,0.4765625,0.0
0.2265625,0.4765625,0.0
0.234375,0.4765625,0.0
0.2421875,0.4765625,0.0
0.25,0.4765625,0.0
0.2578125,0.4765625,0.0
0.265625,0.4765625,0.0
0.2734375,0.4765625,0.0
0.28125,0.4765625,0.0
0.2890625,0.4765625,0.0
0.296875,0.4765625,0.0
0.3046875,0.4765625,0.0
0.3125,0.4765625,0.0
0.3203125,0.4765625,8.192e-06
0.328125,0.4765625,0.0
0.3359375,0.4765625,-3.2768e-05
0.34375,0.4765625,0.0
0.3515625,0.4765625,-2.4576e-05
0.359375,0.4765625,0.000172032
0.3671875,0.4765625,0.000753664
0.375,0.4765625,0.000376832
0.3828125,0.4765625,0.001507328
0.390625,0.4765625,0.00442368
0.3984375,0.4765625,0.00569344
0.40625,0.4765625,0.008011776
0.4140625,0.4765625,0.013402112
0.421875,0.4765625,0.006971392
0.4296875,0.4765625,-0.005332992
0.4375,0.4765625,-0.040648704
0.4453125,0.4765625,-0.059457536
0.453125,0.4765625,-0.051560448
0.4609375,0.4765625,-0.060997632
0.46875,0.4765625,-0.014671872
0.4765625,0.4765625,0.025460736
0.484375,0.4765625,0.16678912
0.4921875,0.4765625,0.17842176
0.5,0.4765625,0.1122304
0.5078125,0.4765625,0.065519616
0.515625,0.4765625,0.056786944
0.5234375,0.4765625,-0.036814848
0.53125,0.4765625,-0.167936
0.5390625,0.4765625,-0.082853888
0.546875,0.4765625,-0.074350592
0.5546875,0.4765625,-0.041091072
0.5625,0.4765625,0.012156928
0.5703125,0.4765625,-0.009773056
0.578125,0.4765625,0.0036864
0.5859375,0.4765625,0.017825792
0.59375,0.4765625,0.006807552
0.6015625,0.4765625,0.004866048
0.609375,0.4765625,0.00262144
0.6171875,0.4765625,0.000548864
0.625,0.4765625,9.0112e-05
0.6328125,0.4765625,6.5536e-05
0.640625,0.4765625,-2.4576e-05
0.6484375,0.4765625,1.6384e-05
0.65625,0.4765625,-8.192e-06
0.6640625,0.4765625,0.0
0.671875,0.4765625,0.0
0.6796875,0.4765625,0.0
0.6875,0.4765625,0.0
0.6953125,0.4765625,0.0
0.703125,0.4765625,0.0
0.7109375,0.4765625,0.0
0.71875,0.4765625,0.0
0.7265625,0.4765625,0.0
0.734375,0.4765625,0.0
0.7421875,0.4765625,0.0
0.75,0.4765625,0.0
0.7578125,0.4765625,0.0
0.765625,0.4765625,0.0
0.7734375,0.4765625,0.0
0.78125,0.4765625,0.0
0.7890625,0.4765625,0.0
0.796875,0.4765625,0.0
0.8046875,0.4765625,0.0
0.8125,0.4765625,0.0
0.8203125,0.4765625,0.0
0.828125,0.4765625,0.0
0.8359375,0.4765625,0.0
0.84375,0.4765625,0.0
0.8515625,0.4765625,0.0
0.859375,0.4765625,0.0
0.8671875,0.4765625,0.0
0.875,0.4765625,0.0
0.8828125,0.4765625,0.0
0.890625,0.4765625,0.0
0.8984375,0.4765625,0.0
0.90625,0.4765625,0.0
0.9140625,0.4765625,0.0
0.921875,0.4765625,0.0
0.9296875,0.4765625,0.0
0.9375,0.4765625,0.0
0.9453125,0.4765625,0.0
0.953125,0.4765625,0.0
0.9609375,0.4765625,0.0
0.96875,0.4765625,0.0
0.9765625,0.4765625,0.0
0.984375,0.4765625,0.0
0.9921875,0.4765625,0.0

0.0,0.484375,0.0
0.0078125,0.484375,0.0
0.015625,0.484375,0.0
0.0234375,0.484375,0.0
0.03125,0.484375,0.0
0.0390625,0.484375,0.0
0.046875,0.484375,0.0
0.0546875,0.484375,0.0
0.0625,0.484375,0.0
0.0703125,0.484375,0.0
0.078125,0.484375,0.0
0.0859375,0.484375,0.0
0.09375,0.484375,0.0
0.1015625,0.484375,0.0
0.109375,0.484375,0.0
0.1171875,0.484375,0.0
0.125,0.484375,0.0
0.1328125,0.484375,0.0
0.140625,0.484375,0.0
0.1484375,0.484375,0.0
0.15625,0.484375,0.0
0.1640625,0.484375,0.0
0.171875,0.484375,0.0
0.1796875,0.484375,0.0
0.1875,0.484375,0.0
0.1953125,0.484375,0.0
0.203125,0.484375,0.0
0.2109375,0.484375,0.0
0.21875,0.484375,0.0
0.2265625,0.484375,0.0
0.234375,0.484375,0.0
0.2421875,0.484375,0.0
0.25,0.484375,0.0
0.2578125,0.484375,0.0
0.265625,0.484375,0.0
0.2734375,0.484375,0.0
0.28125,0.484375,0.0
0.2890625,0.484375,0.0
0.296875,0.484375,0.0
0.3046875,0.484375,0.0
0.3125,0.484375,0.0
0.3203125,0.484375,0.0
0.328125,0.484375,8.192e-06
0.3359375,0.484375,1.6384e-05
0.34375,0.484375,4.096e-05
0.3515625,0.484375,-4.9152e-05
0.359375,0.484375,4.9152e-05
0.3671875,0.484375,0.000229376
0.375,0.484375,0.001785856
0.3828125,0.484375,0.002113536
0.390625,0.484375,0.003489792
0.3984375,0.484375,0.005398528
0.40625,0.484375,0.003538944
0.4140625,0.484375,0.016646144
0.421875,0.484375,0.021446656
0.4296875,0.484375,-0.011132928
0.4375,0.484375,-0.085131264
0.4453125,0.484375,-0.080183296
0.453125,0.484375,-0.077135872
0.4609375,0.484375,-0.008798208
0.46875,0.484375,0.048644096
0.4765625,0.484375,0.14000128
0.484375,0.484375,0.21102592
0.4921875,0.484375,0.28884992
0.5,0.484375,0.29687808
0.5078125,0.484375,0.15761408
0.515625,0.484375,0.127647744
0.5234375,0.484375,0.018251776
0.53125,0.484375,-0.113590272
0.5390625,0.484375,-0.110215168
0.546875,0.484375,-0.08019968
0.5546875,0.484375,-0.037912576
0.5625,0.484375,0.012468224
0.5703125,0.484375,0.01589248
0.578125,0.484375,0.002801664
0.5859375,0.484375,0.012500992
0.59375,0.484375,0.00684032
0.6015625,0.484375,0.00684032
0.609375,0.484375,0.001744896
0.6171875,0.484375,0.001286144
0.625,0.484375,0.001007616
0.6328125,0.484375,0.000147456
0.640625,0.484375,3.2768e-05
0.6484375,0.484375,-8.192e-06
0.65625,0.484375,2.4576e-05
0.6640625,0.484375,0.0
0.671875,0.484375,-8.192e-06
0.6796875,0.484375,0.0
0.6875,0.484375,0.0
0.6953125,0.484375,0.0
0.703125,0.484375,0.0
0.7109375,0.484375,0.0
0.71875,0.484375,0.0
0.7265625,0.484375,0.0
0.734375,0.484375,0.0
0.7421875,0.484375,0.0
0.75,0.484375,0.0
0.7578125,0.484375,0.0
0.765625,0.484375,0.0
0.7734375,0.484375,0.0
0.78125,0.484375,0.0
0.7890625,0.484375,0.0
0.796875,0.484375,0.0
0.8046875,0.484375,0.0
0.8125,0.484375,0.0
0.8203125,0.484375,0.0
0.828125,0.484375,0.0
0.8359375,0.484375,0.0
0.84375,0.484375,0.0
0.8515625,0.484375,0.0
0.859375,0.484375,0.0
0.8671875,0.484375,0.0
0.875,0.484375,0.0
0.8828125,0.484375,0.0
0.890625,0.484375,0.0
0.8984375,0.484375,0.0
0.90625,0.484375,0.0
0.9140625,0.484375,0.0
0.921875,0.484375,0.0
0.9296875,0.484375,0.0
0.9375,0.484375,0.0
0.9453125,0.484375,0.0
0.953125,0.484375,0.0
0.9609375,0.484375,0.0
0.96875,0.484375,0.0
0.9765625,0.484375,0.0
0.984375,0.484375,0.0
0.9921875,0.484375,0.0

0.0,0.4921875,0.0
0.0078125,0.4921875,0.0
0.015625,0.4921875,0.0
0.0234375,0.4921875,0.0
0.03125,0.4921875,0.0
0.0390625,0.4921875,0.0
0.046875,0.4921875,0.0
0.0546875,0.4921875,0.0
0.0625,0.4921875,0.0
0.0703125,0.4921875,0.0
0.078125,0.4921875,0.0
0.0859375,0.4921875,0.0
0.09375,0.4921875,0.0
0.1015625,0.4921875,0.0
0.109375,0.4921875,0.0
0.1171875,0.4921875,0.0
0.125,0.4921875,0.0
0.1328125,0.4921875,0.0
0.140625,0.4921875,0.0
0.1484375,0.4921875,0.0
0.15625,0.4921875,0.0
0.1640625,0.4921875,0.0
0.171875,0.4921875,0.0
0.1796875,0.4921875,0.0
0.1875,0.4921875,0.0
0.1953125,0.4921875,0.0
0.203125,0.4921875,0.0
0.2109375,0.4921875,0.0
0.21875,0.4921875,0.0
0.2265625,0.4921875,0.0
0.234375,0.4921875,0.0
0.2421875,0.4921875,0.0
0.25,0.4921875,0.0
0.2578125,0.4921875,0.0
0.265625,0.4921875,0.0
0.2734375,0.4921875,0.0
0.28125,0.4921875,0.0
0.2890625,0.4921875,0.0
0.296875,0.4921875,0.0
0.3046875,0.4921875,0.0
0.3125,0.4921875,0.0
0.3203125,0.4921875,0.0
0.328125,0.4921875,0.0
0.3359375,0.4921875,8.192e-06
0.34375,0.4921875,2.4576e-05
0.3515625,0.4921875,1.6384e-05
0.359375,0.4921875,0.000262144
0.3671875,0.4921875,0.000524288
0.375,0.4921875,-4.096e-05
0.3828125,0.4921875,0.001499136
0.390625,0.4921875,0.0032768
0.3984375,0.4921875,0.008126464
0.40625,0.4921875,0.008585216
0.4140625,0.4921875,0.012058624
0.421875,0.4921875,0.008798208
0.4296875,0.4921875,-0.019709952
0.4375,0.4921875,-0.066060288
0.4453125,0.4921875,-0.065159168
0.453125,0.4921875,-0.04849664
0.4609375,0.4921875,-0.053460992
0.46875,0.4921875,0.07069696
0.4765625,0.4921875,0.1851392
0.484375,0.4921875,0.1933312
0.4921875,0.4921875,0.35323904
0.5,0.4921875,0.44023808
0.5078125,0.4921875,0.28278784
0.515625,0.4921875,0.136183808
0.5234375,0.4921875,0.070729728
0.53125,0.4921875,-0.062963712
0.5390625,0.4921875,-0.046514176
0.546875,0.4921875,-0.098779136
0.5546875,0.4921875,-0.074235904
0.5625,0.4921875,-0.004489216
0.5703125,0.4921875,0.002318336
0.578125,0.4921875,0.00823296
0.5859375,0.4921875,0.008773632
0.59375,0.4921875,0.002490368
0.6015625,0.4921875,0.005750784
0.609375,0.4921875,0.001957888
0.6171875,0.4921875,0.00118784
0.625,0.4921875,0.000466944
0.6328125,0.4921875,0.000360448
0.640625,0.4921875,1.6384e-05
0.6484375,0.4921875,-4.096e-05
0.65625,0.4921875,-8.192e-06
0.6640625,0.4921875,0.0
0.671875,0.4921875,0.0
0.6796875,0.4921875,0.0
0.6875,0.4921875,0.0
0.6953125,0.4921875,0.0
0.703125,0.4921875,0.0
0.7109375,0.4921875,0.0
0.71875,0.4921875,0.0
0.7265625,0.4921875,0.0
0.734375,0.4921875,0.0
0.7421875,0.4921875,0.0
0.75,0.4921875,0.0
0.7578125,0.4921875,0.0
0.765625,0.4921875,0.0
0.7734375,0.4921875,0.0
0.78125,0.4921875,0.0
0.7890625,0.4921875,0.0
0.796875,0.4921875,0.0
0.8046875,0.4921875,0.0
0.8125,0.4921875,0.0
0.8203125,0.4921875,0.0
0.828125,0.4921875,0.0
0.8359375,0.4921875,0.0
0.84375,0.4921875,0.0
0.8515625,0.4921875,0.0
0.859375,0.4921875,0.0
0.8671875,0.4921875,0.0
0.875,0.4921875,0.0
0.8828125,0.4921875,0.0
0.890625,0.4921875,0.0
0.8984375,0.4921875,0.0
0.90625,0.4921875,0.0
0.9140625,0.4921875,0.0
0.921875,0.4921875,0.0
0.9296875,0.4921875,0.0
0.9375,0.4921875,0.0
0.9453125,0.4921875,0.0
0.953125,0.4921875,0.0
0.9609375,0.4921875,0.0
0.96875,0.4921875,0.0
0.9765625,0.4921875,0.0
0.984375,0.4921875,0.0
0.9921875,0.4921875,0.0

0.0,0.5,0.0
0.0078125,0.5,0.0
0.015625,0.5,0.0
0.0234375,0.5,0.0
0.03125,0.5,0.0
0.0390625,0.5,0.0
0.046875,0.5,0.0
0.0546875,0.5,0.0
0.0625,0.5,0.0
0.0703125,0.5,0.0
0.078125,0.5,0.0
0.0859375,0.5,0.0
0.09375,0.5,0.0
0.1015625,0.5,0.0
0.109375,0.5,0.0
0.1171875,0.5,0.0
0.125,0.5,0.0
0.1328125,0.5,0.0
0.140625,0.5,0.0
0.1484375,0.5,0.0
0.15625,0.5,0.0
0.1640625,0.5,0.0
0.171875,0.5,0.0
0.1796875,0.5,0.0
0.1875,0.5,0.0
0.1953125,0.5,0.0
0.203125,0.5,0.0
0.2109375,0.5,0.0
0.21875,0.5,0.0
0.2265625,0.5,0.0
0.234375,0.5,0.0
0.2421875,0.5,0.0
0.25,0.5,0.0
0.2578125,0.5,0.0
0.265625,0.5,0.0
0.2734375,0.5,0.0
0.28125,0.5,0.0
0.2890625,0.5,0.0
0.296875,0.5,0.0
0.3046875,0.5,0.0
0.3125,0.5,0.0
0.3203125,0.5,0.0
0.328125,0.5,0.0
0.3359375,0.5,2.4576e-05
0.34375,0.5,-8.192e-06
0.3515625,0.5,9.8304e-05
0.359375,0.5,0.000344064
0.3671875,0.5,-4.9152e-05
0.375,0.5,0.001253376
0.3828125,0.5,0.001449984
0.390625,0.5,0.00483328
0.3984375,0.5,0.002523136
0.40625,0.5,0.0086016
0.4140625,0.5,0.000753664
0.421875,0.5,-0.002932736
0.4296875,0.5,-0.010264576
0.4375,0.5,-0.069844992
0.4453125,0.5,-0.048218112
0.453125,0.5,-0.121585664
0.4609375,0.5,-0.088784896
0.46875,0.5,0.090210304
0.4765625,0.5,0.17629184
0.484375,0.5,0.311296
0.4921875,0.5,0.40927232
0.5,0.5,0.33570816
0.5078125,0.5,0.35274752
0.515625,0.5,0.17399808
0.5234375,0.5,0.086949888
0.53125,0.5,0.015409152
0.5390625,0.5,-0.126124032
0.546875,0.5,-0.11870208
0.5546875,0.5,-0.07168
0.5625,0.5,-0.011329536
0.5703125,0.5,-0.013852672
0.578125,0.5,0.005496832
0.5859375,0.5,0.007421952
0.59375,0.5,0.003776512
0.6015625,0.5,0.00135168
0.609375,0.5,0.00221184
0.6171875,0.5,0.001409024
0.625,0.5,0.000663552
0.6328125,0.5,-2.4576e-05
0.640625,0.5,0.000139264
0.6484375,0.5,3.2768e-05
0.65625,0.5,-8.192e-06
0.6640625,0.5,-8.192e-06
0.671875,0.5,-2.4576e-05
0.6796875,0.5,0.0
0.6875,0.5,0.0
0.6953125,0.5,0.0
0.703125,0.5,0.0
0.7109375,0.5,0.0
0.71875,0.5,0.0
0.7265625,0.5,0.0
0.734375,0.5,0.0
0.7421875,0.5,0.0
0.75,0.5,0.0
0.7578125,0.5,0.0
0.765625,0.5,0.0
0.7734375,0.5,0.0
0.78125,0.5,0.0
0.7890625,0.5,0.0
0.796875,0.5,0.0
0.8046875,0.5,0.0
0.8125,0.5,0.0
0.8203125,0.5,0.0
0.828125,0.5,0.0
0.8359375,0.5,0.0
0.84375,0.5,0.0
0.8515625,0.5,0.0
0.859375,0.5,0.0
0.8671875,0.5,0.0
0.875,0.5,0.0
0.8828125,0.5,0.0
0.890625,0.5,0.0
0.8984375,0.5,0.0
0.90625,0.5,0.0
0.9140625,0.5,0.0
0.921875,0.5,0.0
0.9296875,0.5,0.0
0.9375,0.5,0.0
0.9453125,0.5,0.0
0.953125,0.5,0.0
0.9609375,0.5,0.0
0.96875,0.5,0.0
0.9765625,0.5,0.0
0.984375,0.5,0.0
0.9921875,0.5,0.0

0.0,0.5078125,0.0
0.0078125,0.5078125,0.0
0.015625,0.5078125,0.0
0.0234375,0.5078125,0.0
0.03125,0.5078125,0.0
0.0390625,0.5078125,0.0
0.046875,0.5078125,0.0
0.0546875,0.5078125,0.0
0.0625,0.5078125,0.0
0.0703125,0.5078125,0.0
0.078125,0.5078125,0.0
0.0859375,0.5078125,0.0
0.09375,0.5078125,0.0
0.1015625,0.5078125,0.0
0.109375,0.5078125,0.0
0.1171875,0.5078125,0.0
0.125,0.5078125,0.0
0.1328125,0.5078125,0.0
0.140625,0.5078125,0.0
0.1484375,0.5078125,0.0
0.15625,0.5078125,0.0
0.1640625,0.5078125,0.0
0.171875,0.5078125,0.0
0.1796875,0.5078125,0.0
0.1875,0.5078125,0.0
0.1953125,0.5078125,0.0
0.203125,0.5078125,0.0
0.2109375,0.5078125,0.0
0.21875,0.5078125,0.0
0.2265625,0.5078125,0.0
0.234375,0.5078125,0.0
0.2421875,0.5078125,0.0
0.25,0.5078125,0.0
0.2578125,0.5078125,0.0
0.265625,0.5078125,0.0
0.2734375,0.5078125,0.0
0.28125,0.5078125,0.0
0.2890625,0.5078125,0.0
0.296875,0.5078125,0.0
0.3046875,0.5078125,0.0
0.3125,0.5078125,0.0
0.3203125,0.5078125,0.0
0.328125,0.5078125,8.192e-06
0.3359375,0.5078125,-2.4576e-05
0.34375,0.5078125,7.3728e-05
0.3515625,0.5078125,1.6384e-05
0.359375,0.5078125,0.000253952
0.3671875,0.5078125,0.000393216
0.375,0.5078125,0.001654784
0.3828125,0.5078125,0.002080768
0.390625,0.5078125,0.001179648
0.3984375,0.5078125,0.007684096
0.40625,0.5078125,0.006725632
0.4140625,0.5078125,0.00299008
0.421875,0.5078125,0.014737408
0.4296875,0.5078125,-0.029720576
0.4375,0.5078125,-0.023478272
0.4453125,0.5078125,-0.046874624
0.453125,0.5078125,-0.108265472
0.4609375,0.5078125,-0.093028352
0.46875,0.5078125,0.01323008
0.4765625,0.5078125,0.1859584
0.484375,0.5078125,0.17186816
0.4921875,0.5078125,0.37486592
0.5,0.5078125,0.33046528
0.5078125,0.5078125,0.18890752
0.515625,0.5078125,0.081051648
0.5234375,0.5078125,-0.009404416
0.53125,0.5078125,-0.051052544
0.5390625,0.5078125,-0.07503872
0.546875,0.5078125,-0.112574464
0.5546875,0.5078125,-0.076120064
0.5625,0.5078125,0.007348224
0.5703125,0.5078125,-0.004988928
0.578125,0.5078125,0.010600448
0.5859375,0.5078125,0.011575296
0.59375,0.5078125,0.002719744
0.6015625,0.5078125,0.004644864
0.609375,0.5078125,0.002834432
0.6171875,0.5078125,0.000319488
0.625,0.5078125,0.000712704
0.6328125,0.5078125,-0.000212992
0.640625,0.5078125,1.6384e-05
0.6484375,0.5078125,3.2768e-05
0.65625,0.5078125,0.0
0.6640625,0.5078125,0.0
0.671875,0.5078125,0.0
0.6796875,0.5078125,0.0
0.6875,0.5078125,0.0
0.6953125,0.5078125,0.0
0.703125,0.5078125,0.0
0.7109375,0.5078125,0.0
0.71875,0.5078125,0.0
0.7265625,0.5078125,0.0
0.734375,0.5078125,0.0
0.7421875,0.5078125,0.0
0.75,0.5078125,0.0
0.7578125,0.5078125,0.0
0.765625,0.5078125,0.0
0.7734375,0.5078125,0.0
0.78125,0.5078125,0.0
0.7890625,0.5078125,0.0
0.796875,0.5078125,0.0
0.8046875,0.5078125,0.0
0.8125,0.5078125,0.0
0.8203125,0.5078125,0.0
0.828125,0.5078125,0.0
0.8359375,0.5078125,0.0
0.84375,0.5078125,0.0
0.8515625,0.5078125,0.0
0.859375,0.5078125,0.0
0.8671875,0.5078125,0.0
0.875,0.5078125,0.0
0.8828125,0.5078125,0.0
0.890625,0.5078125,0.0
0.8984375,0.5078125,0.0
0.90625,0.5078125,0.0
0.9140625,0.5078125,0.0
0.921875,0.5078125,0.0
0.9296875,0.5078125,0.0
0.9375,0.5078125,0.0
0.9453125,0.5078125,0.0
0.953125,0.5078125,0.0
0.9609375,0.5078125,0.0
0.96875,0.5078125,0.0
0.9765625,0.5078125,0.0
0.984375,0.5078125,0.0
0.9921875,0.5078125,0.0

0.0,0.515625,0.0
0.0078125,0.515625,0.0
0.015625,0.515625,0.0
0.0234375,0.515625,0.0
0.03125,0.515625,0.0
0.0390625,0.515625,0.0
0.046875,0.515625,0.0
0.0546875,0.515625,0.0
0.0625,0.515625,0.0
0.0703125,0.515625,0.0
0.078125,0.515625,0.0
0.0859375,0.515625,0.0
0.09375,0.515625,0.0
0.1015625,0.515625,0.0
0.109375,0.515625,0.0
0.1171875,0.515625,0.0
0.125,0.515625,0.0
0.1328125,0.515625,0.0
0.140625,0.515625,0.0
0.1484375,0.515625,0.0
0.15625,0.515625,0.0
0.1640625,0.515625,0.0
0.171875,0.515625,0.0
0.1796875,0.515625,0.0
0.1875,0.515625,0.0
0.1953125,0.515625,0.0
0.203125,0.515625,0.0
0.2109375,0.515625,0.0
0.21875,0.515625,0.0
0.2265625,0.515625,0.0
0.234375,0.515625,0.0
0.2421875,0.515625,0.0
0.25,0.515625,0.0
0.2578125,0.515625,0.0
0.265625,0.515625,0.0
0.2734375,0.515625,0.0
0.28125,0.515625,0.0
0.2890625,0.515625,0.0
0.296875,0.515625,0.0
0.3046875,0.515625,0.0
0.3125,0.515625,8.192e-06
0.3203125,0.515625,0.0
0.328125,0.515625,8.192e-06
0.3359375,0.515625,8.192e-06
0.34375,0.515625,8.192e-06
0.3515625,0.515625,0.000155648
0.359375,0.515625,-6.5536e-05
0.3671875,0.515625,0.000294912
0.375,0.515625,0.001089536
0.3828125,0.515625,0.00217088
0.390625,0.515625,0.001548288
0.3984375,0.515625,0.002301952
0.40625,0.515625,0.008118272
0.4140625,0.515625,0.006938624
0.421875,0.515625,0.003375104
0.4296875,0.515625,-0.021741568
0.4375,0.515625,-0.045760512
0.4453125,0.515625,-0.066289664
0.453125,0.515625,-0.056262656
0.4609375,0.515625,-0.062521344
0.46875,0.515625,-0.074350592
0.4765625,0.515625,0.012484608
0.484375,0.515625,0.112197632
0.4921875,0.515625,0.12132352
0.5,0.515625,0.18743296
0.5078125,0.515625,0.156909568
0.515625,0.515625,0.00126976
0.5234375,0.515625,0.013402112
0.53125,0.515625,-0.014557184
0.5390625,0.515625,-0.085917696
0.546875,0.515625,-0.011436032
0.5546875,0.515625,-0.033210368
0.5625,0.515625,-0.017563648
0.5703125,0.515625,0.005226496
0.578125,0.515625,-0.000475136
0.5859375,0.515625,0.013131776
0.59375,0.515625,0.002760704
0.6015625,0.515625,0.002187264
0.609375,0.515625,0.00217088
0.6171875,0.515625,0.000598016
0.625,0.515625,0.0004096
0.6328125,0.515625,0.000212992
0.640625,0.515625,0.00012288
0.6484375,0.515625,1.6384e-05
0.65625,0.515625,1.6384e-05
0.6640625,0.515625,-8.192e-06
0.671875,0.515625,-8.192e-06
0.6796875,0.515625,0.0
0.6875,0.515625,0.0
0.6953125,0.515625,0.0
0.703125,0.515625,0.0
0.7109375,0.515625,0.0
0.71875,0.515625,0.0
0.7265625,0.515625,0.0
0.734375,0.515625,0.0
0.7421875,0.515625,0.0
0.75,0.515625,0.0
0.7578125,0.515625,0.0
0.765625,0.515625,0.0
0.7734375,0.515625,0.0
0.78125,0.515625,0.0
0.7890625,0.515625,0.0
0.796875,0.515625,0.0
0.8046875,0.515625,0.0
0.8125,0.515625,0.0
0.8203125,0.515625,0.0
0.828125,0.515625,0.0
0.8359375,0.515625,0.0
0.84375,0.515625,0.0
0.8515625,0.515625,0.0
0.859375,0.515625,0.0
0.8671875,0.515625,0.0
0.875,0.515625,0.0
0.8828125,0.515625,0.0
0.890625,0.515625,0.0
0.8984375,0.515625,0.0
0.90625,0.515625,0.0
0.9140625,0.515625,0.0
0.921875,0.515625,0.0
0.9296875,0.515625,0.0
0.9375,0.515625,0.0
0.9453125,0.515625,0.0
0.953125,0.515625,0.0
0.9609375,0.515625,0.0
0.96875,0.515625,0.0
0.9765625,0.515625,0.0
0.984375,0.515625,0.0
0.9921875,0.515625,0.0

0.0,0.5234375,0.0
0.0078125,0.5234375,0.0
0.015625,0.5234375,0.0
0.0234375,0.5234375,0.0
0.03125,0.5234375,0.0
0.0390625,0.5234375,0.0
0.046875,0.5234375,0.0
0.0546875,0.5234375,0.0
0.0625,0.5234375,0.0
0.0703125,0.5234375,0.0
0.078125,0.5234375,0.0
0.0859375,0.5234375,0.0
0.09375,0.5234375,0.0
0.1015625,0.5234375,0.0
0.109375,0.5234375,0.0
0.1171875,0.5234375,0.0
0.125,0.5234375,0.0
0.1328125,0.5234375,0.0
0.140625,0.5234375,0.0
0.1484375,0.5234375,0.0
0.15625,0.5234375,0.0
0.1640625,0.5234375,0.0
0.171875,0.5234375,0.0
0.1796875,0.5234375,0.0
0.1875,0.5234375,0.0
0.1953125,0.5234375,0.0
0.203125,0.5234375,0.0
0.2109375,0.5234375,0.0
0.21875,0.5234375,0.0
0.2265625,0.5234375,0.0
0.234375,0.5234375,0.0
0.2421875,0.5234375,0.0
0.25,0.5234375,0.0
0.2578125,0.5234375,0.0
0.265625,0.5234375,0.0
0.2734375,0.5234375,0.0
0.28125,0.5234375,0.0
0.2890625,0.5234375,0.0
0.296875,0.5234375,0.0
0.3046875,0.5234375,0.0
0.3125,0.5234375,0.0
0.3203125,0.5234375,0.0
0.328125,0.5234375,0.0
0.3359375,0.5234375,0.0
0.34375,0.5234375,-8.192e-06
0.3515625,0.5234375,6.5536e-05
0.359375,0.5234375,0.00036864
0.3671875,0.5234375,-4.096e-05
0.375,0.5234375,0.000720896
0.3828125,0.5234375,0.001794048
0.390625,0.5234375,0.001458176
0.3984375,0.5234375,0.006012928
0.40625,0.5234375,0.00380928
0.4140625,0.5234375,0.011419648
0.421875,0.5234375,-0.011280384
0.4296875,0.5234375,0.009781248
0.4375,0.5234375,-0.046759936
0.4453125,0.5234375,-0.04022272
0.453125,0.5234375,-0.073449472
0.4609375,0.5234375,-0.032620544
0.46875,0.5234375,-0.099008512
0.4765625,0.5234375,0.058834944
0.484375,0.5234375,0.066158592
0.4921875,0.5234375,-0.006438912
0.5,0.5234375,0.098861056
0.5078125,0.5234375,0.005316608
0.515625,0.5234375,-0.084525056
0.5234375,0.5234375,-0.067895296
0.53125,0.5234375,-0.098254848
0.5390625,0.5234375,-0.077070336
0.546875,0.5234375,-0.075563008
0.5546875,0.5234375,-0.010190848
0.5625,0.5234375,0.01171456
0.5703125,0.5234375,0.012558336
0.578125,0.5234375,0.00700416
0.5859375,0.5234375,0.004808704
0.59375,0.5234375,0.006316032
0.6015625,0.5234375,0.003678208
0.609375,0.5234375,0.002768896
0.6171875,0.5234375,0.00065536
0.625,0.5234375,4.9152e-05
0.6328125,0.5234375,0.00012288
0.640625,0.5234375,-3.2768e-05
0.6484375,0.5234375,-8.192e-06
0.65625,0.5234375,8.192e-06
0.6640625,0.5234375,0.0
0.671875,0.5234375,0.0
0.6796875,0.5234375,0.0
0.6875,0.5234375,0.0
0.6953125,0.5234375,0.0
0.703125,0.5234375,0.0
0.7109375,0.5234375,0.0
0.71875,0.5234375,0.0
0.7265625,0.5234375,0.0
0.734375,0.5234375,0.0
0.7421875,0.5234375,0.0
0.75,0.5234375,0.0
0.7578125,0.5234375,0.0
0.765625,0.5234375,0.0
0.7734375,0.5234375,0.0
0.78125,0.5234375,0.0
0.7890625,0.5234375,0.0
0.796875,0.5234375,0.0
0.8046875,0.5234375,0.0
0.8125,0.5234375,0.0
0.8203125,0.5234375,0.0
0.828125,0.5234375,0.0
0.8359375,0.5234375,0.0
0.84375,0.5234375,0.0
0.8515625,0.5234375,0.0
0.859375,0.5234375,0.0
0.8671875,0.5234375,0.0
0.875,0.5234375,0.0
0.8828125,0.5234375,0.0
0.890625,0.5234375,0.0
0.8984375,0.5234375,0.0
0.90625,0.5234375,0.0
0.9140625,0.5234375,0.0
0.921875,0.5234375,0.0
0.9296875,0.5234375,0.0
0.9375,0.5234375,0.0
0.9453125,0.5234375,0.0
0.953125,0.5234375,0.0
0.9609375,0.5234375,0.0
0.96875,0.5234375,0.0
0.9765625,0.5234375,0.0
0.984375,0.5234375,0.0
0.9921875,0.5234375,0.0

0.0,0.53125,0.0
0.0078125,0.53125,0.0
0.015625,0.53125,0.0
0.0234375,0.53125,0.0
0.03125,0.53125,0.0
0.0390625,0.53125,0.0
0.046875,0.53125,0.0
0.0546875,0.53125,0.0
0.0625,0.53125,0.0
0.0703125,0.53125,0.0
0.078125,0.53125,0.0
0.0859375,0.53125,0.0
0.09375,0.53125,0.0
0.1015625,0.53125,0.0
0.109375,0.53125,0.0
0.1171875,0.53125,0.0
0.125,0.53125,0.0
0.1328125,0.53125,0.0
0.140625,0.53125,0.0
0.1484375,0.53125,0.0
0.15625,0.53125,0.0
0.1640625,0.53125,0.0
0.171875,0.53125,0.0
0.1796875,0.53125,0.0
0.1875,0.53125,0.0
0.1953125,0.53125,0.0
0.203125,0.53125,0.0
0.2109375,0.53125,0.0
0.21875,0.53125,0.0
0.2265625,0.53125,0.0
0.234375,0.53125,0.0
0.2421875,0.53125,0.0
0.25,0.53125,0.0
0.2578125,0.53125,0.0
0.265625,0.53125,0.0
0.2734375,0.53125,0.0
0.28125,0.53125,0.0
0.2890625,0.53125,0.0
0.296875,0.53125,0.0
0.3046875,0.53125,0.0
0.3125,0.53125,0.0
0.3203125,0.53125,0.0
0.328125,0.53125,0.0
0.3359375,0.53125,-8.192e-06
0.34375,0.53125,-8.192e-06
0.3515625,0.53125,4.096e-05
0.359375,0.53125,3.2768e-05
0.3671875,0.53125,0.00073728
0.375,0.53125,0.00049152
0.3828125,0.53125,0.001564672
0.390625,0.53125,0.004030464
0.3984375,0.53125,0.007757824
0.40625,0.53125,0.010797056
0.4140625,0.53125,0.011124736
0.421875,0.53125,-0.011132928
0.4296875,0.53125,0.010756096
0.4375,0.53125,-0.001630208
0.4453125,0.53125,-0.00815104
0.453125,0.53125,-0.058720256
0.4609375,0.53125,-0.087785472
0.46875,0.53125,-0.073334784
0.4765625,0.53125,-0.0557056
0.484375,0.53125,-0.05308416
0.4921875,0.53125,-0.038125568
0.5,0.53125,-0.073039872
0.5078125,0.53125,-0.025165824
0.515625,0.53125,-0.063373312
0.5234375,0.53125,-0.071204864
0.53125,0.53125,-0.07282688
0.5390625,0.53125,-0.042549248
0.546875,0.53125,-0.041664512
0.5546875,0.53125,-0.00512
0.5625,0.53125,0.017006592
0.5703125,0.53125,0.012910592
0.578125,0.53125,0.004358144
0.5859375,0.53125,0.006946816
0.59375,0.53125,0.004759552
0.6015625,0.53125,0.002547712
0.609375,0.53125,0.001368064
0.6171875,0.53125,0.000868352
0.625,0.53125,-8.192e-05
0.6328125,0.53125,0.00016384
0.640625,0.53125,-4.9152e-05
0.6484375,0.53125,0.0
0.65625,0.53125,-8.192e-06
0.6640625,0.53125,8.192e-06
0.671875,0.53125,0.0
0.6796875,0.53125,0.0
0.6875,0.53125,0.0
0.6953125,0.53125,0.0
0.703125,0.53125,0.0
0.7109375,0.53125,0.0
0.71875,0.53125,0.0
0.7265625,0.53125,0.0
0.734375,0.53125,0.0
0.7421875,0.53125,0.0
0.75,0.53125,0.0
0.7578125,0.53125,0.0
0.765625,0.53125,0.0
0.7734375,0.53125,0.0
0.78125,0.53125,0.0
0.7890625,0.53125,0.0
0.796875,0.53125,0.0
0.8046875,0.53125,0.0
0.8125,0.53125,0.0
0.8203125,0.53125,0.0
0.828125,0.53125,0.0
0.8359375,0.53125,0.0
0.84375,0.53125,0.0
0.8515625,0.53125,0.0
0.859375,0.53125,0.0
0.8671875,0.53125,0.0
0.875,0.53125,0.0
0.8828125,0.53125,0.0
0.890625,0.53125,0.0
0.8984375,0.53125,0.0
0.90625,0.53125,0.0
0.9140625,0.53125,0.0
0.921875,0.53125,0.0
0.9296875,0.53125,0.0
0.9375,0.53125,0.0
0.9453125,0.53125,0.0
0.953125,0.53125,0.0
0.9609375,0.53125,0.0
0.96875,0.53125,0.0
0.9765625,0.53125,0.0
0.984375,0.53125,0.0
0.9921875,0.53125,0.0

0.0,0.5390625,0.0
0.0078125,0.5390625,0.0
0.015625,0.5390625,0.0
0.0234375,0.5390625,0.0
0.03125,0.5390625,0.0
0.0390625,0.5390625,0.0
0.046875,0.5390625,0.0
0.0546875,0.5390625,0.0
0.0625,0.5390625,0.0
0.0703125,0.5390625,0.0
0.078125,0.5390625,0.0
0.0859375,0.5390625,0.0
0.09375,0.5390625,0.0
0.1015625,0.5390625,0.0
0.109375,0.5390625,0.0
0.1171875,0.5390625,0.0
0.125,0.5390625,0.0
0.1328125,0.5390625,0.0
0.140625,0.5390625,0.0
0.1484375,0.5390625,0.0
0.15625,0.5390625,0.0
0.1640625,0.5390625,0.0
0.171875,0.5390625,0.0
0.1796875,0.5390625,0.0
0.1875,0.5390625,0.0
0.1953125,0.5390625,0.0
0.203125,0.5390625,0.0
0.2109375,0.5390625,0.0
0.21875,0.5390625,0.0
0.2265625,0.5390625,0.0
0.234375,0.5390625,0.0
0.2421875,0.5390625,0.0
0.25,0.5390625,0.0
0.2578125,0.5390625,0.0
0.265625,0.5390625,0.0
0.2734375,0.5390625,0.0
0.28125,0.5390625,0.0
0.2890625,0.5390625,0.0
0.296875,0.5390625,0.0
0.3046875,0.5390625,0.0
0.3125,0.5390625,0.0
0.3203125,0.5390625,0.0
0.328125,0.5390625,0.0
0.3359375,0.5390625,0.0
0.34375,0.5390625,-3.2768e-05
0.3515625,0.5390625,4.9152e-05
0.359375,0.5390625,-3.2768e-05
0.3671875,0.5390625,0.00012288
0.375,0.5390625,6.5536e-05
0.3828125,0.5390625,0.000868352
0.390625,0.5390625,0.002351104
0.3984375,0.5390625,0.004145152
0.40625,0.5390625,0.009322496
0.4140625,0.5390625,0.012812288
0.421875,0.5390625,0.002318336
0.4296875,0.5390625,0.003170304
0.4375,0.5390625,-0.01245184
0.4453125,0.5390625,-0.024969216
0.453125,0.5390625,-0.033472512
0.4609375,0.5390625,-0.04079616
0.46875,0.5390625,-0.067878912
0.4765625,0.5390625,-0.040681472
0.484375,0.5390625,-0.07479296
0.4921875,0.5390625,-0.110641152
0.5,0.5390625,-0.145883136
0.5078125,0.5390625,-0.086212608
0.515625,0.5390625,-0.07602176
0.5234375,0.5390625,-0.036732928
0.53125,0.5390625,-0.02285568
0.5390625,0.5390625,-0.014983168
0.546875,0.5390625,-0.018956288
0.5546875,0.5390625,0.001359872
0.5625,0.5390625,0.015269888
0.5703125,0.5390625,0.013500416
0.578125,0.5390625,0.008790016
0.5859375,0.5390625,0.005382144
0.59375,0.5390625,0.001998848
0.6015625,0.5390625,0.00188416
0.609375,0.5390625,0.000753664
0.6171875,0.5390625,-2.4576e-05
0.625,0.5390625,0.000106496
0.6328125,0.5390625,1.6384e-05
0.640625,0.5390625,4.096e-05
0.6484375,0.5390625,1.6384e-05
0.65625,0.5390625,8.192e-06
0.6640625,0.5390625,-8.192e-06
0.671875,0.5390625,0.0
0.6796875,0.5390625,0.0
0.6875,0.5390625,0.0
0.6953125,0.5390625,0.0
0.703125,0.5390625,0.0
0.7109375,0.5390625,0.0
0.71875,0.5390625,0.0
0.7265625,0.5390625,0.0
0.734375,0.5390625,0.0
0.7421875,0.5390625,0.0
0.75,0.5390625,0.0
0.7578125,0.5390625,0.0
0.765625,0.5390625,0.0
0.7734375,0.5390625,0.0
0.78125,0.5390625,0.0
0.7890625,0.5390625,0.0
0.796875,0.5390625,0.0
0.8046875,0.5390625,0.0
0.8125,0.5390625,0.0
0.8203125,0.5390625,0.0
0.828125,0.5390625,0.0
0.8359375,0.5390625,0.0
0.84375,0.5390625,0.0
0.8515625,0.5390625,0.0
0.859375,0.5390625,0.0
0.8671875,0.5390625,0.0
0.875,0.5390625,0.0
0.8828125,0.5390625,0.0
0.890625,0.5390625,0.0
0.8984375,0.5390625,0.0
0.90625,0.5390625,0.0
0.9140625,0.5390625,0.0
0.921875,0.5390625,0.0
0.9296875,0.5390625,0.0
0.9375,0.5390625,0.0
0.9453125,0.5390625,0.0
0.953125,0.5390625,0.0
0.9609375,0.5390625,0.0
0.96875,0.5390625,0.0
0.9765625,0.5390625,0.0
0.984375,0.5390625,0.0
0.9921875,0.5390625,0.0

0.0,0.546875,0.0
0.0078125,0.546875,0.0
0.015625,0.546875,0.0
0.0234375,0.546875,0.0
0.03125,0.546875,0.0
0.0390625,0.546875,0.0
0.046875,0.546875,0.0
0.0546875,0.546875,0.0
0.0625,0.546875,0.0
0.0703125,0.546875,0.0
0.078125,0.546875,0.0
0.0859375,0.546875,0.0
0.09375,0.546875,0.0
0.1015625,0.546875,0.0
0.109375,0.546875,0.0
0.1171875,0.546875,0.0
0.125,0.546875,0.0
0.1328125,0.546875,0.0
0.140625,0.546875,0.0
0.1484375,0.546875,0.0
0.15625,0.546875,0.0
0.1640625,0.546875,0.0
0.171875,0.546875,0.0
0.1796875,0.546875,0.0
0.1875,0.546875,0.0
0.1953125,0.546875,0.0
0.203125,0.546875,0.0
0.2109375,0.546875,0.0
0.21875,0.546875,0.0
0.2265625,0.546875,0.0
0.234375,0.546875,0.0
0.2421875,0.546875,0.0
0.25,0.546875,0.0
0.2578125,0.546875,0.0
0.265625,0.546875,0.0
0.2734375,0.546875,0.0
0.28125,0.546875,0.0
0.2890625,0.546875,0.0
0.296875,0.546875,0.0
0.3046875,0.546875,0.0
0.3125,0.546875,0.0
0.3203125,0.546875,0.0
0.328125,0.546875,0.0
0.3359375,0.546875,8.192e-06
0.34375,0.546875,8.192e-06
0.3515625,0.546875,0.0
0.359375,0.546875,-2.4576e-05
0.3671875,0.546875,0.000155648
0.375,0.546875,0.000376832
0.3828125,0.546875,0.000172032
0.390625,0.546875,0.001081344
0.3984375,0.546875,0.000253952
0.40625,0.546875,0.00663552
0.4140625,0.546875,0.005464064
0.421875,0.546875,0.005267456
0.4296875,0.546875,0.010264576
0.4375,0.546875,0.018399232
0.4453125,0.546875,-0.001613824
0.453125,0.546875,-0.01056768
0.4609375,0.546875,-0.040189952
0.46875,0.546875,-0.065814528
0.4765625,0.546875,-0.072286208
0.484375,0.546875,-0.035487744
0.4921875,0.546875,-0.059031552
0.5,0.546875,-0.04980736
0.5078125,0.546875,-0.097452032
0.515625,0.546875,-0.064602112
0.5234375,0.546875,-0.067895296
0.53125,0.546875,-0.055558144
0.5390625,0.546875,-0.010100736
0.546875,0.546875,0.011239424
0.5546875,0.546875,0.01687552
0.5625,0.546875,0.00274432
0.5703125,0.546875,0.015228928
0.578125,0.546875,0.007282688
0.5859375,0.546875,0.003825664
0.59375,0.546875,0.002023424
0.6015625,0.546875,0.001376256
0.609375,0.546875,4.096e-05
0.6171875,0.546875,0.000139264
0.625,0.546875,-0.00024576
0.6328125,0.546875,8.192e-06
0.640625,0.546875,1.6384e-05
0.6484375,0.546875,8.192e-06
0.65625,0.546875,0.0
0.6640625,0.546875,0.0
0.671875,0.546875,0.0
0.6796875,0.546875,0.0
0.6875,0.546875,0.0
0.6953125,0.546875,0.0
0.703125,0.546875,0.0
0.7109375,0.546875,0.0
0.71875,0.546875,0.0
0.7265625,0.546875,0.0
0.734375,0.546875,0.0
0.7421875,0.546875,0.0
0.75,0.546875,0.0
0.7578125,0.546875,0.0
0.765625,0.546875,0.0
0.7734375,0.546875,0.0
0.78125,0.546875,0.0
0.7890625,0.546875,0.0
0.796875,0.546875,0.0
0.8046875,0.546875,0.0
0.8125,0.546875,0.0
0.8203125,0.546875,0.0
0.828125,0.546875,0.0
0.8359375,0.546875,0.0
0.84375,0.546875,0.0
0.8515625,0.546875,0.0
0.859375,0.546875,0.0
0.8671875,0.546875,0.0
0.875,0.546875,0.0
0.8828125,0.546875,0.0
0.890625,0.546875,0.0
0.8984375,0.546875,0.0
0.90625,0.546875,0.0
0.9140625,0.546875,0.0
0.921875,0.546875,0.0
0.9296875,0.546875,0.0
0.9375,0.546875,0.0
0.9453125,0.546875,0.0
0.953125,0.546875,0.0
0.9609375,0.546875,0.0
0.96875,0.546875,0.0
0.9765625,0.546875,0.0
0.984375,0.546875,0.0
0.9921875,0.546875,0.0

0.0,0.5546875,0.0
0.0078125,0.5546875,0.0
0.015625,0.5546875,0.0
0.0234375,0.5546875,0.0
0.03125,0.5546875,0.0
0.0390625,0.5546875,0.0
0.046875,0.5546875,0.0
0.0546875,0.5546875,0.0
0.0625,0.5546875,0.0
0.0703125,0.5546875,0.0
0.078125,0.5546875,0.0
0.0859375,0.5546875,0.0
0.09375,0.5546875,0.0
0.1015625,0.5546875,0.0
0.109375,0.5546875,0.0
0.1171875,0.5546875,0.0
0.125,0.5546875,0.0
0.1328125,0.5546875,0.0
0.140625,0.5546875,0.0
0.1484375,0.5546875,0.0
0.15625,0.5546875,0.0
0.1640625,0.5546875,0.0
0.171875,0.5546875,0.0
0.1796875,0.5546875,0.0
0.1875,0.5546875,0.0
0.1953125,0.5546875,0.0
0.203125,0.5546875,0.0
0.2109375,0.5546875,0.0
0.21875,0.5546875,0.0
0.2265625,0.5546875,0.0
0.234375,0.5546875,0.0
0.2421875,0.5546875,0.0
0.25,0.5546875,0.0
0.2578125,0.5546875,0.0
0.265625,0.5546875,0.0
0.2734375,0.5546875,0.0
0.28125,0.5546875,0.0
0.2890625,0.5546875,0.0
0.296875,0.5546875,0.0
0.3046875,0.5546875,0.0
0.3125,0.5546875,0.0
0.3203125,0.5546875,0.0
0.328125,0.5546875,-8.192e-06
0.3359375,0.5546875,0.0
0.34375,0.5546875,0.0
0.3515625,0.5546875,1.6384e-05
0.359375,0.5546875,0.000114688
0.3671875,0.5546875,4.096e-05
0.375,0.5546875,-6.5536e-05
0.3828125,0.5546875,-0.000188416
0.390625,0.5546875,0.00086016
0.3984375,0.5546875,0.003424256
0.40625,0.5546875,0.004775936
0.4140625,0.5546875,0.007962624
0.421875,0.5546875,0.007602176
0.4296875,0.5546875,0.006660096
0.4375,0.5546875,0.007258112
0.4453125,0.5546875,0.010756096
0.453125,0.5546875,0.00233472
0.4609375,0.5546875,-0.001138688
0.46875,0.5546875,-0.04636672
0.4765625,0.5546875,-0.037404672
0.484375,0.5546875,-0.046415872
0.4921875,0.5546875,-0.026099712
0.5,0.5546875,-0.030277632
0.5078125,0.5546875,-0.05431296
0.515625,0.5546875,-0.038797312
0.5234375,0.5546875,-0.009609216
0.53125,0.5546875,-0.00049152
0.5390625,0.5546875,0.018120704
0.546875,0.5546875,0.004882432
0.5546875,0.5546875,0.00278528
0.5625,0.5546875,0.00536576
0.5703125,0.5546875,-0.000671744
0.578125,0.5546875,0.007274496
0.5859375,0.5546875,0.002179072
0.59375,0.5546875,0.001613824
0.6015625,0.5546875,0.000688128
0.609375,0.5546875,0.000679936
0.6171875,0.5546875,0.000385024
0.625,0.5546875,0.000139264
0.6328125,0.5546875,0.000131072
0.640625,0.5546875,2.4576e-05
0.6484375,0.5546875,-8.192e-06
0.65625,0.5546875,8.192e-06
0.6640625,0.5546875,0.0
0.671875,0.5546875,0.0
0.6796875,0.5546875,0.0
0.6875,0.5546875,0.0
0.6953125,0.5546875,0.0
0.703125,0.5546875,0.0
0.7109375,0.5546875,0.0
0.71875,0.5546875,0.0
0.7265625,0.5546875,0.0
0.734375,0.5546875,0.0
0.7421875,0.5546875,0.0
0.75,0.5546875,0.0
0.7578125,0.5546875,0.0
0.765625,0.5546875,0.0
0.7734375,0.5546875,0.0
0.78125,0.5546875,0.0
0.7890625,0.5546875,0.0
0.796875,0.5546875,0.0
0.8046875,0.5546875,0.0
0.8125,0.5546875,0.0
0.8203125,0.5546875,0.0
0.828125,0.5546875,0.0
0.8359375,0.5546875,0.0
0.84375,0.5546875,0.0
0.8515625,0.5546875,0.0
0.859375,0.5546875,0.0
0.8671875,0.5546875,0.0
0.875,0.5546875,0.0
0.8828125,0.5546875,0.0
0.890625,0.5546875,0.0
0.8984375,0.5546875,0.0
0.90625,0.5546875,0.0
0.9140625,0.5546875,0.0
0.921875,0.5546875,0.0
0.9296875,0.5546875,0.0
0.9375,0.5546875,0.0
0.9453125,0.5546875,0.0
0.953125,0.5546875,0.0
0.9609375,0.5546875,0.0
0.96875,0.5546875,0.0
0.9765625,0.5546875,0.0
0.984375,0.5546875,0.0
0.9921875,0.5546875,0.0

0.0,0.5625,0.0
0.0078125,0.5625,0.0
0.015625,0.5625,0.0
0.0234375,0.5625,0.0
0.03125,0.5625,0.0
0.0390625,0.5625,0.0
0.046875,0.5625,0.0
0.0546875,0.5625,0.0
0.0625,0.5625,0.0
0.0703125,0.5625,0.0
0.078125,0.5625,0.0
0.0859375,0.5625,0.0
0.09375,0.5625,0.0
0.1015625,0.5625,0.0
0.109375,0.5625,0.0
0.1171875,0.5625,0.0
0.125,0.5625,0.0
0.1328125,0.5625,0.0
0.140625,0.5625,0.0
0.1484375,0.5625,0.0
0.15625,0.5625,0.0
0.1640625,0.5625,0.0
0.171875,0.5625,0.0
0.1796875,0.5625,0.0
0.1875,0.5625,0.0
0.1953125,0.5625,0.0
0.203125,0.5625,0.0
0.2109375,0.5625,0.0
0.21875,0.5625,0.0
0.2265625,0.5625,0.0
0.234375,0.5625,0.0
0.2421875,0.5625,0.0
0.25,0.5625,0.0
0.2578125,0.5625,0.0
0.265625,0.5625,0.0
0.2734375,0.5625,0.0
0.28125,0.5625,0.0
0.2890625,0.5625,0.0
0.296875,0.5625,0.0
0.3046875,0.5625,0.0
0.3125,0.5625,0.0
0.3203125,0.5625,0.0
0.328125,0.5625,0.0
0.3359375,0.5625,0.0
0.34375,0.5625,1.6384e-05
0.3515625,0.5625,1.6384e-05
0.359375,0.5625,-2.4576e-05
0.3671875,0.5625,3.2768e-05
0.375,0.5625,-8.192e-06
0.3828125,0.5625,0.000270336
0.390625,0.5625,0.000507904
0.3984375,0.5625,0.002220032
0.40625,0.5625,0.00172032
0.4140625,0.5625,0.003571712
0.421875,0.5625,0.008937472
0.4296875,0.5625,0.003874816
0.4375,0.5625,0.013811712
0.4453125,0.5625,0.006152192
0.453125,0.5625,-0.004317184
0.4609375,0.5625,-0.00442368
0.46875,0.5625,0.002023424
0.4765625,0.5625,-0.011231232
0.484375,0.5625,-0.00360448
0.4921875,0.5625,0.00126976
0.5,0.5625,-0.025919488
0.5078125,0.5625,0.015187968
0.515625,0.5625,-0.01671168
0.5234375,0.5625,0.003817472
0.53125,0.5625,-0.001974272
0.5390625,0.5625,0.017432576
0.546875,0.5625,0.01011712
0.5546875,0.5625,0.023937024
0.5625,0.5625,0.0055296
0.5703125,0.5625,0.005218304
0.578125,0.5625,0.006504448
0.5859375,0.5625,0.002875392
0.59375,0.5625,0.001933312
0.6015625,0.5625,0.000843776
0.609375,0.5625,0.0004096
0.6171875,0.5625,-4.9152e-05
0.625,0.5625,9.0112e-05
0.6328125,0.5625,-5.7344e-05
0.640625,0.5625,-1.6384e-05
0.6484375,0.5625,0.0
0.65625,0.5625,0.0
0.6640625,0.5625,0.0
0.671875,0.5625,0.0
0.6796875,0.5625,0.0
0.6875,0.5625,0.0
0.6953125,0.5625,0.0
0.703125,0.5625,0.0
0.7109375,0.5625,0.0
0.71875,0.5625,0.0
0.7265625,0.5625,0.0
0.734375,0.5625,0.0
0.7421875,0.5625,0.0
0.75,0.5625,0.0
0.7578125,0.5625,0.0
0.765625,0.5625,0.0
0.7734375,0.5625,0.0
0.78125,0.5625,0.0
0.7890625,0.5625,0.0
0.796875,0.5625,0.0
0.8046875,0.5625,0.0
0.8125,0.5625,0.0
0.8203125,0.5625,0.0
0.828125,0.5625,0.0
0.8359375,0.5625,0.0
0.84375,0.5625,0.0
0.8515625,0.5625,0.0
0.859375,0.5625,0.0
0.8671875,0.5625,0.0
0.875,0.5625,0.0
0.8828125,0.5625,0.0
0.890625,0.5625,0.0
0.8984375,0.5625,0.0
0.90625,0.5625,0.0
0.9140625,0.5625,0.0
0.921875,0.5625,0.0
0.9296875,0.5625,0.0
0.9375,0.5625,0.0
0.9453125,0.5625,0.0
0.953125,0.5625,0.0
0.9609375,0.5625,0.0
0.96875,0.5625,0.0
0.9765625,0.5625,0.0
0.984375,0.5625,0.0
0.9921875,0.5625,0.0

0.0,0.5703125,0.0
0.0078125,0.5703125,0.0
0.015625,0.5703125,0.0
0.0234375,0.5703125,0.0
0.03125,0.5703125,0.0
0.0390625,0.5703125,0.0
0.046875,0.5703125,0.0
0.0546875,0.5703125,0.0
0.0625,0.5703125,0.0
0.0703125,0.5703125,0.0
0.078125,0.5703125,0.0
0.0859375,0.5703125,0.0
0.09375,0.5703125,0.0
0.1015625,0.5703125,0.0
0.109375,0.5703125,0.0
0.1171875,0.5703125,0.0
0.125,0.5703125,0.0
0.1328125,0.5703125,0.0
0.140625,0.5703125,0.0
0.1484375,0.5703125,0.0
0.15625,0.5703125,0.0
0.1640625,0.5703125,0.0
0.171875,0.5703125,0.0
0.1796875,0.5703125,0.0
0.1875,0.5703125,0.0
0.1953125,0.5703125,0.0
0.203125,0.5703125,0.0
0.2109375,0.5703125,0.0
0.21875,0.5703125,0.0
0.2265625,0.5703125,0.0
0.234375,0.5703125,0.0
0.2421875,0.5703125,0.0
0.25,0.5703125,0.0
0.2578125,0.5703125,0.0
0.265625,0.5703125,0.0
0.2734375,0.5703125,0.0
0.28125,0.5703125,0.0
0.2890625,0.5703125,0.0
0.296875,0.5703125,0.0
0.3046875,0.5703125,0.0
0.3125,0.5703125,0.0
0.3203125,0.5703125,0.0
0.328125,0.5703125,0.0
0.3359375,0.5703125,0.0
0.34375,0.5703125,8.192e-06
0.3515625,0.5703125,3.2768e-05
0.359375,0.5703125,-8.192e-06
0.3671875,0.5703125,8.192e-05
0.375,0.5703125,3.2768e-05
0.3828125,0.5703125,0.000188416
0.390625,0.5703125,0.0002048
0.3984375,0.5703125,0.001548288
0.40625,0.5703125,0.000925696
0.4140625,0.5703125,0.004448256
0.421875,0.5703125,0.004882432
0.4296875,0.5703125,0.01089536
0.4375,0.5703125,0.009428992
0.4453125,0.5703125,0.008773632
0.453125,0.5703125,0.005971968
0.4609375,0.5703125,0.006709248
0.46875,0.5703125,0.010584064
0.4765625,0.5703125,-0.00684032
0.484375,0.5703125,-0.005996544
0.4921875,0.5703125,-0.016842752
0.5,0.5703125,-0.001449984
0.5078125,0.5703125,0.008404992
0.515625,0.5703125,-0.000565248
0.5234375,0.5703125,0.003661824
0.53125,0.5703125,0.013975552
0.5390625,0.5703125,0.00507904
0.546875,0.5703125,0.004038656
0.5546875,0.5703125,0.00241664
0.5625,0.5703125,0.003866624
0.5703125,0.5703125,0.002301952
0.578125,0.5703125,0.002187264
0.5859375,0.5703125,0.000933888
0.59375,0.5703125,0.000679936
0.6015625,0.5703125,-3.2768e-05
0.609375,0.5703125,-0.000172032
0.6171875,0.5703125,-6.5536e-05
0.625,0.5703125,-0.00012288
0.6328125,0.5703125,-4.9152e-05
0.640625,0.5703125,-8.192e-06
0.6484375,0.5703125,0.0
0.65625,0.5703125,8.192e-06
0.6640625,0.5703125,0.0
0.671875,0.5703125,0.0
0.6796875,0.5703125,0.0
0.6875,0.5703125,0.0
0.6953125,0.5703125,0.0
0.703125,0.5703125,0.0
0.7109375,0.5703125,0.0
0.71875,0.5703125,0.0
0.7265625,0.5703125,0.0
0.734375,0.5703125,0.0
0.7421875,0.5703125,0.0
0.75,0.5703125,0.0
0.7578125,0.5703125,0.0
0.765625,0.5703125,0.0
0.7734375,0.5703125,0.0
0.78125,0.5703125,0.0
0.7890625,0.5703125,0.0
0.796875,0.5703125,0.0
0.8046875,0.5703125,0.0
0.8125,0.5703125,0.0
0.8203125,0.5703125,0.0
0.828125,0.5703125,0.0
0.8359375,0.5703125,0.0
0.84375,0.5703125,0.0
0.8515625,0.5703125,0.0
0.859375,0.5703125,0.0
0.8671875,0.5703125,0.0
0.875,0.5703125,0.0
0.8828125,0.5703125,0.0
0.890625,0.5703125,0.0
0.8984375,0.5703125,0.0
0.90625,0.5703125,0.0
0.9140625,0.5703125,0.0
0.921875,0.5703125,0.0
0.9296875,0.5703125,0.0
0.9375,0.5703125,0.0
0.9453125,0.5703125,0.0
0.953125,0.5703125,0.0
0.9609375,0.5703125,0.0
0.96875,0.5703125,0.0
0.9765625,0.5703125,0.0
0.984375,0.5703125,0.0
0.9921875,0.5703125,0.0

0.0,0.578125,0.0
0.0078125,0.578125,0.0
0.015625,0.578125,0.0
0.0234375,0.578125,0.0
0.03125,0.578125,0.0
0.0390625,0.578125,0.0
0.046875,0.578125,0.0
0.0546875,0.578125,0.0
0.0625,0.578125,0.0
0.0703125,0.578125,0.0
0.078125,0.578125,0.0
0.0859375,0.578125,0.0
0.09375,0.578125,0.0
0.1015625,0.578125,0.0
0.109375,0.578125,0.0
0.1171875,0.578125,0.0
0.125,0.578125,0.0
0.1328125,0.578125,0.0
0.140625,0.578125,0.0
0.1484375,0.578125,0.0
0.15625,0.578125,0.0
0.1640625,0.578125,0.0
0.171875,0.578125,0.0
0.1796875,0.578125,0.0
0.1875,0.578125,0.0
0.1953125,0.578125,0.0
0.203125,0.578125,0.0
0.2109375,0.578125,0.0
0.21875,0.578125,0.0
0.2265625,0.578125,0.0
0.234375,0.578125,0.0
0.2421875,0.578125,0.0
0.25,0.578125,0.0
0.2578125,0.578125,0.0
0.265625,0.578125,0.0
0.2734375,0.578125,0.0
0.28125,0.578125,0.0
0.2890625,0.578125,0.0
0.296875,0.578125,0.0
0.3046875,0.578125,0.0
0.3125,0.578125,0.0
0.3203125,0.578125,0.0
0.328125,0.578125,0.0
0.3359375,0.578125,0.0
0.34375,0.578125,-8.192e-06
0.3515625,0.578125,-1.6384e-05
0.359375,0.578125,1.6384e-05
0.3671875,0.578125,0.0
0.375,0.578125,-2.4576e-05
0.3828125,0.578125,0.000155648
0.390625,0.578125,0.000180224
0.3984375,0.578125,-0.00016384
0.40625,0.578125,0.001859584
0.4140625,0.578125,0.00217088
0.421875,0.578125,0.001048576
0.4296875,0.578125,0.00139264
0.4375,0.578125,0.003342336
0.4453125,0.578125,0.006324224
0.453125,0.578125,0.009928704
0.4609375,0.578125,0.008830976
0.46875,0.578125,0.016244736
0.4765625,0.578125,0.005996544
0.484375,0.578125,0.00217088
0.4921875,0.578125,0.017252352
0.5,0.578125,0.011517952
0.5078125,0.578125,0.022167552
0.515625,0.578125,0.00479232
0.5234375,0.578125,0.012886016
0.53125,0.578125,0.00622592
0.5390625,0.578125,0.007380992
0.546875,0.578125,0.008568832
0.5546875,0.578125,0.003473408
0.5625,0.578125,0.00147456
0.5703125,0.578125,0.003178496
0.578125,0.578125,0.001990656
0.5859375,0.578125,0.00028672
0.59375,0.578125,0.000630784
0.6015625,0.578125,0.000434176
0.609375,0.578125,0.000253952
0.6171875,0.578125,-3.2768e-05
0.625,0.578125,-4.9152e-05
0.6328125,0.578125,-2.4576e-05
0.640625,0.578125,8.192e-06
0.6484375,0.578125,0.0
0.65625,0.578125,0.0
0.6640625,0.578125,0.0
0.671875,0.578125,0.0
0.6796875,0.578125,0.0
0.6875,0.578125,0.0
0.6953125,0.578125,0.0
0.703125,0.578125,0.0
0.7109375,0.578125,0.0
0.71875,0.578125,0.0
0.7265625,0.578125,0.0
0.734375,0.578125,0.0
0.7421875,0.578125,0.0
0.75,0.578125,0.0
0.7578125,0.578125,0.0
0.765625,0.578125,0.0
0.7734375,0.578125,0.0
0.78125,0.578125,0.0
0.7890625,0.578125,0.0
0.796875,0.578125,0.0
0.8046875,0.578125,0.0
0.8125,0.578125,0.0
0.8203125,0.578125,0.0
0.828125,0.578125,0.0
0.8359375,0.578125,0.0
0.84375,0.578125,0.0
0.8515625,0.578125,0.0
0.859375,0.578125,0.0
0.8671875,0.578125,0.0
0.875,0.578125,0.0
0.8828125,0.578125,0.0
0.890625,0.578125,0.0
0.8984375,0.578125,0.0
0.90625,0.578125,0.0
0.9140625,0.578125,0.0
0.921875,0.578125,0.0
0.9296875,0.578125,0.0
0.9375,0.578125,0.0
0.9453125,0.578125,0.0
0.953125,0.578125,0.0
0.9609375,0.578125,0.0
0.96875,0.578125,0.0
0.9765625,0.578125,0.0
0.984375,0.578125,0.0
0.9921875,0.578125,0.0

0.0,0.5859375,0.0
0.0078125,0.5859375,0.0
0.015625,0.5859375,0.0
0.0234375,0.5859375,0.0
0.03125,0.5859375,0.0
0.0390625,0.5859375,0.0
0.046875,0.5859375,0.0
0.0546875,0.5859375,0.0
0.0625,0.5859375,0.0
0.0703125,0.5859375,0.0
0.078125,0.5859375,0.0
0.0859375,0.5859375,0.0
0.09375,0.5859375,0.0
0.1015625,0.5859375,0.0
0.109375,0.5859375,0.0
0.1171875,0.5859375,0.0
0.125,0.5859375,0.0
0.1328125,0.5859375,0.0
0.140625,0.5859375,0.0
0.1484375,0.5859375,0.0
0.15625,0.5859375,0.0
0.1640625,0.5859375,0.0
0.171875,0.5859375,0.0
0.1796875,0.5859375,0.0
0.1875,0.5859375,0.0
0.1953125,0.5859375,0.0
0.203125,0.5859375,0.0
0.2109375,0.5859375,0.0
0.21875,0.5859375,0.0
0.2265625,0.5859375,0.0
0.234375,0.5859375,0.0
0.2421875,0.5859375,0.0
0.25,0.5859375,0.0
0.2578125,0.5859375,0.0
0.265625,0.5859375,0.0
0.2734375,0.5859375,0.0
0.28125,0.5859375,0.0
0.2890625,0.5859375,0.0
0.296875,0.5859375,0.0
0.3046875,0.5859375,0.0
0.3125,0.5859375,0.0
0.3203125,0.5859375,0.0
0.328125,0.5859375,0.0
0.3359375,0.5859375,0.0
0.34375,0.5859375,0.0
0.3515625,0.5859375,0.0
0.359375,0.5859375,-8.192e-06
0.3671875,0.5859375,8.192e-06
0.375,0.5859375,0.0
0.3828125,0.5859375,0.000131072
0.390625,0.5859375,0.00012288
0.3984375,0.5859375,0.000303104
0.40625,0.5859375,0.000950272
0.4140625,0.5859375,0.00118784
0.421875,0.5859375,0.001236992
0.4296875,0.5859375,0.004087808
0.4375,0.5859375,0.006045696
0.4453125,0.5859375,0.002646016
0.453125,0.5859375,0.00147456
0.4609375,0.5859375,0.004071424
0.46875,0.5859375,0.005144576
0.4765625,0.5859375,0.009216
0.484375,0.5859375,0.011993088
0.4921875,0.5859375,0.00909312
0.5,0.5859375,0.008216576
0.5078125,0.5859375,0.00815104
0.515625,0.5859375,0.008667136
0.5234375,0.5859375,0.005275648
0.53125,0.5859375,0.011558912
0.5390625,0.5859375,0.009322496
0.546875,0.5859375,0.002727936
0.5546875,0.5859375,0.003416064
0.5625,0.5859375,0.002441216
0.5703125,0.5859375,0.000278528
0.578125,0.5859375,0.000843776
0.5859375,0.5859375,0.000458752
0.59375,0.5859375,0.000294912
0.6015625,0.5859375,-7.3728e-05
0.609375,0.5859375,0.000147456
0.6171875,0.5859375,0.0
0.625,0.5859375,1.6384e-05
0.6328125,0.5859375,-8.192e-06
0.640625,0.5859375,-8.192e-06
0.6484375,0.5859375,0.0
0.65625,0.5859375,0.0
0.6640625,0.5859375,0.0
0.671875,0.5859375,0.0
0.6796875,0.5859375,0.0
0.6875,0.5859375,0.0
0.6953125,0.5859375,0.0
0.703125,0.5859375,0.0
0.7109375,0.5859375,0.0
0.71875,0.5859375,0.0
0.7265625,0.5859375,0.0
0.734375,0.5859375,0.0
0.7421875,0.5859375,0.0
0.75,0.5859375,0.0
0.7578125,0.5859375,0.0
0.765625,0.5859375,0.0
0.7734375,0.5859375,0.0
0.78125,0.5859375,0.0
0.7890625,0.5859375,0.0
0.796875,0.5859375,0.0
0.8046875,0.5859375,0.0
0.8125,0.5859375,0.0
0.8203125,0.5859375,0.0
0.828125,0.5859375,0.0
0.8359375,0.5859375,0.0
0.84375,0.5859375,0.0
0.8515625,0.5859375,0.0
0.859375,0.5859375,0.0
0.8671875,0.5859375,0.0
0.875,0.5859375,0.0
0.8828125,0.5859375,0.0
0.890625,0.5859375,0.0
0.8984375,0.5859375,0.0
0.90625,0.5859375,0.0
0.9140625,0.5859375,0.0
0.921875,0.5859375,0.0
0.9296875,0.5859375,0.0
0.9375,0.5859375,0.0
0.9453125,0.5859375,0.0
0.953125,0.5859375,0.0
0.9609375,0.5859375,0.0
0.96875,0.5859375,0.0
0.9765625,0.5859375,0.0
0.984375,0.5859375,0.0
0.9921875,0.5859375,0.0

0.0,0.59375,0.0
0.0078125,0.59375,0.0
0.015625,0.59375,0.0
0.0234375,0.59375,0.0
0.03125,0.59375,0.0
0.0390625,0.59375,0.0
0.046875,0.59375,0.0
0.0546875,0.59375,0.0
0.0625,0.59375,0.0
0.0703125,0.59375,0.0
0.078125,0.59375,0.0
0.0859375,0.59375,0.0
0.09375,0.59375,0.0
0.1015625,0.59375,0.0
0.109375,0.59375,0.0
0.1171875,0.59375,0.0
0.125,0.59375,0.0
0.1328125,0.59375,0.0
0.140625,0.59375,0.0
0.1484375,0.59375,0.0
0.15625,0.59375,0.0
0.1640625,0.59375,0.0
0.171875,0.59375,0.0
0.1796875,0.59375,0.0
0.1875,0.59375,0.0
0.1953125,0.59375,0.0
0.203125,0.59375,0.0
0.2109375,0.59375,0.0
0.21875,0.59375,0.0
0.2265625,0.59375,0.0
0.234375,0.59375,0.0
0.2421875,0.59375,0.0
0.25,0.59375,0.0
0.2578125,0.59375,0.0
0.265625,0.59375,0.0
0.2734375,0.59375,0.0
0.28125,0.59375,0.0
0.2890625,0.59375,0.0
0.296875,0.59375,0.0
0.3046875,0.59375,0.0
0.3125,0.59375,0.0
0.3203125,0.59375,0.0
0.328125,0.59375,0.0
0.3359375,0.59375,0.0
0.34375,0.59375,0.0
0.3515625,0.59375,0.0
0.359375,0.59375,-1.6384e-05
0.3671875,0.59375,0.0
0.375,0.59375,-8.192e-06
0.3828125,0.59375,2.4576e-05
0.390625,0.59375,4.096e-05
0.3984375,0.59375,0.000155648
0.40625,0.59375,0.000188416
0.4140625,0.59375,0.000663552
0.421875,0.59375,7.3728e-05
0.4296875,0.59375,0.0018432
0.4375,0.59375,0.001376256
0.4453125,0.59375,0.004145152
0.453125,0.59375,0.00638976
0.4609375,0.59375,0.005873664
0.46875,0.59375,0.006463488
0.4765625,0.59375,0.010264576
0.484375,0.59375,0.003178496
0.4921875,0.59375,0.002195456
0.5,0.59375,0.008364032
0.5078125,0.59375,0.007544832
0.515625,0.59375,0.006979584
0.5234375,0.59375,0.004251648
0.53125,0.59375,0.006176768
0.5390625,0.59375,0.00507904
0.546875,0.59375,0.003817472
0.5546875,0.59375,0.001818624
0.5625,0.59375,0.000802816
0.5703125,0.59375,0.00110592
0.578125,0.59375,-1.6384e-05
0.5859375,0.59375,0.000483328
0.59375,0.59375,7.3728e-05
0.6015625,0.59375,7.3728e-05
0.609375,0.59375,-9.0112e-05
0.6171875,0.59375,0.0
0.625,0.59375,-2.4576e-05
0.6328125,0.59375,0.0
0.640625,0.59375,0.0
0.6484375,0.59375,0.0
0.65625,0.59375,0.0
0.6640625,0.59375,0.0
0.671875,0.59375,0.0
0.6796875,0.59375,0.0
0.6875,0.59375,0.0
0.6953125,0.59375,0.0
0.703125,0.59375,0.0
0.7109375,0.59375,0.0
0.71875,0.59375,0.0
0.7265625,0.59375,0.0
0.734375,0.59375,0.0
0.7421875,0.59375,0.0
0.75,0.59375,0.0
0.7578125,0.59375,0.0
0.765625,0.59375,0.0
0.7734375,0.59375,0.0
0.78125,0.59375,0.0
0.7890625,0.59375,0.0
0.796875,0.59375,0.0
0.8046875,0.59375,0.0
0.8125,0.59375,0.0
0.8203125,0.59375,0.0
0.828125,0.59375,0.0
0.8359375,0.59375,0.0
0.84375,0.59375,0.0
0.8515625,0.59375,0.0
0.859375,0.59375,0.0
0.8671875,0.59375,0.0
0.875,0.59375,0.0
0.8828125,0.59375,0.0
0.890625,0.59375,0.0
0.8984375,0.59375,0.0
0.90625,0.59375,0.0
0.9140625,0.59375,0.0
0.921875,0.59375,0.0
0.9296875,0.59375,0.0
0.9375,0.59375,0.0
0.9453125,0.59375,0.0
0.953125,0.59375,0.0
0.9609375,0.59375,0.0
0.96875,0.59375,0.0
0.9765625,0.59375,0.0
0.984375,0.59375,0.0
0.9921875,0.59375,0.0

0.0,0.6015625,0.0
0.0078125,0.6015625,0.0
0.015625,0.6015625,0.0
0.0234375,0.6015625,0.0
0.03125,0.6015625,0.0
0.0390625,0.6015625,0.0
0.046875,0.6015625,0.0
0.0546875,0.6015625,0.0
0.0625,0.6015625,0.0
0.0703125,0.6015625,0.0
0.078125,0.6015625,0.0
0.0859375,0.6015625,0.0
0.09375,0.6015625,0.0
0.1015625,0.6015625,0.0
0.109375,0.6015625,0.0
0.1171875,0.6015625,0.0
0.125,0.6015625,0.0
0.1328125,0.6015625,0.0
0.140625,0.6015625,0.0
0.1484375,0.6015625,0.0
0.15625,0.6015625,0.0
0.1640625,0.6015625,0.0
0.171875,0.6015625,0.0
0.1796875,0.6015625,0.0
0.1875,0.6015625,0.0
0.1953125,0.6015625,0.0
0.203125,0.6015625,0.0
0.2109375,0.6015625,0.0
0.21875,0.6015625,0.0
0.2265625,0.6015625,0.0
0.234375,0.6015625,0.0
0.2421875,0.6015625,0.0
0.25,0.6015625,0.0
0.2578125,0.6015625,0.0
0.265625,0.6015625,0.0
0.2734375,0.6015625,0.0
0.28125,0.6015625,0.0
0.2890625,0.6015625,0.0
0.296875,0.6015625,0.0
0.3046875,0.6015625,0.0
0.3125,0.6015625,0.0
0.3203125,0.6015625,0.0
0.328125,0.6015625,0.0
0.3359375,0.6015625,0.0
0.34375,0.6015625,0.0
0.3515625,0.6015625,0.0
0.359375,0.6015625,0.0
0.3671875,0.6015625,8.192e-06
0.375,0.6015625,8.192e-06
0.3828125,0.6015625,2.4576e-05
0.390625,0.6015625,4.096e-05
0.3984375,0.6015625,6.5536e-05
0.40625,0.6015625,0.000221184
0.4140625,0.6015625,0.000237568
0.421875,0.6015625,-8.192e-06
0.4296875,0.6015625,0.000483328
0.4375,0.6015625,0.001294336
0.4453125,0.6015625,0.001286144
0.453125,0.6015625,0.002064384
0.4609375,0.6015625,0.000466944
0.46875,0.6015625,0.003547136
0.4765625,0.6015625,0.004513792
0.484375,0.6015625,0.003702784
0.4921875,0.6015625,0.005226496
0.5,0.6015625,0.003956736
0.5078125,0.6015625,0.001851392
0.515625,0.6015625,0.001482752
0.5234375,0.6015625,0.005390336
0.53125,0.6015625,0.003776512
0.5390625,0.6015625,0.000835584
0.546875,0.6015625,0.00217088
0.5546875,0.6015625,0.001015808
0.5625,0.6015625,0.000442368
0.5703125,0.6015625,0.000688128
0.578125,0.6015625,0.0
0.5859375,0.6015625,0.000155648
0.59375,0.6015625,-6.5536e-05
0.6015625,0.6015625,0.0
0.609375,0.6015625,-8.192e-06
0.6171875,0.6015625,8.192e-06
0.625,0.6015625,-1.6384e-05
0.6328125,0.6015625,0.0
0.640625,0.6015625,0.0
0.6484375,0.6015625,0.0
0.65625,0.6015625,0.0
0.6640625,0.6015625,0.0
0.671875,0.6015625,0.0
0.6796875,0.6015625,0.0
0.6875,0.6015625,0.0
0.6953125,0.6015625,0.0
0.703125,0.6015625,0.0
0.7109375,0.6015625,0.0
0.71875,0.6015625,0.0
0.7265625,0.6015625,0.0
0.734375,0.6015625,0.0
0.7421875,0.6015625,0.0
0.75,0.6015625,0.0
0.7578125,0.6015625,0.0
0.765625,0.6015625,0.0
0.7734375,0.6015625,0.0
0.78125,0.6015625,0.0
0.7890625,0.6015625,0.0
0.796875,0.6015625,0.0
0.8046875,0.6015625,0.0
0.8125,0.6015625,0.0
0.8203125,0.6015625,0.0
0.828125,0.6015625,0.0
0.8359375,0.6015625,0.0
0.84375,0.6015625,0.0
0.8515625,0.6015625,0.0
0.859375,0.6015625,0.0
0.8671875,0.6015625,0.0
0.875,0.6015625,0.0
0.8828125,0.6015625,0.0
0.890625,0.6015625,0.0
0.8984375,0.6015625,0.0
0.90625,0.6015625,0.0
0.9140625,0.6015625,0.0
0.921875,0.6015625,0.0
0.9296875,0.6015625,0.0
0.9375,0.6015625,0.0
0.9453125,0.6015625,0.0
0.953125,0.6015625,0.0
0.9609375,0.6015625,0.0
0.96875,0.6015625,0.0
0.9765625,0.6015625,0.0
0.984375,0.6015625,0.0
0.9921875,0.6015625,0.0

0.0,0.609375,0.0
0.0078125,0.609375,0.0
0.015625,0.609375,0.0
0.0234375,0.609375,0.0
0.03125,0.609375,0.0
0.0390625,0.609375,0.0
0.046875,0.609375,0.0
0.0546875,0.609375,0.0
0.0625,0.609375,0.0
0.0703125,0.609375,0.0
0.078125,0.609375,0.0
0.0859375,0.609375,0.0
0.09375,0.609375,0.0
0.1015625,0.609375,0.0
0.109375,0.609375,0.0
0.1171875,0.609375,0.0
0.125,0.609375,0.0
0.1328125,0.609375,0.0
0.140625,0.609375,0.0
0.1484375,0.609375,0.0
0.15625,0.609375,0.0
0.1640625,0.609375,0.0
0.171875,0.609375,0.0
0.1796875,0.609375,0.0
0.1875,0.609375,0.0
0.1953125,0.609375,0.0
0.203125,0.609375,0.0
0.2109375,0.609375,0.0
0.21875,0.609375,0.0
0.2265625,0.609375,0.0
0.234375,0.609375,0.0
0.2421875,0.609375,0.0
0.25,0.609375,0.0
0.2578125,0.609375,0.0
0.265625,0.609375,0.0
0.2734375,0.609375,0.0
0.28125,0.609375,0.0
0.2890625,0.609375,0.0
0.296875,0.609375,0.0
0.3046875,0.609375,0.0
0.3125,0.609375,0.0
0.3203125,0.609375,0.0
0.328125,0.609375,0.0
0.3359375,0.609375,0.0
0.34375,0.609375,0.0
0.3515625,0.609375,0.0
0.359375,0.609375,0.0
0.3671875,0.609375,-8.192e-06
0.375,0.609375,-8.192e-06
0.3828125,0.609375,0.0
0.390625,0.609375,5.7344e-05
0.3984375,0.609375,6.5536e-05
0.40625,0.609375,0.0
0.4140625,0.609375,2.4576e-05
0.421875,0.609375,0.00036864
0.4296875,0.609375,-9.8304e-05
0.4375,0.609375,0.000393216
0.4453125,0.609375,0.000761856
0.453125,0.609375,0.000663552
0.4609375,0.609375,0.000843776
0.46875,0.609375,0.001155072
0.4765625,0.609375,0.003145728
0.484375,0.609375,0.001384448
0.4921875,0.609375,0.00294912
0.5,0.609375,0.00401408
0.5078125,0.609375,0.002490368
0.515625,0.609375,0.001622016
0.5234375,0.609375,0.00135168
0.53125,0.609375,1.6384e-05
0.5390625,0.609375,0.001859584
0.546875,0.609375,0.000630784
0.5546875,0.609375,0.000516096
0.5625,0.609375,0.00012288
0.5703125,0.609375,0.000417792
0.578125,0.609375,-1.6384e-05
0.5859375,0.609375,6.5536e-05
0.59375,0.609375,-2.4576e-05
0.6015625,0.609375,-5.7344e-05
0.609375,0.609375,1.6384e-05
0.6171875,0.609375,0.0
0.625,0.609375,0.0
0.6328125,0.609375,0.0
0.640625,0.609375,0.0
0.6484375,0.609375,0.0
0.65625,0.609375,0.0
0.6640625,0.609375,0.0
0.671875,0.609375,0.0
0.6796875,0.609375,0.0
0.6875,0.609375,0.0
0.6953125,0.609375,0.0
0.703125,0.609375,0.0
0.7109375,0.609375,0.0
0.71875,0.609375,0.0
0.7265625,0.609375,0.0
0.734375,0.609375,0.0
0.7421875,0.609375,0.0
0.75,0.609375,0.0
0.7578125,0.609375,0.0
0.765625,0.609375,0.0
0.7734375,0.609375,0.0
0.78125,0.609375,0.0
0.7890625,0.609375,0.0
0.796875,0.609375,0.0
0.8046875,0.609375,0.0
0.8125,0.609375,0.0
0.8203125,0.609375,0.0
0.828125,0.609375,0.0
0.8359375,0.609375,0.0
0.84375,0.609375,0.0
0.8515625,0.609375,0.0
0.859375,0.609375,0.0
0.8671875,0.609375,0.0
0.875,0.609375,0.0
0.8828125,0.609375,0.0
0.890625,0.609375,0.0
0.8984375,0.609375,0.0
0.90625,0.609375,0.0
0.9140625,0.609375,0.0
0.921875,0.609375,0.0
0.9296875,0.609375,0.0
0.9375,0.609375,0.0
0.9453125,0.609375,0.0
0.953125,0.609375,0.0
0.9609375,0.609375,0.0
0.96875,0.609375,0.0
0.9765625,0.609375,0.0
0.984375,0.609375,0.0
0.9921875,0.609375,0.0

0.0,0.6171875,0.0
0.0078125,0.6171875,0.0
0.015625,0.6171875,0.0
0.0234375,0.6171875,0.0
0.03125,0.6171875,0.0
0.0390625,0.6171875,0.0
0.046875,0.6171875,0.0
0.0546875,0.6171875,0.0
0.0625,0.6171875,0.0
0.0703125,0.6171875,0.0
0.078125,0.6171875,0.0
0.0859375,0.6171875,0.0
0.09375,0.6171875,0.0
0.1015625,0.6171875,0.0
0.109375,0.6171875,0.0
0.1171875,0.6171875,0.0
0.125,0.6171875,0.0
0.1328125,0.6171875,0.0
0.140625,0.6171875,0.0
0.1484375,0.6171875,0.0
0.15625,0.6171875,0.0
0.1640625,0.6171875,0.0
0.171875,0.6171875,0.0
0.1796875,0.6171875,0.0
0.1875,0.6171875,0.0
0.1953125,0.6171875,0.0
0.203125,0.6171875,0.0
0.2109375,0.6171875,0.0
0.21875,0.6171875,0.0
0.2265625,0.6171875,0.0
0.234375,0.6171875,0.0
0.2421875,0.6171875,0.0
0.25,0.6171875,0.0
0.2578125,0.6171875,0.0
0.265625,0.6171875,0.0
0.2734375,0.6171875,0.0
0.28125,0.6171875,0.0
0.2890625,0.6171875,0.0
0.296875,0.6171875,0.0
0.3046875,0.6171875,0.0
0.3125,0.6171875,0.0
0.3203125,0.6171875,0.0
0.328125,0.6171875,0.0
0.3359375,0.6171875,0.0
0.34375,0.6171875,0.0
0.3515625,0.6171875,0.0
0.359375,0.6171875,0.0
0.3671875,0.6171875,0.0
0.375,0.6171875,0.0
0.3828125,0.6171875,8.192e-06
0.390625,0.6171875,2.4576e-05
0.3984375,0.6171875,3.2768e-05
0.40625,0.6171875,-7.3728e-05
0.4140625,0.6171875,7.3728e-05
0.421875,0.6171875,0.000147456
0.4296875,0.6171875,2.4576e-05
0.4375,0.6171875,-4.9152e-05
0.4453125,0.6171875,0.000172032
0.453125,0.6171875,0.000917504
0.4609375,0.6171875,6.5536e-05
0.46875,0.6171875,0.000606208
0.4765625,0.6171875,0.000442368
0.484375,0.6171875,0.000647168
0.4921875,0.6171875,0.000262144
0.5,0.6171875,-5.7344e-05
0.5078125,0.6171875,0.00049152
0.515625,0.6171875,0.000589824
0.5234375,0.6171875,0.000811008
0.53125,0.6171875,0.000671744
0.5390625,0.6171875,-0.000270336
0.546875,0.6171875,0.000466944
0.5546875,0.6171875,0.000401408
0.5625,0.6171875,5.7344e-05
0.5703125,0.6171875,0.000147456
0.578125,0.6171875,1.6384e-05
0.5859375,0.6171875,4.9152e-05
0.59375,0.6171875,1.6384e-05
0.6015625,0.6171875,0.0
0.609375,0.6171875,8.192e-06
0.6171875,0.6171875,0.0
0.625,0.6171875,0.0
0.6328125,0.6171875,0.0
0.640625,0.6171875,0.0
0.6484375,0.6171875,0.0
0.65625,0.6171875,0.0
0.6640625,0.6171875,0.0
0.671875,0.6171875,0.0
0.6796875,0.6171875,0.0
0.6875,0.6171875,0.0
0.6953125,0.6171875,0.0
0.703125,0.6171875,0.0
0.7109375,0.6171875,0.0
0.71875,0.6171875,0.0
0.7265625,0.6171875,0.0
0.734375,0.6171875,0.0
0.7421875,0.6171875,0.0
0.75,0.6171875,0.0
0.7578125,0.6171875,0.0
0.765625,0.6171875,0.0
0.7734375,0.6171875,0.0
0.78125,0.6171875,0.0
0.7890625,0.6171875,0.0
0.796875,0.6171875,0.0
0.8046875,0.6171875,0.0
0.8125,0.6171875,0.0
0.8203125,0.6171875,0.0
0.828125,0.6171875,0.0
0.8359375,0.6171875,0.0
0.84375,0.6171875,0.0
0.8515625,0.6171875,0.0
0.859375,0.6171875,0.0
0.8671875,0.6171875,0.0
0.875,0.6171875,0.0
0.8828125,0.6171875,0.0
0.890625,0.6171875,0.0
0.8984375,0.6171875,0.0
0.90625,0.6171875,0.0
0.9140625,0.6171875,0.0
0.921875,0.6171875,0.0
0.9296875,0.6171875,0.0
0.9375,0.6171875,0.0
0.9453125,0.6171875,0.0
0.953125,0.6171875,0.0
0.9609375,0.6171875,0.0
0.96875,0.6171875,0.0
0.9765625,0.6171875,0.0
0.984375,0.6171875,0.0
0.9921875,0.6171875,0.0

0.0,0.625,0.0
0.0078125,0.625,0.0
0.015625,0.625,0.0
0.0234375,0.625,0.0
0.03125,0.625,0.0
0.0390625,0.625,0.0
0.046875,0.625,0.0
0.0546875,0.625,0.0
0.0625,0.625,0.0
0.0703125,0.625,0.0
0.078125,0.625,0.0
0.0859375,0.625,0.0
0.09375,0.625,0.0
0.1015625,0.625,0.0
0.109375,0.625,0.0
0.1171875,0.625,0.0
0.125,0.625,0.0
0.1328125,0.625,0.0
0.140625,0.625,0.0
0.1484375,0.625,0.0
0.15625,0.625,0.0
0.1640625,0.625,0.0
0.171875,0.625,0.0
0.1796875,0.625,0.0
0.1875,0.625,0.0
0.1953125,0.625,0.0
0.203125,0.625,0.0
0.2109375,0.625,0.0
0.21875,0.625,0.0
0.2265625,0.625,0.0
0.234375,0.625,0.0
0.2421875,0.625,0.0
0.25,0.625,0.0
0.2578125,0.625,0.0
0.265625,0.625,0.0
0.2734375,0.625,0.0
0.28125,0.625,0.0
0.2890625,0.625,0.0
0.296875,0.625,0.0
0.3046875,0.625,0.0
0.3125,0.625,0.0
0.3203125,0.625,0.0
0.328125,0.625,0.0
0.3359375,0.625,0.0
0.34375,0.625,0.0
0.3515625,0.625,0.0
0.359375,0.625,0.0
0.3671875,0.625,0.0
0.375,0.625,0.0
0.3828125,0.625,0.0
0.390625,0.625,-1.6384e-05
0.3984375,0.625,-1.6384e-05
0.40625,0.625,8.192e-06
0.4140625,0.625,0.0
0.421875,0.625,-8.192e-06
0.4296875,0.625,-3.2768e-05
0.4375,0.625,9.0112e-05
0.4453125,0.625,0.000131072
0.453125,0.625,0.000229376
0.4609375,0.625,0.0
0.46875,0.625,0.000507904
0.4765625,0.625,0.000557056
0.484375,0.625,0.000294912
0.4921875,0.625,0.000393216
0.5,0.625,0.000303104
0.5078125,0.625,0.00053248
0.515625,0.625,0.000253952
0.5234375,0.625,0.000303104
0.53125,0.625,0.000303104
0.5390625,0.625,0.000270336
0.546875,0.625,6.5536e-05
0.5546875,0.625,6.5536e-05
0.5625,0.625,8.192e-05
0.5703125,0.625,2.4576e-05
0.578125,0.625,8.192e-06
0.5859375,0.625,2.4576e-05
0.59375,0.625,8.192e-06
0.6015625,0.625,1.6384e-05
0.609375,0.625,8.192e-06
0.6171875,0.625,0.0
0.625,0.625,0.0
0.6328125,0.625,0.0
0.640625,0.625,0.0
0.6484375,0.625,0.0
0.65625,0.625,0.0
0.6640625,0.625,0.0
0.671875,0.625,0.0
0.6796875,0.625,0.0
0.6875,0.625,0.0
0.6953125,0.625,0.0
0.703125,0.625,0.0
0.7109375,0.625,0.0
0.71875,0.625,0.0
0.7265625,0.625,0.0
0.734375,0.625,0.0
0.7421875,0.625,0.0
0.75,0.625,0.0
0.7578125,0.625,0.0
0.765625,0.625,0.0
0.7734375,0.625,0.0
0.78125,0.625,0.0
0.7890625,0.625,0.0
0.796875,0.625,0.0
0.8046875,0.625,0.0
0.8125,0.625,0.0
0.8203125,0.625,0.0
0.828125,0.625,0.0
0.8359375,0.625,0.0
0.84375,0.625,0.0
0.8515625,0.625,0.0
0.859375,0.625,0.0
0.8671875,0.625,0.0
0.875,0.625,0.0
0.8828125,0.625,0.0
0.890625,0.625,0.0
0.8984375,0.625,0.0
0.90625,0.625,0.0
0.9140625,0.625,0.0
0.921875,0.625,0.0
0.9296875,0.625,0.0
0.9375,0.625,0.0
0.9453125,0.625,0.0
0.953125,0.625,0.0
0.9609375,0.625,0.0
0.96875,0.625,0.0
0.9765625,0.625,0.0
0.984375,0.625,0.0
0.9921875,0.625,0.0

0.0,0.6328125,0.0
0.0078125,0.6328125,0.0
0.015625,0.6328125,0.0
0.0234375,0.6328125,0.0
0.03125,0.6328125,0.0
0.0390625,0.6328125,0.0
0.046875,0.6328125,0.0
0.0546875,0.6328125,0.0
0.0625,0.6328125,0.0
0.0703125,0.6328125,0.0
0.078125,0.6328125,0.0
0.0859375,0.6328125,0.0
0.09375,0.6328125,0.0
0.1015625,0.6328125,0.0
0.109375,0.6328125,0.0
0.1171875,0.6328125,0.0
0.125,0.6328125,0.0
0.1328125,0.6328125,0.0
0.140625,0.6328125,0.0
0.1484375,0.6328125,0.0
0.15625,0.6328125,0.0
0.1640625,0.6328125,0.0
0.171875,0.6328125,0.0
0.1796875,0.6328125,0.0
0.1875,0.6328125,0.0
0.1953125,0.6328125,0.0
0.203125,0.6328125,0.0
0.2109375,0.6328125,0.0
0.21875,0.6328125,0.0
0.2265625,0.6328125,0.0
0.234375,0.6328125,0.0
0.2421875,0.6328125,0.0
0.25,0.6328125,0.0
0.2578125,0.6328125,0.0
0.265625,0.6328125,0.0
0.2734375,0.6328125,0.0
0.28125,0.6328125,0.0
0.2890625,0.6328125,0.0
0.296875,0.6328125,0.0
0.3046875,0.6328125,0.0
0.3125,0.6328125,0.0
0.3203125,0.6328125,0.0
0.328125,0.6328125,0.0
0.3359375,0.6328125,0.0
0.34375,0.6328125,0.0
0.3515625,0.6328125,0.0
0.359375,0.6328125,0.0
0.3671875,0.6328125,0.0
0.375,0.6328125,0.0
0.3828125,0.6328125,0.0
0.390625,0.6328125,0.0
0.3984375,0.6328125,0.0
0.40625,0.6328125,0.0
0.4140625,0.6328125,3.2768e-05
0.421875,0.6328125,-3.2768e-05
0.4296875,0.6328125,-4.9152e-05
0.4375,0.6328125,0.000114688
0.4453125,0.6328125,5.7344e-05
0.453125,0.6328125,-4.096e-05
0.4609375,0.6328125,4.9152e-05
0.46875,0.6328125,-0.000131072
0.4765625,0.6328125,0.000180224
0.484375,0.6328125,0.0002048
0.4921875,0.6328125,0.000180224
0.5,0.6328125,-7.3728e-05
0.5078125,0.6328125,-7.3728e-05
0.515625,0.6328125,-0.000139264
0.5234375,0.6328125,9.0112e-05
0.53125,0.6328125,-5.7344e-05
0.5390625,0.6328125,-4.096e-05
0.546875,0.6328125,0.000221184
0.5546875,0.6328125,-8.192e-06
0.5625,0.6328125,2.4576e-05
0.5703125,0.6328125,-8.192e-06
0.578125,0.6328125,8.192e-06
0.5859375,0.6328125,8.192e-06
0.59375,0.6328125,0.0
0.6015625,0.6328125,0.0
0.609375,0.6328125,0.0
0.6171875,0.6328125,0.0
0.625,0.6328125,0.0
0.6328125,0.6328125,0.0
0.640625,0.6328125,0.0
0.6484375,0.6328125,0.0
0.65625,0.6328125,0.0
0.6640625,0.6328125,0.0
0.671875,0.6328125,0.0
0.6796875,0.6328125,0.0
0.6875,0.6328125,0.0
0.6953125,0.6328125,0.0
0.703125,0.6328125,0.0
0.7109375,0.6328125,0.0
0.71875,0.6328125,0.0
0.7265625,0.6328125,0.0
0.734375,0.6328125,0.0
0.7421875,0.6328125,0.0
0.75,0.6328125,0.0
0.7578125,0.6328125,0.0
0.765625,0.6328125,0.0
0.7734375,0.6328125,0.0
0.78125,0.6328125,0.0
0.7890625,0.6328125,0.0
0.796875,0.6328125,0.0
0.8046875,0.6328125,0.0
0.8125,0.6328125,0.0
0.8203125,0.6328125,0.0
0.828125,0.6328125,0.0
0.8359375,0.6328125,0.0
0.84375,0.6328125,0.0
0.8515625,0.6328125,0.0
0.859375,0.6328125,0.0
0.8671875,0.6328125,0.0
0.875,0.6328125,0.0
0.8828125,0.6328125,0.0
0.890625,0.6328125,0.0
0.8984375,0.6328125,0.0
0.90625,0.6328125,0.0
0.9140625,0.6328125,0.0
0.921875,0.6328125,0.0
0.9296875,0.6328125,0.0
0.9375,0.6328125,0.0
0.9453125,0.6328125,0.0
0.953125,0.6328125,0.0
0.9609375,0.6328125,0.0
0.96875,0.6328125,0.0
0.9765625,0.6328125,0.0
0.984375,0.6328125,0.0
0.9921875,0.6328125,0.0

0.0,0.640625,0.0
0.0078125,0.640625,0.0
0.015625,0.640625,0.0
0.0234375,0.640625,0.0
0.03125,0.640625,0.0
0.0390625,0.640625,0.0
0.046875,0.640625,0.0
0.0546875,0.640625,0.0
0.0625,0.640625,0.0
0.0703125,0.640625,0.0
0.078125,0.640625,0.0
0.0859375,0.640625,0.0
0.09375,0.640625,0.0
0.1015625,0.640625,0.0
0.109375,0.640625,0.0
0.1171875,0.640625,0.0
0.125,0.640625,0.0
0.1328125,0.640625,0.0
0.140625,0.640625,0.0
0.1484375,0.640625,0.0
0.15625,0.640625,0.0
0.1640625,0.640625,0.0
0.171875,0.640625,0.0
0.1796875,0.640625,0.0
0.1875,0.640625,0.0
0.1953125,0.640625,0.0
0.203125,0.640625,0.0
0.2109375,0.640625,0.0
0.21875,0.640625,0.0
0.2265625,0.640625,0.0
0.234375,0.640625,0.0
0.2421875,0.640625,0.0
0.25,0.640625,0.0
0.2578125,0.640625,0.0
0.265625,0.640625,0.0
0.2734375,0.640625,0.0
0.28125,0.640625,0.0
0.2890625,0.640625,0.0
0.296875,0.640625,0.0
0.3046875,0.640625,0.0
0.3125,0.640625,0.0
0.3203125,0.640625,0.0
0.328125,0.640625,0.0
0.3359375,0.640625,0.0
0.34375,0.640625,0.0
0.3515625,0.640625,0.0
0.359375,0.640625,0.0
0.3671875,0.640625,0.0
0.375,0.640625,0.0
0.3828125,0.640625,0.0
0.390625,0.640625,0.0
0.3984375,0.640625,0.0
0.40625,0.640625,0.0
0.4140625,0.640625,-8.192e-06
0.421875,0.640625,0.0
0.4296875,0.640625,2.4576e-05
0.4375,0.640625,3.2768e-05
0.4453125,0.640625,0.0
0.453125,0.640625,8.192e-05
0.4609375,0.640625,7.3728e-05
0.46875,0.640625,5.7344e-05
0.4765625,0.640625,0.000131072
0.484375,0.640625,8.192e-05
0.4921875,0.640625,-2.4576e-05
0.5,0.640625,5.7344e-05
0.5078125,0.640625,0.00016384
0.515625,0.640625,-1.6384e-05
0.5234375,0.640625,9.0112e-05
0.53125,0.640625,8.192e-05
0.5390625,0.640625,4.096e-05
0.546875,0.640625,9.0112e-05
0.5546875,0.640625,4.096e-05
0.5625,0.640625,0.0
0.5703125,0.640625,-1.6384e-05
0.578125,0.640625,0.0
0.5859375,0.640625,0.0
0.59375,0.640625,0.0
0.6015625,0.640625,0.0
0.609375,0.640625,0.0
0.6171875,0.640625,0.0
0.625,0.640625,0.0
0.6328125,0.640625,0.0
0.640625,0.640625,0.0
0.6484375,0.640625,0.0
0.65625,0.640625,0.0
0.6640625,0.640625,0.0
0.671875,0.640625,0.0
0.6796875,0.640625,0.0
0.6875,0.640625,0.0
0.6953125,0.640625,0.0
0.703125,0.640625,0.0
0.7109375,0.640625,0.0
0.71875,0.640625,0.0
0.7265625,0.640625,0.0
0.734375,0.640625,0.0
0.7421875,0.640625,0.0
0.75,0.640625,0.0
0.7578125,0.640625,0.0
0.765625,0.640625,0.0
0.7734375,0.640625,0.0
0.78125,0.640625,0.0
0.7890625,0.640625,0.0
0.796875,0.640625,0.0
0.8046875,0.640625,0.0
0.8125,0.640625,0.0
0.8203125,0.640625,0.0
0.828125,0.640625,0.0
0.8359375,0.640625,0.0
0.84375,0.640625,0.0
0.8515625,0.640625,0.0
0.859375,0.640625,0.0
0.8671875,0.640625,0.0
0.875,0.640625,0.0
0.8828125,0.640625,0.0
0.890625,0.640625,0.0
0.8984375,0.640625,0.0
0.90625,0.640625,0.0
0.9140625,0.640625,0.0
0.921875,0.640625,0.0
0.9296875,0.640625,0.0
0.9375,0.640625,0.0
0.9453125,0.640625,0.0
0.953125,0.640625,0.0
0.9609375,0.640625,0.0
0.96875,0.640625,0.0
0.9765625,0.640625,0.0
0.984375,0.640625,0.0
0.9921875,0.640625,0.0

0.0,0.6484375,0.0
0.0078125,0.6484375,0.0
0.015625,0.6484375,0.0
0.0234375,0.6484375,0.0
0.03125,0.6484375,0.0
0.0390625,0.6484375,0.0
0.046875,0.6484375,0.0
0.0546875,0.6484375,0.0
0.0625,0.6484375,0.0
0.0703125,0.6484375,0.0
0.078125,0.6484375,0.0
0.0859375,0.6484375,0.0
0.09375,0.6484375,0.0
0.1015625,0.6484375,0.0
0.109375,0.6484375,0.0
0.1171875,0.6484375,0.0
0.125,0.6484375,0.0
0.1328125,0.6484375,0.0
0.140625,0.6484375,0.0
0.1484375,0.6484375,0.0
0.15625,0.6484375,0.0
0.1640625,0.6484375,0.0
0.171875,0.6484375,0.0
0.1796875,0.6484375,0.0
0.1875,0.6484375,0.0
0.1953125,0.6484375,0.0
0.203125,0.6484375,0.0
0.2109375,0.6484375,0.0
0.21875,0.6484375,0.0
0.2265625,0.6484375,0.0
0.234375,0.6484375,0.0
0.2421875,0.6484375,0.0
0.25,0.6484375,0.0
0.2578125,0.6484375,0.0
0.265625,0.6484375,0.0
0.2734375,0.6484375,0.0
0.28125,0.6484375,0.0
0.2890625,0.6484375,0.0
0.296875,0.6484375,0.0
0.3046875,0.6484375,0.0
0.3125,0.6484375,0.0
0.3203125,0.6484375,0.0
0.328125,0.6484375,0.0
0.3359375,0.6484375,0.0
0.34375,0.6484375,0.0
0.3515625,0.6484375,0.0
0.359375,0.6484375,0.0
0.3671875,0.6484375,0.0
0.375,0.6484375,0.0
0.3828125,0.6484375,0.0
0.390625,0.6484375,0.0
0.3984375,0.6484375,0.0
0.40625,0.6484375,0.0
0.4140625,0.6484375,0.0
0.421875,0.6484375,0.0
0.4296875,0.6484375,-8.192e-06
0.4375,0.6484375,8.192e-06
0.4453125,0.6484375,1.6384e-05
0.453125,0.6484375,1.6384e-05
0.4609375,0.6484375,0.0
0.46875,0.6484375,-3.2768e-05
0.4765625,0.6484375,4.096e-05
0.484375,0.6484375,-8.192e-06
0.4921875,0.6484375,2.4576e-05
0.5,0.6484375,9.8304e-05
0.5078125,0.6484375,-8.192e-06
0.515625,0.6484375,9.0112e-05
0.5234375,0.6484375,8.192e-06
0.53125,0.6484375,8.192e-06
0.5390625,0.6484375,3.2768e-05
0.546875,0.6484375,0.0
0.5546875,0.6484375,8.192e-06
0.5625,0.6484375,-8.192e-06
0.5703125,0.6484375,-8.192e-06
0.578125,0.6484375,0.0
0.5859375,0.6484375,0.0
0.59375,0.6484375,0.0
0.6015625,0.6484375,0.0
0.609375,0.6484375,0.0
0.6171875,0.6484375,0.0
0.625,0.6484375,0.0
0.6328125,0.6484375,0.0
0.640625,0.6484375,0.0
0.6484375,0.6484375,0.0
0.65625,0.6484375,0.0
0.6640625,0.6484375,0.0
0.671875,0.6484375,0.0
0.6796875,0.6484375,0.0
0.6875,0.6484375,0.0
0.6953125,0.6484375,0.0
0.703125,0.6484375,0.0
0.7109375,0.6484375,0.0
0.71875,0.6484375,0.0
0.7265625,0.6484375,0.0
0.734375,0.6484375,0.0
0.7421875,0.6484375,0.0
0.75,0.6484375,0.0
0.7578125,0.6484375,0.0
0.765625,0.6484375,0.0
0.7734375,0.6484375,0.0
0.78125,0.6484375,0.0
0.7890625,0.6484375,0.0
0.796875,0.6484375,0.0
0.8046875,0.6484375,0.0
0.8125,0.6484375,0.0
0.8203125,0.6484375,0.0
0.828125,0.6484375,0.0
0.8359375,0.6484375,0.0
0.84375,0.6484375,0.0
0.8515625,0.6484375,0.0
0.859375,0.6484375,0.0
0.8671875,0.6484375,0.0
0.875,0.6484375,0.0
0.8828125,0.6484375,0.0
0.890625,0.6484375,0.0
0.8984375,0.6484375,0.0
0.90625,0.6484375,0.0
0.9140625,0.6484375,0.0
0.921875,0.6484375,0.0
0.9296875,0.6484375,0.0
0.9375,0.6484375,0.0
0.9453125,0.6484375,0.0
0.953125,0.6484375,0.0
0.9609375,0.6484375,0.0
0.96875,0.6484375,0.0
0.9765625,0.6484375,0.0
0.984375,0.6484375,0.0
0.9921875,0.6484375,0.0

0.0,0.65625,0.0
0.0078125,0.65625,0.0
0.015625,0.65625,0.0
0.0234375,0.65625,0.0
0.03125,0.65625,0.0
0.0390625,0.65625,0.0
0.046875,0.65625,0.0
0.0546875,0.65625,0.0
0.0625,0.65625,0.0
0.0703125,0.65625,0.0
0.078125,0.65625,0.0
0.0859375,0.65625,0.0
0.09375,0.65625,0.0
0.1015625,0.65625,0.0
0.109375,0.65625,0.0
0.1171875,0.65625,0.0
0.125,0.65625,0.0
0.1328125,0.65625,0.0
0.140625,0.65625,0.0
0.1484375,0.65625,0.0
0.15625,0.65625,0.0
0.1640625,0.65625,0.0
0.171875,0.65625,0.0
0.1796875,0.65625,0.0
0.1875,0.65625,0.0
0.1953125,0.65625,0.0
0.203125,0.65625,0.0
0.2109375,0.65625,0.0
0.21875,0.65625,0.0
0.2265625,0.65625,0.0
0.234375,0.65625,0.0
0.2421875,0.65625,0.0
0.25,0.65625,0.0
0.2578125,0.65625,0.0
0.265625,0.65625,0.0
0.2734375,0.65625,0.0
0.28125,0.65625,0.0
0.2890625,0.65625,0.0
0.296875,0.65625,0.0
0.3046875,0.65625,0.0
0.3125,0.65625,0.0
0.3203125,0.65625,0.0
0.328125,0.65625,0.0
0.3359375,0.65625,0.0
0.34375,0.65625,0.0
0.3515625,0.65625,0.0
0.359375,0.65625,0.0
0.3671875,0.65625,0.0
0.375,0.65625,0.0
0.3828125,0.65625,0.0
0.390625,0.65625,0.0
0.3984375,0.65625,0.0
0.40625,0.65625,0.0
0.4140625,0.65625,0.0
0.421875,0.65625,0.0
0.4296875,0.65625,0.0
0.4375,0.65625,0.0
0.4453125,0.65625,8.192e-06
0.453125,0.65625,0.0
0.4609375,0.65625,0.0
0.46875,0.65625,8.192e-06
0.4765625,0.65625,8.192e-06
0.484375,0.65625,0.0
0.4921875,0.65625,1.6384e-05
0.5,0.65625,0.0
0.5078125,0.65625,8.192e-06
0.515625,0.65625,-1.6384e-05
0.5234375,0.65625,8.192e-06
0.53125,0.65625,8.192e-06
0.5390625,0.65625,0.0
0.546875,0.65625,0.0
0.5546875,0.65625,0.0
0.5625,0.65625,0.0
0.5703125,0.65625,0.0
0.578125,0.65625,0.0
0.5859375,0.65625,0.0
0.59375,0.65625,0.0
0.6015625,0.65625,0.0
0.609375,0.65625,0.0
0.6171875,0.65625,0.0
0.625,0.65625,0.0
0.6328125,0.65625,0.0
0.640625,0.65625,0.0
0.6484375,0.65625,0.0
0.65625,0.65625,0.0
0.6640625,0.65625,0.0
0.671875,0.65625,0.0
0.6796875,0.65625,0.0
0.6875,0.65625,0.0
0.6953125,0.65625,0.0
0.703125,0.65625,0.0
0.7109375,0.65625,0.0
0.71875,0.65625,0.0
0.7265625,0.65625,0.0
0.734375,0.65625,0.0
0.7421875,0.65625,0.0
0.75,0.65625,0.0
0.7578125,0.65625,0.0
0.765625,0.65625,0.0
0.7734375,0.65625,0.0
0.78125,0.65625,0.0
0.7890625,0.65625,0.0
0.796875,0.65625,0.0
0.8046875,0.65625,0.0
0.8125,0.65625,0.0
0.8203125,0.65625,0.0
0.828125,0.65625,0.0
0.8359375,0.65625,0.0
0.84375,0.65625,0.0
0.8515625,0.65625,0.0
0.859375,0.65625,0.0
0.8671875,0.65625,0.0
0.875,0.65625,0.0
0.8828125,0.65625,0.0
0.890625,0.65625,0.0
0.8984375,0.65625,0.0
0.90625,0.65625,0.0
0.9140625,0.65625,0.0
0.921875,0.65625,0.0
0.9296875,0.65625,0.0
0.9375,0.65625,0.0
0.9453125,0.65625,0.0
0.953125,0.65625,0.0
0.9609375,0.65625,0.0
0.96875,0.65625,0.0
0.9765625,0.65625,0.0
0.984375,0.65625,0.0
0.9921875,0.65625,0.0

0.0,0.6640625,0.0
0.0078125,0.6640625,0.0
0.015625,0.6640625,0.0
0.0234375,0.6640625,0.0
0.03125,0.6640625,0.0
0.0390625,0.6640625,0.0
0.046875,0.6640625,0.0
0.0546875,0.6640625,0.0
0.0625,0.6640625,0.0
0.0703125,0.6640625,0.0
0.078125,0.6640625,0.0
0.0859375,0.6640625,0.0
0.09375,0.6640625,0.0
0.1015625,0.6640625,0.0
0.109375,0.6640625,0.0
0.1171875,0.6640625,0.0
0.125,0.6640625,0.0
0.1328125,0.6640625,0.0
0.140625,0.6640625,0.0
0.1484375,0.6640625,0.0
0.15625,0.6640625,0.0
0.1640625,0.6640625,0.0
0.171875,0.6640625,0.0
0.1796875,0.6640625,0.0
0.1875,0.6640625,0.0
0.1953125,0.6640625,0.0
0.203125,0.6640625,0.0
0.2109375,0.6640625,0.0
0.21875,0.6640625,0.0
0.2265625,0.6640625,0.0
0.234375,0.6640625,0.0
0.2421875,0.6640625,0.0
0.25,0.6640625,0.0
0.2578125,0.6640625,0.0
0.265625,0.6640625,0.0
0.2734375,0.6640625,0.0
0.28125,0.6640625,0.0
0.2890625,0.6640625,0.0
0.296875,0.6640625,0.0
0.3046875,0.6640625,0.0
0.3125,0.6640625,0.0
0.3203125,0.6640625,0.0
0.328125,0.6640625,0.0
0.3359375,0.6640625,0.0
0.34375,0.6640625,0.0
0.3515625,0.6640625,0.0
0.359375,0.6640625,0.0
0.3671875,0.6640625,0.0
0.375,0.6640625,0.0
0.3828125,0.6640625,0.0
0.390625,0.6640625,0.0
0.3984375,0.6640625,0.0
0.40625,0.6640625,0.0
0.4140625,0.6640625,0.0
0.421875,0.6640625,0.0
0.4296875,0.6640625,0.0
0.4375,0.6640625,8.192e-06
0.4453125,0.6640625,0.0
0.453125,0.6640625,8.192e-06
0.4609375,0.6640625,8.192e-06
0.46875,0.6640625,8.192e-06
0.4765625,0.6640625,0.0
0.484375,0.6640625,8.192e-06
0.4921875,0.6640625,0.0
0.5,0.6640625,0.0
0.5078125,0.6640625,0.0
0.515625,0.6640625,0.0
0.5234375,0.6640625,-8.192e-06
0.53125,0.6640625,0.0
0.5390625,0.6640625,0.0
0.546875,0.6640625,0.0
0.5546875,0.6640625,0.0
0.5625,0.6640625,0.0
0.5703125,0.6640625,0.0
0.578125,0.6640625,0.0
0.5859375,0.6640625,0.0
0.59375,0.6640625,0.0
0.6015625,0.6640625,0.0
0.609375,0.6640625,0.0
0.6171875,0.6640625,0.0
0.625,0.6640625,0.0
0.6328125,0.6640625,0.0
0.640625,0.6640625,0.0
0.6484375,0.6640625,0.0
0.65625,0.6640625,0.0
0.6640625,0.6640625,0.0
0.671875,0.6640625,0.0
0.6796875,0.6640625,0.0
0.6875,0.6640625,0.0
0.6953125,0.6640625,0.0
0.703125,0.6640625,0.0
0.7109375,0.6640625,0.0
0.71875,0.6640625,0.0
0.7265625,0.6640625,0.0
0.734375,0.6640625,0.0
0.7421875,0.6640625,0.0
0.75,0.6640625,0.0
0.7578125,0.6640625,0.0
0.765625,0.6640625,0.0
0.7734375,0.6640625,0.0
0.78125,0.6640625,0.0
0.7890625,0.6640625,0.0
0.796875,0.6640625,0.0
0.8046875,0.6640625,0.0
0.8125,0.6640625,0.0
0.8203125,0.6640625,0.0
0.828125,0.6640625,0.0
0.8359375,0.6640625,0.0
0.84375,0.6640625,0.0
0.8515625,0.6640625,0.0
0.859375,0.6640625,0.0
0.8671875,0.6640625,0.0
0.875,0.6640625,0.0
0.8828125,0.6640625,0.0
0.890625,0.6640625,0.0
0.8984375,0.6640625,0.0
0.90625,0.6640625,0.0
0.9140625,0.6640625,0.0
0.921875,0.6640625,0.0
0.9296875,0.6640625,0.0
0.9375,0.6640625,0.0
0.9453125,0.6640625,0.0
0.953125,0.6640625,0.0
0.9609375,0.6640625,0.0
0.96875,0.6640625,0.0
0.9765625,0.6640625,0.0
0.984375,0.6640625,0.0
0.9921875,0.6640625,0.0

0.0,0.671875,0.0
0.0078125,0.671875,0.0
0.015625,0.671875,0.0
0.0234375,0.671875,0.0
0.03125,0.671875,0.0
0.0390625,0.671875,0.0
0.046875,0.671875,0.0
0.0546875,0.671875,0.0
0.0625,0.671875,0.0
0.0703125,0.671875,0.0
0.078125,0.671875,0.0
0.0859375,0.671875,0.0
0.09375,0.671875,0.0
0.1015625,0.671875,0.0
0.109375,0.671875,0.0
0.1171875,0.671875,0.0
0.125,0.671875,0.0
0.1328125,0.671875,0.0
0.140625,0.671875,0.0
0.1484375,0.671875,0.0
0.15625,0.671875,0.0
0.1640625,0.671875,0.0
0.171875,0.671875,0.0
0.1796875,0.671875,0.0
0.1875,0.671875,0.0
0.1953125,0.671875,0.0
0.203125,0.671875,0.0
0.2109375,0.671875,0.0
0.21875,0.671875,0.0
0.2265625,0.671875,0.0
0.234375,0.671875,0.0
0.2421875,0.671875,0.0
0.25,0.671875,0.0
0.2578125,0.671875,0.0
0.265625,0.671875,0.0
0.2734375,0.671875,0.0
0.28125,0.671875,0.0
0.2890625,0.671875,0.0
0.296875,0.671875,0.0
0.3046875,0.671875,0.0
0.3125,0.671875,0.0
0.3203125,0.671875,0.0
0.328125,0.671875,0.0
0.3359375,0.671875,0.0
0.34375,0.671875,0.0
0.3515625,0.671875,0.0
0.359375,0.671875,0.0
0.3671875,0.671875,0.0
0.375,0.671875,0.0
0.3828125,0.671875,0.0
0.390625,0.671875,0.0
0.3984375,0.671875,0.0
0.40625,0.671875,0.0
0.4140625,0.671875,0.0
0.421875,0.671875,0.0
0.4296875,0.671875,0.0
0.4375,0.671875,0.0
0.4453125,0.671875,0.0
0.453125,0.671875,0.0
0.4609375,0.671875,0.0
0.46875,0.671875,0.0
0.4765625,0.671875,0.0
0.484375,0.671875,0.0
0.4921875,0.671875,0.0
0.5,0.671875,0.0
0.5078125,0.671875,0.0
0.515625,0.671875,0.0
0.5234375,0.671875,0.0
0.53125,0.671875,0.0
0.5390625,0.671875,0.0
0.546875,0.671875,0.0
0.5546875,0.671875,-8.192e-06
0.5625,0.671875,0.0
0.5703125,0.671875,0.0
0.578125,0.671875,0.0
0.5859375,0.671875,0.0
0.59375,0.671875,0.0
0.6015625,0.671875,0.0
0.609375,0.671875,0.0
0.6171875,0.671875,0.0
0.625,0.671875,0.0
0.6328125,0.671875,0.0
0.640625,0.671875,0.0
0.6484375,0.671875,0.0
0.65625,0.671875,0.0
0.6640625,0.671875,0.0
0.671875,0.671875,0.0
0.6796875,0.671875,0.0
0.6875,0.671875,0.0
0.6953125,0.671875,0.0
0.703125,0.671875,0.0
0.7109375,0.671875,0.0
0.71875,0.671875,0.0
0.7265625,0.671875,0.0
0.734375,0.671875,0.0
0.7421875,0.671875,0.0
0.75,0.671875,0.0
0.7578125,0.671875,0.0
0.765625,0.671875,0.0
0.7734375,0.671875,0.0
0.78125,0.671875,0.0
0.7890625,0.671875,0.0
0.796875,0.671875,0.0
0.8046875,0.671875,0.0
0.8125,0.671875,0.0
0.8203125,0.671875,0.0
0.828125,0.671875,0.0
0.8359375,0.671875,0.0
0.84375,0.671875,0.0
0.8515625,0.671875,0.0
0.859375,0.671875,0.0
0.8671875,0.671875,0.0
0.875,0.671875,0.0
0.8828125,0.671875,0.0
0.890625,0.671875,0.0
0.8984375,0.671875,0.0
0.90625,0.671875,0.0
0.9140625,0.671875,0.0
0.921875,0.671875,0.0
0.9296875,0.671875,0.0
0.9375,0.671875,0.0
0.9453125,0.671875,0.0
0.953125,0.671875,0.0
0.9609375,0.671875,0.0
0.96875,0.671875,0.0
0.9765625,0.671875,0.0
0.984375,0.671875,0.0
0.9921875,0.671875,0.0

0.0,0.6796875,0.0
0.0078125,0.6796875,0.0
0.015625,0.6796875,0.0
0.0234375,0.6796875,0.0
0.03125,0.6796875,0.0
0.0390625,0.6796875,0.0
0.046875,0.6796875,0.0
0.0546875,0.6796875,0.0
0.0625,0.6796875,0.0
0.0703125,0.6796875,0.0
0.078125,0.6796875,0.0
0.0859375,0.6796875,0.0
0.09375,0.6796875,0.0
0.1015625,0.6796875,0.0
0.109375,0.6796875,0.0
0.1171875,0.6796875,0.0
0.125,0.6796875,0.0
0.1328125,0.6796875,0.0
0.140625,0.6796875,0.0
0.1484375,0.6796875,0.0
0.15625,0.6796875,0.0
0.1640625,0.6796875,0.0
0.171875,0.6796875,0.0
0.1796875,0.6796875,0.0
0.1875,0.6796875,0.0
0.1953125,0.6796875,0.0
0.203125,0.6796875,0.0
0.2109375,0.6796875,0.0
0.21875,0.6796875,0.0
0.2265625,0.6796875,0.0
0.234375,0.6796875,0.0
0.2421875,0.6796875,0.0
0.25,0.6796875,0.0
0.2578125,0.6796875,0.0
0.265625,0.6796875,0.0
0.2734375,0.6796875,0.0
0.28125,0.6796875,0.0
0.2890625,0.6796875,0.0
0.296875,0.6796875,0.0
0.3046875,0.6796875,0.0
0.3125,0.6796875,0.0
0.3203125,0.6796875,0.0
0.328125,0.6796875,0.0
0.3359375,0.6796875,0.0
0.34375,0.6796875,0.0
0.3515625,0.6796875,0.0
0.359375,0.6796875,0.0
0.3671875,0.6796875,0.0
0.375,0.6796875,0.0
0.3828125,0.6796875,0.0
0.390625,0.6796875,0.0
0.3984375,0.6796875,0.0
0.40625,0.6796875,0.0
0.4140625,0.6796875,0.0
0.421875,0.6796875,0.0
0.4296875,0.6796875,0.0
0.4375,0.6796875,0.0
0.4453125,0.6796875,0.0
0.453125,0.6796875,0.0
0.4609375,0.6796875,0.0
0.46875,0.6796875,0.0
0.4765625,0.6796875,0.0
0.484375,0.6796875,0.0
0.4921875,0.6796875,0.0
0.5,0.6796875,0.0
0.5078125,0.6796875,0.0
0.515625,0.6796875,0.0
0.5234375,0.6796875,0.0
0.53125,0.6796875,0.0
0.5390625,0.6796875,0.0
0.546875,0.6796875,0.0
0.5546875,0.6796875,0.0
0.5625,0.6796875,0.0
0.5703125,0.6796875,0.0
0.578125,0.6796875,0.0
0.5859375,0.6796875,0.0
0.59375,0.6796875,0.0
0.6015625,0.6796875,0.0
0.609375,0.6796875,0.0
0.6171875,0.6796875,0.0
0.625,0.6796875,0.0
0.6328125,0.6796875,0.0
0.640625,0.6796875,0.0
0.6484375,0.6796875,0.0
0.65625,0.6796875,0.0
0.6640625,0.6796875,0.0
0.671875,0.6796875,0.0
0.6796875,0.6796875,0.0
0.6875,0.6796875,0.0
0.6953125,0.6796875,0.0
0.703125,0.6796875,0.0
0.7109375,0.6796875,0.0
0.71875,0.6796875,0.0
0.7265625,0.6796875,0.0
0.734375,0.6796875,0.0
0.7421875,0.6796875,0.0
0.75,0.6796875,0.0
0.7578125,0.6796875,0.0
0.765625,0.6796875,0.0
0.7734375,0.6796875,0.0
0.78125,0.6796875,0.0
0.7890625,0.6796875,0.0
0.796875,0.6796875,0.0
0.8046875,0.6796875,0.0
0.8125,0.6796875,0.0
0.8203125,0.6796875,0.0
0.828125,0.6796875,0.0
0.8359375,0.6796875,0.0
0.84375,0.6796875,0.0
0.8515625,0.6796875,0.0
0.859375,0.6796875,0.0
0.8671875,0.6796875,0.0
0.875,0.6796875,0.0
0.8828125,0.6796875,0.0
0.890625,0.6796875,0.0
0.8984375,0.6796875,0.0
0.90625,0.6796875,0.0
0.9140625,0.6796875,0.0
0.921875,0.6796875,0.0
0.9296875,0.6796875,0.0
0.9375,0.6796875,0.0
0.9453125,0.6796875,0.0
0.953125,0.6796875,0.0
0.9609375,0.6796875,0.0
0.96875,0.6796875,0.0
0.9765625,0.6796875,0.0
0.984375,0.6796875,0.0
0.9921875,0.6796875,0.0

0.0,0.6875,0.0
0.0078125,0.6875,0.0
0.015625,0.6875,0.0
0.0234375,0.6875,0.0
0.03125,0.6875,0.0
0.0390625,0.6875,0.0
0.046875,0.6875,0.0
0.0546875,0.6875,0.0
0.0625,0.6875,0.0
0.0703125,0.6875,0.0
0.078125,0.6875,0.0
0.0859375,0.6875,0.0
0.09375,0.6875,0.0
0.1015625,0.6875,0.0
0.109375,0.6875,0.0
0.1171875,0.6875,0.0
0.125,0.6875,0.0
0.1328125,0.6875,0.0
0.140625,0.6875,0.0
0.1484375,0.6875,0.0
0.15625,0.6875,0.0
0.1640625,0.6875,0.0
0.171875,0.6875,0.0
0.1796875,0.6875,0.0
0.1875,0.6875,0.0
0.1953125,0.6875,0.0
0.203125,0.6875,0.0
0.2109375,0.6875,0.0
0.21875,0.6875,0.0
0.2265625,0.6875,0.0
0.234375,0.6875,0.0
0.2421875,0.6875,0.0
0.25,0.6875,0.0
0.2578125,0.6875,0.0
0.265625,0.6875,0.0
0.2734375,0.6875,0.0
0.28125,0.6875,0.0
0.2890625,0.6875,0.0
0.296875,0.6875,0.0
0.3046875,0.6875,0.0
0.3125,0.6875,0.0
0.3203125,0.6875,0.0
0.328125,0.6875,0.0
0.3359375,0.6875,0.0
0.34375,0.6875,0.0
0.3515625,0.6875,0.0
0.359375,0.6875,0.0
0.3671875,0.6875,0.0
0.375,0.6875,0.0
0.3828125,0.6875,0.0
0.390625,0.6875,0.0
0.3984375,0.6875,0.0
0.40625,0.6875,0.0
0.4140625,0.6875,0.0
0.421875,0.6875,0.0
0.4296875,0.6875,0.0
0.4375,0.6875,0.0
0.4453125,0.6875,0.0
0.453125,0.6875,0.0
0.4609375,0.6875,0.0
0.46875,0.6875,0.0
0.4765625,0.6875,0.0
0.484375,0.6875,0.0
0.4921875,0.6875,0.0
0.5,0.6875,0.0
0.5078125,0.6875,0.0
0.515625,0.6875,0.0
0.5234375,0.6875,0.0
0.53125,0.6875,0.0
0.5390625,0.6875,0.0
0.546875,0.6875,0.0
0.5546875,0.6875,0.0
0.5625,0.6875,0.0
0.5703125,0.6875,0.0
0.578125,0.6875,0.0
0.5859375,0.6875,0.0
0.59375,0.6875,0.0
0.6015625,0.6875,0.0
0.609375,0.6875,0.0
0.6171875,0.6875,0.0
0.625,0.6875,0.0
0.6328125,0.6875,0.0
0.640625,0.6875,0.0
0.6484375,0.6875,0.0
0.65625,0.6875,0.0
0.6640625,0.6875,0.0
0.671875,0.6875,0.0
0.6796875,0.6875,0.0
0.6875,0.6875,0.0
0.6953125,0.6875,0.0
0.703125,0.6875,0.0
0.7109375,0.6875,0.0
0.71875,0.6875,0.0
0.7265625,0.6875,0.0
0.734375,0.6875,0.0
0.7421875,0.6875,0.0
0.75,0.6875,0.0
0.7578125,0.6875,0.0
0.765625,0.6875,0.0
0.7734375,0.6875,0.0
0.78125,0.6875,0.0
0.7890625,0.6875,0.0
0.796875,0.6875,0.0
0.8046875,0.6875,0.0
0.8125,0.6875,0.0
0.8203125,0.6875,0.0
0.828125,0.6875,0.0
0.8359375,0.6875,0.0
0.84375,0.6875,0.0
0.8515625,0.6875,0.0
0.859375,0.6875,0.0
0.8671875,0.6875,0.0
0.875,0.6875,0.0
0.8828125,0.6875,0.0
0.890625,0.6875,0.0
0.8984375,0.6875,0.0
0.90625,0.6875,0.0
0.9140625,0.6875,0.0
0.921875,0.6875,0.0
0.9296875,0.6875,0.0
0.9375,0.6875,0.0
0.9453125,0.6875,0.0
0.953125,0.6875,0.0
0.9609375,0.6875,0.0
0.96875,0.6875,0.0
0.9765625,0.6875,0.0
0.984375,0.6875,0.0
0.9921875,0.6875,0.0

0.0,0.6953125,0.0
0.0078125,0.6953125,0.0
0.015625,0.6953125,0.0
0.0234375,0.6953125,0.0
0.03125,0.6953125,0.0
0.0390625,0.6953125,0.0
0.046875,0.6953125,0.0
0.0546875,0.6953125,0.0
0.0625,0.6953125,0.0
0.0703125,0.6953125,0.0
0.078125,0.6953125,0.0
0.0859375,0.6953125,0.0
0.09375,0.6953125,0.0
0.1015625,0.6953125,0.0
0.109375,0.6953125,0.0
0.1171875,0.6953125,0.0
0.125,0.6953125,0.0
0.1328125,0.6953125,0.0
0.140625,0.6953125,0.0
0.1484375,0.6953125,0.0
0.15625,0.6953125,0.0
0.1640625,0.6953125,0.0
0.171875,0.6953125,0.0
0.1796875,0.6953125,0.0
0.1875,0.6953125,0.0
0.1953125,0.6953125,0.0
0.203125,0.6953125,0.0
0.2109375,0.6953125,0.0
0.21875,0.6953125,0.0
0.2265625,0.6953125,0.0
0.234375,0.6953125,0.0
0.2421875,0.6953125,0.0
0.25,0.6953125,0.0
0.2578125,0.6953125,0.0
0.265625,0.6953125,0.0
0.2734375,0.6953125,0.0
0.28125,0.6953125,0.0
0.2890625,0.6953125,0.0
0.296875,0.6953125,0.0
0.3046875,0.6953125,0.0
0.3125,0.6953125,0.0
0.3203125,0.6953125,0.0
0.328125,0.6953125,0.0
0.3359375,0.6953125,0.0
0.34375,0.6953125,0.0
0.3515625,0.6953125,0.0
0.359375,0.6953125,0.0
0.3671875,0.6953125,0.0
0.375,0.6953125,0.0
0.3828125,0.6953125,0.0
0.390625,0.6953125,0.0
0.3984375,0.6953125,0.0
0.40625,0.6953125,0.0
0.4140625,0.6953125,0.0
0.421875,0.6953125,0.0
0.4296875,0.6953125,0.0
0.4375,0.6953125,0.0
0.4453125,0.6953125,0.0
0.453125,0.6953125,0.0
0.4609375,0.6953125,0.0
0.46875,0.6953125,0.0
0.4765625,0.6953125,0.0
0.484375,0.6953125,0.0
0.4921875,0.6953125,0.0
0.5,0.6953125,0.0
0.5078125,0.6953125,0.0
0.515625,0.6953125,0.0
0.5234375,0.6953125,0.0
0.53125,0.6953125,0.0
0.5390625,0.6953125,0.0
0.546875,0.6953125,0.0
0.5546875,0.6953125,0.0
0.5625,0.6953125,0.0
0.5703125,0.6953125,0.0
0.578125,0.6953125,0.0
0.5859375,0.6953125,0.0
0.59375,0.6953125,0.0
0.6015625,0.6953125,0.0
0.609375,0.6953125,0.0
0.6171875,0.6953125,0.0
0.625,0.6953125,0.0
0.6328125,0.6953125,0.0
0.640625,0.6953125,0.0
0.6484375,0.6953125,0.0
0.65625,0.6953125,0.0
0.6640625,0.6953125,0.0
0.671875,0.6953125,0.0
0.6796875,0.6953125,0.0
0.6875,0.6953125,0.0
0.6953125,0.6953125,0.0
0.703125,0.6953125,0.0
0.7109375,0.6953125,0.0
0.71875,0.6953125,0.0
0.7265625,0.6953125,0.0
0.734375,0.6953125,0.0
0.7421875,0.6953125,0.0
0.75,0.6953125,0.0
0.7578125,0.6953125,0.0
0.765625,0.6953125,0.0
0.7734375,0.6953125,0.0
0.78125,0.6953125,0.0
0.7890625,0.6953125,0.0
0.796875,0.6953125,0.0
0.8046875,0.6953125,0.0
0.8125,0.6953125,0.0
0.8203125,0.6953125,0.0
0.828125,0.6953125,0.0
0.8359375,0.6953125,0.0
0.84375,0.6953125,0.0
0.8515625,0.6953125,0.0
0.859375,0.6953125,0.0
0.8671875,0.6953125,0.0
0.875,0.6953125,0.0
0.8828125,0.6953125,0.0
0.890625,0.6953125,0.0
0.8984375,0.6953125,0.0
0.90625,0.6953125,0.0
0.9140625,0.6953125,0.0
0.921875,0.6953125,0.0
0.9296875,0.6953125,0.0
0.9375,0.6953125,0.0
0.9453125,0.6953125,0.0
0.953125,0.6953125,0.0
0.9609375,0.6953125,0.0
0.96875,0.6953125,0.0
0.9765625,0.6953125,0.0
0.984375,0.6953125,0.0
0.9921875,0.6953125,0.0

0.0,0.703125,0.0
0.0078125,0.703125,0.0
0.015625,0.703125,0.0
0.0234375,0.703125,0.0
0.03125,0.703125,0.0
0.0390625,0.703125,0.0
0.046875,0.703125,0.0
0.0546875,0.703125,0.0
0.0625,0.703125,0.0
0.0703125,0.703125,0.0
0.078125,0.703125,0.0
0.0859375,0.703125,0.0
0.09375,0.703125,0.0
0.1015625,0.703125,0.0
0.109375,0.703125,0.0
0.1171875,0.703125,0.0
0.125,0.703125,0.0
0.1328125,0.703125,0.0
0.140625,0.703125,0.0
0.1484375,0.703125,0.0
0.15625,0.703125,0.0
0.1640625,0.703125,0.0
0.171875,0.703125,0.0
0.1796875,0.703125,0.0
0.1875,0.703125,0.0
0.1953125,0.703125,0.0
0.203125,0.703125,0.0
0.2109375,0.703125,0.0
0.21875,0.703125,0.0
0.2265625,0.703125,0.0
0.234375,0.703125,0.0
0.2421875,0.703125,0.0
0.25,0.703125,0.0
0.2578125,0.703125,0.0
0.265625,0.703125,0.0
0.2734375,0.703125,0.0
0.28125,0.703125,0.0
0.2890625,0.703125,0.0
0.296875,0.703125,0.0
0.3046875,0.703125,0.0
0.3125,0.703125,0.0
0.3203125,0.703125,0.0
0.328125,0.703125,0.0
0.3359375,0.703125,0.0
0.34375,0.703125,0.0
0.3515625,0.703125,0.0
0.359375,0.703125,0.0
0.3671875,0.703125,0.0
0.375,0.703125,0.0
0.3828125,0.703125,0.0
0.390625,0.703125,0.0
0.3984375,0.703125,0.0
0.40625,0.703125,0.0
0.4140625,0.703125,0.0
0.421875,0.703125,0.0
0.4296875,0.703125,0.0
0.4375,0.703125,0.0
0.4453125,0.703125,0.0
0.453125,0.703125,0.0
0.4609375,0.703125,0.0
0.46875,0.703125,0.0
0.4765625,0.703125,0.0
0.484375,0.703125,0.0
0.4921875,0.703125,0.0
0.5,0.703125,0.0
0.5078125,0.703125,0.0
0.515625,0.703125,0.0
0.5234375,0.703125,0.0
0.53125,0.703125,0.0
0.5390625,0.703125,0.0
0.546875,0.703125,0.0
0.5546875,0.703125,0.0
0.5625,0.703125,0.0
0.5703125,0.703125,0.0
0.578125,0.703125,0.0
0.5859375,0.703125,0.0
0.59375,0.703125,0.0
0.6015625,0.703125,0.0
0.609375,0.703125,0.0
0.6171875,0.703125,0.0
0.625,0.703125,0.0
0.6328125,0.703125,0.0
0.640625,0.703125,0.0
0.6484375,0.703125,0.0
0.65625,0.703125,0.0
0.6640625,0.703125,0.0
0.671875,0.703125,0.0
0.6796875,0.703125,0.0
0.6875,0.703125,0.0
0.6953125,0.703125,0.0
0.703125,0.703125,0.0
0.7109375,0.703125,0.0
0.71875,0.703125,0.0
0.7265625,0.703125,0.0
0.734375,0.703125,0.0
0.7421875,0.703125,0.0
0.75,0.703125,0.0
0.7578125,0.703125,0.0
0.765625,0.703125,0.0
0.7734375,0.703125,0.0
0.78125,0.703125,0.0
0.7890625,0.703125,0.0
0.796875,0.703125,0.0
0.8046875,0.703125,0.0
0.8125,0.703125,0.0
0.8203125,0.703125,0.0
0.828125,0.703125,0.0
0.8359375,0.703125,0.0
0.84375,0.703125,0.0
0.8515625,0.703125,0.0
0.859375,0.703125,0.0
0.8671875,0.703125,0.0
0.875,0.703125,0.0
0.8828125,0.703125,0.0
0.890625,0.703125,0.0
0.8984375,0.703125,0.0
0.90625,0.703125,0.0
0.9140625,0.703125,0.0
0.921875,0.703125,0.0
0.9296875,0.703125,0.0
0.9375,0.703125,0.0
0.9453125,0.703125,0.0
0.953125,0.703125,0.0
0.9609375,0.703125,0.0
0.96875,0.703125,0.0
0.9765625,0.703125,0.0
0.984375,0.703125,0.0
0.9921875,0.703125,0.0

0.0,0.7109375,0.0
0.0078125,0.7109375,0.0
0.015625,0.7109375,0.0
0.0234375,0.7109375,0.0
0.03125,0.7109375,0.0
0.0390625,0.7109375,0.0
0.046875,0.7109375,0.0
0.0546875,0.7109375,0.0
0.0625,0.7109375,0.0
0.0703125,0.7109375,0.0
0.078125,0.7109375,0.0
0.0859375,0.7109375,0.0
0.09375,0.7109375,0.0
0.1015625,0.7109375,0.0
0.109375,0.7109375,0.0
0.1171875,0.7109375,0.0
0.125,0.7109375,0.0
0.1328125,0.7109375,0.0
0.140625,0.7109375,0.0
0.1484375,0.7109375,0.0
0.15625,0.7109375,0.0
0.1640625,0.7109375,0.0
0.171875,0.7109375,0.0
0.1796875,0.7109375,0.0
0.1875,0.7109375,0.0
0.1953125,0.7109375,0.0
0.203125,0.7109375,0.0
0.2109375,0.7109375,0.0
0.21875,0.7109375,0.0
0.2265625,0.7109375,0.0
0.234375,0.7109375,0.0
0.2421875,0.7109375,0.0
0.25,0.7109375,0.0
0.2578125,0.7109375,0.0
0.265625,0.7109375,0.0
0.2734375,0.7109375,0.0
0.28125,0.7109375,0.0
0.2890625,0.7109375,0.0
0.296875,0.7109375,0.0
0.3046875,0.7109375,0.0
0.3125,0.7109375,0.0
0.3203125,0.7109375,0.0
0.328125,0.7109375,0.0
0.3359375,0.7109375,0.0
0.34375,0.7109375,0.0
0.3515625,0.7109375,0.0
0.359375,0.7109375,0.0
0.3671875,0.7109375,0.0
0.375,0.7109375,0.0
0.3828125,0.7109375,0.0
0.390625,0.7109375,0.0
0.3984375,0.7109375,0.0
0.40625,0.7109375,0.0
0.4140625,0.7109375,0.0
0.421875,0.7109375,0.0
0.4296875,0.7109375,0.0
0.4375,0.7109375,0.0
0.4453125,0.7109375,0.0
0.453125,0.7109375,0.0
0.4609375,0.7109375,0.0
0.46875,0.7109375,0.0
0.4765625,0.7109375,0.0
0.484375,0.7109375,0.0
0.4921875,0.7109375,0.0
0.5,0.7109375,0.0
0.5078125,0.7109375,0.0
0.515625,0.7109375,0.0
0.5234375,0.7109375,0.0
0.53125,0.7109375,0.0
0.5390625,0.7109375,0.0
0.546875,0.7109375,0.0
0.5546875,0.7109375,0.0
0.5625,0.7109375,0.0
0.5703125,0.7109375,0.0
0.578125,0.7109375,0.0
0.5859375,0.7109375,0.0
0.59375,0.7109375,0.0
0.6015625,0.7109375,0.0
0.609375,0.7109375,0.0
0.6171875,0.7109375,0.0
0.625,0.7109375,0.0
0.6328125,0.7109375,0.0
0.640625,0.7109375,0.0
0.6484375,0.7109375,0.0
0.65625,0.7109375,0.0
0.6640625,0.7109375,0.0
0.671875,0.7109375,0.0
0.6796875,0.7109375,0.0
0.6875,0.7109375,0.0
0.6953125,0.7109375,0.0
0.703125,0.7109375,0.0
0.7109375,0.7109375,0.0
0.71875,0.7109375,0.0
0.7265625,0.7109375,0.0
0.734375,0.7109375,0.0
0.7421875,0.7109375,0.0
0.75,0.7109375,0.0
0.7578125,0.7109375,0.0
0.765625,0.7109375,0.0
0.7734375,0.7109375,0.0
0.78125,0.7109375,0.0
0.7890625,0.7109375,0.0
0.796875,0.7109375,0.0
0.8046875,0.7109375,0.0
0.8125,0.7109375,0.0
0.8203125,0.7109375,0.0
0.828125,0.7109375,0.0
0.8359375,0.7109375,0.0
0.84375,0.7109375,0.0
0.8515625,0.7109375,0.0
0.859375,0.7109375,0.0
0.8671875,0.7109375,0.0
0.875,0.7109375,0.0
0.8828125,0.7109375,0.0
0.890625,0.7109375,0.0
0.8984375,0.7109375,0.0
0.90625,0.7109375,0.0
0.9140625,0.7109375,0.0
0.921875,0.7109375,0.0
0.9296875,0.7109375,0.0
0.9375,0.7109375,0.0
0.9453125,0.7109375,0.0
0.953125,0.7109375,0.0
0.9609375,0.7109375,0.0
0.96875,0.7109375,0.0
0.9765625,0.7109375,0.0
0.984375,0.7109375,0.0
0.9921875,0.7109375,0.0

0.0,0.71875,0.0
0.0078125,0.71875,0.0
0.015625,0.71875,0.0
0.0234375,0.71875,0.0
0.03125,0.71875,0.0
0.0390625,0.71875,0.0
0.046875,0.71875,0.0
0.0546875,0.71875,0.0
0.0625,0.71875,0.0
0.0703125,0.71875,0.0
0.078125,0.71875,0.0
0.0859375,0.71875,0.0
0.09375,0.71875,0.0
0.1015625,0.71875,0.0
0.109375,0.71875,0.0
0.1171875,0.71875,0.0
0.125,0.71875,0.0
0.1328125,0.71875,0.0
0.140625,0.71875,0.0
0.1484375,0.71875,0.0
0.15625,0.71875,0.0
0.1640625,0.71875,0.0
0.171875,0.71875,0.0
0.1796875,0.71875,0.0
0.1875,0.71875,0.0
0.1953125,0.71875,0.0
0.203125,0.71875,0.0
0.2109375,0.71875,0.0
0.21875,0.71875,0.0
0.2265625,0.71875,0.0
0.234375,0.71875,0.0
0.2421875,0.71875,0.0
0.25,0.71875,0.0
0.2578125,0.71875,0.0
0.265625,0.71875,0.0
0.2734375,0.71875,0.0
0.28125,0.71875,0.0
0.2890625,0.71875,0.0
0.296875,0.71875,0.0
0.3046875,0.71875,0.0
0.3125,0.71875,0.0
0.3203125,0.71875,0.0
0.328125,0.71875,0.0
0.3359375,0.71875,0.0
0.34375,0.71875,0.0
0.3515625,0.71875,0.0
0.359375,0.71875,0.0
0.3671875,0.71875,0.0
0.375,0.71875,0.0
0.3828125,0.71875,0.0
0.390625,0.71875,0.0
0.3984375,0.71875,0.0
0.40625,0.71875,0.0
0.4140625,0.71875,0.0
0.421875,0.71875,0.0
0.4296875,0.71875,0.0
0.4375,0.71875,0.0
0.4453125,0.71875,0.0
0.453125,0.71875,0.0
0.4609375,0.71875,0.0
0.46875,0.71875,0.0
0.4765625,0.71875,0.0
0.484375,0.71875,0.0
0.4921875,0.71875,0.0
0.5,0.71875,0.0
0.5078125,0.71875,0.0
0.515625,0.71875,0.0
0.5234375,0.71875,0.0
0.53125,0.71875,0.0
0.5390625,0.71875,0.0
0.546875,0.71875,0.0
0.5546875,0.71875,0.0
0.5625,0.71875,0.0
0.5703125,0.71875,0.0
0.578125,0.71875,0.0
0.5859375,0.71875,0.0
0.59375,0.71875,0.0
0.6015625,0.71875,0.0
0.609375,0.71875,0.0
0.6171875,0.71875,0.0
0.625,0.71875,0.0
0.6328125,0.71875,0.0
0.640625,0.71875,0.0
0.6484375,0.71875,0.0
0.65625,0.71875,0.0
0.6640625,0.71875,0.0
0.671875,0.71875,0.0
0.6796875,0.71875,0.0
0.6875,0.71875,0.0
0.6953125,0.71875,0.0
0.703125,0.71875,0.0
0.7109375,0.71875,0.0
0.71875,0.71875,0.0
0.7265625,0.71875,0.0
0.734375,0.71875,0.0
0.7421875,0.71875,0.0
0.75,0.71875,0.0
0.7578125,0.71875,0.0
0.765625,0.71875,0.0
0.7734375,0.71875,0.0
0.78125,0.71875,0.0
0.7890625,0.71875,0.0
0.796875,0.71875,0.0
0.8046875,0.71875,0.0
0.8125,0.71875,0.0
0.8203125,0.71875,0.0
0.828125,0.71875,0.0
0.8359375,0.71875,0.0
0.84375,0.71875,0.0
0.8515625,0.71875,0.0
0.859375,0.71875,0.0
0.8671875,0.71875,0.0
0.875,0.71875,0.0
0.8828125,0.71875,0.0
0.890625,0.71875,0.0
0.8984375,0.71875,0.0
0.90625,0.71875,0.0
0.9140625,0.71875,0.0
0.921875,0.71875,0.0
0.9296875,0.71875,0.0
0.9375,0.71875,0.0
0.9453125,0.71875,0.0
0.953125,0.71875,0.0
0.9609375,0.71875,0.0
0.96875,0.71875,0.0
0.9765625,0.71875,0.0
0.984375,0.71875,0.0
0.9921875,0.71875,0.0

0.0,0.7265625,0.0
0.0078125,0.7265625,0.0
0.015625,0.7265625,0.0
0.0234375,0.7265625,0.0
0.03125,0.7265625,0.0
0.0390625,0.7265625,0.0
0.046875,0.7265625,0.0
0.0546875,0.7265625,0.0
0.0625,0.7265625,0.0
0.0703125,0.7265625,0.0
0.078125,0.7265625,0.0
0.0859375,0.7265625,0.0
0.09375,0.7265625,0.0
0.1015625,0.7265625,0.0
0.109375,0.7265625,0.0
0.1171875,0.7265625,0.0
0.125,0.7265625,0.0
0.1328125,0.7265625,0.0
0.140625,0.7265625,0.0
0.1484375,0.7265625,0.0
0.15625,0.7265625,0.0
0.1640625,0.7265625,0.0
0.171875,0.7265625,0.0
0.1796875,0.7265625,0.0
0.1875,0.7265625,0.0
0.1953125,0.7265625,0.0
0.203125,0.7265625,0.0
0.2109375,0.7265625,0.0
0.21875,0.7265625,0.0
0.2265625,0.7265625,0.0
0.234375,0.7265625,0.0
0.2421875,0.7265625,0.0
0.25,0.7265625,0.0
0.2578125,0.7265625,0.0
0.265625,0.7265625,0.0
0.2734375,0.7265625,0.0
0.28125,0.7265625,0.0
0.2890625,0.7265625,0.0
0.296875,0.7265625,0.0
0.3046875,0.7265625,0.0
0.3125,0.7265625,0.0
0.3203125,0.7265625,0.0
0.328125,0.7265625,0.0
0.3359375,0.7265625,0.0
0.34375,0.7265625,0.0
0.3515625,0.7265625,0.0
0.359375,0.7265625,0.0
0.3671875,0.7265625,0.0
0.375,0.7265625,0.0
0.3828125,0.7265625,0.0
0.390625,0.7265625,0.0
0.3984375,0.7265625,0.0
0.40625,0.7265625,0.0
0.4140625,0.7265625,0.0
0.421875,0.7265625,0.0
0.4296875,0.7265625,0.0
0.4375,0.7265625,0.0
0.4453125,0.7265625,0.0
0.453125,0.7265625,0.0
0.4609375,0.7265625,0.0
0.46875,0.7265625,0.0
0.4765625,0.7265625,0.0
0.484375,0.7265625,0.0
0.4921875,0.7265625,0.0
0.5,0.7265625,0.0
0.5078125,0.7265625,0.0
0.515625,0.7265625,0.0
0.5234375,0.7265625,0.0
0.53125,0.7265625,0.0
0.5390625,0.7265625,0.0
0.546875,0.7265625,0.0
0.5546875,0.7265625,0.0
0.5625,0.7265625,0.0
0.5703125,0.7265625,0.0
0.578125,0.7265625,0.0
0.5859375,0.7265625,0.0
0.59375,0.7265625,0.0
0.6015625,0.7265625,0.0
0.609375,0.7265625,0.0
0.6171875,0.7265625,0.0
0.625,0.7265625,0.0
0.6328125,0.7265625,0.0
0.640625,0.7265625,0.0
0.6484375,0.7265625,0.0
0.65625,0.7265625,0.0
0.6640625,0.7265625,0.0
0.671875,0.7265625,0.0
0.6796875,0.7265625,0.0
0.6875,0.7265625,0.0
0.6953125,0.7265625,0.0
0.703125,0.7265625,0.0
0.7109375,0.7265625,0.0
0.71875,0.7265625,0.0
0.7265625,0.7265625,0.0
0.734375,0.7265625,0.0
0.7421875,0.7265625,0.0
0.75,0.7265625,0.0
0.7578125,0.7265625,0.0
0.765625,0.7265625,0.0
0.7734375,0.7265625,0.0
0.78125,0.7265625,0.0
0.7890625,0.7265625,0.0
0.796875,0.7265625,0.0
0.8046875,0.7265625,0.0
0.8125,0.7265625,0.0
0.8203125,0.7265625,0.0
0.828125,0.7265625,0.0
0.8359375,0.7265625,0.0
0.84375,0.7265625,0.0
0.8515625,0.7265625,0.0
0.859375,0.7265625,0.0
0.8671875,0.7265625,0.0
0.875,0.7265625,0.0
0.8828125,0.7265625,0.0
0.890625,0.7265625,0.0
0.8984375,0.7265625,0.0
0.90625,0.7265625,0.0
0.9140625,0.7265625,0.0
0.921875,0.7265625,0.0
0.9296875,0.7265625,0.0
0.9375,0.7265625,0.0
0.9453125,0.7265625,0.0
0.953125,0.7265625,0.0
0.9609375,0.7265625,0.0
0.96875,0.7265625,0.0
0.9765625,0.7265625,0.0
0.984375,0.7265625,0.0
0.9921875,0.7265625,0.0

0.0,0.734375,0.0
0.0078125,0.734375,0.0
0.015625,0.734375,0.0
0.0234375,0.734375,0.0
0.03125,0.734375,0.0
0.0390625,0.734375,0.0
0.046875,0.734375,0.0
0.0546875,0.734375,0.0
0.0625,0.734375,0.0
0.0703125,0.734375,0.0
0.078125,0.734375,0.0
0.0859375,0.734375,0.0
0.09375,0.734375,0.0
0.1015625,0.734375,0.0
0.109375,0.734375,0.0
0.1171875,0.734375,0.0
0.125,0.734375,0.0
0.1328125,0.734375,0.0
0.140625,0.734375,0.0
0.1484375,0.734375,0.0
0.15625,0.734375,0.0
0.1640625,0.734375,0.0
0.171875,0.734375,0.0
0.1796875,0.734375,0.0
0.1875,0.734375,0.0
0.1953125,0.734375,0.0
0.203125,0.734375,0.0
0.2109375,0.734375,0.0
0.21875,0.734375,0.0
0.2265625,0.734375,0.0
0.234375,0.734375,0.0
0.2421875,0.734375,0.0
0.25,0.734375,0.0
0.2578125,0.734375,0.0
0.265625,0.734375,0.0
0.2734375,0.734375,0.0
0.28125,0.734375,0.0
0.2890625,0.734375,0.0
0.296875,0.734375,0.0
0.3046875,0.734375,0.0
0.3125,0.734375,0.0
0.3203125,0.734375,0.0
0.328125,0.734375,0.0
0.3359375,0.734375,0.0
0.34375,0.734375,0.0
0.3515625,0.734375,0.0
0.359375,0.734375,0.0
0.3671875,0.734375,0.0
0.375,0.734375,0.0
0.3828125,0.734375,0.0
0.390625,0.734375,0.0
0.3984375,0.734375,0.0
0.40625,0.734375,0.0
0.4140625,0.734375,0.0
0.421875,0.734375,0.0
0.4296875,0.734375,0.0
0.4375,0.734375,0.0
0.4453125,0.734375,0.0
0.453125,0.734375,0.0
0.4609375,0.734375,0.0
0.46875,0.734375,0.0
0.4765625,0.734375,0.0
0.484375,0.734375,0.0
0.4921875,0.734375,0.0
0.5,0.734375,0.0
0.5078125,0.734375,0.0
0.515625,0.734375,0.0
0.5234375,0.734375,0.0
0.53125,0.734375,0.0
0.5390625,0.734375,0.0
0.546875,0.734375,0.0
0.5546875,0.734375,0.0
0.5625,0.734375,0.0
0.5703125,0.734375,0.0
0.578125,0.734375,0.0
0.5859375,0.734375,0.0
0.59375,0.734375,0.0
0.6015625,0.734375,0.0
0.609375,0.734375,0.0
0.6171875,0.734375,0.0
0.625,0.734375,0.0
0.6328125,0.734375,0.0
0.640625,0.734375,0.0
0.6484375,0.734375,0.0
0.65625,0.734375,0.0
0.6640625,0.734375,0.0
0.671875,0.734375,0.0
0.6796875,0.734375,0.0
0.6875,0.734375,0.0
0.6953125,0.734375,0.0
0.703125,0.734375,0.0
0.7109375,0.734375,0.0
0.71875,0.734375,0.0
0.7265625,0.734375,0.0
0.734375,0.734375,0.0
0.7421875,0.734375,0.0
0.75,0.734375,0.0
0.7578125,0.734375,0.0
0.765625,0.734375,0.0
0.7734375,0.734375,0.0
0.78125,0.734375,0.0
0.7890625,0.734375,0.0
0.796875,0.734375,0.0
0.8046875,0.734375,0.0
0.8125,0.734375,0.0
0.8203125,0.734375,0.0
0.828125,0.734375,0.0
0.8359375,0.734375,0.0
0.84375,0.734375,0.0
0.8515625,0.734375,0.0
0.859375,0.734375,0.0
0.8671875,0.734375,0.0
0.875,0.734375,0.0
0.8828125,0.734375,0.0
0.890625,0.734375,0.0
0.8984375,0.734375,0.0
0.90625,0.734375,0.0
0.9140625,0.734375,0.0
0.921875,0.734375,0.0
0.9296875,0.734375,0.0
0.9375,0.734375,0.0
0.9453125,0.734375,0.0
0.953125,0.734375,0.0
0.9609375,0.734375,0.0
0.96875,0.734375,0.0
0.9765625,0.734375,0.0
0.984375,0.734375,0.0
0.9921875,0.734375,0.0

0.0,0.7421875,0.0
0.0078125,0.7421875,0.0
0.015625,0.7421875,0.0
0.0234375,0.7421875,0.0
0.03125,0.7421875,0.0
0.0390625,0.7421875,0.0
0.046875,0.7421875,0.0
0.0546875,0.7421875,0.0
0.0625,0.7421875,0.0
0.0703125,0.7421875,0.0
0.078125,0.7421875,0.0
0.0859375,0.7421875,0.0
0.09375,0.7421875,0.0
0.1015625,0.7421875,0.0
0.109375,0.7421875,0.0
0.1171875,0.7421875,0.0
0.125,0.7421875,0.0
0.1328125,0.7421875,0.0
0.140625,0.7421875,0.0
0.1484375,0.7421875,0.0
0.15625,0.7421875,0.0
0.1640625,0.7421875,0.0
0.171875,0.7421875,0.0
0.1796875,0.7421875,0.0
0.1875,0.7421875,0.0
0.1953125,0.7421875,0.0
0.203125,0.7421875,0.0
0.2109375,0.7421875,0.0
0.21875,0.7421875,0.0
0.2265625,0.7421875,0.0
0.234375,0.7421875,0.0
0.2421875,0.7421875,0.0
0.25,0.7421875,0.0
0.2578125,0.7421875,0.0
0.265625,0.7421875,0.0
0.2734375,0.7421875,0.0
0.28125,0.7421875,0.0
0.2890625,0.7421875,0.0
0.296875,0.7421875,0.0
0.3046875,0.7421875,0.0
0.3125,0.7421875,0.0
0.3203125,0.7421875,0.0
0.328125,0.7421875,0.0
0.3359375,0.7421875,0.0
0.34375,0.7421875,0.0
0.3515625,0.7421875,0.0
0.359375,0.7421875,0.0
0.3671875,0.7421875,0.0
0.375,0.7421875,0.0
0.3828125,0.7421875,0.0
0.390625,0.7421875,0.0
0.3984375,0.7421875,0.0
0.40625,0.7421875,0.0
0.4140625,0.7421875,0.0
0.421875,0.7421875,0.0
0.4296875,0.7421875,0.0
0.4375,0.7421875,0.0
0.4453125,0.7421875,0.0
0.453125,0.7421875,0.0
0.4609375,0.7421875,0.0
0.46875,0.7421875,0.0
0.4765625,0.7421875,0.0
0.484375,0.7421875,0.0
0.4921875,0.7421875,0.0
0.5,0.7421875,0.0
0.5078125,0.7421875,0.0
0.515625,0.7421875,0.0
0.5234375,0.7421875,0.0
0.53125,0.7421875,0.0
0.5390625,0.7421875,0.0
0.546875,0.7421875,0.0
0.5546875,0.7421875,0.0
0.5625,0.7421875,0.0
0.5703125,0.7421875,0.0
0.578125,0.7421875,0.0
0.5859375,0.7421875,0.0
0.59375,0.7421875,0.0
0.6015625,0.7421875,0.0
0.609375,0.7421875,0.0
0.6171875,0.7421875,0.0
0.625,0.7421875,0.0
0.6328125,0.7421875,0.0
0.640625,0.7421875,0.0
0.6484375,0.7421875,0.0
0.65625,0.7421875,0.0
0.6640625,0.7421875,0.0
0.671875,0.7421875,0.0
0.6796875,0.7421875,0.0
0.6875,0.7421875,0.0
0.6953125,0.7421875,0.0
0.703125,0.7421875,0.0
0.7109375,0.7421875,0.0
0.71875,0.7421875,0.0
0.7265625,0.7421875,0.0
0.734375,0.7421875,0.0
0.7421875,0.7421875,0.0
0.75,0.7421875,0.0
0.7578125,0.7421875,0.0
0.765625,0.7421875,0.0
0.7734375,0.7421875,0.0
0.78125,0.7421875,0.0
0.7890625,0.7421875,0.0
0.796875,0.7421875,0.0
0.8046875,0.7421875,0.0
0.8125,0.7421875,0.0
0.8203125,0.7421875,0.0
0.828125,0.7421875,0.0
0.8359375,0.7421875,0.0
0.84375,0.7421875,0.0
0.8515625,0.7421875,0.0
0.859375,0.7421875,0.0
0.8671875,0.7421875,0.0
0.875,0.7421875,0.0
0.8828125,0.7421875,0.0
0.890625,0.7421875,0.0
0.8984375,0.7421875,0.0
0.90625,0.7421875,0.0
0.9140625,0.7421875,0.0
0.921875,0.7421875,0.0
0.9296875,0.7421875,0.0
0.9375,0.7421875,0.0
0.9453125,0.7421875,0.0
0.953125,0.7421875,0.0
0.9609375,0.7421875,0.0
0.96875,0.7421875,0.0
0.9765625,0.7421875,0.0
0.984375,0.7421875,0.0
0.9921875,0.7421875,0.0

0.0,0.75,0.0
0.0078125,0.75,0.0
0.015625,0.75,0.0
0.0234375,0.75,0.0
0.03125,0.75,0.0
0.0390625,0.75,0.0
0.046875,0.75,0.0
0.0546875,0.75,0.0
0.0625,0.75,0.0
0.0703125,0.75,0.0
0.078125,0.75,0.0
0.0859375,0.75,0.0
0.09375,0.75,0.0
0.1015625,0.75,0.0
0.109375,0.75,0.0
0.1171875,0.75,0.0
0.125,0.75,0.0
0.1328125,0.75,0.0
0.140625,0.75,0.0
0.1484375,0.75,0.0
0.15625,0.75,0.0
0.1640625,0.75,0.0
0.171875,0.75,0.0
0.1796875,0.75,0.0
0.1875,0.75,0.0
0.1953125,0.75,0.0
0.203125,0.75,0.0
0.2109375,0.75,0.0
0.21875,0.75,0.0
0.2265625,0.75,0.0
0.234375,0.75,0.0
0.2421875,0.75,0.0
0.25,0.75,0.0
0.2578125,0.75,0.0
0.265625,0.75,0.0
0.2734375,0.75,0.0
0.28125,0.75,0.0
0.2890625,0.75,0.0
0.296875,0.75,0.0
0.3046875,0.75,0.0
0.3125,0.75,0.0
0.3203125,0.75,0.0
0.328125,0.75,0.0
0.3359375,0.75,0.0
0.34375,0.75,0.0
0.3515625,0.75,0.0
0.359375,0.75,0.0
0.3671875,0.75,0.0
0.375,0.75,0.0
0.3828125,0.75,0.0
0.390625,0.75,0.0
0.3984375,0.75,0.0
0.40625,0.75,0.0
0.4140625,0.75,0.0
0.421875,0.75,0.0
0.4296875,0.75,0.0
0.4375,0.75,0.0
0.4453125,0.75,0.0
0.453125,0.75,0.0
0.4609375,0.75,0.0
0.46875,0.75,0.0
0.4765625,0.75,0.0
0.484375,0.75,0.0
0.4921875,0.75,0.0
0.5,0.75,0.0
0.5078125,0.75,0.0
0.515625,0.75,0.0
0.5234375,0.75,0.0
0.53125,0.75,0.0
0.5390625,0.75,0.0
0.546875,0.75,0.0
0.5546875,0.75,0.0
0.5625,0.75,0.0
0.5703125,0.75,0.0
0.578125,0.75,0.0
0.5859375,0.75,0.0
0.59375,0.75,0.0
0.6015625,0.75,0.0
0.609375,0.75,0.0
0.6171875,0.75,0.0
0.625,0.75,0.0
0.6328125,0.75,0.0
0.640625,0.75,0.0
0.6484375,0.75,0.0
0.65625,0.75,0.0
0.6640625,0.75,0.0
0.671875,0.75,0.0
0.6796875,0.75,0.0
0.6875,0.75,0.0
0.6953125,0.75,0.0
0.703125,0.75,0.0
0.7109375,0.75,0.0
0.71875,0.75,0.0
0.7265625,0.75,0.0
0.734375,0.75,0.0
0.7421875,0.75,0.0
0.75,0.75,0.0
0.7578125,0.75,0.0
0.765625,0.75,0.0
0.7734375,0.75,0.0
0.78125,0.75,0.0
0.7890625,0.75,0.0
0.796875,0.75,0.0
0.8046875,0.75,0.0
0.8125,0.75,0.0
0.8203125,0.75,0.0
0.828125,0.75,0.0
0.8359375,0.75,0.0
0.84375,0.75,0.0
0.8515625,0.75,0.0
0.859375,0.75,0.0
0.8671875,0.75,0.0
0.875,0.75,0.0
0.8828125,0.75,0.0
0.890625,0.75,0.0
0.8984375,0.75,0.0
0.90625,0.75,0.0
0.9140625,0.75,0.0
0.921875,0.75,0.0
0.9296875,0.75,0.0
0.9375,0.75,0.0
0.9453125,0.75,0.0
0.953125,0.75,0.0
0.9609375,0.75,0.0
0.96875,0.75,0.0
0.9765625,0.75,0.0
0.984375,0.75,0.0
0.9921875,0.75,0.0

0.0,0.7578125,0.0
0.0078125,0.7578125,0.0
0.015625,0.7578125,0.0
0.0234375,0.7578125,0.0
0.03125,0.7578125,0.0
0.0390625,0.7578125,0.0
0.046875,0.7578125,0.0
0.0546875,0.7578125,0.0
0.0625,0.7578125,0.0
0.0703125,0.7578125,0.0
0.078125,0.7578125,0.0
0.0859375,0.7578125,0.0
0.09375,0.7578125,0.0
0.1015625,0.7578125,0.0
0.109375,0.7578125,0.0
0.1171875,0.7578125,0.0
0.125,0.7578125,0.0
0.1328125,0.7578125,0.0
0.140625,0.7578125,0.0
0.1484375,0.7578125,0.0
0.15625,0.7578125,0.0
0.1640625,0.7578125,0.0
0.171875,0.7578125,0.0
0.1796875,0.7578125,0.0
0.1875,0.7578125,0.0
0.1953125,0.7578125,0.0
0.203125,0.7578125,0.0
0.2109375,0.7578125,0.0
0.21875,0.7578125,0.0
0.2265625,0.7578125,0.0
0.234375,0.7578125,0.0
0.2421875,0.7578125,0.0
0.25,0.7578125,0.0
0.2578125,0.7578125,0.0
0.265625,0.7578125,0.0
0.2734375,0.7578125,0.0
0.28125,0.7578125,0.0
0.2890625,0.7578125,0.0
0.296875,0.7578125,0.0
0.3046875,0.7578125,0.0
0.3125,0.7578125,0.0
0.3203125,0.7578125,0.0
0.328125,0.7578125,0.0
0.3359375,0.7578125,0.0
0.34375,0.7578125,0.0
0.3515625,0.7578125,0.0
0.359375,0.7578125,0.0
0.3671875,0.7578125,0.0
0.375,0.7578125,0.0
0.3828125,0.7578125,0.0
0.390625,0.7578125,0.0
0.3984375,0.7578125,0.0
0.40625,0.7578125,0.0
0.4140625,0.7578125,0.0
0.421875,0.7578125,0.0
0.4296875,0.7578125,0.0
0.4375,0.7578125,0.0
0.4453125,0.7578125,0.0
0.453125,0.7578125,0.0
0.4609375,0.7578125,0.0
0.46875,0.7578125,0.0
0.4765625,0.7578125,0.0
0.484375,0.7578125,0.0
0.4921875,0.7578125,0.0
0.5,0.7578125,0.0
0.5078125,0.7578125,0.0
0.515625,0.7578125,0.0
0.5234375,0.7578125,0.0
0.53125,0.7578125,0.0
0.5390625,0.7578125,0.0
0.546875,0.7578125,0.0
0.5546875,0.7578125,0.0
0.5625,0.7578125,0.0
0.5703125,0.7578125,0.0
0.578125,0.7578125,0.0
0.5859375,0.7578125,0.0
0.59375,0.7578125,0.0
0.6015625,0.7578125,0.0
0.609375,0.7578125,0.0
0.6171875,0.7578125,0.0
0.625,0.7578125,0.0
0.6328125,0.7578125,0.0
0.640625,0.7578125,0.0
0.6484375,0.7578125,0.0
0.65625,0.7578125,0.0
0.6640625,0.7578125,0.0
0.671875,0.7578125,0.0
0.6796875,0.7578125,0.0
0.6875,0.7578125,0.0
0.6953125,0.7578125,0.0
0.703125,0.7578125,0.0
0.7109375,0.7578125,0.0
0.71875,0.7578125,0.0
0.7265625,0.7578125,0.0
0.734375,0.7578125,0.0
0.7421875,0.7578125,0.0
0.75,0.7578125,0.0
0.7578125,0.7578125,0.0
0.765625,0.7578125,0.0
0.7734375,0.7578125,0.0
0.78125,0.7578125,0.0
0.7890625,0.7578125,0.0
0.796875,0.7578125,0.0
0.8046875,0.7578125,0.0
0.8125,0.7578125,0.0
0.8203125,0.7578125,0.0
0.828125,0.7578125,0.0
0.8359375,0.7578125,0.0
0.84375,0.7578125,0.0
0.8515625,0.7578125,0.0
0.859375,0.7578125,0.0
0.8671875,0.7578125,0.0
0.875,0.7578125,0.0
0.8828125,0.7578125,0.0
0.890625,0.7578125,0.0
0.8984375,0.7578125,0.0
0.90625,0.7578125,0.0
0.9140625,0.7578125,0.0
0.921875,0.7578125,0.0
0.9296875,0.7578125,0.0
0.9375,0.7578125,0.0
0.9453125,0.7578125,0.0
0.953125,0.7578125,0.0
0.9609375,0.7578125,0.0
0.96875,0.7578125,0.0
0.9765625,0.7578125,0.0
0.984375,0.7578125,0.0
0.9921875,0.7578125,0.0

0.0,0.765625,0.0
0.0078125,0.765625,0.0
0.015625,0.765625,0.0
0.0234375,0.765625,0.0
0.03125,0.765625,0.0
0.0390625,0.765625,0.0
0.046875,0.765625,0.0
0.0546875,0.765625,0.0
0.0625,0.765625,0.0
0.0703125,0.765625,0.0
0.078125,0.765625,0.0
0.0859375,0.765625,0.0
0.09375,0.765625,0.0
0.1015625,0.765625,0.0
0.109375,0.765625,0.0
0.1171875,0.765625,0.0
0.125,0.765625,0.0
0.1328125,0.765625,0.0
0.140625,0.765625,0.0
0.1484375,0.765625,0.0
0.15625,0.765625,0.0
0.1640625,0.765625,0.0
0.171875,0.765625,0.0
0.1796875,0.765625,0.0
0.1875,0.765625,0.0
0.1953125,0.765625,0.0
0.203125,0.765625,0.0
0.2109375,0.765625,0.0
0.21875,0.765625,0.0
0.2265625,0.765625,0.0
0.234375,0.765625,0.0
0.2421875,0.765625,0.0
0.25,0.765625,0.0
0.2578125,0.765625,0.0
0.265625,0.765625,0.0
0.2734375,0.765625,0.0
0.28125,0.765625,0.0
0.2890625,0.765625,0.0
0.296875,0.765625,0.0
0.3046875,0.765625,0.0
0.3125,0.765625,0.0
0.3203125,0.765625,0.0
0.328125,0.765625,0.0
0.3359375,0.765625,0.0
0.34375,0.765625,0.0
0.3515625,0.765625,0.0
0.359375,0.765625,0.0
0.3671875,0.765625,0.0
0.375,0.765625,0.0
0.3828125,0.765625,0.0
0.390625,0.765625,0.0
0.3984375,0.765625,0.0
0.40625,0.765625,0.0
0.4140625,0.765625,0.0
0.421875,0.765625,0.0
0.4296875,0.765625,0.0
0.4375,0.765625,0.0
0.4453125,0.765625,0.0
0.453125,0.765625,0.0
0.4609375,0.765625,0.0
0.46875,0.765625,0.0
0.4765625,0.765625,0.0
0.484375,0.765625,0.0
0.4921875,0.765625,0.0
0.5,0.765625,0.0
0.5078125,0.765625,0.0
0.515625,0.765625,0.0
0.5234375,0.765625,0.0
0.53125,0.765625,0.0
0.5390625,0.765625,0.0
0.546875,0.765625,0.0
0.5546875,0.765625,0.0
0.5625,0.765625,0.0
0.5703125,0.765625,0.0
0.578125,0.765625,0.0
0.5859375,0.765625,0.0
0.59375,0.765625,0.0
0.6015625,0.765625,0.0
0.609375,0.765625,0.0
0.6171875,0.765625,0.0
0.625,0.765625,0.0
0.6328125,0.765625,0.0
0.640625,0.765625,0.0
0.6484375,0.765625,0.0
0.65625,0.765625,0.0
0.6640625,0.765625,0.0
0.671875,0.765625,0.0
0.6796875,0.765625,0.0
0.6875,0.765625,0.0
0.6953125,0.765625,0.0
0.703125,0.765625,0.0
0.7109375,0.765625,0.0
0.71875,0.765625,0.0
0.7265625,0.765625,0.0
0.734375,0.765625,0.0
0.7421875,0.765625,0.0
0.75,0.765625,0.0
0.7578125,0.765625,0.0
0.765625,0.765625,0.0
0.7734375,0.765625,0.0
0.78125,0.765625,0.0
0.7890625,0.765625,0.0
0.796875,0.765625,0.0
0.8046875,0.765625,0.0
0.8125,0.765625,0.0
0.8203125,0.765625,0.0
0.828125,0.765625,0.0
0.8359375,0.765625,0.0
0.84375,0.765625,0.0
0.8515625,0.765625,0.0
0.859375,0.765625,0.0
0.8671875,0.765625,0.0
0.875,0.765625,0.0
0.8828125,0.765625,0.0
0.890625,0.765625,0.0
0.8984375,0.765625,0.0
0.90625,0.765625,0.0
0.9140625,0.765625,0.0
0.921875,0.765625,0.0
0.9296875,0.765625,0.0
0.9375,0.765625,0.0
0.9453125,0.765625,0.0
0.953125,0.765625,0.0
0.9609375,0.765625,0.0
0.96875,0.765625,0.0
0.9765625,0.765625,0.0
0.984375,0.765625,0.0
0.9921875,0.765625,0.0

0.0,0.7734375,0.0
0.0078125,0.7734375,0.0
0.015625,0.7734375,0.0
0.0234375,0.7734375,0.0
0.03125,0.7734375,0.0
0.0390625,0.7734375,0.0
0.046875,0.7734375,0.0
0.0546875,0.7734375,0.0
0.0625,0.7734375,0.0
0.0703125,0.7734375,0.0
0.078125,0.7734375,0.0
0.0859375,0.7734375,0.0
0.09375,0.7734375,0.0
0.1015625,0.7734375,0.0
0.109375,0.7734375,0.0
0.1171875,0.7734375,0.0
0.125,0.7734375,0.0
0.1328125,0.7734375,0.0
0.140625,0.7734375,0.0
0.1484375,0.7734375,0.0
0.15625,0.7734375,0.0
0.1640625,0.7734375,0.0
0.171875,0.7734375,0.0
0.1796875,0.7734375,0.0
0.1875,0.7734375,0.0
0.1953125,0.7734375,0.0
0.203125,0.7734375,0.0
0.2109375,0.7734375,0.0
0.21875,0.7734375,0.0
0.2265625,0.7734375,0.0
0.234375,0.7734375,0.0
0.2421875,0.7734375,0.0
0.25,0.7734375,0.0
0.2578125,0.7734375,0.0
0.265625,0.7734375,0.0
0.2734375,0.7734375,0.0
0.28125,0.7734375,0.0
0.2890625,0.7734375,0.0
0.296875,0.7734375,0.0
0.3046875,0.7734375,0.0
0.3125,0.7734375,0.0
0.3203125,0.7734375,0.0
0.328125,0.7734375,0.0
0.3359375,0.7734375,0.0
0.34375,0.7734375,0.0
0.3515625,0.7734375,0.0
0.359375,0.7734375,0.0
0.3671875,0.7734375,0.0
0.375,0.7734375,0.0
0.3828125,0.7734375,0.0
0.390625,0.7734375,0.0
0.3984375,0.7734375,0.0
0.40625,0.7734375,0.0
0.4140625,0.7734375,0.0
0.421875,0.7734375,0.0
0.4296875,0.7734375,0.0
0.4375,0.7734375,0.0
0.4453125,0.7734375,0.0
0.453125,0.7734375,0.0
0.4609375,0.7734375,0.0
0.46875,0.7734375,0.0
0.4765625,0.7734375,0.0
0.484375,0.7734375,0.0
0.4921875,0.7734375,0.0
0.5,0.7734375,0.0
0.5078125,0.7734375,0.0
0.515625,0.7734375,0.0
0.5234375,0.7734375,0.0
0.53125,0.7734375,0.0
0.5390625,0.7734375,0.0
0.546875,0.7734375,0.0
0.5546875,0.7734375,0.0
0.5625,0.7734375,0.0
0.5703125,0.7734375,0.0
0.578125,0.7734375,0.0
0.5859375,0.7734375,0.0
0.59375,0.7734375,0.0
0.6015625,0.7734375,0.0
0.609375,0.7734375,0.0
0.6171875,0.7734375,0.0
0.625,0.7734375,0.0
0.6328125,0.7734375,0.0
0.640625,0.7734375,0.0
0.6484375,0.7734375,0.0
0.65625,0.7734375,0.0
0.6640625,0.7734375,0.0
0.671875,0.7734375,0.0
0.6796875,0.7734375,0.0
0.6875,0.7734375,0.0
0.6953125,0.7734375,0.0
0.703125,0.7734375,0.0
0.7109375,0.7734375,0.0
0.71875,0.7734375,0.0
0.7265625,0.7734375,0.0
0.734375,0.7734375,0.0
0.7421875,0.7734375,0.0
0.75,0.7734375,0.0
0.7578125,0.7734375,0.0
0.765625,0.7734375,0.0
0.7734375,0.7734375,0.0
0.78125,0.7734375,0.0
0.7890625,0.7734375,0.0
0.796875,0.7734375,0.0
0.8046875,0.7734375,0.0
0.8125,0.7734375,0.0
0.8203125,0.7734375,0.0
0.828125,0.7734375,0.0
0.8359375,0.7734375,0.0
0.84375,0.7734375,0.0
0.8515625,0.7734375,0.0
0.859375,0.7734375,0.0
0.8671875,0.7734375,0.0
0.875,0.7734375,0.0
0.8828125,0.7734375,0.0
0.890625,0.7734375,0.0
0.8984375,0.7734375,0.0
0.90625,0.7734375,0.0
0.9140625,0.7734375,0.0
0.921875,0.7734375,0.0
0.9296875,0.7734375,0.0
0.9375,0.7734375,0.0
0.9453125,0.7734375,0.0
0.953125,0.7734375,0.0
0.9609375,0.7734375,0.0
0.96875,0.7734375,0.0
0.9765625,0.7734375,0.0
0.984375,0.7734375,0.0
0.9921875,0.7734375,0.0

0.0,0.78125,0.0
0.0078125,0.78125,0.0
0.015625,0.78125,0.0
0.0234375,0.78125,0.0
0.03125,0.78125,0.0
0.0390625,0.78125,0.0
0.046875,0.78125,0.0
0.0546875,0.78125,0.0
0.0625,0.78125,0.0
0.0703125,0.78125,0.0
0.078125,0.78125,0.0
0.0859375,0.78125,0.0
0.09375,0.78125,0.0
0.1015625,0.78125,0.0
0.109375,0.78125,0.0
0.1171875,0.78125,0.0
0.125,0.78125,0.0
0.1328125,0.78125,0.0
0.140625,0.78125,0.0
0.1484375,0.78125,0.0
0.15625,0.78125,0.0
0.1640625,0.78125,0.0
0.171875,0.78125,0.0
0.1796875,0.78125,0.0
0.1875,0.78125,0.0
0.1953125,0.78125,0.0
0.203125,0.78125,0.0
0.2109375,0.78125,0.0
0.21875,0.78125,0.0
0.2265625,0.78125,0.0
0.234375,0.78125,0.0
0.2421875,0.78125,0.0
0.25,0.78125,0.0
0.2578125,0.78125,0.0
0.265625,0.78125,0.0
0.2734375,0.78125,0.0
0.28125,0.78125,0.0
0.2890625,0.78125,0.0
0.296875,0.78125,0.0
0.3046875,0.78125,0.0
0.3125,0.78125,0.0
0.3203125,0.78125,0.0
0.328125,0.78125,0.0
0.3359375,0.78125,0.0
0.34375,0.78125,0.0
0.3515625,0.78125,0.0
0.359375,0.78125,0.0
0.3671875,0.78125,0.0
0.375,0.78125,0.0
0.3828125,0.78125,0.0
0.390625,0.78125,0.0
0.3984375,0.78125,0.0
0.40625,0.78125,0.0
0.4140625,0.78125,0.0
0.421875,0.78125,0.0
0.4296875,0.78125,0.0
0.4375,0.78125,0.0
0.4453125,0.78125,0.0
0.453125,0.78125,0.0
0.4609375,0.78125,0.0
0.46875,0.78125,0.0
0.4765625,0.78125,0.0
0.484375,0.78125,0.0
0.4921875,0.78125,0.0
0.5,0.78125,0.0
0.5078125,0.78125,0.0
0.515625,0.78125,0.0
0.5234375,0.78125,0.0
0.53125,0.78125,0.0
0.5390625,0.78125,0.0
0.546875,0.78125,0.0
0.5546875,0.78125,0.0
0.5625,0.78125,0.0
0.5703125,0.78125,0.0
0.578125,0.78125,0.0
0.5859375,0.78125,0.0
0.59375,0.78125,0.0
0.6015625,0.78125,0.0
0.609375,0.78125,0.0
0.6171875,0.78125,0.0
0.625,0.78125,0.0
0.6328125,0.78125,0.0
0.640625,0.78125,0.0
0.6484375,0.78125,0.0
0.65625,0.78125,0.0
0.6640625,0.78125,0.0
0.671875,0.78125,0.0
0.6796875,0.78125,0.0
0.6875,0.78125,0.0
0.6953125,0.78125,0.0
0.703125,0.78125,0.0
0.7109375,0.78125,0.0
0.71875,0.78125,0.0
0.7265625,0.78125,0.0
0.734375,0.78125,0.0
0.7421875,0.78125,0.0
0.75,0.78125,0.0
0.7578125,0.78125,0.0
0.765625,0.78125,0.0
0.7734375,0.78125,0.0
0.78125,0.78125,0.0
0.7890625,0.78125,0.0
0.796875,0.78125,0.0
0.8046875,0.78125,0.0
0.8125,0.78125,0.0
0.8203125,0.78125,0.0
0.828125,0.78125,0.0
0.8359375,0.78125,0.0
0.84375,0.78125,0.0
0.8515625,0.78125,0.0
0.859375,0.78125,0.0
0.8671875,0.78125,0.0
0.875,0.78125,0.0
0.8828125,0.78125,0.0
0.890625,0.78125,0.0
0.8984375,0.78125,0.0
0.90625,0.78125,0.0
0.9140625,0.78125,0.0
0.921875,0.78125,0.0
0.9296875,0.78125,0.0
0.9375,0.78125,0.0
0.9453125,0.78125,0.0
0.953125,0.78125,0.0
0.9609375,0.78125,0.0
0.96875,0.78125,0.0
0.9765625,0.78125,0.0
0.984375,0.78125,0.0
0.9921875,0.78125,0.0

0.0,0.7890625,0.0
0.0078125,0.7890625,0.0
0.015625,0.7890625,0.0
0.0234375,0.7890625,0.0
0.03125,0.7890625,0.0
0.0390625,0.7890625,0.0
0.046875,0.7890625,0.0
0.0546875,0.7890625,0.0
0.0625,0.7890625,0.0
0.0703125,0.7890625,0.0
0.078125,0.7890625,0.0
0.0859375,0.7890625,0.0
0.09375,0.7890625,0.0
0.1015625,0.7890625,0.0
0.109375,0.7890625,0.0
0.1171875,0.7890625,0.0
0.125,0.7890625,0.0
0.1328125,0.7890625,0.0
0.140625,0.7890625,0.0
0.1484375,0.7890625,0.0
0.15625,0.7890625,0.0
0.1640625,0.7890625,0.0
0.171875,0.7890625,0.0
0.1796875,0.7890625,0.0
0.1875,0.7890625,0.0
0.1953125,0.7890625,0.0
0.203125,0.7890625,0.0
0.2109375,0.7890625,0.0
0.21875,0.7890625,0.0
0.2265625,0.7890625,0.0
0.234375,0.7890625,0.0
0.2421875,0.7890625,0.0
0.25,0.7890625,0.0
0.2578125,0.7890625,0.0
0.265625,0.7890625,0.0
0.2734375,0.7890625,0.0
0.28125,0.7890625,0.0
0.2890625,0.7890625,0.0
0.296875,0.7890625,0.0
0.3046875,0.7890625,0.0
0.3125,0.7890625,0.0
0.3203125,0.7890625,0.0
0.328125,0.7890625,0.0
0.3359375,0.7890625,0.0
0.34375,0.7890625,0.0
0.3515625,0.7890625,0.0
0.359375,0.7890625,0.0
0.3671875,0.7890625,0.0
0.375,0.7890625,0.0
0.3828125,0.7890625,0.0
0.390625,0.7890625,0.0
0.3984375,0.7890625,0.0
0.40625,0.7890625,0.0
0.4140625,0.7890625,0.0
0.421875,0.7890625,0.0
0.4296875,0.7890625,0.0
0.4375,0.7890625,0.0
0.4453125,0.7890625,0.0
0.453125,0.7890625,0.0
0.4609375,0.7890625,0.0
0.46875,0.7890625,0.0
0.4765625,0.7890625,0.0
0.484375,0.7890625,0.0
0.4921875,0.7890625,0.0
0.5,0.7890625,0.0
0.5078125,0.7890625,0.0
0.515625,0.7890625,0.0
0.5234375,0.7890625,0.0
0.53125,0.7890625,0.0
0.5390625,0.7890625,0.0
0.546875,0.7890625,0.0
0.5546875,0.7890625,0.0
0.5625,0.7890625,0.0
0.5703125,0.7890625,0.0
0.578125,0.7890625,0.0
0.5859375,0.7890625,0.0
0.59375,0.7890625,0.0
0.6015625,0.7890625,0.0
0.609375,0.7890625,0.0
0.6171875,0.7890625,0.0
0.625,0.7890625,0.0
0.6328125,0.7890625,0.0
0.640625,0.7890625,0.0
0.6484375,0.7890625,0.0
0.65625,0.7890625,0.0
0.6640625,0.7890625,0.0
0.671875,0.7890625,0.0
0.6796875,0.7890625,0.0
0.6875,0.7890625,0.0
0.6953125,0.7890625,0.0
0.703125,0.7890625,0.0
0.7109375,0.7890625,0.0
0.71875,0.7890625,0.0
0.7265625,0.7890625,0.0
0.734375,0.7890625,0.0
0.7421875,0.7890625,0.0
0.75,0.7890625,0.0
0.7578125,0.7890625,0.0
0.765625,0.7890625,0.0
0.7734375,0.7890625,0.0
0.78125,0.7890625,0.0
0.7890625,0.7890625,0.0
0.796875,0.7890625,0.0
0.8046875,0.7890625,0.0
0.8125,0.7890625,0.0
0.8203125,0.7890625,0.0
0.828125,0.7890625,0.0
0.8359375,0.7890625,0.0
0.84375,0.7890625,0.0
0.8515625,0.7890625,0.0
0.859375,0.7890625,0.0
0.8671875,0.7890625,0.0
0.875,0.7890625,0.0
0.8828125,0.7890625,0.0
0.890625,0.7890625,0.0
0.8984375,0.7890625,0.0
0.90625,0.7890625,0.0
0.9140625,0.7890625,0.0
0.921875,0.7890625,0.0
0.9296875,0.7890625,0.0
0.9375,0.7890625,0.0
0.9453125,0.7890625,0.0
0.953125,0.7890625,0.0
0.9609375,0.7890625,0.0
0.96875,0.7890625,0.0
0.9765625,0.7890625,0.0
0.984375,0.7890625,0.0
0.9921875,0.7890625,0.0

0.0,0.796875,0.0
0.0078125,0.796875,0.0
0.015625,0.796875,0.0
0.0234375,0.796875,0.0
0.03125,0.796875,0.0
0.0390625,0.796875,0.0
0.046875,0.796875,0.0
0.0546875,0.796875,0.0
0.0625,0.796875,0.0
0.0703125,0.796875,0.0
0.078125,0.796875,0.0
0.0859375,0.796875,0.0
0.09375,0.796875,0.0
0.1015625,0.796875,0.0
0.109375,0.796875,0.0
0.1171875,0.796875,0.0
0.125,0.796875,0.0
0.1328125,0.796875,0.0
0.140625,0.796875,0.0
0.1484375,0.796875,0.0
0.15625,0.796875,0.0
0.1640625,0.796875,0.0
0.171875,0.796875,0.0
0.1796875,0.796875,0.0
0.1875,0.796875,0.0
0.1953125,0.796875,0.0
0.203125,0.796875,0.0
0.2109375,0.796875,0.0
0.21875,0.796875,0.0
0.2265625,0.796875,0.0
0.234375,0.796875,0.0
0.2421875,0.796875,0.0
0.25,0.796875,0.0
0.2578125,0.796875,0.0
0.265625,0.796875,0.0
0.2734375,0.796875,0.0
0.28125,0.796875,0.0
0.2890625,0.796875,0.0
0.296875,0.796875,0.0
0.3046875,0.796875,0.0
0.3125,0.796875,0.0
0.3203125,0.796875,0.0
0.328125,0.796875,0.0
0.3359375,0.796875,0.0
0.34375,0.796875,0.0
0.3515625,0.796875,0.0
0.359375,0.796875,0.0
0.3671875,0.796875,0.0
0.375,0.796875,0.0
0.3828125,0.796875,0.0
0.390625,0.796875,0.0
0.3984375,0.796875,0.0
0.40625,0.796875,0.0
0.4140625,0.796875,0.0
0.421875,0.796875,0.0
0.4296875,0.796875,0.0
0.4375,0.796875,0.0
0.4453125,0.796875,0.0
0.453125,0.796875,0.0
0.4609375,0.796875,0.0
0.46875,0.796875,0.0
0.4765625,0.796875,0.0
0.484375,0.796875,0.0
0.4921875,0.796875,0.0
0.5,0.796875,0.0
0.5078125,0.796875,0.0
0.515625,0.796875,0.0
0.5234375,0.796875,0.0
0.53125,0.796875,0.0
0.5390625,0.796875,0.0
0.546875,0.796875,0.0
0.5546875,0.796875,0.0
0.5625,0.796875,0.0
0.5703125,0.796875,0.0
0.578125,0.796875,0.0
0.5859375,0.796875,0.0
0.59375,0.796875,0.0
0.6015625,0.796875,0.0
0.609375,0.796875,0.0
0.6171875,0.796875,0.0
0.625,0.796875,0.0
0.6328125,0.796875,0.0
0.640625,0.796875,0.0
0.6484375,0.796875,0.0
0.65625,0.796875,0.0
0.6640625,0.796875,0.0
0.671875,0.796875,0.0
0.6796875,0.796875,0.0
0.6875,0.796875,0.0
0.6953125,0.796875,0.0
0.703125,0.796875,0.0
0.7109375,0.796875,0.0
0.71875,0.796875,0.0
0.7265625,0.796875,0.0
0.734375,0.796875,0.0
0.7421875,0.796875,0.0
0.75,0.796875,0.0
0.7578125,0.796875,0.0
0.765625,0.796875,0.0
0.7734375,0.796875,0.0
0.78125,0.796875,0.0
0.7890625,0.796875,0.0
0.796875,0.796875,0.0
0.8046875,0.796875,0.0
0.8125,0.796875,0.0
0.8203125,0.796875,0.0
0.828125,0.796875,0.0
0.8359375,0.796875,0.0
0.84375,0.796875,0.0
0.8515625,0.796875,0.0
0.859375,0.796875,0.0
0.8671875,0.796875,0.0
0.875,0.796875,0.0
0.8828125,0.796875,0.0
0.890625,0.796875,0.0
0.8984375,0.796875,0.0
0.90625,0.796875,0.0
0.9140625,0.796875,0.0
0.921875,0.796875,0.0
0.9296875,0.796875,0.0
0.9375,0.796875,0.0
0.9453125,0.796875,0.0
0.953125,0.796875,0.0
0.9609375,0.796875,0.0
0.96875,0.796875,0.0
0.9765625,0.796875,0.0
0.984375,0.796875,0.0
0.9921875,0.796875,0.0

0.0,0.8046875,0.0
0.0078125,0.8046875,0.0
0.015625,0.8046875,0.0
0.0234375,0.8046875,0.0
0.03125,0.8046875,0.0
0.0390625,0.8046875,0.0
0.046875,0.8046875,0.0
0.0546875,0.8046875,0.0
0.0625,0.8046875,0.0
0.0703125,0.8046875,0.0
0.078125,0.8046875,0.0
0.0859375,0.8046875,0.0
0.09375,0.8046875,0.0
0.1015625,0.8046875,0.0
0.109375,0.8046875,0.0
0.1171875,0.8046875,0.0
0.125,0.8046875,0.0
0.1328125,0.8046875,0.0
0.140625,0.8046875,0.0
0.1484375,0.8046875,0.0
0.15625,0.8046875,0.0
0.1640625,0.8046875,0.0
0.171875,0.8046875,0.0
0.1796875,0.8046875,0.0
0.1875,0.8046875,0.0
0.1953125,0.8046875,0.0
0.203125,0.8046875,0.0
0.2109375,0.8046875,0.0
0.21875,0.8046875,0.0
0.2265625,0.8046875,0.0
0.234375,0.8046875,0.0
0.2421875,0.8046875,0.0
0.25,0.8046875,0.0
0.2578125,0.8046875,0.0
0.265625,0.8046875,0.0
0.2734375,0.8046875,0.0
0.28125,0.8046875,0.0
0.2890625,0.8046875,0.0
0.296875,0.8046875,0.0
0.3046875,0.8046875,0.0
0.3125,0.8046875,0.0
0.3203125,0.8046875,0.0
0.328125,0.8046875,0.0
0.3359375,0.8046875,0.0
0.34375,0.8046875,0.0
0.3515625,0.8046875,0.0
0.359375,0.8046875,0.0
0.3671875,0.8046875,0.0
0.375,0.8046875,0.0
0.3828125,0.8046875,0.0
0.390625,0.8046875,0.0
0.3984375,0.8046875,0.0
0.40625,0.8046875,0.0
0.4140625,0.8046875,0.0
0.421875,0.8046875,0.0
0.4296875,0.8046875,0.0
0.4375,0.8046875,0.0
0.4453125,0.8046875,0.0
0.453125,0.8046875,0.0
0.4609375,0.8046875,0.0
0.46875,0.8046875,0.0
0.4765625,0.8046875,0.0
0.484375,0.8046875,0.0
0.4921875,0.8046875,0.0
0.5,0.8046875,0.0
0.5078125,0.8046875,0.0
0.515625,0.8046875,0.0
0.5234375,0.8046875,0.0
0.53125,0.8046875,0.0
0.5390625,0.8046875,0.0
0.546875,0.8046875,0.0
0.5546875,0.8046875,0.0
0.5625,0.8046875,0.0
0.5703125,0.8046875,0.0
0.578125,0.8046875,0.0
0.5859375,0.8046875,0.0
0.59375,0.8046875,0.0
0.6015625,0.8046875,0.0
0.609375,0.8046875,0.0
0.6171875,0.8046875,0.0
0.625,0.8046875,0.0
0.6328125,0.8046875,0.0
0.640625,0.8046875,0.0
0.6484375,0.8046875,0.0
0.65625,0.8046875,0.0
0.6640625,0.8046875,0.0
0.671875,0.8046875,0.0
0.6796875,0.8046875,0.0
0.6875,0.8046875,0.0
0.6953125,0.8046875,0.0
0.703125,0.8046875,0.0
0.7109375,0.8046875,0.0
0.71875,0.8046875,0.0
0.7265625,0.8046875,0.0
0.734375,0.8046875,0.0
0.7421875,0.8046875,0.0
0.75,0.8046875,0.0
0.7578125,0.8046875,0.0
0.765625,0.8046875,0.0
0.7734375,0.8046875,0.0
0.78125,0.8046875,0.0
0.7890625,0.8046875,0.0
0.796875,0.8046875,0.0
0.8046875,0.8046875,0.0
0.8125,0.8046875,0.0
0.8203125,0.8046875,0.0
0.828125,0.8046875,0.0
0.8359375,0.8046875,0.0
0.84375,0.8046875,0.0
0.8515625,0.8046875,0.0
0.859375,0.8046875,0.0
0.8671875,0.8046875,0.0
0.875,0.8046875,0.0
0.8828125,0.8046875,0.0
0.890625,0.8046875,0.0
0.8984375,0.8046875,0.0
0.90625,0.8046875,0.0
0.9140625,0.8046875,0.0
0.921875,0.8046875,0.0
0.9296875,0.8046875,0.0
0.9375,0.8046875,0.0
0.9453125,0.8046875,0.0
0.953125,0.8046875,0.0
0.9609375,0.8046875,0.0
0.96875,0.8046875,0.0
0.9765625,0.8046875,0.0
0.984375,0.8046875,0.0
0.9921875,0.8046875,0.0

0.0,0.8125,0.0
0.0078125,0.8125,0.0
0.015625,0.8125,0.0
0.0234375,0.8125,0.0
0.03125,0.8125,0.0
0.0390625,0.8125,0.0
0.046875,0.8125,0.0
0.0546875,0.8125,0.0
0.0625,0.8125,0.0
0.0703125,0.8125,0.0
0.078125,0.8125,0.0
0.0859375,0.8125,0.0
0.09375,0.8125,0.0
0.1015625,0.8125,0.0
0.109375,0.8125,0.0
0.1171875,0.8125,0.0
0.125,0.8125,0.0
0.1328125,0.8125,0.0
0.140625,0.8125,0.0
0.1484375,0.8125,0.0
0.15625,0.8125,0.0
0.1640625,0.8125,0.0
0.171875,0.8125,0.0
0.1796875,0.8125,0.0
0.1875,0.8125,0.0
0.1953125,0.8125,0.0
0.203125,0.8125,0.0
0.2109375,0.8125,0.0
0.21875,0.8125,0.0
0.2265625,0.8125,0.0
0.234375,0.8125,0.0
0.2421875,0.8125,0.0
0.25,0.8125,0.0
0.2578125,0.8125,0.0
0.265625,0.8125,0.0
0.2734375,0.8125,0.0
0.28125,0.8125,0.0
0.2890625,0.8125,0.0
0.296875,0.8125,0.0
0.3046875,0.8125,0.0
0.3125,0.8125,0.0
0.3203125,0.8125,0.0
0.328125,0.8125,0.0
0.3359375,0.8125,0.0
0.34375,0.8125,0.0
0.3515625,0.8125,0.0
0.359375,0.8125,0.0
0.3671875,0.8125,0.0
0.375,0.8125,0.0
0.3828125,0.8125,0.0
0.390625,0.8125,0.0
0.3984375,0.8125,0.0
0.40625,0.8125,0.0
0.4140625,0.8125,0.0
0.421875,0.8125,0.0
0.4296875,0.8125,0.0
0.4375,0.8125,0.0
0.4453125,0.8125,0.0
0.453125,0.8125,0.0
0.4609375,0.8125,0.0
0.46875,0.8125,0.0
0.4765625,0.8125,0.0
0.484375,0.8125,0.0
0.4921875,0.8125,0.0
0.5,0.8125,0.0
0.5078125,0.8125,0.0
0.515625,0.8125,0.0
0.5234375,0.8125,0.0
0.53125,0.8125,0.0
0.5390625,0.8125,0.0
0.546875,0.8125,0.0
0.5546875,0.8125,0.0
0.5625,0.8125,0.0
0.5703125,0.8125,0.0
0.578125,0.8125,0.0
0.5859375,0.8125,0.0
0.59375,0.8125,0.0
0.6015625,0.8125,0.0
0.609375,0.8125,0.0
0.6171875,0.8125,0.0
0.625,0.8125,0.0
0.6328125,0.8125,0.0
0.640625,0.8125,0.0
0.6484375,0.8125,0.0
0.65625,0.8125,0.0
0.6640625,0.8125,0.0
0.671875,0.8125,0.0
0.6796875,0.8125,0.0
0.6875,0.8125,0.0
0.6953125,0.8125,0.0
0.703125,0.8125,0.0
0.7109375,0.8125,0.0
0.71875,0.8125,0.0
0.7265625,0.8125,0.0
0.734375,0.8125,0.0
0.7421875,0.8125,0.0
0.75,0.8125,0.0
0.7578125,0.8125,0.0
0.765625,0.8125,0.0
0.7734375,0.8125,0.0
0.78125,0.8125,0.0
0.7890625,0.8125,0.0
0.796875,0.8125,0.0
0.8046875,0.8125,0.0
0.8125,0.8125,0.0
0.8203125,0.8125,0.0
0.828125,0.8125,0.0
0.8359375,0.8125,0.0
0.84375,0.8125,0.0
0.8515625,0.8125,0.0
0.859375,0.8125,0.0
0.8671875,0.8125,0.0
0.875,0.8125,0.0
0.8828125,0.8125,0.0
0.890625,0.8125,0.0
0.8984375,0.8125,0.0
0.90625,0.8125,0.0
0.9140625,0.8125,0.0
0.921875,0.8125,0.0
0.9296875,0.8125,0.0
0.9375,0.8125,0.0
0.9453125,0.8125,0.0
0.953125,0.8125,0.0
0.9609375,0.8125,0.0
0.96875,0.8125,0.0
0.9765625,0.8125,0.0
0.984375,0.8125,0.0
0.9921875,0.8125,0.0

0.0,0.8203125,0.0
0.0078125,0.8203125,0.0
0.015625,0.8203125,0.0
0.0234375,0.8203125,0.0
0.03125,0.8203125,0.0
0.0390625,0.8203125,0.0
0.046875,0.8203125,0.0
0.0546875,0.8203125,0.0
0.0625,0.8203125,0.0
0.0703125,0.8203125,0.0
0.078125,0.8203125,0.0
0.0859375,0.8203125,0.0
0.09375,0.8203125,0.0
0.1015625,0.8203125,0.0
0.109375,0.8203125,0.0
0.1171875,0.8203125,0.0
0.125,0.8203125,0.0
0.1328125,0.8203125,0.0
0.140625,0.8203125,0.0
0.1484375,0.8203125,0.0
0.15625,0.8203125,0.0
0.1640625,0.8203125,0.0
0.171875,0.8203125,0.0
0.1796875,0.8203125,0.0
0.1875,0.8203125,0.0
0.1953125,0.8203125,0.0
0.203125,0.8203125,0.0
0.2109375,0.8203125,0.0
0.21875,0.8203125,0.0
0.2265625,0.8203125,0.0
0.234375,0.8203125,0.0
0.2421875,0.8203125,0.0
0.25,0.8203125,0.0
0.2578125,0.8203125,0.0
0.265625,0.8203125,0.0
0.2734375,0.8203125,0.0
0.28125,0.8203125,0.0
0.2890625,0.8203125,0.0
0.296875,0.8203125,0.0
0.3046875,0.8203125,0.0
0.3125,0.8203125,0.0
0.3203125,0.8203125,0.0
0.328125,0.8203125,0.0
0.3359375,0.8203125,0.0
0.34375,0.8203125,0.0
0.3515625,0.8203125,0.0
0.359375,0.8203125,0.0
0.3671875,0.8203125,0.0
0.375,0.8203125,0.0
0.3828125,0.8203125,0.0
0.390625,0.8203125,0.0
0.3984375,0.8203125,0.0
0.40625,0.8203125,0.0
0.4140625,0.8203125,0.0
0.421875,0.8203125,0.0
0.4296875,0.8203125,0.0
0.4375,0.8203125,0.0
0.4453125,0.8203125,0.0
0.453125,0.8203125,0.0
0.4609375,0.8203125,0.0
0.46875,0.8203125,0.0
0.4765625,0.8203125,0.0
0.484375,0.8203125,0.0
0.4921875,0.8203125,0.0
0.5,0.8203125,0.0
0.5078125,0.8203125,0.0
0.515625,0.8203125,0.0
0.5234375,0.8203125,0.0
0.53125,0.8203125,0.0
0.5390625,0.8203125,0.0
0.546875,0.8203125,0.0
0.5546875,0.8203125,0.0
0.5625,0.8203125,0.0
0.5703125,0.8203125,0.0
0.578125,0.8203125,0.0
0.5859375,0.8203125,0.0
0.59375,0.8203125,0.0
0.6015625,0.8203125,0.0
0.609375,0.8203125,0.0
0.6171875,0.8203125,0.0
0.625,0.8203125,0.0
0.6328125,0.8203125,0.0
0.640625,0.8203125,0.0
0.6484375,0.8203125,0.0
0.65625,0.8203125,0.0
0.6640625,0.8203125,0.0
0.671875,0.8203125,0.0
0.6796875,0.8203125,0.0
0.6875,0.8203125,0.0
0.6953125,0.8203125,0.0
0.703125,0.8203125,0.0
0.7109375,0.8203125,0.0
0.71875,0.8203125,0.0
0.7265625,0.8203125,0.0
0.734375,0.8203125,0.0
0.7421875,0.8203125,0.0
0.75,0.8203125,0.0
0.7578125,0.8203125,0.0
0.765625,0.8203125,0.0
0.7734375,0.8203125,0.0
0.78125,0.8203125,0.0
0.7890625,0.8203125,0.0
0.796875,0.8203125,0.0
0.8046875,0.8203125,0.0
0.8125,0.8203125,0.0
0.8203125,0.8203125,0.0
0.828125,0.8203125,0.0
0.8359375,0.8203125,0.0
0.84375,0.8203125,0.0
0.8515625,0.8203125,0.0
0.859375,0.8203125,0.0
0.8671875,0.8203125,0.0
0.875,0.8203125,0.0
0.8828125,0.8203125,0.0
0.890625,0.8203125,0.0
0.8984375,0.8203125,0.0
0.90625,0.8203125,0.0
0.9140625,0.8203125,0.0
0.921875,0.8203125,0.0
0.9296875,0.8203125,0.0
0.9375,0.8203125,0.0
0.9453125,0.8203125,0.0
0.953125,0.8203125,0.0
0.9609375,0.8203125,0.0
0.96875,0.8203125,0.0
0.9765625,0.8203125,0.0
0.984375,0.8203125,0.0
0.9921875,0.8203125,0.0

0.0,0.828125,0.0
0.0078125,0.828125,0.0
0.015625,0.828125,0.0
0.0234375,0.828125,0.0
0.03125,0.828125,0.0
0.0390625,0.828125,0.0
0.046875,0.828125,0.0
0.0546875,0.828125,0.0
0.0625,0.828125,0.0
0.0703125,0.828125,0.0
0.078125,0.828125,0.0
0.0859375,0.828125,0.0
0.09375,0.828125,0.0
0.1015625,0.828125,0.0
0.109375,0.828125,0.0
0.1171875,0.828125,0.0
0.125,0.828125,0.0
0.1328125,0.828125,0.0
0.140625,0.828125,0.0
0.1484375,0.828125,0.0
0.15625,0.828125,0.0
0.1640625,0.828125,0.0
0.171875,0.828125,0.0
0.1796875,0.828125,0.0
0.1875,0.828125,0.0
0.1953125,0.828125,0.0
0.203125,0.828125,0.0
0.2109375,0.828125,0.0
0.21875,0.828125,0.0
0.2265625,0.828125,0.0
0.234375,0.828125,0.0
0.2421875,0.828125,0.0
0.25,0.828125,0.0
0.2578125,0.828125,0.0
0.265625,0.828125,0.0
0.2734375,0.828125,0.0
0.28125,0.828125,0.0
0.2890625,0.828125,0.0
0.296875,0.828125,0.0
0.3046875,0.828125,0.0
0.3125,0.828125,0.0
0.3203125,0.828125,0.0
0.328125,0.828125,0.0
0.3359375,0.828125,0.0
0.34375,0.828125,0.0
0.3515625,0.828125,0.0
0.359375,0.828125,0.0
0.3671875,0.828125,0.0
0.375,0.828125,0.0
0.3828125,0.828125,0.0
0.390625,0.828125,0.0
0.3984375,0.828125,0.0
0.40625,0.828125,0.0
0.4140625,0.828125,0.0
0.421875,0.828125,0.0
0.4296875,0.828125,0.0
0.4375,0.828125,0.0
0.4453125,0.828125,0.0
0.453125,0.828125,0.0
0.4609375,0.828125,0.0
0.46875,0.828125,0.0
0.4765625,0.828125,0.0
0.484375,0.828125,0.0
0.4921875,0.828125,0.0
0.5,0.828125,0.0
0.5078125,0.828125,0.0
0.515625,0.828125,0.0
0.5234375,0.828125,0.0
0.53125,0.828125,0.0
0.5390625,0.828125,0.0
0.546875,0.828125,0.0
0.5546875,0.828125,0.0
0.5625,0.828125,0.0
0.5703125,0.828125,0.0
0.578125,0.828125,0.0
0.5859375,0.828125,0.0
0.59375,0.828125,0.0
0.6015625,0.828125,0.0
0.609375,0.828125,0.0
0.6171875,0.828125,0.0
0.625,0.828125,0.0
0.6328125,0.828125,0.0
0.640625,0.828125,0.0
0.6484375,0.828125,0.0
0.65625,0.828125,0.0
0.6640625,0.828125,0.0
0.671875,0.828125,0.0
0.6796875,0.828125,0.0
0.6875,0.828125,0.0
0.6953125,0.828125,0.0
0.703125,0.828125,0.0
0.7109375,0.828125,0.0
0.71875,0.828125,0.0
0.7265625,0.828125,0.0
0.734375,0.828125,0.0
0.7421875,0.828125,0.0
0.75,0.828125,0.0
0.7578125,0.828125,0.0
0.765625,0.828125,0.0
0.7734375,0.828125,0.0
0.78125,0.828125,0.0
0.7890625,0.828125,0.0
0.796875,0.828125,0.0
0.8046875,0.828125,0.0
0.8125,0.828125,0.0
0.8203125,0.828125,0.0
0.828125,0.828125,0.0
0.8359375,0.828125,0.0
0.84375,0.828125,0.0
0.8515625,0.828125,0.0
0.859375,0.828125,0.0
0.8671875,0.828125,0.0
0.875,0.828125,0.0
0.8828125,0.828125,0.0
0.890625,0.828125,0.0
0.8984375,0.828125,0.0
0.90625,0.828125,0.0
0.9140625,0.828125,0.0
0.921875,0.828125,0.0
0.9296875,0.828125,0.0
0.9375,0.828125,0.0
0.9453125,0.828125,0.0
0.953125,0.828125,0.0
0.9609375,0.828125,0.0
0.96875,0.828125,0.0
0.9765625,0.828125,0.0
0.984375,0.828125,0.0
0.9921875,0.828125,0.0

0.0,0.8359375,0.0
0.0078125,0.8359375,0.0
0.015625,0.8359375,0.0
0.0234375,0.8359375,0.0
0.03125,0.8359375,0.0
0.0390625,0.8359375,0.0
0.046875,0.8359375,0.0
0.0546875,0.8359375,0.0
0.0625,0.8359375,0.0
0.0703125,0.8359375,0.0
0.078125,0.8359375,0.0
0.0859375,0.8359375,0.0
0.09375,0.8359375,0.0
0.1015625,0.8359375,0.0
0.109375,0.8359375,0.0
0.1171875,0.8359375,0.0
0.125,0.8359375,0.0
0.1328125,0.8359375,0.0
0.140625,0.8359375,0.0
0.1484375,0.8359375,0.0
0.15625,0.8359375,0.0
0.1640625,0.8359375,0.0
0.171875,0.8359375,0.0
0.1796875,0.8359375,0.0
0.1875,0.8359375,0.0
0.1953125,0.8359375,0.0
0.203125,0.8359375,0.0
0.2109375,0.8359375,0.0
0.21875,0.8359375,0.0
0.2265625,0.8359375,0.0
0.234375,0.8359375,0.0
0.2421875,0.8359375,0.0
0.25,0.8359375,0.0
0.2578125,0.8359375,0.0
0.265625,0.8359375,0.0
0.2734375,0.8359375,0.0
0.28125,0.8359375,0.0
0.2890625,0.8359375,0.0
0.296875,0.8359375,0.0
0.3046875,0.8359375,0.0
0.3125,0.8359375,0.0
0.3203125,0.8359375,0.0
0.328125,0.8359375,0.0
0.3359375,0.8359375,0.0
0.34375,0.8359375,0.0
0.3515625,0.8359375,0.0
0.359375,0.8359375,0.0
0.3671875,0.8359375,0.0
0.375,0.8359375,0.0
0.3828125,0.8359375,0.0
0.390625,0.8359375,0.0
0.3984375,0.8359375,0.0
0.40625,0.8359375,0.0
0.4140625,0.8359375,0.0
0.421875,0.8359375,0.0
0.4296875,0.8359375,0.0
0.4375,0.8359375,0.0
0.4453125,0.8359375,0.0
0.453125,0.8359375,0.0
0.4609375,0.8359375,0.0
0.46875,0.8359375,0.0
0.4765625,0.8359375,0.0
0.484375,0.8359375,0.0
0.4921875,0.8359375,0.0
0.5,0.8359375,0.0
0.5078125,0.8359375,0.0
0.515625,0.8359375,0.0
0.5234375,0.8359375,0.0
0.53125,0.8359375,0.0
0.5390625,0.8359375,0.0
0.546875,0.8359375,0.0
0.5546875,0.8359375,0.0
0.5625,0.8359375,0.0
0.5703125,0.8359375,0.0
0.578125,0.8359375,0.0
0.5859375,0.8359375,0.0
0.59375,0.8359375,0.0
0.6015625,0.8359375,0.0
0.609375,0.8359375,0.0
0.6171875,0.8359375,0.0
0.625,0.8359375,0.0
0.6328125,0.8359375,0.0
0.640625,0.8359375,0.0
0.6484375,0.8359375,0.0
0.65625,0.8359375,0.0
0.6640625,0.8359375,0.0
0.671875,0.8359375,0.0
0.6796875,0.8359375,0.0
0.6875,0.8359375,0.0
0.6953125,0.8359375,0.0
0.703125,0.8359375,0.0
0.7109375,0.8359375,0.0
0.71875,0.8359375,0.0
0.7265625,0.8359375,0.0
0.734375,0.8359375,0.0
0.7421875,0.8359375,0.0
0.75,0.8359375,0.0
0.7578125,0.8359375,0.0
0.765625,0.8359375,0.0
0.7734375,0.8359375,0.0
0.78125,0.8359375,0.0
0.7890625,0.8359375,0.0
0.796875,0.8359375,0.0
0.8046875,0.8359375,0.0
0.8125,0.8359375,0.0
0.8203125,0.8359375,0.0
0.828125,0.8359375,0.0
0.8359375,0.8359375,0.0
0.84375,0.8359375,0.0
0.8515625,0.8359375,0.0
0.859375,0.8359375,0.0
0.8671875,0.8359375,0.0
0.875,0.8359375,0.0
0.8828125,0.8359375,0.0
0.890625,0.8359375,0.0
0.8984375,0.8359375,0.0
0.90625,0.8359375,0.0
0.9140625,0.8359375,0.0
0.921875,0.8359375,0.0
0.9296875,0.8359375,0.0
0.9375,0.8359375,0.0
0.9453125,0.8359375,0.0
0.953125,0.8359375,0.0
0.9609375,0.8359375,0.0
0.96875,0.8359375,0.0
0.9765625,0.8359375,0.0
0.984375,0.8359375,0.0
0.9921875,0.8359375,0.0

0.0,0.84375,0.0
0.0078125,0.84375,0.0
0.015625,0.84375,0.0
0.0234375,0.84375,0.0
0.03125,0.84375,0.0
0.0390625,0.84375,0.0
0.046875,0.84375,0.0
0.0546875,0.84375,0.0
0.0625,0.84375,0.0
0.0703125,0.84375,0.0
0.078125,0.84375,0.0
0.0859375,0.84375,0.0
0.09375,0.84375,0.0
0.1015625,0.84375,0.0
0.109375,0.84375,0.0
0.1171875,0.84375,0.0
0.125,0.84375,0.0
0.1328125,0.84375,0.0
0.140625,0.84375,0.0
0.1484375,0.84375,0.0
0.15625,0.84375,0.0
0.1640625,0.84375,0.0
0.171875,0.84375,0.0
0.1796875,0.84375,0.0
0.1875,0.84375,0.0
0.1953125,0.84375,0.0
0.203125,0.84375,0.0
0.2109375,0.84375,0.0
0.21875,0.84375,0.0
0.2265625,0.84375,0.0
0.234375,0.84375,0.0
0.2421875,0.84375,0.0
0.25,0.84375,0.0
0.2578125,0.84375,0.0
0.265625,0.84375,0.0
0.2734375,0.84375,0.0
0.28125,0.84375,0.0
0.2890625,0.84375,0.0
0.296875,0.84375,0.0
0.3046875,0.84375,0.0
0.3125,0.84375,0.0
0.3203125,0.84375,0.0
0.328125,0.84375,0.0
0.3359375,0.84375,0.0
0.34375,0.84375,0.0
0.3515625,0.84375,0.0
0.359375,0.84375,0.0
0.3671875,0.84375,0.0
0.375,0.84375,0.0
0.3828125,0.84375,0.0
0.390625,0.84375,0.0
0.3984375,0.84375,0.0
0.40625,0.84375,0.0
0.4140625,0.84375,0.0
0.421875,0.84375,0.0
0.4296875,0.84375,0.0
0.4375,0.84375,0.0
0.4453125,0.84375,0.0
0.453125,0.84375,0.0
0.4609375,0.84375,0.0
0.46875,0.84375,0.0
0.4765625,0.84375,0.0
0.484375,0.84375,0.0
0.4921875,0.84375,0.0
0.5,0.84375,0.0
0.5078125,0.84375,0.0
0.515625,0.84375,0.0
0.5234375,0.84375,0.0
0.53125,0.84375,0.0
0.5390625,0.84375,0.0
0.546875,0.84375,0.0
0.5546875,0.84375,0.0
0.5625,0.84375,0.0
0.5703125,0.84375,0.0
0.578125,0.84375,0.0
0.5859375,0.84375,0.0
0.59375,0.84375,0.0
0.6015625,0.84375,0.0
0.609375,0.84375,0.0
0.6171875,0.84375,0.0
0.625,0.84375,0.0
0.6328125,0.84375,0.0
0.640625,0.84375,0.0
0.6484375,0.84375,0.0
0.65625,0.84375,0.0
0.6640625,0.84375,0.0
0.671875,0.84375,0.0
0.6796875,0.84375,0.0
0.6875,0.84375,0.0
0.6953125,0.84375,0.0
0.703125,0.84375,0.0
0.7109375,0.84375,0.0
0.71875,0.84375,0.0
0.7265625,0.84375,0.0
0.734375,0.84375,0.0
0.7421875,0.84375,0.0
0.75,0.84375,0.0
0.7578125,0.84375,0.0
0.765625,0.84375,0.0
0.7734375,0.84375,0.0
0.78125,0.84375,0.0
0.7890625,0.84375,0.0
0.796875,0.84375,0.0
0.8046875,0.84375,0.0
0.8125,0.84375,0.0
0.8203125,0.84375,0.0
0.828125,0.84375,0.0
0.8359375,0.84375,0.0
0.84375,0.84375,0.0
0.8515625,0.84375,0.0
0.859375,0.84375,0.0
0.8671875,0.84375,0.0
0.875,0.84375,0.0
0.8828125,0.84375,0.0
0.890625,0.84375,0.0
0.8984375,0.84375,0.0
0.90625,0.84375,0.0
0.9140625,0.84375,0.0
0.921875,0.84375,0.0
0.9296875,0.84375,0.0
0.9375,0.84375,0.0
0.9453125,0.84375,0.0
0.953125,0.84375,0.0
0.9609375,0.84375,0.0
0.96875,0.84375,0.0
0.9765625,0.84375,0.0
0.984375,0.84375,0.0
0.9921875,0.84375,0.0

0.0,0.8515625,0.0
0.0078125,0.8515625,0.0
0.015625,0.8515625,0.0
0.0234375,0.8515625,0.0
0.03125,0.8515625,0.0
0.0390625,0.8515625,0.0
0.046875,0.8515625,0.0
0.0546875,0.8515625,0.0
0.0625,0.8515625,0.0
0.0703125,0.8515625,0.0
0.078125,0.8515625,0.0
0.0859375,0.8515625,0.0
0.09375,0.8515625,0.0
0.1015625,0.8515625,0.0
0.109375,0.8515625,0.0
0.1171875,0.8515625,0.0
0.125,0.8515625,0.0
0.1328125,0.8515625,0.0
0.140625,0.8515625,0.0
0.1484375,0.8515625,0.0
0.15625,0.8515625,0.0
0.1640625,0.8515625,0.0
0.171875,0.8515625,0.0
0.1796875,0.8515625,0.0
0.1875,0.8515625,0.0
0.1953125,0.8515625,0.0
0.203125,0.8515625,0.0
0.2109375,0.8515625,0.0
0.21875,0.8515625,0.0
0.2265625,0.8515625,0.0
0.234375,0.8515625,0.0
0.2421875,0.8515625,0.0
0.25,0.8515625,0.0
0.2578125,0.8515625,0.0
0.265625,0.8515625,0.0
0.2734375,0.8515625,0.0
0.28125,0.8515625,0.0
0.2890625,0.8515625,0.0
0.296875,0.8515625,0.0
0.3046875,0.8515625,0.0
0.3125,0.8515625,0.0
0.3203125,0.8515625,0.0
0.328125,0.8515625,0.0
0.3359375,0.8515625,0.0
0.34375,0.8515625,0.0
0.3515625,0.8515625,0.0
0.359375,0.8515625,0.0
0.3671875,0.8515625,0.0
0.375,0.8515625,0.0
0.3828125,0.8515625,0.0
0.390625,0.8515625,0.0
0.3984375,0.8515625,0.0
0.40625,0.8515625,0.0
0.4140625,0.8515625,0.0
0.421875,0.8515625,0.0
0.4296875,0.8515625,0.0
0.4375,0.8515625,0.0
0.4453125,0.8515625,0.0
0.453125,0.8515625,0.0
0.4609375,0.8515625,0.0
0.46875,0.8515625,0.0
0.4765625,0.8515625,0.0
0.484375,0.8515625,0.0
0.4921875,0.8515625,0.0
0.5,0.8515625,0.0
0.5078125,0.8515625,0.0
0.515625,0.8515625,0.0
0.5234375,0.8515625,0.0
0.53125,0.8515625,0.0
0.5390625,0.8515625,0.0
0.546875,0.8515625,0.0
0.5546875,0.8515625,0.0
0.5625,0.8515625,0.0
0.5703125,0.8515625,0.0
0.578125,0.8515625,0.0
0.5859375,0.8515625,0.0
0.59375,0.8515625,0.0
0.6015625,0.8515625,0.0
0.609375,0.8515625,0.0
0.6171875,0.8515625,0.0
0.625,0.8515625,0.0
0.6328125,0.8515625,0.0
0.640625,0.8515625,0.0
0.6484375,0.8515625,0.0
0.65625,0.8515625,0.0
0.6640625,0.8515625,0.0
0.671875,0.8515625,0.0
0.6796875,0.8515625,0.0
0.6875,0.8515625,0.0
0.6953125,0.8515625,0.0
0.703125,0.8515625,0.0
0.7109375,0.8515625,0.0
0.71875,0.8515625,0.0
0.7265625,0.8515625,0.0
0.734375,0.8515625,0.0
0.7421875,0.8515625,0.0
0.75,0.8515625,0.0
0.7578125,0.8515625,0.0
0.765625,0.8515625,0.0
0.7734375,0.8515625,0.0
0.78125,0.8515625,0.0
0.7890625,0.8515625,0.0
0.796875,0.8515625,0.0
0.8046875,0.8515625,0.0
0.8125,0.8515625,0.0
0.8203125,0.8515625,0.0
0.828125,0.8515625,0.0
0.8359375,0.8515625,0.0
0.84375,0.8515625,0.0
0.8515625,0.8515625,0.0
0.859375,0.8515625,0.0
0.8671875,0.8515625,0.0
0.875,0.8515625,0.0
0.8828125,0.8515625,0.0
0.890625,0.8515625,0.0
0.8984375,0.8515625,0.0
0.90625,0.8515625,0.0
0.9140625,0.8515625,0.0
0.921875,0.8515625,0.0
0.9296875,0.8515625,0.0
0.9375,0.8515625,0.0
0.9453125,0.8515625,0.0
0.953125,0.8515625,0.0
0.9609375,0.8515625,0.0
0.96875,0.8515625,0.0
0.9765625,0.8515625,0.0
0.984375,0.8515625,0.0
0.9921875,0.8515625,0.0

0.0,0.859375,0.0
0.0078125,0.859375,0.0
0.015625,0.859375,0.0
0.0234375,0.859375,0.0
0.03125,0.859375,0.0
0.0390625,0.859375,0.0
0.046875,0.859375,0.0
0.0546875,0.859375,0.0
0.0625,0.859375,0.0
0.0703125,0.859375,0.0
0.078125,0.859375,0.0
0.0859375,0.859375,0.0
0.09375,0.859375,0.0
0.1015625,0.859375,0.0
0.109375,0.859375,0.0
0.1171875,0.859375,0.0
0.125,0.859375,0.0
0.1328125,0.859375,0.0
0.140625,0.859375,0.0
0.1484375,0.859375,0.0
0.15625,0.859375,0.0
0.1640625,0.859375,0.0
0.171875,0.859375,0.0
0.1796875,0.859375,0.0
0.1875,0.859375,0.0
0.1953125,0.859375,0.0
0.203125,0.859375,0.0
0.2109375,0.859375,0.0
0.21875,0.859375,0.0
0.2265625,0.859375,0.0
0.234375,0.859375,0.0
0.2421875,0.859375,0.0
0.25,0.859375,0.0
0.2578125,0.859375,0.0
0.265625,0.859375,0.0
0.2734375,0.859375,0.0
0.28125,0.859375,0.0
0.2890625,0.859375,0.0
0.296875,0.859375,0.0
0.3046875,0.859375,0.0
0.3125,0.859375,0.0
0.3203125,0.859375,0.0
0.328125,0.859375,0.0
0.3359375,0.859375,0.0
0.34375,0.859375,0.0
0.3515625,0.859375,0.0
0.359375,0.859375,0.0
0.3671875,0.859375,0.0
0.375,0.859375,0.0
0.3828125,0.859375,0.0
0.390625,0.859375,0.0
0.3984375,0.859375,0.0
0.40625,0.859375,0.0
0.4140625,0.859375,0.0
0.421875,0.859375,0.0
0.4296875,0.859375,0.0
0.4375,0.859375,0.0
0.4453125,0.859375,0.0
0.453125,0.859375,0.0
0.4609375,0.859375,0.0
0.46875,0.859375,0.0
0.4765625,0.859375,0.0
0.484375,0.859375,0.0
0.4921875,0.859375,0.0
0.5,0.859375,0.0
0.5078125,0.859375,0.0
0.515625,0.859375,0.0
0.5234375,0.859375,0.0
0.53125,0.859375,0.0
0.5390625,0.859375,0.0
0.546875,0.859375,0.0
0.5546875,0.859375,0.0
0.5625,0.859375,0.0
0.5703125,0.859375,0.0
0.578125,0.859375,0.0
0.5859375,0.859375,0.0
0.59375,0.859375,0.0
0.6015625,0.859375,0.0
0.609375,0.859375,0.0
0.6171875,0.859375,0.0
0.625,0.859375,0.0
0.6328125,0.859375,0.0
0.640625,0.859375,0.0
0.6484375,0.859375,0.0
0.65625,0.859375,0.0
0.6640625,0.859375,0.0
0.671875,0.859375,0.0
0.6796875,0.859375,0.0
0.6875,0.859375,0.0
0.6953125,0.859375,0.0
0.703125,0.859375,0.0
0.7109375,0.859375,0.0
0.71875,0.859375,0.0
0.7265625,0.859375,0.0
0.734375,0.859375,0.0
0.7421875,0.859375,0.0
0.75,0.859375,0.0
0.7578125,0.859375,0.0
0.765625,0.859375,0.0
0.7734375,0.859375,0.0
0.78125,0.859375,0.0
0.7890625,0.859375,0.0
0.796875,0.859375,0.0
0.8046875,0.859375,0.0
0.8125,0.859375,0.0
0.8203125,0.859375,0.0
0.828125,0.859375,0.0
0.8359375,0.859375,0.0
0.84375,0.859375,0.0
0.8515625,0.859375,0.0
0.859375,0.859375,0.0
0.8671875,0.859375,0.0
0.875,0.859375,0.0
0.8828125,0.859375,0.0
0.890625,0.859375,0.0
0.8984375,0.859375,0.0
0.90625,0.859375,0.0
0.9140625,0.859375,0.0
0.921875,0.859375,0.0
0.9296875,0.859375,0.0
0.9375,0.859375,0.0
0.9453125,0.859375,0.0
0.953125,0.859375,0.0
0.9609375,0.859375,0.0
0.96875,0.859375,0.0
0.9765625,0.859375,0.0
0.984375,0.859375,0.0
0.9921875,0.859375,0.0

0.0,0.8671875,0.0
0.0078125,0.8671875,0.0
0.015625,0.8671875,0.0
0.0234375,0.8671875,0.0
0.03125,0.8671875,0.0
0.0390625,0.8671875,0.0
0.046875,0.8671875,0.0
0.0546875,0.8671875,0.0
0.0625,0.8671875,0.0
0.0703125,0.8671875,0.0
0.078125,0.8671875,0.0
0.0859375,0.8671875,0.0
0.09375,0.8671875,0.0
0.1015625,0.8671875,0.0
0.109375,0.8671875,0.0
0.1171875,0.8671875,0.0
0.125,0.8671875,0.0
0.1328125,0.8671875,0.0
0.140625,0.8671875,0.0
0.1484375,0.8671875,0.0
0.15625,0.8671875,0.0
0.1640625,0.8671875,0.0
0.171875,0.8671875,0.0
0.1796875,0.8671875,0.0
0.1875,0.8671875,0.0
0.1953125,0.8671875,0.0
0.203125,0.8671875,0.0
0.2109375,0.8671875,0.0
0.21875,0.8671875,0.0
0.2265625,0.8671875,0.0
0.234375,0.8671875,0.0
0.2421875,0.8671875,0.0
0.25,0.8671875,0.0
0.2578125,0.8671875,0.0
0.265625,0.8671875,0.0
0.2734375,0.8671875,0.0
0.28125,0.8671875,0.0
0.2890625,0.8671875,0.0
0.296875,0.8671875,0.0
0.3046875,0.8671875,0.0
0.3125,0.8671875,0.0
0.3203125,0.8671875,0.0
0.328125,0.8671875,0.0
0.3359375,0.8671875,0.0
0.34375,0.8671875,0.0
0.3515625,0.8671875,0.0
0.359375,0.8671875,0.0
0.3671875,0.8671875,0.0
0.375,0.8671875,0.0
0.3828125,0.8671875,0.0
0.390625,0.8671875,0.0
0.3984375,0.8671875,0.0
0.40625,0.8671875,0.0
0.4140625,0.8671875,0.0
0.421875,0.8671875,0.0
0.4296875,0.8671875,0.0
0.4375,0.8671875,0.0
0.4453125,0.8671875,0.0
0.453125,0.8671875,0.0
0.4609375,0.8671875,0.0
0.46875,0.8671875,0.0
0.4765625,0.8671875,0.0
0.484375,0.8671875,0.0
0.4921875,0.8671875,0.0
0.5,0.8671875,0.0
0.5078125,0.8671875,0.0
0.515625,0.8671875,0.0
0.5234375,0.8671875,0.0
0.53125,0.8671875,0.0
0.5390625,0.8671875,0.0
0.546875,0.8671875,0.0
0.5546875,0.8671875,0.0
0.5625,0.8671875,0.0
0.5703125,0.8671875,0.0
0.578125,0.8671875,0.0
0.5859375,0.8671875,0.0
0.59375,0.8671875,0.0
0.6015625,0.8671875,0.0
0.609375,0.8671875,0.0
0.6171875,0.8671875,0.0
0.625,0.8671875,0.0
0.6328125,0.8671875,0.0
0.640625,0.8671875,0.0
0.6484375,0.8671875,0.0
0.65625,0.8671875,0.0
0.6640625,0.8671875,0.0
0.671875,0.8671875,0.0
0.6796875,0.8671875,0.0
0.6875,0.8671875,0.0
0.6953125,0.8671875,0.0
0.703125,0.8671875,0.0
0.7109375,0.8671875,0.0
0.71875,0.8671875,0.0
0.7265625,0.8671875,0.0
0.734375,0.8671875,0.0
0.7421875,0.8671875,0.0
0.75,0.8671875,0.0
0.7578125,0.8671875,0.0
0.765625,0.8671875,0.0
0.7734375,0.8671875,0.0
0.78125,0.8671875,0.0
0.7890625,0.8671875,0.0
0.796875,0.8671875,0.0
0.8046875,0.8671875,0.0
0.8125,0.8671875,0.0
0.8203125,0.8671875,0.0
0.828125,0.8671875,0.0
0.8359375,0.8671875,0.0
0.84375,0.8671875,0.0
0.8515625,0.8671875,0.0
0.859375,0.8671875,0.0
0.8671875,0.8671875,0.0
0.875,0.8671875,0.0
0.8828125,0.8671875,0.0
0.890625,0.8671875,0.0
0.8984375,0.8671875,0.0
0.90625,0.8671875,0.0
0.9140625,0.8671875,0.0
0.921875,0.8671875,0.0
0.9296875,0.8671875,0.0
0.9375,0.8671875,0.0
0.9453125,0.8671875,0.0
0.953125,0.8671875,0.0
0.9609375,0.8671875,0.0
0.96875,0.8671875,0.0
0.9765625,0.8671875,0.0
0.984375,0.8671875,0.0
0.9921875,0.8671875,0.0

0.0,0.875,0.0
0.0078125,0.875,0.0
0.015625,0.875,0.0
0.0234375,0.875,0.0
0.03125,0.875,0.0
0.0390625,0.875,0.0
0.046875,0.875,0.0
0.0546875,0.875,0.0
0.0625,0.875,0.0
0.0703125,0.875,0.0
0.078125,0.875,0.0
0.0859375,0.875,0.0
0.09375,0.875,0.0
0.1015625,0.875,0.0
0.109375,0.875,0.0
0.1171875,0.875,0.0
0.125,0.875,0.0
0.1328125,0.875,0.0
0.140625,0.875,0.0
0.1484375,0.875,0.0
0.15625,0.875,0.0
0.1640625,0.875,0.0
0.171875,0.875,0.0
0.1796875,0.875,0.0
0.1875,0.875,0.0
0.1953125,0.875,0.0
0.203125,0.875,0.0
0.2109375,0.875,0.0
0.21875,0.875,0.0
0.2265625,0.875,0.0
0.234375,0.875,0.0
0.2421875,0.875,0.0
0.25,0.875,0.0
0.2578125,0.875,0.0
0.265625,0.875,0.0
0.2734375,0.875,0.0
0.28125,0.875,0.0
0.2890625,0.875,0.0
0.296875,0.875,0.0
0.3046875,0.875,0.0
0.3125,0.875,0.0
0.3203125,0.875,0.0
0.328125,0.875,0.0
0.3359375,0.875,0.0
0.34375,0.875,0.0
0.3515625,0.875,0.0
0.359375,0.875,0.0
0.3671875,0.875,0.0
0.375,0.875,0.0
0.3828125,0.875,0.0
0.390625,0.875,0.0
0.3984375,0.875,0.0
0.40625,0.875,0.0
0.4140625,0.875,0.0
0.421875,0.875,0.0
0.4296875,0.875,0.0
0.4375,0.875,0.0
0.4453125,0.875,0.0
0.453125,0.875,0.0
0.4609375,0.875,0.0
0.46875,0.875,0.0
0.4765625,0.875,0.0
0.484375,0.875,0.0
0.4921875,0.875,0.0
0.5,0.875,0.0
0.5078125,0.875,0.0
0.515625,0.875,0.0
0.5234375,0.875,0.0
0.53125,0.875,0.0
0.5390625,0.875,0.0
0.546875,0.875,0.0
0.5546875,0.875,0.0
0.5625,0.875,0.0
0.5703125,0.875,0.0
0.578125,0.875,0.0
0.5859375,0.875,0.0
0.59375,0.875,0.0
0.6015625,0.875,0.0
0.609375,0.875,0.0
0.6171875,0.875,0.0
0.625,0.875,0.0
0.6328125,0.875,0.0
0.640625,0.875,0.0
0.6484375,0.875,0.0
0.65625,0.875,0.0
0.6640625,0.875,0.0
0.671875,0.875,0.0
0.6796875,0.875,0.0
0.6875,0.875,0.0
0.6953125,0.875,0.0
0.703125,0.875,0.0
0.7109375,0.875,0.0
0.71875,0.875,0.0
0.7265625,0.875,0.0
0.734375,0.875,0.0
0.7421875,0.875,0.0
0.75,0.875,0.0
0.7578125,0.875,0.0
0.765625,0.875,0.0
0.7734375,0.875,0.0
0.78125,0.875,0.0
0.7890625,0.875,0.0
0.796875,0.875,0.0
0.8046875,0.875,0.0
0.8125,0.875,0.0
0.8203125,0.875,0.0
0.828125,0.875,0.0
0.8359375,0.875,0.0
0.84375,0.875,0.0
0.8515625,0.875,0.0
0.859375,0.875,0.0
0.8671875,0.875,0.0
0.875,0.875,0.0
0.8828125,0.875,0.0
0.890625,0.875,0.0
0.8984375,0.875,0.0
0.90625,0.875,0.0
0.9140625,0.875,0.0
0.921875,0.875,0.0
0.9296875,0.875,0.0
0.9375,0.875,0.0
0.9453125,0.875,0.0
0.953125,0.875,0.0
0.9609375,0.875,0.0
0.96875,0.875,0.0
0.9765625,0.875,0.0
0.984375,0.875,0.0
0.9921875,0.875,0.0

0.0,0.8828125,0.0
0.0078125,0.8828125,0.0
0.015625,0.8828125,0.0
0.0234375,0.8828125,0.0
0.03125,0.8828125,0.0
0.0390625,0.8828125,0.0
0.046875,0.8828125,0.0
0.0546875,0.8828125,0.0
0.0625,0.8828125,0.0
0.0703125,0.8828125,0.0
0.078125,0.8828125,0.0
0.0859375,0.8828125,0.0
0.09375,0.8828125,0.0
0.1015625,0.8828125,0.0
0.109375,0.8828125,0.0
0.1171875,0.8828125,0.0
0.125,0.8828125,0.0
0.1328125,0.8828125,0.0
0.140625,0.8828125,0.0
0.1484375,0.8828125,0.0
0.15625,0.8828125,0.0
0.1640625,0.8828125,0.0
0.171875,0.8828125,0.0
0.1796875,0.8828125,0.0
0.1875,0.8828125,0.0
0.1953125,0.8828125,0.0
0.203125,0.8828125,0.0
0.2109375,0.8828125,0.0
0.21875,0.8828125,0.0
0.2265625,0.8828125,0.0
0.234375,0.8828125,0.0
0.2421875,0.8828125,0.0
0.25,0.8828125,0.0
0.2578125,0.8828125,0.0
0.265625,0.8828125,0.0
0.2734375,0.8828125,0.0
0.28125,0.8828125,0.0
0.2890625,0.8828125,0.0
0.296875,0.8828125,0.0
0.3046875,0.8828125,0.0
0.3125,0.8828125,0.0
0.3203125,0.8828125,0.0
0.328125,0.8828125,0.0
0.3359375,0.8828125,0.0
0.34375,0.8828125,0.0
0.3515625,0.8828125,0.0
0.359375,0.8828125,0.0
0.3671875,0.8828125,0.0
0.375,0.8828125,0.0
0.3828125,0.8828125,0.0
0.390625,0.8828125,0.0
0.3984375,0.8828125,0.0
0.40625,0.8828125,0.0
0.4140625,0.8828125,0.0
0.421875,0.8828125,0.0
0.4296875,0.8828125,0.0
0.4375,0.8828125,0.0
0.4453125,0.8828125,0.0
0.453125,0.8828125,0.0
0.4609375,0.8828125,0.0
0.46875,0.8828125,0.0
0.4765625,0.8828125,0.0
0.484375,0.8828125,0.0
0.4921875,0.8828125,0.0
0.5,0.8828125,0.0
0.5078125,0.8828125,0.0
0.515625,0.8828125,0.0
0.5234375,0.8828125,0.0
0.53125,0.8828125,0.0
0.5390625,0.8828125,0.0
0.546875,0.8828125,0.0
0.5546875,0.8828125,0.0
0.5625,0.8828125,0.0
0.5703125,0.8828125,0.0
0.578125,0.8828125,0.0
0.5859375,0.8828125,0.0
0.59375,0.8828125,0.0
0.6015625,0.8828125,0.0
0.609375,0.8828125,0.0
0.6171875,0.8828125,0.0
0.625,0.8828125,0.0
0.6328125,0.8828125,0.0
0.640625,0.8828125,0.0
0.6484375,0.8828125,0.0
0.65625,0.8828125,0.0
0.6640625,0.8828125,0.0
0.671875,0.8828125,0.0
0.6796875,0.8828125,0.0
0.6875,0.8828125,0.0
0.6953125,0.8828125,0.0
0.703125,0.8828125,0.0
0.7109375,0.8828125,0.0
0.71875,0.8828125,0.0
0.7265625,0.8828125,0.0
0.734375,0.8828125,0.0
0.7421875,0.8828125,0.0
0.75,0.8828125,0.0
0.7578125,0.8828125,0.0
0.765625,0.8828125,0.0
0.7734375,0.8828125,0.0
0.78125,0.8828125,0.0
0.7890625,0.8828125,0.0
0.796875,0.8828125,0.0
0.8046875,0.8828125,0.0
0.8125,0.8828125,0.0
0.8203125,0.8828125,0.0
0.828125,0.8828125,0.0
0.8359375,0.8828125,0.0
0.84375,0.8828125,0.0
0.8515625,0.8828125,0.0
0.859375,0.8828125,0.0
0.8671875,0.8828125,0.0
0.875,0.8828125,0.0
0.8828125,0.8828125,0.0
0.890625,0.8828125,0.0
0.8984375,0.8828125,0.0
0.90625,0.8828125,0.0
0.9140625,0.8828125,0.0
0.921875,0.8828125,0.0
0.9296875,0.8828125,0.0
0.9375,0.8828125,0.0
0.9453125,0.8828125,0.0
0.953125,0.8828125,0.0
0.9609375,0.8828125,0.0
0.96875,0.8828125,0.0
0.9765625,0.8828125,0.0
0.984375,0.8828125,0.0
0.9921875,0.8828125,0.0

0.0,0.890625,0.0
0.0078125,0.890625,0.0
0.015625,0.890625,0.0
0.0234375,0.890625,0.0
0.03125,0.890625,0.0
0.0390625,0.890625,0.0
0.046875,0.890625,0.0
0.0546875,0.890625,0.0
0.0625,0.890625,0.0
0.0703125,0.890625,0.0
0.078125,0.890625,0.0
0.0859375,0.890625,0.0
0.09375,0.890625,0.0
0.1015625,0.890625,0.0
0.109375,0.890625,0.0
0.1171875,0.890625,0.0
0.125,0.890625,0.0
0.1328125,0.890625,0.0
0.140625,0.890625,0.0
0.1484375,0.890625,0.0
0.15625,0.890625,0.0
0.1640625,0.890625,0.0
0.171875,0.890625,0.0
0.1796875,0.890625,0.0
0.1875,0.890625,0.0
0.1953125,0.890625,0.0
0.203125,0.890625,0.0
0.2109375,0.890625,0.0
0.21875,0.890625,0.0
0.2265625,0.890625,0.0
0.234375,0.890625,0.0
0.2421875,0.890625,0.0
0.25,0.890625,0.0
0.2578125,0.890625,0.0
0.265625,0.890625,0.0
0.2734375,0.890625,0.0
0.28125,0.890625,0.0
0.2890625,0.890625,0.0
0.296875,0.890625,0.0
0.3046875,0.890625,0.0
0.3125,0.890625,0.0
0.3203125,0.890625,0.0
0.328125,0.890625,0.0
0.3359375,0.890625,0.0
0.34375,0.890625,0.0
0.3515625,0.890625,0.0
0.359375,0.890625,0.0
0.3671875,0.890625,0.0
0.375,0.890625,0.0
0.3828125,0.890625,0.0
0.390625,0.890625,0.0
0.3984375,0.890625,0.0
0.40625,0.890625,0.0
0.4140625,0.890625,0.0
0.421875,0.890625,0.0
0.4296875,0.890625,0.0
0.4375,0.890625,0.0
0.4453125,0.890625,0.0
0.453125,0.890625,0.0
0.4609375,0.890625,0.0
0.46875,0.890625,0.0
0.4765625,0.890625,0.0
0.484375,0.890625,0.0
0.4921875,0.890625,0.0
0.5,0.890625,0.0
0.5078125,0.890625,0.0
0.515625,0.890625,0.0
0.5234375,0.890625,0.0
0.53125,0.890625,0.0
0.5390625,0.890625,0.0
0.546875,0.890625,0.0
0.5546875,0.890625,0.0
0.5625,0.890625,0.0
0.5703125,0.890625,0.0
0.578125,0.890625,0.0
0.5859375,0.890625,0.0
0.59375,0.890625,0.0
0.6015625,0.890625,0.0
0.609375,0.890625,0.0
0.6171875,0.890625,0.0
0.625,0.890625,0.0
0.6328125,0.890625,0.0
0.640625,0.890625,0.0
0.6484375,0.890625,0.0
0.65625,0.890625,0.0
0.6640625,0.890625,0.0
0.671875,0.890625,0.0
0.6796875,0.890625,0.0
0.6875,0.890625,0.0
0.6953125,0.890625,0.0
0.703125,0.890625,0.0
0.7109375,0.890625,0.0
0.71875,0.890625,0.0
0.7265625,0.890625,0.0
0.734375,0.890625,0.0
0.7421875,0.890625,0.0
0.75,0.890625,0.0
0.7578125,0.890625,0.0
0.765625,0.890625,0.0
0.7734375,0.890625,0.0
0.78125,0.890625,0.0
0.7890625,0.890625,0.0
0.796875,0.890625,0.0
0.8046875,0.890625,0.0
0.8125,0.890625,0.0
0.8203125,0.890625,0.0
0.828125,0.890625,0.0
0.8359375,0.890625,0.0
0.84375,0.890625,0.0
0.8515625,0.890625,0.0
0.859375,0.890625,0.0
0.8671875,0.890625,0.0
0.875,0.890625,0.0
0.8828125,0.890625,0.0
0.890625,0.890625,0.0
0.8984375,0.890625,0.0
0.90625,0.890625,0.0
0.9140625,0.890625,0.0
0.921875,0.890625,0.0
0.9296875,0.890625,0.0
0.9375,0.890625,0.0
0.9453125,0.890625,0.0
0.953125,0.890625,0.0
0.9609375,0.890625,0.0
0.96875,0.890625,0.0
0.9765625,0.890625,0.0
0.984375,0.890625,0.0
0.9921875,0.890625,0.0

0.0,0.8984375,0.0
0.0078125,0.8984375,0.0
0.015625,0.8984375,0.0
0.0234375,0.8984375,0.0
0.03125,0.8984375,0.0
0.0390625,0.8984375,0.0
0.046875,0.8984375,0.0
0.0546875,0.8984375,0.0
0.0625,0.8984375,0.0
0.0703125,0.8984375,0.0
0.078125,0.8984375,0.0
0.0859375,0.8984375,0.0
0.09375,0.8984375,0.0
0.1015625,0.8984375,0.0
0.109375,0.8984375,0.0
0.1171875,0.8984375,0.0
0.125,0.8984375,0.0
0.1328125,0.8984375,0.0
0.140625,0.8984375,0.0
0.1484375,0.8984375,0.0
0.15625,0.8984375,0.0
0.1640625,0.8984375,0.0
0.171875,0.8984375,0.0
0.1796875,0.8984375,0.0
0.1875,0.8984375,0.0
0.1953125,0.8984375,0.0
0.203125,0.8984375,0.0
0.2109375,0.8984375,0.0
0.21875,0.8984375,0.0
0.2265625,0.8984375,0.0
0.234375,0.8984375,0.0
0.2421875,0.8984375,0.0
0.25,0.8984375,0.0
0.2578125,0.8984375,0.0
0.265625,0.8984375,0.0
0.2734375,0.8984375,0.0
0.28125,0.8984375,0.0
0.2890625,0.8984375,0.0
0.296875,0.8984375,0.0
0.3046875,0.8984375,0.0
0.3125,0.8984375,0.0
0.3203125,0.8984375,0.0
0.328125,0.8984375,0.0
0.3359375,0.8984375,0.0
0.34375,0.8984375,0.0
0.3515625,0.8984375,0.0
0.359375,0.8984375,0.0
0.3671875,0.8984375,0.0
0.375,0.8984375,0.0
0.3828125,0.8984375,0.0
0.390625,0.8984375,0.0
0.3984375,0.8984375,0.0
0.40625,0.8984375,0.0
0.4140625,0.8984375,0.0
0.421875,0.8984375,0.0
0.4296875,0.8984375,0.0
0.4375,0.8984375,0.0
0.4453125,0.8984375,0.0
0.453125,0.8984375,0.0
0.4609375,0.8984375,0.0
0.46875,0.8984375,0.0
0.4765625,0.8984375,0.0
0.484375,0.8984375,0.0
0.4921875,0.8984375,0.0
0.5,0.8984375,0.0
0.5078125,0.8984375,0.0
0.515625,0.8984375,0.0
0.5234375,0.8984375,0.0
0.53125,0.8984375,0.0
0.5390625,0.8984375,0.0
0.546875,0.8984375,0.0
0.5546875,0.8984375,0.0
0.5625,0.8984375,0.0
0.5703125,0.8984375,0.0
0.578125,0.8984375,0.0
0.5859375,0.8984375,0.0
0.59375,0.8984375,0.0
0.6015625,0.8984375,0.0
0.609375,0.8984375,0.0
0.6171875,0.8984375,0.0
0.625,0.8984375,0.0
0.6328125,0.8984375,0.0
0.640625,0.8984375,0.0
0.6484375,0.8984375,0.0
0.65625,0.8984375,0.0
0.6640625,0.8984375,0.0
0.671875,0.8984375,0.0
0.6796875,0.8984375,0.0
0.6875,0.8984375,0.0
0.6953125,0.8984375,0.0
0.703125,0.8984375,0.0
0.7109375,0.8984375,0.0
0.71875,0.8984375,0.0
0.7265625,0.8984375,0.0
0.734375,0.8984375,0.0
0.7421875,0.8984375,0.0
0.75,0.8984375,0.0
0.7578125,0.8984375,0.0
0.765625,0.8984375,0.0
0.7734375,0.8984375,0.0
0.78125,0.8984375,0.0
0.7890625,0.8984375,0.0
0.796875,0.8984375,0.0
0.8046875,0.8984375,0.0
0.8125,0.8984375,0.0
0.8203125,0.8984375,0.0
0.828125,0.8984375,0.0
0.8359375,0.8984375,0.0
0.84375,0.8984375,0.0
0.8515625,0.8984375,0.0
0.859375,0.8984375,0.0
0.8671875,0.8984375,0.0
0.875,0.8984375,0.0
0.8828125,0.8984375,0.0
0.890625,0.8984375,0.0
0.8984375,0.8984375,0.0
0.90625,0.8984375,0.0
0.9140625,0.8984375,0.0
0.921875,0.8984375,0.0
0.9296875,0.8984375,0.0
0.9375,0.8984375,0.0
0.9453125,0.8984375,0.0
0.953125,0.8984375,0.0
0.9609375,0.8984375,0.0
0.96875,0.8984375,0.0
0.9765625,0.8984375,0.0
0.984375,0.8984375,0.0
0.9921875,0.8984375,0.0

0.0,0.90625,0.0
0.0078125,0.90625,0.0
0.015625,0.90625,0.0
0.0234375,0.90625,0.0
0.03125,0.90625,0.0
0.0390625,0.90625,0.0
0.046875,0.90625,0.0
0.0546875,0.90625,0.0
0.0625,0.90625,0.0
0.0703125,0.90625,0.0
0.078125,0.90625,0.0
0.0859375,0.90625,0.0
0.09375,0.90625,0.0
0.1015625,0.90625,0.0
0.109375,0.90625,0.0
0.1171875,0.90625,0.0
0.125,0.90625,0.0
0.1328125,0.90625,0.0
0.140625,0.90625,0.0
0.1484375,0.90625,0.0
0.15625,0.90625,0.0
0.1640625,0.90625,0.0
0.171875,0.90625,0.0
0.1796875,0.90625,0.0
0.1875,0.90625,0.0
0.1953125,0.90625,0.0
0.203125,0.90625,0.0
0.2109375,0.90625,0.0
0.21875,0.90625,0.0
0.2265625,0.90625,0.0
0.234375,0.90625,0.0
0.2421875,0.90625,0.0
0.25,0.90625,0.0
0.2578125,0.90625,0.0
0.265625,0.90625,0.0
0.2734375,0.90625,0.0
0.28125,0.90625,0.0
0.2890625,0.90625,0.0
0.296875,0.90625,0.0
0.3046875,0.90625,0.0
0.3125,0.90625,0.0
0.3203125,0.90625,0.0
0.328125,0.90625,0.0
0.3359375,0.90625,0.0
0.34375,0.90625,0.0
0.3515625,0.90625,0.0
0.359375,0.90625,0.0
0.3671875,0.90625,0.0
0.375,0.90625,0.0
0.3828125,0.90625,0.0
0.390625,0.90625,0.0
0.3984375,0.90625,0.0
0.40625,0.90625,0.0
0.4140625,0.90625,0.0
0.421875,0.90625,0.0
0.4296875,0.90625,0.0
0.4375,0.90625,0.0
0.4453125,0.90625,0.0
0.453125,0.90625,0.0
0.4609375,0.90625,0.0
0.46875,0.90625,0.0
0.4765625,0.90625,0.0
0.484375,0.90625,0.0
0.4921875,0.90625,0.0
0.5,0.90625,0.0
0.5078125,0.90625,0.0
0.515625,0.90625,0.0
0.5234375,0.90625,0.0
0.53125,0.90625,0.0
0.5390625,0.90625,0.0
0.546875,0.90625,0.0
0.5546875,0.90625,0.0
0.5625,0.90625,0.0
0.5703125,0.90625,0.0
0.578125,0.90625,0.0
0.5859375,0.90625,0.0
0.59375,0.90625,0.0
0.6015625,0.90625,0.0
0.609375,0.90625,0.0
0.6171875,0.90625,0.0
0.625,0.90625,0.0
0.6328125,0.90625,0.0
0.640625,0.90625,0.0
0.6484375,0.90625,0.0
0.65625,0.90625,0.0
0.6640625,0.90625,0.0
0.671875,0.90625,0.0
0.6796875,0.90625,0.0
0.6875,0.90625,0.0
0.6953125,0.90625,0.0
0.703125,0.90625,0.0
0.7109375,0.90625,0.0
0.71875,0.90625,0.0
0.7265625,0.90625,0.0
0.734375,0.90625,0.0
0.7421875,0.90625,0.0
0.75,0.90625,0.0
0.7578125,0.90625,0.0
0.765625,0.90625,0.0
0.7734375,0.90625,0.0
0.78125,0.90625,0.0
0.7890625,0.90625,0.0
0.796875,0.90625,0.0
0.8046875,0.90625,0.0
0.8125,0.90625,0.0
0.8203125,0.90625,0.0
0.828125,0.90625,0.0
0.8359375,0.90625,0.0
0.84375,0.90625,0.0
0.8515625,0.90625,0.0
0.859375,0.90625,0.0
0.8671875,0.90625,0.0
0.875,0.90625,0.0
0.8828125,0.90625,0.0
0.890625,0.90625,0.0
0.8984375,0.90625,0.0
0.90625,0.90625,0.0
0.9140625,0.90625,0.0
0.921875,0.90625,0.0
0.9296875,0.90625,0.0
0.9375,0.90625,0.0
0.9453125,0.90625,0.0
0.953125,0.90625,0.0
0.9609375,0.90625,0.0
0.96875,0.90625,0.0
0.9765625,0.90625,0.0
0.984375,0.90625,0.0
0.9921875,0.90625,0.0

0.0,0.9140625,0.0
0.0078125,0.9140625,0.0
0.015625,0.9140625,0.0
0.0234375,0.9140625,0.0
0.03125,0.9140625,0.0
0.0390625,0.9140625,0.0
0.046875,0.9140625,0.0
0.0546875,0.9140625,0.0
0.0625,0.9140625,0.0
0.0703125,0.9140625,0.0
0.078125,0.9140625,0.0
0.0859375,0.9140625,0.0
0.09375,0.9140625,0.0
0.1015625,0.9140625,0.0
0.109375,0.9140625,0.0
0.1171875,0.9140625,0.0
0.125,0.9140625,0.0
0.1328125,0.9140625,0.0
0.140625,0.9140625,0.0
0.1484375,0.9140625,0.0
0.15625,0.9140625,0.0
0.1640625,0.9140625,0.0
0.171875,0.9140625,0.0
0.1796875,0.9140625,0.0
0.1875,0.9140625,0.0
0.1953125,0.9140625,0.0
0.203125,0.9140625,0.0
0.2109375,0.9140625,0.0
0.21875,0.9140625,0.0
0.2265625,0.9140625,0.0
0.234375,0.9140625,0.0
0.2421875,0.9140625,0.0
0.25,0.9140625,0.0
0.2578125,0.9140625,0.0
0.265625,0.9140625,0.0
0.2734375,0.9140625,0.0
0.28125,0.9140625,0.0
0.2890625,0.9140625,0.0
0.296875,0.9140625,0.0
0.3046875,0.9140625,0.0
0.3125,0.9140625,0.0
0.3203125,0.9140625,0.0
0.328125,0.9140625,0.0
0.3359375,0.9140625,0.0
0.34375,0.9140625,0.0
0.3515625,0.9140625,0.0
0.359375,0.9140625,0.0
0.3671875,0.9140625,0.0
0.375,0.9140625,0.0
0.3828125,0.9140625,0.0
0.390625,0.9140625,0.0
0.3984375,0.9140625,0.0
0.40625,0.9140625,0.0
0.4140625,0.9140625,0.0
0.421875,0.9140625,0.0
0.4296875,0.9140625,0.0
0.4375,0.9140625,0.0
0.4453125,0.9140625,0.0
0.453125,0.9140625,0.0
0.4609375,0.9140625,0.0
0.46875,0.9140625,0.0
0.4765625,0.9140625,0.0
0.484375,0.9140625,0.0
0.4921875,0.9140625,0.0
0.5,0.9140625,0.0
0.5078125,0.9140625,0.0
0.515625,0.9140625,0.0
0.5234375,0.9140625,0.0
0.53125,0.9140625,0.0
0.5390625,0.9140625,0.0
0.546875,0.9140625,0.0
0.5546875,0.9140625,0.0
0.5625,0.9140625,0.0
0.5703125,0.9140625,0.0
0.578125,0.9140625,0.0
0.5859375,0.9140625,0.0
0.59375,0.9140625,0.0
0.6015625,0.9140625,0.0
0.609375,0.9140625,0.0
0.6171875,0.9140625,0.0
0.625,0.9140625,0.0
0.6328125,0.9140625,0.0
0.640625,0.9140625,0.0
0.6484375,0.9140625,0.0
0.65625,0.9140625,0.0
0.6640625,0.9140625,0.0
0.671875,0.9140625,0.0
0.6796875,0.9140625,0.0
0.6875,0.9140625,0.0
0.6953125,0.9140625,0.0
0.703125,0.9140625,0.0
0.7109375,0.9140625,0.0
0.71875,0.9140625,0.0
0.7265625,0.9140625,0.0
0.734375,0.9140625,0.0
0.7421875,0.9140625,0.0
0.75,0.9140625,0.0
0.7578125,0.9140625,0.0
0.765625,0.9140625,0.0
0.7734375,0.9140625,0.0
0.78125,0.9140625,0.0
0.7890625,0.9140625,0.0
0.796875,0.9140625,0.0
0.8046875,0.9140625,0.0
0.8125,0.9140625,0.0
0.8203125,0.9140625,0.0
0.828125,0.9140625,0.0
0.8359375,0.9140625,0.0
0.84375,0.9140625,0.0
0.8515625,0.9140625,0.0
0.859375,0.9140625,0.0
0.8671875,0.9140625,0.0
0.875,0.9140625,0.0
0.8828125,0.9140625,0.0
0.890625,0.9140625,0.0
0.8984375,0.9140625,0.0
0.90625,0.9140625,0.0
0.9140625,0.9140625,0.0
0.921875,0.9140625,0.0
0.9296875,0.9140625,0.0
0.9375,0.9140625,0.0
0.9453125,0.9140625,0.0
0.953125,0.9140625,0.0
0.9609375,0.9140625,0.0
0.96875,0.9140625,0.0
0.9765625,0.9140625,0.0
0.984375,0.9140625,0.0
0.9921875,0.9140625,0.0

0.0,0.921875,0.0
0.0078125,0.921875,0.0
0.015625,0.921875,0.0
0.0234375,0.921875,0.0
0.03125,0.921875,0.0
0.0390625,0.921875,0.0
0.046875,0.921875,0.0
0.0546875,0.921875,0.0
0.0625,0.921875,0.0
0.0703125,0.921875,0.0
0.078125,0.921875,0.0
0.0859375,0.921875,0.0
0.09375,0.921875,0.0
0.1015625,0.921875,0.0
0.109375,0.921875,0.0
0.1171875,0.921875,0.0
0.125,0.921875,0.0
0.1328125,0.921875,0.0
0.140625,0.921875,0.0
0.1484375,0.921875,0.0
0.15625,0.921875,0.0
0.1640625,0.921875,0.0
0.171875,0.921875,0.0
0.1796875,0.921875,0.0
0.1875,0.921875,0.0
0.1953125,0.921875,0.0
0.203125,0.921875,0.0
0.2109375,0.921875,0.0
0.21875,0.921875,0.0
0.2265625,0.921875,0.0
0.234375,0.921875,0.0
0.2421875,0.921875,0.0
0.25,0.921875,0.0
0.2578125,0.921875,0.0
0.265625,0.921875,0.0
0.2734375,0.921875,0.0
0.28125,0.921875,0.0
0.2890625,0.921875,0.0
0.296875,0.921875,0.0
0.3046875,0.921875,0.0
0.3125,0.921875,0.0
0.3203125,0.921875,0.0
0.328125,0.921875,0.0
0.3359375,0.921875,0.0
0.34375,0.921875,0.0
0.3515625,0.921875,0.0
0.359375,0.921875,0.0
0.3671875,0.921875,0.0
0.375,0.921875,0.0
0.3828125,0.921875,0.0
0.390625,0.921875,0.0
0.3984375,0.921875,0.0
0.40625,0.921875,0.0
0.4140625,0.921875,0.0
0.421875,0.921875,0.0
0.4296875,0.921875,0.0
0.4375,0.921875,0.0
0.4453125,0.921875,0.0
0.453125,0.921875,0.0
0.4609375,0.921875,0.0
0.46875,0.921875,0.0
0.4765625,0.921875,0.0
0.484375,0.921875,0.0
0.4921875,0.921875,0.0
0.5,0.921875,0.0
0.5078125,0.921875,0.0
0.515625,0.921875,0.0
0.5234375,0.921875,0.0
0.53125,0.921875,0.0
0.5390625,0.921875,0.0
0.546875,0.921875,0.0
0.5546875,0.921875,0.0
0.5625,0.921875,0.0
0.5703125,0.921875,0.0
0.578125,0.921875,0.0
0.5859375,0.921875,0.0
0.59375,0.921875,0.0
0.6015625,0.921875,0.0
0.609375,0.921875,0.0
0.6171875,0.921875,0.0
0.625,0.921875,0.0
0.6328125,0.921875,0.0
0.640625,0.921875,0.0
0.6484375,0.921875,0.0
0.65625,0.921875,0.0
0.6640625,0.921875,0.0
0.671875,0.921875,0.0
0.6796875,0.921875,0.0
0.6875,0.921875,0.0
0.6953125,0.921875,0.0
0.703125,0.921875,0.0
0.7109375,0.921875,0.0
0.71875,0.921875,0.0
0.7265625,0.921875,0.0
0.734375,0.921875,0.0
0.7421875,0.921875,0.0
0.75,0.921875,0.0
0.7578125,0.921875,0.0
0.765625,0.921875,0.0
0.7734375,0.921875,0.0
0.78125,0.921875,0.0
0.7890625,0.921875,0.0
0.796875,0.921875,0.0
0.8046875,0.921875,0.0
0.8125,0.921875,0.0
0.8203125,0.921875,0.0
0.828125,0.921875,0.0
0.8359375,0.921875,0.0
0.84375,0.921875,0.0
0.8515625,0.921875,0.0
0.859375,0.921875,0.0
0.8671875,0.921875,0.0
0.875,0.921875,0.0
0.8828125,0.921875,0.0
0.890625,0.921875,0.0
0.8984375,0.921875,0.0
0.90625,0.921875,0.0
0.9140625,0.921875,0.0
0.921875,0.921875,0.0
0.9296875,0.921875,0.0
0.9375,0.921875,0.0
0.9453125,0.921875,0.0
0.953125,0.921875,0.0
0.9609375,0.921875,0.0
0.96875,0.921875,0.0
0.9765625,0.921875,0.0
0.984375,0.921875,0.0
0.9921875,0.921875,0.0

0.0,0.9296875,0.0
0.0078125,0.9296875,0.0
0.015625,0.9296875,0.0
0.0234375,0.9296875,0.0
0.03125,0.9296875,0.0
0.0390625,0.9296875,0.0
0.046875,0.9296875,0.0
0.0546875,0.9296875,0.0
0.0625,0.9296875,0.0
0.0703125,0.9296875,0.0
0.078125,0.9296875,0.0
0.0859375,0.9296875,0.0
0.09375,0.9296875,0.0
0.1015625,0.9296875,0.0
0.109375,0.9296875,0.0
0.1171875,0.9296875,0.0
0.125,0.9296875,0.0
0.1328125,0.9296875,0.0
0.140625,0.9296875,0.0
0.1484375,0.9296875,0.0
0.15625,0.9296875,0.0
0.1640625,0.9296875,0.0
0.171875,0.9296875,0.0
0.1796875,0.9296875,0.0
0.1875,0.9296875,0.0
0.1953125,0.9296875,0.0
0.203125,0.9296875,0.0
0.2109375,0.9296875,0.0
0.21875,0.9296875,0.0
0.2265625,0.9296875,0.0
0.234375,0.9296875,0.0
0.2421875,0.9296875,0.0
0.25,0.9296875,0.0
0.2578125,0.9296875,0.0
0.265625,0.9296875,0.0
0.2734375,0.9296875,0.0
0.28125,0.9296875,0.0
0.2890625,0.9296875,0.0
0.296875,0.9296875,0.0
0.3046875,0.9296875,0.0
0.3125,0.9296875,0.0
0.3203125,0.9296875,0.0
0.328125,0.9296875,0.0
0.3359375,0.9296875,0.0
0.34375,0.9296875,0.0
0.3515625,0.9296875,0.0
0.359375,0.9296875,0.0
0.3671875,0.9296875,0.0
0.375,0.9296875,0.0
0.3828125,0.9296875,0.0
0.390625,0.9296875,0.0
0.3984375,0.9296875,0.0
0.40625,0.9296875,0.0
0.4140625,0.9296875,0.0
0.421875,0.9296875,0.0
0.4296875,0.9296875,0.0
0.4375,0.9296875,0.0
0.4453125,0.9296875,0.0
0.453125,0.9296875,0.0
0.4609375,0.9296875,0.0
0.46875,0.9296875,0.0
0.4765625,0.9296875,0.0
0.484375,0.9296875,0.0
0.4921875,0.9296875,0.0
0.5,0.9296875,0.0
0.5078125,0.9296875,0.0
0.515625,0.9296875,0.0
0.5234375,0.9296875,0.0
0.53125,0.9296875,0.0
0.5390625,0.9296875,0.0
0.546875,0.9296875,0.0
0.5546875,0.9296875,0.0
0.5625,0.9296875,0.0
0.5703125,0.9296875,0.0
0.578125,0.9296875,0.0
0.5859375,0.9296875,0.0
0.59375,0.9296875,0.0
0.6015625,0.9296875,0.0
0.609375,0.9296875,0.0
0.6171875,0.9296875,0.0
0.625,0.9296875,0.0
0.6328125,0.9296875,0.0
0.640625,0.9296875,0.0
0.6484375,0.9296875,0.0
0.65625,0.9296875,0.0
0.6640625,0.9296875,0.0
0.671875,0.9296875,0.0
0.6796875,0.9296875,0.0
0.6875,0.9296875,0.0
0.6953125,0.9296875,0.0
0.703125,0.9296875,0.0
0.7109375,0.9296875,0.0
0.71875,0.9296875,0.0
0.7265625,0.9296875,0.0
0.734375,0.9296875,0.0
0.7421875,0.9296875,0.0
0.75,0.9296875,0.0
0.7578125,0.9296875,0.0
0.765625,0.9296875,0.0
0.7734375,0.9296875,0.0
0.78125,0.9296875,0.0
0.7890625,0.9296875,0.0
0.796875,0.9296875,0.0
0.8046875,0.9296875,0.0
0.8125,0.9296875,0.0
0.8203125,0.9296875,0.0
0.828125,0.9296875,0.0
0.8359375,0.9296875,0.0
0.84375,0.9296875,0.0
0.8515625,0.9296875,0.0
0.859375,0.9296875,0.0
0.8671875,0.9296875,0.0
0.875,0.9296875,0.0
0.8828125,0.9296875,0.0
0.890625,0.9296875,0.0
0.8984375,0.9296875,0.0
0.90625,0.9296875,0.0
0.9140625,0.9296875,0.0
0.921875,0.9296875,0.0
0.9296875,0.9296875,0.0
0.9375,0.9296875,0.0
0.9453125,0.9296875,0.0
0.953125,0.9296875,0.0
0.9609375,0.9296875,0.0
0.96875,0.9296875,0.0
0.9765625,0.9296875,0.0
0.984375,0.9296875,0.0
0.9921875,0.9296875,0.0

0.0,0.9375,0.0
0.0078125,0.9375,0.0
0.015625,0.9375,0.0
0.0234375,0.9375,0.0
0.03125,0.9375,0.0
0.0390625,0.9375,0.0
0.046875,0.9375,0.0
0.0546875,0.9375,0.0
0.0625,0.9375,0.0
0.0703125,0.9375,0.0
0.078125,0.9375,0.0
0.0859375,0.9375,0.0
0.09375,0.9375,0.0
0.1015625,0.9375,0.0
0.109375,0.9375,0.0
0.1171875,0.9375,0.0
0.125,0.9375,0.0
0.1328125,0.9375,0.0
0.140625,0.9375,0.0
0.1484375,0.9375,0.0
0.15625,0.9375,0.0
0.1640625,0.9375,0.0
0.171875,0.9375,0.0
0.1796875,0.9375,0.0
0.1875,0.9375,0.0
0.1953125,0.9375,0.0
0.203125,0.9375,0.0
0.2109375,0.9375,0.0
0.21875,0.9375,0.0
0.2265625,0.9375,0.0
0.234375,0.9375,0.0
0.2421875,0.9375,0.0
0.25,0.9375,0.0
0.2578125,0.9375,0.0
0.265625,0.9375,0.0
0.2734375,0.9375,0.0
0.28125,0.9375,0.0
0.2890625,0.9375,0.0
0.296875,0.9375,0.0
0.3046875,0.9375,0.0
0.3125,0.9375,0.0
0.3203125,0.9375,0.0
0.328125,0.9375,0.0
0.3359375,0.9375,0.0
0.34375,0.9375,0.0
0.3515625,0.9375,0.0
0.359375,0.9375,0.0
0.3671875,0.9375,0.0
0.375,0.9375,0.0
0.3828125,0.9375,0.0
0.390625,0.9375,0.0
0.3984375,0.9375,0.0
0.40625,0.9375,0.0
0.4140625,0.9375,0.0
0.421875,0.9375,0.0
0.4296875,0.9375,0.0
0.4375,0.9375,0.0
0.4453125,0.9375,0.0
0.453125,0.9375,0.0
0.4609375,0.9375,0.0
0.46875,0.9375,0.0
0.4765625,0.9375,0.0
0.484375,0.9375,0.0
0.4921875,0.9375,0.0
0.5,0.9375,0.0
0.5078125,0.9375,0.0
0.515625,0.9375,0.0
0.5234375,0.9375,0.0
0.53125,0.9375,0.0
0.5390625,0.9375,0.0
0.546875,0.9375,0.0
0.5546875,0.9375,0.0
0.5625,0.9375,0.0
0.5703125,0.9375,0.0
0.578125,0.9375,0.0
0.5859375,0.9375,0.0
0.59375,0.9375,0.0
0.6015625,0.9375,0.0
0.609375,0.9375,0.0
0.6171875,0.9375,0.0
0.625,0.9375,0.0
0.6328125,0.9375,0.0
0.640625,0.9375,0.0
0.6484375,0.9375,0.0
0.65625,0.9375,0.0
0.6640625,0.9375,0.0
0.671875,0.9375,0.0
0.6796875,0.9375,0.0
0.6875,0.9375,0.0
0.6953125,0.9375,0.0
0.703125,0.9375,0.0
0.7109375,0.9375,0.0
0.71875,0.9375,0.0
0.7265625,0.9375,0.0
0.734375,0.9375,0.0
0.7421875,0.9375,0.0
0.75,0.9375,0.0
0.7578125,0.9375,0.0
0.765625,0.9375,0.0
0.7734375,0.9375,0.0
0.78125,0.9375,0.0
0.7890625,0.9375,0.0
0.796875,0.9375,0.0
0.8046875,0.9375,0.0
0.8125,0.9375,0.0
0.8203125,0.9375,0.0
0.828125,0.9375,0.0
0.8359375,0.9375,0.0
0.84375,0.9375,0.0
0.8515625,0.9375,0.0
0.859375,0.9375,0.0
0.8671875,0.9375,0.0
0.875,0.9375,0.0
0.8828125,0.9375,0.0
0.890625,0.9375,0.0
0.8984375,0.9375,0.0
0.90625,0.9375,0.0
0.9140625,0.9375,0.0
0.921875,0.9375,0.0
0.9296875,0.9375,0.0
0.9375,0.9375,0.0
0.9453125,0.9375,0.0
0.953125,0.9375,0.0
0.9609375,0.9375,0.0
0.96875,0.9375,0.0
0.9765625,0.9375,0.0
0.984375,0.9375,0.0
0.9921875,0.9375,0.0

0.0,0.9453125,0.0
0.0078125,0.9453125,0.0
0.015625,0.9453125,0.0
0.0234375,0.9453125,0.0
0.03125,0.9453125,0.0
0.0390625,0.9453125,0.0
0.046875,0.9453125,0.0
0.0546875,0.9453125,0.0
0.0625,0.9453125,0.0
0.0703125,0.9453125,0.0
0.078125,0.9453125,0.0
0.0859375,0.9453125,0.0
0.09375,0.9453125,0.0
0.1015625,0.9453125,0.0
0.109375,0.9453125,0.0
0.1171875,0.9453125,0.0
0.125,0.9453125,0.0
0.1328125,0.9453125,0.0
0.140625,0.9453125,0.0
0.1484375,0.9453125,0.0
0.15625,0.9453125,0.0
0.1640625,0.9453125,0.0
0.171875,0.9453125,0.0
0.1796875,0.9453125,0.0
0.1875,0.9453125,0.0
0.1953125,0.9453125,0.0
0.203125,0.9453125,0.0
0.2109375,0.9453125,0.0
0.21875,0.9453125,0.0
0.2265625,0.9453125,0.0
0.234375,0.9453125,0.0
0.2421875,0.9453125,0.0
0.25,0.9453125,0.0
0.2578125,0.9453125,0.0
0.265625,0.9453125,0.0
0.2734375,0.9453125,0.0
0.28125,0.9453125,0.0
0.2890625,0.9453125,0.0
0.296875,0.9453125,0.0
0.3046875,0.9453125,0.0
0.3125,0.9453125,0.0
0.3203125,0.9453125,0.0
0.328125,0.9453125,0.0
0.3359375,0.9453125,0.0
0.34375,0.9453125,0.0
0.3515625,0.9453125,0.0
0.359375,0.9453125,0.0
0.3671875,0.9453125,0.0
0.375,0.9453125,0.0
0.3828125,0.9453125,0.0
0.390625,0.9453125,0.0
0.3984375,0.9453125,0.0
0.40625,0.9453125,0.0
0.4140625,0.9453125,0.0
0.421875,0.9453125,0.0
0.4296875,0.9453125,0.0
0.4375,0.9453125,0.0
0.4453125,0.9453125,0.0
0.453125,0.9453125,0.0
0.4609375,0.9453125,0.0
0.46875,0.9453125,0.0
0.4765625,0.9453125,0.0
0.484375,0.9453125,0.0
0.4921875,0.9453125,0.0
0.5,0.9453125,0.0
0.5078125,0.9453125,0.0
0.515625,0.9453125,0.0
0.5234375,0.9453125,0.0
0.53125,0.9453125,0.0
0.5390625,0.9453125,0.0
0.546875,0.9453125,0.0
0.5546875,0.9453125,0.0
0.5625,0.9453125,0.0
0.5703125,0.9453125,0.0
0.578125,0.9453125,0.0
0.5859375,0.9453125,0.0
0.59375,0.9453125,0.0
0.6015625,0.9453125,0.0
0.609375,0.9453125,0.0
0.6171875,0.9453125,0.0
0.625,0.9453125,0.0
0.6328125,0.9453125,0.0
0.640625,0.9453125,0.0
0.6484375,0.9453125,0.0
0.65625,0.9453125,0.0
0.6640625,0.9453125,0.0
0.671875,0.9453125,0.0
0.6796875,0.9453125,0.0
0.6875,0.9453125,0.0
0.6953125,0.9453125,0.0
0.703125,0.9453125,0.0
0.7109375,0.9453125,0.0
0.71875,0.9453125,0.0
0.7265625,0.9453125,0.0
0.734375,0.9453125,0.0
0.7421875,0.9453125,0.0
0.75,0.9453125,0.0
0.7578125,0.9453125,0.0
0.765625,0.9453125,0.0
0.7734375,0.9453125,0.0
0.78125,0.9453125,0.0
0.7890625,0.9453125,0.0
0.796875,0.9453125,0.0
0.8046875,0.9453125,0.0
0.8125,0.9453125,0.0
0.8203125,0.9453125,0.0
0.828125,0.9453125,0.0
0.8359375,0.9453125,0.0
0.84375,0.9453125,0.0
0.8515625,0.9453125,0.0
0.859375,0.9453125,0.0
0.8671875,0.9453125,0.0
0.875,0.9453125,0.0
0.8828125,0.9453125,0.0
0.890625,0.9453125,0.0
0.8984375,0.9453125,0.0
0.90625,0.9453125,0.0
0.9140625,0.9453125,0.0
0.921875,0.9453125,0.0
0.9296875,0.9453125,0.0
0.9375,0.9453125,0.0
0.9453125,0.9453125,0.0
0.953125,0.9453125,0.0
0.9609375,0.9453125,0.0
0.96875,0.9453125,0.0
0.9765625,0.9453125,0.0
0.984375,0.9453125,0.0
0.9921875,0.9453125,0.0

0.0,0.953125,0.0
0.0078125,0.953125,0.0
0.015625,0.953125,0.0
0.0234375,0.953125,0.0
0.03125,0.953125,0.0
0.0390625,0.953125,0.0
0.046875,0.953125,0.0
0.0546875,0.953125,0.0
0.0625,0.953125,0.0
0.0703125,0.953125,0.0
0.078125,0.953125,0.0
0.0859375,0.953125,0.0
0.09375,0.953125,0.0
0.1015625,0.953125,0.0
0.109375,0.953125,0.0
0.1171875,0.953125,0.0
0.125,0.953125,0.0
0.1328125,0.953125,0.0
0.140625,0.953125,0.0
0.1484375,0.953125,0.0
0.15625,0.953125,0.0
0.1640625,0.953125,0.0
0.171875,0.953125,0.0
0.1796875,0.953125,0.0
0.1875,0.953125,0.0
0.1953125,0.953125,0.0
0.203125,0.953125,0.0
0.2109375,0.953125,0.0
0.21875,0.953125,0.0
0.2265625,0.953125,0.0
0.234375,0.953125,0.0
0.2421875,0.953125,0.0
0.25,0.953125,0.0
0.2578125,0.953125,0.0
0.265625,0.953125,0.0
0.2734375,0.953125,0.0
0.28125,0.953125,0.0
0.2890625,0.953125,0.0
0.296875,0.953125,0.0
0.3046875,0.953125,0.0
0.3125,0.953125,0.0
0.3203125,0.953125,0.0
0.328125,0.953125,0.0
0.3359375,0.953125,0.0
0.34375,0.953125,0.0
0.3515625,0.953125,0.0
0.359375,0.953125,0.0
0.3671875,0.953125,0.0
0.375,0.953125,0.0
0.3828125,0.953125,0.0
0.390625,0.953125,0.0
0.3984375,0.953125,0.0
0.40625,0.953125,0.0
0.4140625,0.953125,0.0
0.421875,0.953125,0.0
0.4296875,0.953125,0.0
0.4375,0.953125,0.0
0.4453125,0.953125,0.0
0.453125,0.953125,0.0
0.4609375,0.953125,0.0
0.46875,0.953125,0.0
0.4765625,0.953125,0.0
0.484375,0.953125,0.0
0.4921875,0.953125,0.0
0.5,0.953125,0.0
0.5078125,0.953125,0.0
0.515625,0.953125,0.0
0.5234375,0.953125,0.0
0.53125,0.953125,0.0
0.5390625,0.953125,0.0
0.546875,0.953125,0.0
0.5546875,0.953125,0.0
0.5625,0.953125,0.0
0.5703125,0.953125,0.0
0.578125,0.953125,0.0
0.5859375,0.953125,0.0
0.59375,0.953125,0.0
0.6015625,0.953125,0.0
0.609375,0.953125,0.0
0.6171875,0.953125,0.0
0.625,0.953125,0.0
0.6328125,0.953125,0.0
0.640625,0.953125,0.0
0.6484375,0.953125,0.0
0.65625,0.953125,0.0
0.6640625,0.953125,0.0
0.671875,0.953125,0.0
0.6796875,0.953125,0.0
0.6875,0.953125,0.0
0.6953125,0.953125,0.0
0.703125,0.953125,0.0
0.7109375,0.953125,0.0
0.71875,0.953125,0.0
0.7265625,0.953125,0.0
0.734375,0.953125,0.0
0.7421875,0.953125,0.0
0.75,0.953125,0.0
0.7578125,0.953125,0.0
0.765625,0.953125,0.0
0.7734375,0.953125,0.0
0.78125,0.953125,0.0
0.7890625,0.953125,0.0
0.796875,0.953125,0.0
0.8046875,0.953125,0.0
0.8125,0.953125,0.0
0.8203125,0.953125,0.0
0.828125,0.953125,0.0
0.8359375,0.953125,0.0
0.84375,0.953125,0.0
0.8515625,0.953125,0.0
0.859375,0.953125,0.0
0.8671875,0.953125,0.0
0.875,0.953125,0.0
0.8828125,0.953125,0.0
0.890625,0.953125,0.0
0.8984375,0.953125,0.0
0.90625,0.953125,0.0
0.9140625,0.953125,0.0
0.921875,0.953125,0.0
0.9296875,0.953125,0.0
0.9375,0.953125,0.0
0.9453125,0.953125,0.0
0.953125,0.953125,0.0
0.9609375,0.953125,0.0
0.96875,0.953125,0.0
0.9765625,0.953125,0.0
0.984375,0.953125,0.0
0.9921875,0.953125,0.0

0.0,0.9609375,0.0
0.0078125,0.9609375,0.0
0.015625,0.9609375,0.0
0.0234375,0.9609375,0.0
0.03125,0.9609375,0.0
0.0390625,0.9609375,0.0
0.046875,0.9609375,0.0
0.0546875,0.9609375,0.0
0.0625,0.9609375,0.0
0.0703125,0.9609375,0.0
0.078125,0.9609375,0.0
0.0859375,0.9609375,0.0
0.09375,0.9609375,0.0
0.1015625,0.9609375,0.0
0.109375,0.9609375,0.0
0.1171875,0.9609375,0.0
0.125,0.9609375,0.0
0.1328125,0.9609375,0.0
0.140625,0.9609375,0.0
0.1484375,0.9609375,0.0
0.15625,0.9609375,0.0
0.1640625,0.9609375,0.0
0.171875,0.9609375,0.0
0.1796875,0.9609375,0.0
0.1875,0.9609375,0.0
0.1953125,0.9609375,0.0
0.203125,0.9609375,0.0
0.2109375,0.9609375,0.0
0.21875,0.9609375,0.0
0.2265625,0.9609375,0.0
0.234375,0.9609375,0.0
0.2421875,0.9609375,0.0
0.25,0.9609375,0.0
0.2578125,0.9609375,0.0
0.265625,0.9609375,0.0
0.2734375,0.9609375,0.0
0.28125,0.9609375,0.0
0.2890625,0.9609375,0.0
0.296875,0.9609375,0.0
0.3046875,0.9609375,0.0
0.3125,0.9609375,0.0
0.3203125,0.9609375,0.0
0.328125,0.9609375,0.0
0.3359375,0.9609375,0.0
0.34375,0.9609375,0.0
0.3515625,0.9609375,0.0
0.359375,0.9609375,0.0
0.3671875,0.9609375,0.0
0.375,0.9609375,0.0
0.3828125,0.9609375,0.0
0.390625,0.9609375,0.0
0.3984375,0.9609375,0.0
0.40625,0.9609375,0.0
0.4140625,0.9609375,0.0
0.421875,0.9609375,0.0
0.4296875,0.9609375,0.0
0.4375,0.9609375,0.0
0.4453125,0.9609375,0.0
0.453125,0.9609375,0.0
0.4609375,0.9609375,0.0
0.46875,0.9609375,0.0
0.4765625,0.9609375,0.0
0.484375,0.9609375,0.0
0.4921875,0.9609375,0.0
0.5,0.9609375,0.0
0.5078125,0.9609375,0.0
0.515625,0.9609375,0.0
0.5234375,0.9609375,0.0
0.53125,0.9609375,0.0
0.5390625,0.9609375,0.0
0.546875,0.9609375,0.0
0.5546875,0.9609375,0.0
0.5625,0.9609375,0.0
0.5703125,0.9609375,0.0
0.578125,0.9609375,0.0
0.5859375,0.9609375,0.0
0.59375,0.9609375,0.0
0.6015625,0.9609375,0.0
0.609375,0.9609375,0.0
0.6171875,0.9609375,0.0
0.625,0.9609375,0.0
0.6328125,0.9609375,0.0
0.640625,0.9609375,0.0
0.6484375,0.9609375,0.0
0.65625,0.9609375,0.0
0.6640625,0.9609375,0.0
0.671875,0.9609375,0.0
0.6796875,0.9609375,0.0
0.6875,0.9609375,0.0
0.6953125,0.9609375,0.0
0.703125,0.9609375,0.0
0.7109375,0.9609375,0.0
0.71875,0.9609375,0.0
0.7265625,0.9609375,0.0
0.734375,0.9609375,0.0
0.7421875,0.9609375,0.0
0.75,0.9609375,0.0
0.7578125,0.9609375,0.0
0.765625,0.9609375,0.0
0.7734375,0.9609375,0.0
0.78125,0.9609375,0.0
0.7890625,0.9609375,0.0
0.796875,0.9609375,0.0
0.8046875,0.9609375,0.0
0.8125,0.9609375,0.0
0.8203125,0.9609375,0.0
0.828125,0.9609375,0.0
0.8359375,0.9609375,0.0
0.84375,0.9609375,0.0
0.8515625,0.9609375,0.0
0.859375,0.9609375,0.0
0.8671875,0.9609375,0.0
0.875,0.9609375,0.0
0.8828125,0.9609375,0.0
0.890625,0.9609375,0.0
0.8984375,0.9609375,0.0
0.90625,0.9609375,0.0
0.9140625,0.9609375,0.0
0.921875,0.9609375,0.0
0.9296875,0.9609375,0.0
0.9375,0.9609375,0.0
0.9453125,0.9609375,0.0
0.953125,0.9609375,0.0
0.9609375,0.9609375,0.0
0.96875,0.9609375,0.0
0.9765625,0.9609375,0.0
0.984375,0.9609375,0.0
0.9921875,0.9609375,0.0

0.0,0.96875,0.0
0.0078125,0.96875,0.0
0.015625,0.96875,0.0
0.0234375,0.96875,0.0
0.03125,0.96875,0.0
0.0390625,0.96875,0.0
0.046875,0.96875,0.0
0.0546875,0.96875,0.0
0.0625,0.96875,0.0
0.0703125,0.96875,0.0
0.078125,0.96875,0.0
0.0859375,0.96875,0.0
0.09375,0.96875,0.0
0.1015625,0.96875,0.0
0.109375,0.96875,0.0
0.1171875,0.96875,0.0
0.125,0.96875,0.0
0.1328125,0.96875,0.0
0.140625,0.96875,0.0
0.1484375,0.96875,0.0
0.15625,0.96875,0.0
0.1640625,0.96875,0.0
0.171875,0.96875,0.0
0.1796875,0.96875,0.0
0.1875,0.96875,0.0
0.1953125,0.96875,0.0
0.203125,0.96875,0.0
0.2109375,0.96875,0.0
0.21875,0.96875,0.0
0.2265625,0.96875,0.0
0.234375,0.96875,0.0
0.2421875,0.96875,0.0
0.25,0.96875,0.0
0.2578125,0.96875,0.0
0.265625,0.96875,0.0
0.2734375,0.96875,0.0
0.28125,0.96875,0.0
0.2890625,0.96875,0.0
0.296875,0.96875,0.0
0.3046875,0.96875,0.0
0.3125,0.96875,0.0
0.3203125,0.96875,0.0
0.328125,0.96875,0.0
0.3359375,0.96875,0.0
0.34375,0.96875,0.0
0.3515625,0.96875,0.0
0.359375,0.96875,0.0
0.3671875,0.96875,0.0
0.375,0.96875,0.0
0.3828125,0.96875,0.0
0.390625,0.96875,0.0
0.3984375,0.96875,0.0
0.40625,0.96875,0.0
0.4140625,0.96875,0.0
0.421875,0.96875,0.0
0.4296875,0.96875,0.0
0.4375,0.96875,0.0
0.4453125,0.96875,0.0
0.453125,0.96875,0.0
0.4609375,0.96875,0.0
0.46875,0.96875,0.0
0.4765625,0.96875,0.0
0.484375,0.96875,0.0
0.4921875,0.96875,0.0
0.5,0.96875,0.0
0.5078125,0.96875,0.0
0.515625,0.96875,0.0
0.5234375,0.96875,0.0
0.53125,0.96875,0.0
0.5390625,0.96875,0.0
0.546875,0.96875,0.0
0.5546875,0.96875,0.0
0.5625,0.96875,0.0
0.5703125,0.96875,0.0
0.578125,0.96875,0.0
0.5859375,0.96875,0.0
0.59375,0.96875,0.0
0.6015625,0.96875,0.0
0.609375,0.96875,0.0
0.6171875,0.96875,0.0
0.625,0.96875,0.0
0.6328125,0.96875,0.0
0.640625,0.96875,0.0
0.6484375,0.96875,0.0
0.65625,0.96875,0.0
0.6640625,0.96875,0.0
0.671875,0.96875,0.0
0.6796875,0.96875,0.0
0.6875,0.96875,0.0
0.6953125,0.96875,0.0
0.703125,0.96875,0.0
0.7109375,0.96875,0.0
0.71875,0.96875,0.0
0.7265625,0.96875,0.0
0.734375,0.96875,0.0
0.7421875,0.96875,0.0
0.75,0.96875,0.0
0.7578125,0.96875,0.0
0.765625,0.96875,0.0
0.7734375,0.96875,0.0
0.78125,0.96875,0.0
0.7890625,0.96875,0.0
0.796875,0.96875,0.0
0.8046875,0.96875,0.0
0.8125,0.96875,0.0
0.8203125,0.96875,0.0
0.828125,0.96875,0.0
0.8359375,0.96875,0.0
0.84375,0.96875,0.0
0.8515625,0.96875,0.0
0.859375,0.96875,0.0
0.8671875,0.96875,0.0
0.875,0.96875,0.0
0.8828125,0.96875,0.0
0.890625,0.96875,0.0
0.8984375,0.96875,0.0
0.90625,0.96875,0.0
0.9140625,0.96875,0.0
0.921875,0.96875,0.0
0.9296875,0.96875,0.0
0.9375,0.96875,0.0
0.9453125,0.96875,0.0
0.953125,0.96875,0.0
0.9609375,0.96875,0.0
0.96875,0.96875,0.0
0.9765625,0.96875,0.0
0.984375,0.96875,0.0
0.9921875,0.96875,0.0

0.0,0.9765625,0.0
0.0078125,0.9765625,0.0
0.015625,0.9765625,0.0
0.0234375,0.9765625,0.0
0.03125,0.9765625,0.0
0.0390625,0.9765625,0.0
0.046875,0.9765625,0.0
0.0546875,0.9765625,0.0
0.0625,0.9765625,0.0
0.0703125,0.9765625,0.0
0.078125,0.9765625,0.0
0.0859375,0.9765625,0.0
0.09375,0.9765625,0.0
0.1015625,0.9765625,0.0
0.109375,0.9765625,0.0
0.1171875,0.9765625,0.0
0.125,0.9765625,0.0
0.1328125,0.9765625,0.0
0.140625,0.9765625,0.0
0.1484375,0.9765625,0.0
0.15625,0.9765625,0.0
0.1640625,0.9765625,0.0
0.171875,0.9765625,0.0
0.1796875,0.9765625,0.0
0.1875,0.9765625,0.0
0.1953125,0.9765625,0.0
0.203125,0.9765625,0.0
0.2109375,0.9765625,0.0
0.21875,0.9765625,0.0
0.2265625,0.9765625,0.0
0.234375,0.9765625,0.0
0.2421875,0.9765625,0.0
0.25,0.9765625,0.0
0.2578125,0.9765625,0.0
0.265625,0.9765625,0.0
0.2734375,0.9765625,0.0
0.28125,0.9765625,0.0
0.2890625,0.9765625,0.0
0.296875,0.9765625,0.0
0.3046875,0.9765625,0.0
0.3125,0.9765625,0.0
0.3203125,0.9765625,0.0
0.328125,0.9765625,0.0
0.3359375,0.9765625,0.0
0.34375,0.9765625,0.0
0.3515625,0.9765625,0.0
0.359375,0.9765625,0.0
0.3671875,0.9765625,0.0
0.375,0.9765625,0.0
0.3828125,0.9765625,0.0
0.390625,0.9765625,0.0
0.3984375,0.9765625,0.0
0.40625,0.9765625,0.0
0.4140625,0.9765625,0.0
0.421875,0.9765625,0.0
0.4296875,0.9765625,0.0
0.4375,0.9765625,0.0
0.4453125,0.9765625,0.0
0.453125,0.9765625,0.0
0.4609375,0.9765625,0.0
0.46875,0.9765625,0.0
0.4765625,0.9765625,0.0
0.484375,0.9765625,0.0
0.4921875,0.9765625,0.0
0.5,0.9765625,0.0
0.5078125,0.9765625,0.0
0.515625,0.9765625,0.0
0.5234375,0.9765625,0.0
0.53125,0.9765625,0.0
0.5390625,0.9765625,0.0
0.546875,0.9765625,0.0
0.5546875,0.9765625,0.0
0.5625,0.9765625,0.0
0.5703125,0.9765625,0.0
0.578125,0.9765625,0.0
0.5859375,0.9765625,0.0
0.59375,0.9765625,0.0
0.6015625,0.9765625,0.0
0.609375,0.9765625,0.0
0.6171875,0.9765625,0.0
0.625,0.9765625,0.0
0.6328125,0.9765625,0.0
0.640625,0.9765625,0.0
0.6484375,0.9765625,0.0
0.65625,0.9765625,0.0
0.6640625,0.9765625,0.0
0.671875,0.9765625,0.0
0.6796875,0.9765625,0.0
0.6875,0.9765625,0.0
0.6953125,0.9765625,0.0
0.703125,0.9765625,0.0
0.7109375,0.9765625,0.0
0.71875,0.9765625,0.0
0.7265625,0.9765625,0.0
0.734375,0.9765625,0.0
0.7421875,0.9765625,0.0
0.75,0.9765625,0.0
0.7578125,0.9765625,0.0
0.765625,0.9765625,0.0
0.7734375,0.9765625,0.0
0.78125,0.9765625,0.0
0.7890625,0.9765625,0.0
0.796875,0.9765625,0.0
0.8046875,0.9765625,0.0
0.8125,0.9765625,0.0
0.8203125,0.9765625,0.0
0.828125,0.9765625,0.0
0.8359375,0.9765625,0.0
0.84375,0.9765625,0.0
0.8515625,0.9765625,0.0
0.859375,0.9765625,0.0
0.8671875,0.9765625,0.0
0.875,0.9765625,0.0
0.8828125,0.9765625,0.0
0.890625,0.9765625,0.0
0.8984375,0.9765625,0.0
0.90625,0.9765625,0.0
0.9140625,0.9765625,0.0
0.921875,0.9765625,0.0
0.9296875,0.9765625,0.0
0.9375,0.9765625,0.0
0.9453125,0.9765625,0.0
0.953125,0.9765625,0.0
0.9609375,0.9765625,0.0
0.96875,0.9765625,0.0
0.9765625,0.9765625,0.0
0.984375,0.9765625,0.0
0.9921875,0.9765625,0.0

0.0,0.984375,0.0
0.0078125,0.984375,0.0
0.015625,0.984375,0.0
0.0234375,0.984375,0.0
0.03125,0.984375,0.0
0.0390625,0.984375,0.0
0.046875,0.984375,0.0
0.0546875,0.984375,0.0
0.0625,0.984375,0.0
0.0703125,0.984375,0.0
0.078125,0.984375,0.0
0.0859375,0.984375,0.0
0.09375,0.984375,0.0
0.1015625,0.984375,0.0
0.109375,0.984375,0.0
0.1171875,0.984375,0.0
0.125,0.984375,0.0
0.1328125,0.984375,0.0
0.140625,0.984375,0.0
0.1484375,0.984375,0.0
0.15625,0.984375,0.0
0.1640625,0.984375,0.0
0.171875,0.984375,0.0
0.1796875,0.984375,0.0
0.1875,0.984375,0.0
0.1953125,0.984375,0.0
0.203125,0.984375,0.0
0.2109375,0.984375,0.0
0.21875,0.984375,0.0
0.2265625,0.984375,0.0
0.234375,0.984375,0.0
0.2421875,0.984375,0.0
0.25,0.984375,0.0
0.2578125,0.984375,0.0
0.265625,0.984375,0.0
0.2734375,0.984375,0.0
0.28125,0.984375,0.0
0.2890625,0.984375,0.0
0.296875,0.984375,0.0
0.3046875,0.984375,0.0
0.3125,0.984375,0.0
0.3203125,0.984375,0.0
0.328125,0.984375,0.0
0.3359375,0.984375,0.0
0.34375,0.984375,0.0
0.3515625,0.984375,0.0
0.359375,0.984375,0.0
0.3671875,0.984375,0.0
0.375,0.984375,0.0
0.3828125,0.984375,0.0
0.390625,0.984375,0.0
0.3984375,0.984375,0.0
0.40625,0.984375,0.0
0.4140625,0.984375,0.0
0.421875,0.984375,0.0
0.4296875,0.984375,0.0
0.4375,0.984375,0.0
0.4453125,0.984375,0.0
0.453125,0.984375,0.0
0.4609375,0.984375,0.0
0.46875,0.984375,0.0
0.4765625,0.984375,0.0
0.484375,0.984375,0.0
0.4921875,0.984375,0.0
0.5,0.984375,0.0
0.5078125,0.984375,0.0
0.515625,0.984375,0.0
0.5234375,0.984375,0.0
0.53125,0.984375,0.0
0.5390625,0.984375,0.0
0.546875,0.984375,0.0
0.5546875,0.984375,0.0
0.5625,0.984375,0.0
0.5703125,0.984375,0.0
0.578125,0.984375,0.0
0.5859375,0.984375,0.0
0.59375,0.984375,0.0
0.6015625,0.984375,0.0
0.609375,0.984375,0.0
0.6171875,0.984375,0.0
0.625,0.984375,0.0
0.6328125,0.984375,0.0
0.640625,0.984375,0.0
0.6484375,0.984375,0.0
0.65625,0.984375,0.0
0.6640625,0.984375,0.0
0.671875,0.984375,0.0
0.6796875,0.984375,0.0
0.6875,0.984375,0.0
0.6953125,0.984375,0.0
0.703125,0.984375,0.0
0.7109375,0.984375,0.0
0.71875,0.984375,0.0
0.7265625,0.984375,0.0
0.734375,0.984375,0.0
0.7421875,0.984375,0.0
0.75,0.984375,0.0
0.7578125,0.984375,0.0
0.765625,0.984375,0.0
0.7734375,0.984375,0.0
0.78125,0.984375,0.0
0.7890625,0.984375,0.0
0.796875,0.984375,0.0
0.8046875,0.984375,0.0
0.8125,0.984375,0.0
0.8203125,0.984375,0.0
0.828125,0.984375,0.0
0.8359375,0.984375,0.0
0.84375,0.984375,0.0
0.8515625,0.984375,0.0
0.859375,0.984375,0.0
0.8671875,0.984375,0.0
0.875,0.984375,0.0
0.8828125,0.984375,0.0
0.890625,0.984375,0.0
0.8984375,0.984375,0.0
0.90625,0.984375,0.0
0.9140625,0.984375,0.0
0.921875,0.984375,0.0
0.9296875,0.984375,0.0
0.9375,0.984375,0.0
0.9453125,0.984375,0.0
0.953125,0.984375,0.0
0.9609375,0.984375,0.0
0.96875,0.984375,0.0
0.9765625,0.984375,0.0
0.984375,0.984375,0.0
0.9921875,0.984375,0.0

0.0,0.9921875,0.0
0.0078125,0.9921875,0.0
0.015625,0.9921875,0.0
0.0234375,0.9921875,0.0
0.03125,0.9921875,0.0
0.0390625,0.9921875,0.0
0.046875,0.9921875,0.0
0.0546875,0.9921875,0.0
0.0625,0.9921875,0.0
0.0703125,0.9921875,0.0
0.078125,0.9921875,0.0
0.0859375,0.9921875,0.0
0.09375,0.9921875,0.0
0.1015625,0.9921875,0.0
0.109375,0.9921875,0.0
0.1171875,0.9921875,0.0
0.125,0.9921875,0.0
0.1328125,0.9921875,0.0
0.140625,0.9921875,0.0
0.1484375,0.9921875,0.0
0.15625,0.9921875,0.0
0.1640625,0.9921875,0.0
0.171875,0.9921875,0.0
0.1796875,0.9921875,0.0
0.1875,0.9921875,0.0
0.1953125,0.9921875,0.0
0.203125,0.9921875,0.0
0.2109375,0.9921875,0.0
0.21875,0.9921875,0.0
0.2265625,0.9921875,0.0
0.234375,0.9921875,0.0
0.2421875,0.9921875,0.0
0.25,0.9921875,0.0
0.2578125,0.9921875,0.0
0.265625,0.9921875,0.0
0.2734375,0.9921875,0.0
0.28125,0.9921875,0.0
0.2890625,0.9921875,0.0
0.296875,0.9921875,0.0
0.3046875,0.9921875,0.0
0.3125,0.9921875,0.0
0.3203125,0.9921875,0.0
0.328125,0.9921875,0.0
0.3359375,0.9921875,0.0
0.34375,0.9921875,0.0
0.3515625,0.9921875,0.0
0.359375,0.9921875,0.0
0.3671875,0.9921875,0.0
0.375,0.9921875,0.0
0.3828125,0.9921875,0.0
0.390625,0.9921875,0.0
0.3984375,0.9921875,0.0
0.40625,0.9921875,0.0
0.4140625,0.9921875,0.0
0.421875,0.9921875,0.0
0.4296875,0.9921875,0.0
0.4375,0.9921875,0.0
0.4453125,0.9921875,0.0
0.453125,0.9921875,0.0
0.4609375,0.9921875,0.0
0.46875,0.9921875,0.0
0.4765625,0.9921875,0.0
0.484375,0.9921875,0.0
0.4921875,0.9921875,0.0
0.5,0.9921875,0.0
0.5078125,0.9921875,0.0
0.515625,0.9921875,0.0
0.5234375,0.9921875,0.0
0.53125,0.9921875,0.0
0.5390625,0.9921875,0.0
0.546875,0.9921875,0.0
0.5546875,0.9921875,0.0
0.5625,0.9921875,0.0
0.5703125,0.9921875,0.0
0.578125,0.9921875,0.0
0.5859375,0.9921875,0.0
0.59375,0.9921875,0.0
0.6015625,0.9921875,0.0
0.609375,0.9921875,0.0
0.6171875,0.9921875,0.0
0.625,0.9921875,0.0
0.6328125,0.9921875,0.0
0.640625,0.9921875,0.0
0.6484375,0.9921875,0.0
0.65625,0.9921875,0.0
0.6640625,0.9921875,0.0
0.671875,0.9921875,0.0
0.6796875,0.9921875,0.0
0.6875,0.9921875,0.0
0.6953125,0.9921875,0.0
0.703125,0.9921875,0.0
0.7109375,0.9921875,0.0
0.71875,0.9921875,0.0
0.7265625,0.9921875,0.0
0.734375,0.9921875,0.0
0.7421875,0.9921875,0.0
0.75,0.9921875,0.0
0.7578125,0.9921875,0.0
0.765625,0.9921875,0.0
0.7734375,0.9921875,0.0
0.78125,0.9921875,0.0
0.7890625,0.9921875,0.0
0.796875,0.9921875,0.0
0.8046875,0.9921875,0.0
0.8125,0.9921875,0.0
0.8203125,0.9921875,0.0
0.828125,0.9921875,0.0
0.8359375,0.9921875,0.0
0.84375,0.9921875,0.0
0.8515625,0.9921875,0.0
0.859375,0.9921875,0.0
0.8671875,0.9921875,0.0
0.875,0.9921875,0.0
0.8828125,0.9921875,0.0
0.890625,0.9921875,0.0
0.8984375,0.9921875,0.0
0.90625,0.9921875,0.0
0.9140625,0.9921875,0.0
0.921875,0.9921875,0.0
0.9296875,0.9921875,0.0
0.9375,0.9921875,0.0
0.9453125,0.9921875,0.0
0.953125,0.9921875,0.0
0.9609375,0.9921875,0.0
0.96875,0.9921875,0.0
0.9765625,0.9921875,0.0
0.984375,0.9921875,0.0
0.9921875,0.9921875,0.0



==> data_archive/clean/diffusive_limit_2B/diffusive_2B_kdmc-3.0517578125e-05.csv <==
x,y,particle_density
0,0,0
1,0,0
2,0,0
3,0,0
4,0,0
5,0,0
6,0,0
7,0,0
8,0,0
9,0,0
10,0,0
11,0,0
12,0,0
13,0,0
14,0,0
15,0,0
16,0,0
17,0,0
18,0,0
19,0,0
20,0,0
21,0,0
22,0,0
23,0,0
24,0,0
25,0,0
26,0,0
27,0,0
28,0,0
29,0,0
30,0,0
31,0,0
32,0,0
33,0,0
34,0,0
35,0,0
36,0,0
37,0,0
38,0,0
39,0,0
40,0,0
41,0,0
42,0,0
43,0,0
44,0,0
45,0,0
46,0,0
47,0,0
48,0,0
49,0,0
50,0,0
51,0,0
52,0,0
53,0,0
54,0,0
55,0,0
56,0,0
57,0,0
58,0,0
59,0,0
60,0,0
61,0,0
62,0,0
63,0,0
64,0,0
65,0,0
66,0,0
67,0,0
68,0,0
69,0,0
70,0,0
71,0,0
72,0,0
73,0,0
74,0,0
75,0,0
76,0,0
77,0,0
78,0,0
79,0,0
80,0,0
81,0,0
82,0,0
83,0,0
84,0,0
85,0,0
86,0,0
87,0,0
88,0,0
89,0,0
90,0,0
91,0,0
92,0,0
93,0,0
94,0,0
95,0,0
96,0,0
97,0,0
98,0,0
99,0,0
100,0,0
101,0,0
102,0,0
103,0,0
104,0,0
105,0,0
106,0,0
107,0,0
108,0,0
109,0,0
110,0,0
111,0,0
112,0,0
113,0,0
114,0,0
115,0,0
116,0,0
117,0,0
118,0,0
119,0,0
120,0,0
121,0,0
122,0,0
123,0,0
124,0,0
125,0,0
126,0,0
127,0,0
0,1,0
1,1,0
2,1,0
3,1,0
4,1,0
5,1,0
6,1,0
7,1,0
8,1,0
9,1,0
10,1,0
11,1,0
12,1,0
13,1,0
14,1,0
15,1,0
16,1,0
17,1,0
18,1,0
19,1,0
20,1,0
21,1,0
22,1,0
23,1,0
24,1,0
25,1,0
26,1,0
27,1,0
28,1,0
29,1,0
30,1,0
31,1,0
32,1,0
33,1,0
34,1,0
35,1,0
36,1,0
37,1,0
38,1,0
39,1,0
40,1,0
41,1,0
42,1,0
43,1,0
44,1,0
45,1,0
46,1,0
47,1,0
48,1,0
49,1,0
50,1,0
51,1,0
52,1,0
53,1,0
54,1,0
55,1,0
56,1,0
57,1,0
58,1,0
59,1,0
60,1,0
61,1,0
62,1,0
63,1,0
64,1,0
65,1,0
66,1,0
67,1,0
68,1,0
69,1,0
70,1,0
71,1,0
72,1,0
73,1,0
74,1,0
75,1,0
76,1,0
77,1,0
78,1,0
79,1,0
80,1,0
81,1,0
82,1,0
83,1,0
84,1,0
85,1,0
86,1,0
87,1,0
88,1,0
89,1,0
90,1,0
91,1,0
92,1,0
93,1,0
94,1,0
95,1,0
96,1,0
97,1,0
98,1,0
99,1,0
100,1,0
101,1,0
102,1,0
103,1,0
104,1,0
105,1,0
106,1,0
107,1,0
108,1,0
109,1,0
110,1,0
111,1,0
112,1,0
113,1,0
114,1,0
115,1,0
116,1,0
117,1,0
118,1,0
119,1,0
120,1,0
121,1,0
122,1,0
123,1,0
124,1,0
125,1,0
126,1,0
127,1,0
0,2,0
1,2,0
2,2,0
3,2,0
4,2,0
5,2,0
6,2,0
7,2,0
8,2,0
9,2,0
10,2,0
11,2,0
12,2,0
13,2,0
14,2,0
15,2,0
16,2,0
17,2,0
18,2,0
19,2,0
20,2,0
21,2,0
22,2,0
23,2,0
24,2,0
25,2,0
26,2,0
27,2,0
28,2,0
29,2,0
30,2,0
31,2,0
32,2,0
33,2,0
34,2,0
35,2,0
36,2,0
37,2,0
38,2,0
39,2,0
40,2,0
41,2,0
42,2,0
43,2,0
44,2,0
45,2,0
46,2,0
47,2,0
48,2,0
49,2,0
50,2,0
51,2,0
52,2,0
53,2,0
54,2,0
55,2,0
56,2,0
57,2,0
58,2,0
59,2,0
60,2,0
61,2,0
62,2,0
63,2,0
64,2,0
65,2,0
66,2,0
67,2,0
68,2,0
69,2,0
70,2,0
71,2,0
72,2,0
73,2,0
74,2,0
75,2,0
76,2,0
77,2,0
78,2,0
79,2,0
80,2,0
81,2,0
82,2,0
83,2,0
84,2,0
85,2,0
86,2,0
87,2,0
88,2,0
89,2,0
90,2,0
91,2,0
92,2,0
93,2,0
94,2,0
95,2,0
96,2,0
97,2,0
98,2,0
99,2,0
100,2,0
101,2,0
102,2,0
103,2,0
104,2,0
105,2,0
106,2,0
107,2,0
108,2,0
109,2,0
110,2,0
111,2,0
112,2,0
113,2,0
114,2,0
115,2,0
116,2,0
117,2,0
118,2,0
119,2,0
120,2,0
121,2,0
122,2,0
123,2,0
124,2,0
125,2,0
126,2,0
127,2,0
0,3,0
1,3,0
2,3,0
3,3,0
4,3,0
5,3,0
6,3,0
7,3,0
8,3,0
9,3,0
10,3,0
11,3,0
12,3,0
13,3,0
14,3,0
15,3,0
16,3,0
17,3,0
18,3,0
19,3,0
20,3,0
21,3,0
22,3,0
23,3,0
24,3,0
25,3,0
26,3,0
27,3,0
28,3,0
29,3,0
30,3,0
31,3,0
32,3,0
33,3,0
34,3,0
35,3,0
36,3,0
37,3,0
38,3,0
39,3,0
40,3,0
41,3,0
42,3,0
43,3,0
44,3,0
45,3,0
46,3,0
47,3,0
48,3,0
49,3,0
50,3,0
51,3,0
52,3,0
53,3,0
54,3,0
55,3,0
56,3,0
57,3,0
58,3,0
59,3,0
60,3,0
61,3,0
62,3,0
63,3,0
64,3,0
65,3,0
66,3,0
67,3,0
68,3,0
69,3,0
70,3,0
71,3,0
72,3,0
73,3,0
74,3,0
75,3,0
76,3,0
77,3,0
78,3,0
79,3,0
80,3,0
81,3,0
82,3,0
83,3,0
84,3,0
85,3,0
86,3,0
87,3,0
88,3,0
89,3,0
90,3,0
91,3,0
92,3,0
93,3,0
94,3,0
95,3,0
96,3,0
97,3,0
98,3,0
99,3,0
100,3,0
101,3,0
102,3,0
103,3,0
104,3,0
105,3,0
106,3,0
107,3,0
108,3,0
109,3,0
110,3,0
111,3,0
112,3,0
113,3,0
114,3,0
115,3,0
116,3,0
117,3,0
118,3,0
119,3,0
120,3,0
121,3,0
122,3,0
123,3,0
124,3,0
125,3,0
126,3,0
127,3,0
0,4,0
1,4,0
2,4,0
3,4,0
4,4,0
5,4,0
6,4,0
7,4,0
8,4,0
9,4,0
10,4,0
11,4,0
12,4,0
13,4,0
14,4,0
15,4,0
16,4,0
17,4,0
18,4,0
19,4,0
20,4,0
21,4,0
22,4,0
23,4,0
24,4,0
25,4,0
26,4,0
27,4,0
28,4,0
29,4,0
30,4,0
31,4,0
32,4,0
33,4,0
34,4,0
35,4,0
36,4,0
37,4,0
38,4,0
39,4,0
40,4,0
41,4,0
42,4,0
43,4,0
44,4,0
45,4,0
46,4,0
47,4,0
48,4,0
49,4,0
50,4,0
51,4,0
52,4,0
53,4,0
54,4,0
55,4,0
56,4,0
57,4,0
58,4,0
59,4,0
60,4,0
61,4,0
62,4,0
63,4,0
64,4,0
65,4,0
66,4,0
67,4,0
68,4,0
69,4,0
70,4,0
71,4,0
72,4,0
73,4,0
74,4,0
75,4,0
76,4,0
77,4,0
78,4,0
79,4,0
80,4,0
81,4,0
82,4,0
83,4,0
84,4,0
85,4,0
86,4,0
87,4,0
88,4,0
89,4,0
90,4,0
91,4,0
92,4,0
93,4,0
94,4,0
95,4,0
96,4,0
97,4,0
98,4,0
99,4,0
100,4,0
101,4,0
102,4,0
103,4,0
104,4,0
105,4,0
106,4,0
107,4,0
108,4,0
109,4,0
110,4,0
111,4,0
112,4,0
113,4,0
114,4,0
115,4,0
116,4,0
117,4,0
118,4,0
119,4,0
120,4,0
121,4,0
122,4,0
123,4,0
124,4,0
125,4,0
126,4,0
127,4,0
0,5,0
1,5,0
2,5,0
3,5,0
4,5,0
5,5,0
6,5,0
7,5,0
8,5,0
9,5,0
10,5,0
11,5,0
12,5,0
13,5,0
14,5,0
15,5,0
16,5,0
17,5,0
18,5,0
19,5,0
20,5,0
21,5,0
22,5,0
23,5,0
24,5,0
25,5,0
26,5,0
27,5,0
28,5,0
29,5,0
30,5,0
31,5,0
32,5,0
33,5,0
34,5,0
35,5,0
36,5,0
37,5,0
38,5,0
39,5,0
40,5,0
41,5,0
42,5,0
43,5,0
44,5,0
45,5,0
46,5,0
47,5,0
48,5,0
49,5,0
50,5,0
51,5,0
52,5,0
53,5,0
54,5,0
55,5,0
56,5,0
57,5,0
58,5,0
59,5,0
60,5,0
61,5,0
62,5,0
63,5,0
64,5,0
65,5,0
66,5,0
67,5,0
68,5,0
69,5,0
70,5,0
71,5,0
72,5,0
73,5,0
74,5,0
75,5,0
76,5,0
77,5,0
78,5,0
79,5,0
80,5,0
81,5,0
82,5,0
83,5,0
84,5,0
85,5,0
86,5,0
87,5,0
88,5,0
89,5,0
90,5,0
91,5,0
92,5,0
93,5,0
94,5,0
95,5,0
96,5,0
97,5,0
98,5,0
99,5,0
100,5,0
101,5,0
102,5,0
103,5,0
104,5,0
105,5,0
106,5,0
107,5,0
108,5,0
109,5,0
110,5,0
111,5,0
112,5,0
113,5,0
114,5,0
115,5,0
116,5,0
117,5,0
118,5,0
119,5,0
120,5,0
121,5,0
122,5,0
123,5,0
124,5,0
125,5,0
126,5,0
127,5,0
0,6,0
1,6,0
2,6,0
3,6,0
4,6,0
5,6,0
6,6,0
7,6,0
8,6,0
9,6,0
10,6,0
11,6,0
12,6,0
13,6,0
14,6,0
15,6,0
16,6,0
17,6,0
18,6,0
19,6,0
20,6,0
21,6,0
22,6,0
23,6,0
24,6,0
25,6,0
26,6,0
27,6,0
28,6,0
29,6,0
30,6,0
31,6,0
32,6,0
33,6,0
34,6,0
35,6,0
36,6,0
37,6,0
38,6,0
39,6,0
40,6,0
41,6,0
42,6,0
43,6,0
44,6,0
45,6,0
46,6,0
47,6,0
48,6,0
49,6,0
50,6,0
51,6,0
52,6,0
53,6,0
54,6,0
55,6,0
56,6,0
57,6,0
58,6,0
59,6,0
60,6,0
61,6,0
62,6,0
63,6,0
64,6,0
65,6,0
66,6,0
67,6,0
68,6,0
69,6,0
70,6,0
71,6,0
72,6,0
73,6,0
74,6,0
75,6,0
76,6,0
77,6,0
78,6,0
79,6,0
80,6,0
81,6,0
82,6,0
83,6,0
84,6,0
85,6,0
86,6,0
87,6,0
88,6,0
89,6,0
90,6,0
91,6,0
92,6,0
93,6,0
94,6,0
95,6,0
96,6,0
97,6,0
98,6,0
99,6,0
100,6,0
101,6,0
102,6,0
103,6,0
104,6,0
105,6,0
106,6,0
107,6,0
108,6,0
109,6,0
110,6,0
111,6,0
112,6,0
113,6,0
114,6,0
115,6,0
116,6,0
117,6,0
118,6,0
119,6,0
120,6,0
121,6,0
122,6,0
123,6,0
124,6,0
125,6,0
126,6,0
127,6,0
0,7,0
1,7,0
2,7,0
3,7,0
4,7,0
5,7,0
6,7,0
7,7,0
8,7,0
9,7,0
10,7,0
11,7,0
12,7,0
13,7,0
14,7,0
15,7,0
16,7,0
17,7,0
18,7,0
19,7,0
20,7,0
21,7,0
22,7,0
23,7,0
24,7,0
25,7,0
26,7,0
27,7,0
28,7,0
29,7,0
30,7,0
31,7,0
32,7,0
33,7,0
34,7,0
35,7,0
36,7,0
37,7,0
38,7,0
39,7,0
40,7,0
41,7,0
42,7,0
43,7,0
44,7,0
45,7,0
46,7,0
47,7,0
48,7,0
49,7,0
50,7,0
51,7,0
52,7,0
53,7,0
54,7,0
55,7,0
56,7,0
57,7,0
58,7,0
59,7,0
60,7,0
61,7,0
62,7,0
63,7,0
64,7,0
65,7,0
66,7,0
67,7,0
68,7,0
69,7,0
70,7,0
71,7,0
72,7,0
73,7,0
74,7,0
75,7,0
76,7,0
77,7,0
78,7,0
79,7,0
80,7,0
81,7,0
82,7,0
83,7,0
84,7,0
85,7,0
86,7,0
87,7,0
88,7,0
89,7,0
90,7,0
91,7,0
92,7,0
93,7,0
94,7,0
95,7,0
96,7,0
97,7,0
98,7,0
99,7,0
100,7,0
101,7,0
102,7,0
103,7,0
104,7,0
105,7,0
106,7,0
107,7,0
108,7,0
109,7,0
110,7,0
111,7,0
112,7,0
113,7,0
114,7,0
115,7,0
116,7,0
117,7,0
118,7,0
119,7,0
120,7,0
121,7,0
122,7,0
123,7,0
124,7,0
125,7,0
126,7,0
127,7,0
0,8,0
1,8,0
2,8,0
3,8,0
4,8,0
5,8,0
6,8,0
7,8,0
8,8,0
9,8,0
10,8,0
11,8,0
12,8,0
13,8,0
14,8,0
15,8,0
16,8,0
17,8,0
18,8,0
19,8,0
20,8,0
21,8,0
22,8,0
23,8,0
24,8,0
25,8,0
26,8,0
27,8,0
28,8,0
29,8,0
30,8,0
31,8,0
32,8,0
33,8,0
34,8,0
35,8,0
36,8,0
37,8,0
38,8,0
39,8,0
40,8,0
41,8,0
42,8,0
43,8,0
44,8,0
45,8,0
46,8,0
47,8,0
48,8,0
49,8,0
50,8,0
51,8,0
52,8,0
53,8,0
54,8,0
55,8,0
56,8,0
57,8,0
58,8,0
59,8,0
60,8,0
61,8,0
62,8,0
63,8,0
64,8,0
65,8,0
66,8,0
67,8,0
68,8,0
69,8,0
70,8,0
71,8,0
72,8,0
73,8,0
74,8,0
75,8,0
76,8,0
77,8,0
78,8,0
79,8,0
80,8,0
81,8,0
82,8,0
83,8,0
84,8,0
85,8,0
86,8,0
87,8,0
88,8,0
89,8,0
90,8,0
91,8,0
92,8,0
93,8,0
94,8,0
95,8,0
96,8,0
97,8,0
98,8,0
99,8,0
100,8,0
101,8,0
102,8,0
103,8,0
104,8,0
105,8,0
106,8,0
107,8,0
108,8,0
109,8,0
110,8,0
111,8,0
112,8,0
113,8,0
114,8,0
115,8,0
116,8,0
117,8,0
118,8,0
119,8,0
120,8,0
121,8,0
122,8,0
123,8,0
124,8,0
125,8,0
126,8,0
127,8,0
0,9,0
1,9,0
2,9,0
3,9,0
4,9,0
5,9,0
6,9,0
7,9,0
8,9,0
9,9,0
10,9,0
11,9,0
12,9,0
13,9,0
14,9,0
15,9,0
16,9,0
17,9,0
18,9,0
19,9,0
20,9,0
21,9,0
22,9,0
23,9,0
24,9,0
25,9,0
26,9,0
27,9,0
28,9,0
29,9,0
30,9,0
31,9,0
32,9,0
33,9,0
34,9,0
35,9,0
36,9,0
37,9,0
38,9,0
39,9,0
40,9,0
41,9,0
42,9,0
43,9,0
44,9,0
45,9,0
46,9,0
47,9,0
48,9,0
49,9,0
50,9,0
51,9,0
52,9,0
53,9,0
54,9,0
55,9,0
56,9,0
57,9,0
58,9,0
59,9,0
60,9,0
61,9,0
62,9,0
63,9,0
64,9,0
65,9,0
66,9,0
67,9,0
68,9,0
69,9,0
70,9,0
71,9,0
72,9,0
73,9,0
74,9,0
75,9,0
76,9,0
77,9,0
78,9,0
79,9,0
80,9,0
81,9,0
82,9,0
83,9,0
84,9,0
85,9,0
86,9,0
87,9,0
88,9,0
89,9,0
90,9,0
91,9,0
92,9,0
93,9,0
94,9,0
95,9,0
96,9,0
97,9,0
98,9,0
99,9,0
100,9,0
101,9,0
102,9,0
103,9,0
104,9,0
105,9,0
106,9,0
107,9,0
108,9,0
109,9,0
110,9,0
111,9,0
112,9,0
113,9,0
114,9,0
115,9,0
116,9,0
117,9,0
118,9,0
119,9,0
120,9,0
121,9,0
122,9,0
123,9,0
124,9,0
125,9,0
126,9,0
127,9,0
0,10,0
1,10,0
2,10,0
3,10,0
4,10,0
5,10,0
6,10,0
7,10,0
8,10,0
9,10,0
10,10,0
11,10,0
12,10,0
13,10,0
14,10,0
15,10,0
16,10,0
17,10,0
18,10,0
19,10,0
20,10,0
21,10,0
22,10,0
23,10,0
24,10,0
25,10,0
26,10,0
27,10,0
28,10,0
29,10,0
30,10,0
31,10,0
32,10,0
33,10,0
34,10,0
35,10,0
36,10,0
37,10,0
38,10,0
39,10,0
40,10,0
41,10,0
42,10,0
43,10,0
44,10,0
45,10,0
46,10,0
47,10,0
48,10,0
49,10,0
50,10,0
51,10,0
52,10,0
53,10,0
54,10,0
55,10,0
56,10,0
57,10,0
58,10,0
59,10,0
60,10,0
61,10,0
62,10,0
63,10,0
64,10,0
65,10,0
66,10,0
67,10,0
68,10,0
69,10,0
70,10,0
71,10,0
72,10,0
73,10,0
74,10,0
75,10,0
76,10,0
77,10,0
78,10,0
79,10,0
80,10,0
81,10,0
82,10,0
83,10,0
84,10,0
85,10,0
86,10,0
87,10,0
88,10,0
89,10,0
90,10,0
91,10,0
92,10,0
93,10,0
94,10,0
95,10,0
96,10,0
97,10,0
98,10,0
99,10,0
100,10,0
101,10,0
102,10,0
103,10,0
104,10,0
105,10,0
106,10,0
107,10,0
108,10,0
109,10,0
110,10,0
111,10,0
112,10,0
113,10,0
114,10,0
115,10,0
116,10,0
117,10,0
118,10,0
119,10,0
120,10,0
121,10,0
122,10,0
123,10,0
124,10,0
125,10,0
126,10,0
127,10,0
0,11,0
1,11,0
2,11,0
3,11,0
4,11,0
5,11,0
6,11,0
7,11,0
8,11,0
9,11,0
10,11,0
11,11,0
12,11,0
13,11,0
14,11,0
15,11,0
16,11,0
17,11,0
18,11,0
19,11,0
20,11,0
21,11,0
22,11,0
23,11,0
24,11,0
25,11,0
26,11,0
27,11,0
28,11,0
29,11,0
30,11,0
31,11,0
32,11,0
33,11,0
34,11,0
35,11,0
36,11,0
37,11,0
38,11,0
39,11,0
40,11,0
41,11,0
42,11,0
43,11,0
44,11,0
45,11,0
46,11,0
47,11,0
48,11,0
49,11,0
50,11,0
51,11,0
52,11,0
53,11,0
54,11,0
55,11,0
56,11,0
57,11,0
58,11,0
59,11,0
60,11,0
61,11,0
62,11,0
63,11,0
64,11,0
65,11,0
66,11,0
67,11,0
68,11,0
69,11,0
70,11,0
71,11,0
72,11,0
73,11,0
74,11,0
75,11,0
76,11,0
77,11,0
78,11,0
79,11,0
80,11,0
81,11,0
82,11,0
83,11,0
84,11,0
85,11,0
86,11,0
87,11,0
88,11,0
89,11,0
90,11,0
91,11,0
92,11,0
93,11,0
94,11,0
95,11,0
96,11,0
97,11,0
98,11,0
99,11,0
100,11,0
101,11,0
102,11,0
103,11,0
104,11,0
105,11,0
106,11,0
107,11,0
108,11,0
109,11,0
110,11,0
111,11,0
112,11,0
113,11,0
114,11,0
115,11,0
116,11,0
117,11,0
118,11,0
119,11,0
120,11,0
121,11,0
122,11,0
123,11,0
124,11,0
125,11,0
126,11,0
127,11,0
0,12,0
1,12,0
2,12,0
3,12,0
4,12,0
5,12,0
6,12,0
7,12,0
8,12,0
9,12,0
10,12,0
11,12,0
12,12,0
13,12,0
14,12,0
15,12,0
16,12,0
17,12,0
18,12,0
19,12,0
20,12,0
21,12,0
22,12,0
23,12,0
24,12,0
25,12,0
26,12,0
27,12,0
28,12,0
29,12,0
30,12,0
31,12,0
32,12,0
33,12,0
34,12,0
35,12,0
36,12,0
37,12,0
38,12,0
39,12,0
40,12,0
41,12,0
42,12,0
43,12,0
44,12,0
45,12,0
46,12,0
47,12,0
48,12,0
49,12,0
50,12,0
51,12,0
52,12,0
53,12,0
54,12,0
55,12,0
56,12,0
57,12,0
58,12,0
59,12,0
60,12,0
61,12,0
62,12,0
63,12,0
64,12,0
65,12,0
66,12,0
67,12,0
68,12,0
69,12,0
70,12,0
71,12,0
72,12,0
73,12,0
74,12,0
75,12,0
76,12,0
77,12,0
78,12,0
79,12,0
80,12,0
81,12,0
82,12,0
83,12,0
84,12,0
85,12,0
86,12,0
87,12,0
88,12,0
89,12,0
90,12,0
91,12,0
92,12,0
93,12,0
94,12,0
95,12,0
96,12,0
97,12,0
98,12,0
99,12,0
100,12,0
101,12,0
102,12,0
103,12,0
104,12,0
105,12,0
106,12,0
107,12,0
108,12,0
109,12,0
110,12,0
111,12,0
112,12,0
113,12,0
114,12,0
115,12,0
116,12,0
117,12,0
118,12,0
119,12,0
120,12,0
121,12,0
122,12,0
123,12,0
124,12,0
125,12,0
126,12,0
127,12,0
0,13,0
1,13,0
2,13,0
3,13,0
4,13,0
5,13,0
6,13,0
7,13,0
8,13,0
9,13,0
10,13,0
11,13,0
12,13,0
13,13,0
14,13,0
15,13,0
16,13,0
17,13,0
18,13,0
19,13,0
20,13,0
21,13,0
22,13,0
23,13,0
24,13,0
25,13,0
26,13,0
27,13,0
28,13,0
29,13,0
30,13,0
31,13,0
32,13,0
33,13,0
34,13,0
35,13,0
36,13,0
37,13,0
38,13,0
39,13,0
40,13,0
41,13,0
42,13,0
43,13,0
44,13,0
45,13,0
46,13,0
47,13,0
48,13,0
49,13,0
50,13,0
51,13,0
52,13,0
53,13,0
54,13,0
55,13,0
56,13,0
57,13,0
58,13,0
59,13,0
60,13,0
61,13,0
62,13,0
63,13,0
64,13,0
65,13,0
66,13,0
67,13,0
68,13,0
69,13,0
70,13,0
71,13,0
72,13,0
73,13,0
74,13,0
75,13,0
76,13,0
77,13,0
78,13,0
79,13,0
80,13,0
81,13,0
82,13,0
83,13,0
84,13,0
85,13,0
86,13,0
87,13,0
88,13,0
89,13,0
90,13,0
91,13,0
92,13,0
93,13,0
94,13,0
95,13,0
96,13,0
97,13,0
98,13,0
99,13,0
100,13,0
101,13,0
102,13,0
103,13,0
104,13,0
105,13,0
106,13,0
107,13,0
108,13,0
109,13,0
110,13,0
111,13,0
112,13,0
113,13,0
114,13,0
115,13,0
116,13,0
117,13,0
118,13,0
119,13,0
120,13,0
121,13,0
122,13,0
123,13,0
124,13,0
125,13,0
126,13,0
127,13,0
0,14,0
1,14,0
2,14,0
3,14,0
4,14,0
5,14,0
6,14,0
7,14,0
8,14,0
9,14,0
10,14,0
11,14,0
12,14,0
13,14,0
14,14,0
15,14,0
16,14,0
17,14,0
18,14,0
19,14,0
20,14,0
21,14,0
22,14,0
23,14,0
24,14,0
25,14,0
26,14,0
27,14,0
28,14,0
29,14,0
30,14,0
31,14,0
32,14,0
33,14,0
34,14,0
35,14,0
36,14,0
37,14,0
38,14,0
39,14,0
40,14,0
41,14,0
42,14,0
43,14,0
44,14,0
45,14,0
46,14,0
47,14,0
48,14,0
49,14,0
50,14,0
51,14,0
52,14,0
53,14,0
54,14,0
55,14,0
56,14,0
57,14,0
58,14,0
59,14,0
60,14,0
61,14,0
62,14,0
63,14,0
64,14,0
65,14,0
66,14,0
67,14,0
68,14,0
69,14,0
70,14,0
71,14,0
72,14,0
73,14,0
74,14,0
75,14,0
76,14,0
77,14,0
78,14,0
79,14,0
80,14,0
81,14,0
82,14,0
83,14,0
84,14,0
85,14,0
86,14,0
87,14,0
88,14,0
89,14,0
90,14,0
91,14,0
92,14,0
93,14,0
94,14,0
95,14,0
96,14,0
97,14,0
98,14,0
99,14,0
100,14,0
101,14,0
102,14,0
103,14,0
104,14,0
105,14,0
106,14,0
107,14,0
108,14,0
109,14,0
110,14,0
111,14,0
112,14,0
113,14,0
114,14,0
115,14,0
116,14,0
117,14,0
118,14,0
119,14,0
120,14,0
121,14,0
122,14,0
123,14,0
124,14,0
125,14,0
126,14,0
127,14,0
0,15,0
1,15,0
2,15,0
3,15,0
4,15,0
5,15,0
6,15,0
7,15,0
8,15,0
9,15,0
10,15,0
11,15,0
12,15,0
13,15,0
14,15,0
15,15,0
16,15,0
17,15,0
18,15,0
19,15,0
20,15,0
21,15,0
22,15,0
23,15,0
24,15,0
25,15,0
26,15,0
27,15,0
28,15,0
29,15,0
30,15,0
31,15,0
32,15,0
33,15,0
34,15,0
35,15,0
36,15,0
37,15,0
38,15,0
39,15,0
40,15,0
41,15,0
42,15,0
43,15,0
44,15,0
45,15,0
46,15,0
47,15,0
48,15,0
49,15,0
50,15,0
51,15,0
52,15,0
53,15,0
54,15,0
55,15,0
56,15,0
57,15,0
58,15,0
59,15,0
60,15,0
61,15,0
62,15,0
63,15,0
64,15,0
65,15,0
66,15,0
67,15,0
68,15,0
69,15,0
70,15,0
71,15,0
72,15,0
73,15,0
74,15,0
75,15,0
76,15,0
77,15,0
78,15,0
79,15,0
80,15,0
81,15,0
82,15,0
83,15,0
84,15,0
85,15,0
86,15,0
87,15,0
88,15,0
89,15,0
90,15,0
91,15,0
92,15,0
93,15,0
94,15,0
95,15,0
96,15,0
97,15,0
98,15,0
99,15,0
100,15,0
101,15,0
102,15,0
103,15,0
104,15,0
105,15,0
106,15,0
107,15,0
108,15,0
109,15,0
110,15,0
111,15,0
112,15,0
113,15,0
114,15,0
115,15,0
116,15,0
117,15,0
118,15,0
119,15,0
120,15,0
121,15,0
122,15,0
123,15,0
124,15,0
125,15,0
126,15,0
127,15,0
0,16,0
1,16,0
2,16,0
3,16,0
4,16,0
5,16,0
6,16,0
7,16,0
8,16,0
9,16,0
10,16,0
11,16,0
12,16,0
13,16,0
14,16,0
15,16,0
16,16,0
17,16,0
18,16,0
19,16,0
20,16,0
21,16,0
22,16,0
23,16,0
24,16,0
25,16,0
26,16,0
27,16,0
28,16,0
29,16,0
30,16,0
31,16,0
32,16,0
33,16,0
34,16,0
35,16,0
36,16,0
37,16,0
38,16,0
39,16,0
40,16,0
41,16,0
42,16,0
43,16,0
44,16,0
45,16,0
46,16,0
47,16,0
48,16,0
49,16,0
50,16,0
51,16,0
52,16,0
53,16,0
54,16,0
55,16,0
56,16,0
57,16,0
58,16,0
59,16,0
60,16,0
61,16,0
62,16,0
63,16,0
64,16,0
65,16,0
66,16,0
67,16,0
68,16,0
69,16,0
70,16,0
71,16,0
72,16,0
73,16,0
74,16,0
75,16,0
76,16,0
77,16,0
78,16,0
79,16,0
80,16,0
81,16,0
82,16,0
83,16,0
84,16,0
85,16,0
86,16,0
87,16,0
88,16,0
89,16,0
90,16,0
91,16,0
92,16,0
93,16,0
94,16,0
95,16,0
96,16,0
97,16,0
98,16,0
99,16,0
100,16,0
101,16,0
102,16,0
103,16,0
104,16,0
105,16,0
106,16,0
107,16,0
108,16,0
109,16,0
110,16,0
111,16,0
112,16,0
113,16,0
114,16,0
115,16,0
116,16,0
117,16,0
118,16,0
119,16,0
120,16,0
121,16,0
122,16,0
123,16,0
124,16,0
125,16,0
126,16,0
127,16,0
0,17,0
1,17,0
2,17,0
3,17,0
4,17,0
5,17,0
6,17,0
7,17,0
8,17,0
9,17,0
10,17,0
11,17,0
12,17,0
13,17,0
14,17,0
15,17,0
16,17,0
17,17,0
18,17,0
19,17,0
20,17,0
21,17,0
22,17,0
23,17,0
24,17,0
25,17,0
26,17,0
27,17,0
28,17,0
29,17,0
30,17,0
31,17,0
32,17,0
33,17,0
34,17,0
35,17,0
36,17,0
37,17,0
38,17,0
39,17,0
40,17,0
41,17,0
42,17,0
43,17,0
44,17,0
45,17,0
46,17,0
47,17,0
48,17,0
49,17,0
50,17,0
51,17,0
52,17,0
53,17,0
54,17,0
55,17,0
56,17,0
57,17,0
58,17,0
59,17,0
60,17,0
61,17,0
62,17,0
63,17,0
64,17,0
65,17,0
66,17,0
67,17,0
68,17,0
69,17,0
70,17,0
71,17,0
72,17,0
73,17,0
74,17,0
75,17,0
76,17,0
77,17,0
78,17,0
79,17,0
80,17,0
81,17,0
82,17,0
83,17,0
84,17,0
85,17,0
86,17,0
87,17,0
88,17,0
89,17,0
90,17,0
91,17,0
92,17,0
93,17,0
94,17,0
95,17,0
96,17,0
97,17,0
98,17,0
99,17,0
100,17,0
101,17,0
102,17,0
103,17,0
104,17,0
105,17,0
106,17,0
107,17,0
108,17,0
109,17,0
110,17,0
111,17,0
112,17,0
113,17,0
114,17,0
115,17,0
116,17,0
117,17,0
118,17,0
119,17,0
120,17,0
121,17,0
122,17,0
123,17,0
124,17,0
125,17,0
126,17,0
127,17,0
0,18,0
1,18,0
2,18,0
3,18,0
4,18,0
5,18,0
6,18,0
7,18,0
8,18,0
9,18,0
10,18,0
11,18,0
12,18,0
13,18,0
14,18,0
15,18,0
16,18,0
17,18,0
18,18,0
19,18,0
20,18,0
21,18,0
22,18,0
23,18,0
24,18,0
25,18,0
26,18,0
27,18,0
28,18,0
29,18,0
30,18,0
31,18,0
32,18,0
33,18,0
34,18,0
35,18,0
36,18,0
37,18,0
38,18,0
39,18,0
40,18,0
41,18,0
42,18,0
43,18,0
44,18,0
45,18,0
46,18,0
47,18,0
48,18,0
49,18,0
50,18,0
51,18,0
52,18,0
53,18,0
54,18,0
55,18,0
56,18,0
57,18,0
58,18,0
59,18,0
60,18,0
61,18,0
62,18,0
63,18,0
64,18,0
65,18,0
66,18,0
67,18,0
68,18,0
69,18,0
70,18,0
71,18,0
72,18,0
73,18,0
74,18,0
75,18,0
76,18,0
77,18,0
78,18,0
79,18,0
80,18,0
81,18,0
82,18,0
83,18,0
84,18,0
85,18,0
86,18,0
87,18,0
88,18,0
89,18,0
90,18,0
91,18,0
92,18,0
93,18,0
94,18,0
95,18,0
96,18,0
97,18,0
98,18,0
99,18,0
100,18,0
101,18,0
102,18,0
103,18,0
104,18,0
105,18,0
106,18,0
107,18,0
108,18,0
109,18,0
110,18,0
111,18,0
112,18,0
113,18,0
114,18,0
115,18,0
116,18,0
117,18,0
118,18,0
119,18,0
120,18,0
121,18,0
122,18,0
123,18,0
124,18,0
125,18,0
126,18,0
127,18,0
0,19,0
1,19,0
2,19,0
3,19,0
4,19,0
5,19,0
6,19,0
7,19,0
8,19,0
9,19,0
10,19,0
11,19,0
12,19,0
13,19,0
14,19,0
15,19,0
16,19,0
17,19,0
18,19,0
19,19,0
20,19,0
21,19,0
22,19,0
23,19,0
24,19,0
25,19,0
26,19,0
27,19,0
28,19,0
29,19,0
30,19,0
31,19,0
32,19,0
33,19,0
34,19,0
35,19,0
36,19,0
37,19,0
38,19,0
39,19,0
40,19,0
41,19,0
42,19,0
43,19,0
44,19,0
45,19,0
46,19,0
47,19,0
48,19,0
49,19,0
50,19,0
51,19,0
52,19,0
53,19,0
54,19,0
55,19,0
56,19,0
57,19,0
58,19,0
59,19,0
60,19,0
61,19,0
62,19,0
63,19,0
64,19,0
65,19,0
66,19,0
67,19,0
68,19,0
69,19,0
70,19,0
71,19,0
72,19,0
73,19,0
74,19,0
75,19,0
76,19,0
77,19,0
78,19,0
79,19,0
80,19,0
81,19,0
82,19,0
83,19,0
84,19,0
85,19,0
86,19,0
87,19,0
88,19,0
89,19,0
90,19,0
91,19,0
92,19,0
93,19,0
94,19,0
95,19,0
96,19,0
97,19,0
98,19,0
99,19,0
100,19,0
101,19,0
102,19,0
103,19,0
104,19,0
105,19,0
106,19,0
107,19,0
108,19,0
109,19,0
110,19,0
111,19,0
112,19,0
113,19,0
114,19,0
115,19,0
116,19,0
117,19,0
118,19,0
119,19,0
120,19,0
121,19,0
122,19,0
123,19,0
124,19,0
125,19,0
126,19,0
127,19,0
0,20,0
1,20,0
2,20,0
3,20,0
4,20,0
5,20,0
6,20,0
7,20,0
8,20,0
9,20,0
10,20,0
11,20,0
12,20,0
13,20,0
14,20,0
15,20,0
16,20,0
17,20,0
18,20,0
19,20,0
20,20,0
21,20,0
22,20,0
23,20,0
24,20,0
25,20,0
26,20,0
27,20,0
28,20,0
29,20,0
30,20,0
31,20,0
32,20,0
33,20,0
34,20,0
35,20,0
36,20,0
37,20,0
38,20,0
39,20,0
40,20,0
41,20,0
42,20,0
43,20,0
44,20,0
45,20,0
46,20,0
47,20,0
48,20,0
49,20,0
50,20,0
51,20,0
52,20,0
53,20,0
54,20,0
55,20,0
56,20,0
57,20,0
58,20,0
59,20,0
60,20,0
61,20,0
62,20,0
63,20,0
64,20,0
65,20,0
66,20,0
67,20,0
68,20,0
69,20,0
70,20,0
71,20,0
72,20,0
73,20,0
74,20,0
75,20,0
76,20,0
77,20,0
78,20,0
79,20,0
80,20,0
81,20,0
82,20,0
83,20,0
84,20,0
85,20,0
86,20,0
87,20,0
88,20,0
89,20,0
90,20,0
91,20,0
92,20,0
93,20,0
94,20,0
95,20,0
96,20,0
97,20,0
98,20,0
99,20,0
100,20,0
101,20,0
102,20,0
103,20,0
104,20,0
105,20,0
106,20,0
107,20,0
108,20,0
109,20,0
110,20,0
111,20,0
112,20,0
113,20,0
114,20,0
115,20,0
116,20,0
117,20,0
118,20,0
119,20,0
120,20,0
121,20,0
122,20,0
123,20,0
124,20,0
125,20,0
126,20,0
127,20,0
0,21,0
1,21,0
2,21,0
3,21,0
4,21,0
5,21,0
6,21,0
7,21,0
8,21,0
9,21,0
10,21,0
11,21,0
12,21,0
13,21,0
14,21,0
15,21,0
16,21,0
17,21,0
18,21,0
19,21,0
20,21,0
21,21,0
22,21,0
23,21,0
24,21,0
25,21,0
26,21,0
27,21,0
28,21,0
29,21,0
30,21,0
31,21,0
32,21,0
33,21,0
34,21,0
35,21,0
36,21,0
37,21,0
38,21,0
39,21,0
40,21,0
41,21,0
42,21,0
43,21,0
44,21,0
45,21,0
46,21,0
47,21,0
48,21,0
49,21,0
50,21,0
51,21,0
52,21,0
53,21,0
54,21,0
55,21,0
56,21,0
57,21,0
58,21,0
59,21,0
60,21,0
61,21,0
62,21,0
63,21,0
64,21,0
65,21,0
66,21,0
67,21,0
68,21,0
69,21,0
70,21,0
71,21,0
72,21,0
73,21,0
74,21,0
75,21,0
76,21,0
77,21,0
78,21,0
79,21,0
80,21,0
81,21,0
82,21,0
83,21,0
84,21,0
85,21,0
86,21,0
87,21,0
88,21,0
89,21,0
90,21,0
91,21,0
92,21,0
93,21,0
94,21,0
95,21,0
96,21,0
97,21,0
98,21,0
99,21,0
100,21,0
101,21,0
102,21,0
103,21,0
104,21,0
105,21,0
106,21,0
107,21,0
108,21,0
109,21,0
110,21,0
111,21,0
112,21,0
113,21,0
114,21,0
115,21,0
116,21,0
117,21,0
118,21,0
119,21,0
120,21,0
121,21,0
122,21,0
123,21,0
124,21,0
125,21,0
126,21,0
127,21,0
0,22,0
1,22,0
2,22,0
3,22,0
4,22,0
5,22,0
6,22,0
7,22,0
8,22,0
9,22,0
10,22,0
11,22,0
12,22,0
13,22,0
14,22,0
15,22,0
16,22,0
17,22,0
18,22,0
19,22,0
20,22,0
21,22,0
22,22,0
23,22,0
24,22,0
25,22,0
26,22,0
27,22,0
28,22,0
29,22,0
30,22,0
31,22,0
32,22,0
33,22,0
34,22,0
35,22,0
36,22,0
37,22,0
38,22,0
39,22,0
40,22,0
41,22,0
42,22,0
43,22,0
44,22,0
45,22,0
46,22,0
47,22,0
48,22,0
49,22,0
50,22,0
51,22,0
52,22,0
53,22,0
54,22,0
55,22,0
56,22,0
57,22,0
58,22,0
59,22,0
60,22,0
61,22,0
62,22,0
63,22,0
64,22,0
65,22,0
66,22,0
67,22,0
68,22,0
69,22,0
70,22,0
71,22,0
72,22,0
73,22,0
74,22,0
75,22,0
76,22,0
77,22,0
78,22,0
79,22,0
80,22,0
81,22,0
82,22,0
83,22,0
84,22,0
85,22,0
86,22,0
87,22,0
88,22,0
89,22,0
90,22,0
91,22,0
92,22,0
93,22,0
94,22,0
95,22,0
96,22,0
97,22,0
98,22,0
99,22,0
100,22,0
101,22,0
102,22,0
103,22,0
104,22,0
105,22,0
106,22,0
107,22,0
108,22,0
109,22,0
110,22,0
111,22,0
112,22,0
113,22,0
114,22,0
115,22,0
116,22,0
117,22,0
118,22,0
119,22,0
120,22,0
121,22,0
122,22,0
123,22,0
124,22,0
125,22,0
126,22,0
127,22,0
0,23,0
1,23,0
2,23,0
3,23,0
4,23,0
5,23,0
6,23,0
7,23,0
8,23,0
9,23,0
10,23,0
11,23,0
12,23,0
13,23,0
14,23,0
15,23,0
16,23,0
17,23,0
18,23,0
19,23,0
20,23,0
21,23,0
22,23,0
23,23,0
24,23,0
25,23,0
26,23,0
27,23,0
28,23,0
29,23,0
30,23,0
31,23,0
32,23,0
33,23,0
34,23,0
35,23,0
36,23,0
37,23,0
38,23,0
39,23,0
40,23,0
41,23,0
42,23,0
43,23,0
44,23,0
45,23,0
46,23,0
47,23,0
48,23,0
49,23,0
50,23,0
51,23,0
52,23,0
53,23,0
54,23,0
55,23,0
56,23,0
57,23,0
58,23,0
59,23,0
60,23,0
61,23,0
62,23,0
63,23,0
64,23,0
65,23,0
66,23,0
67,23,0
68,23,0
69,23,0
70,23,0
71,23,0
72,23,0
73,23,0
74,23,0
75,23,0
76,23,0
77,23,0
78,23,0
79,23,0
80,23,0
81,23,0
82,23,0
83,23,0
84,23,0
85,23,0
86,23,0
87,23,0
88,23,0
89,23,0
90,23,0
91,23,0
92,23,0
93,23,0
94,23,0
95,23,0
96,23,0
97,23,0
98,23,0
99,23,0
100,23,0
101,23,0
102,23,0
103,23,0
104,23,0
105,23,0
106,23,0
107,23,0
108,23,0
109,23,0
110,23,0
111,23,0
112,23,0
113,23,0
114,23,0
115,23,0
116,23,0
117,23,0
118,23,0
119,23,0
120,23,0
121,23,0
122,23,0
123,23,0
124,23,0
125,23,0
126,23,0
127,23,0
0,24,0
1,24,0
2,24,0
3,24,0
4,24,0
5,24,0
6,24,0
7,24,0
8,24,0
9,24,0
10,24,0
11,24,0
12,24,0
13,24,0
14,24,0
15,24,0
16,24,0
17,24,0
18,24,0
19,24,0
20,24,0
21,24,0
22,24,0
23,24,0
24,24,0
25,24,0
26,24,0
27,24,0
28,24,0
29,24,0
30,24,0
31,24,0
32,24,0
33,24,0
34,24,0
35,24,0
36,24,0
37,24,0
38,24,0
39,24,0
40,24,0
41,24,0
42,24,0
43,24,0
44,24,0
45,24,0
46,24,0
47,24,0
48,24,0
49,24,0
50,24,0
51,24,0
52,24,0
53,24,0
54,24,0
55,24,0
56,24,0
57,24,0
58,24,0
59,24,0
60,24,0
61,24,0
62,24,0
63,24,0
64,24,0
65,24,0
66,24,0
67,24,0
68,24,0
69,24,0
70,24,0
71,24,0
72,24,0
73,24,0
74,24,0
75,24,0
76,24,0
77,24,0
78,24,0
79,24,0
80,24,0
81,24,0
82,24,0
83,24,0
84,24,0
85,24,0
86,24,0
87,24,0
88,24,0
89,24,0
90,24,0
91,24,0
92,24,0
93,24,0
94,24,0
95,24,0
96,24,0
97,24,0
98,24,0
99,24,0
100,24,0
101,24,0
102,24,0
103,24,0
104,24,0
105,24,0
106,24,0
107,24,0
108,24,0
109,24,0
110,24,0
111,24,0
112,24,0
113,24,0
114,24,0
115,24,0
116,24,0
117,24,0
118,24,0
119,24,0
120,24,0
121,24,0
122,24,0
123,24,0
124,24,0
125,24,0
126,24,0
127,24,0
0,25,0
1,25,0
2,25,0
3,25,0
4,25,0
5,25,0
6,25,0
7,25,0
8,25,0
9,25,0
10,25,0
11,25,0
12,25,0
13,25,0
14,25,0
15,25,0
16,25,0
17,25,0
18,25,0
19,25,0
20,25,0
21,25,0
22,25,0
23,25,0
24,25,0
25,25,0
26,25,0
27,25,0
28,25,0
29,25,0
30,25,0
31,25,0
32,25,0
33,25,0
34,25,0
35,25,0
36,25,0
37,25,0
38,25,0
39,25,0
40,25,0
41,25,0
42,25,0
43,25,0
44,25,0
45,25,0
46,25,0
47,25,0
48,25,0
49,25,0
50,25,0
51,25,0
52,25,0
53,25,0
54,25,0
55,25,0
56,25,0
57,25,0
58,25,0
59,25,0
60,25,0
61,25,0
62,25,0
63,25,0
64,25,0
65,25,0
66,25,0
67,25,0
68,25,0
69,25,0
70,25,0
71,25,0
72,25,0
73,25,0
74,25,0
75,25,0
76,25,0
77,25,0
78,25,0
79,25,0
80,25,0
81,25,0
82,25,0
83,25,0
84,25,0
85,25,0
86,25,0
87,25,0
88,25,0
89,25,0
90,25,0
91,25,0
92,25,0
93,25,0
94,25,0
95,25,0
96,25,0
97,25,0
98,25,0
99,25,0
100,25,0
101,25,0
102,25,0
103,25,0
104,25,0
105,25,0
106,25,0
107,25,0
108,25,0
109,25,0
110,25,0
111,25,0
112,25,0
113,25,0
114,25,0
115,25,0
116,25,0
117,25,0
118,25,0
119,25,0
120,25,0
121,25,0
122,25,0
123,25,0
124,25,0
125,25,0
126,25,0
127,25,0
0,26,0
1,26,0
2,26,0
3,26,0
4,26,0
5,26,0
6,26,0
7,26,0
8,26,0
9,26,0
10,26,0
11,26,0
12,26,0
13,26,0
14,26,0
15,26,0
16,26,0
17,26,0
18,26,0
19,26,0
20,26,0
21,26,0
22,26,0
23,26,0
24,26,0
25,26,0
26,26,0
27,26,0
28,26,0
29,26,0
30,26,0
31,26,0
32,26,0
33,26,0
34,26,0
35,26,0
36,26,0
37,26,0
38,26,0
39,26,0
40,26,0
41,26,0
42,26,0
43,26,0
44,26,0
45,26,0
46,26,0
47,26,0
48,26,0
49,26,0
50,26,0
51,26,0
52,26,0
53,26,0
54,26,0
55,26,0
56,26,0
57,26,0
58,26,0
59,26,0
60,26,0
61,26,0
62,26,0
63,26,0
64,26,0
65,26,0
66,26,0
67,26,0
68,26,0
69,26,0
70,26,0
71,26,0
72,26,0
73,26,0
74,26,0
75,26,0
76,26,0
77,26,0
78,26,0
79,26,0
80,26,0
81,26,0
82,26,0
83,26,0
84,26,0
85,26,0
86,26,0
87,26,0
88,26,0
89,26,0
90,26,0
91,26,0
92,26,0
93,26,0
94,26,0
95,26,0
96,26,0
97,26,0
98,26,0
99,26,0
100,26,0
101,26,0
102,26,0
103,26,0
104,26,0
105,26,0
106,26,0
107,26,0
108,26,0
109,26,0
110,26,0
111,26,0
112,26,0
113,26,0
114,26,0
115,26,0
116,26,0
117,26,0
118,26,0
119,26,0
120,26,0
121,26,0
122,26,0
123,26,0
124,26,0
125,26,0
126,26,0
127,26,0
0,27,0
1,27,0
2,27,0
3,27,0
4,27,0
5,27,0
6,27,0
7,27,0
8,27,0
9,27,0
10,27,0
11,27,0
12,27,0
13,27,0
14,27,0
15,27,0
16,27,0
17,27,0
18,27,0
19,27,0
20,27,0
21,27,0
22,27,0
23,27,0
24,27,0
25,27,0
26,27,0
27,27,0
28,27,0
29,27,0
30,27,0
31,27,0
32,27,0
33,27,0
34,27,0
35,27,0
36,27,0
37,27,0
38,27,0
39,27,0
40,27,0
41,27,0
42,27,0
43,27,0
44,27,0
45,27,0
46,27,0
47,27,0
48,27,0
49,27,0
50,27,0
51,27,0
52,27,0
53,27,0
54,27,0
55,27,0
56,27,0
57,27,0
58,27,0
59,27,0
60,27,0
61,27,0
62,27,0
63,27,0
64,27,0
65,27,0
66,27,0
67,27,0
68,27,0
69,27,0
70,27,0
71,27,0
72,27,0
73,27,0
74,27,0
75,27,0
76,27,0
77,27,0
78,27,0
79,27,0
80,27,0
81,27,0
82,27,0
83,27,0
84,27,0
85,27,0
86,27,0
87,27,0
88,27,0
89,27,0
90,27,0
91,27,0
92,27,0
93,27,0
94,27,0
95,27,0
96,27,0
97,27,0
98,27,0
99,27,0
100,27,0
101,27,0
102,27,0
103,27,0
104,27,0
105,27,0
106,27,0
107,27,0
108,27,0
109,27,0
110,27,0
111,27,0
112,27,0
113,27,0
114,27,0
115,27,0
116,27,0
117,27,0
118,27,0
119,27,0
120,27,0
121,27,0
122,27,0
123,27,0
124,27,0
125,27,0
126,27,0
127,27,0
0,28,0
1,28,0
2,28,0
3,28,0
4,28,0
5,28,0
6,28,0
7,28,0
8,28,0
9,28,0
10,28,0
11,28,0
12,28,0
13,28,0
14,28,0
15,28,0
16,28,0
17,28,0
18,28,0
19,28,0
20,28,0
21,28,0
22,28,0
23,28,0
24,28,0
25,28,0
26,28,0
27,28,0
28,28,0
29,28,0
30,28,0
31,28,0
32,28,0
33,28,0
34,28,0
35,28,0
36,28,0
37,28,0
38,28,0
39,28,0
40,28,0
41,28,0
42,28,0
43,28,0
44,28,0
45,28,0
46,28,0
47,28,0
48,28,0
49,28,0
50,28,0
51,28,0
52,28,0
53,28,0
54,28,0
55,28,0
56,28,0
57,28,0
58,28,0
59,28,0
60,28,0
61,28,0
62,28,0
63,28,0
64,28,0
65,28,0
66,28,0
67,28,0
68,28,0
69,28,0
70,28,0
71,28,0
72,28,0
73,28,0
74,28,0
75,28,0
76,28,0
77,28,0
78,28,0
79,28,0
80,28,0
81,28,0
82,28,0
83,28,0
84,28,0
85,28,0
86,28,0
87,28,0
88,28,0
89,28,0
90,28,0
91,28,0
92,28,0
93,28,0
94,28,0
95,28,0
96,28,0
97,28,0
98,28,0
99,28,0
100,28,0
101,28,0
102,28,0
103,28,0
104,28,0
105,28,0
106,28,0
107,28,0
108,28,0
109,28,0
110,28,0
111,28,0
112,28,0
113,28,0
114,28,0
115,28,0
116,28,0
117,28,0
118,28,0
119,28,0
120,28,0
121,28,0
122,28,0
123,28,0
124,28,0
125,28,0
126,28,0
127,28,0
0,29,0
1,29,0
2,29,0
3,29,0
4,29,0
5,29,0
6,29,0
7,29,0
8,29,0
9,29,0
10,29,0
11,29,0
12,29,0
13,29,0
14,29,0
15,29,0
16,29,0
17,29,0
18,29,0
19,29,0
20,29,0
21,29,0
22,29,0
23,29,0
24,29,0
25,29,0
26,29,0
27,29,0
28,29,0
29,29,0
30,29,0
31,29,0
32,29,0
33,29,0
34,29,0
35,29,0
36,29,0
37,29,0
38,29,0
39,29,0
40,29,0
41,29,0
42,29,0
43,29,0
44,29,0
45,29,0
46,29,0
47,29,0
48,29,0
49,29,0
50,29,0
51,29,0
52,29,0
53,29,0
54,29,0
55,29,0
56,29,0
57,29,0
58,29,0
59,29,0
60,29,0
61,29,0
62,29,0
63,29,0
64,29,0
65,29,0
66,29,0
67,29,0
68,29,0
69,29,0
70,29,0
71,29,0
72,29,0
73,29,0
74,29,0
75,29,0
76,29,0
77,29,0
78,29,0
79,29,0
80,29,0
81,29,0
82,29,0
83,29,0
84,29,0
85,29,0
86,29,0
87,29,0
88,29,0
89,29,0
90,29,0
91,29,0
92,29,0
93,29,0
94,29,0
95,29,0
96,29,0
97,29,0
98,29,0
99,29,0
100,29,0
101,29,0
102,29,0
103,29,0
104,29,0
105,29,0
106,29,0
107,29,0
108,29,0
109,29,0
110,29,0
111,29,0
112,29,0
113,29,0
114,29,0
115,29,0
116,29,0
117,29,0
118,29,0
119,29,0
120,29,0
121,29,0
122,29,0
123,29,0
124,29,0
125,29,0
126,29,0
127,29,0
0,30,0
1,30,0
2,30,0
3,30,0
4,30,0
5,30,0
6,30,0
7,30,0
8,30,0
9,30,0
10,30,0
11,30,0
12,30,0
13,30,0
14,30,0
15,30,0
16,30,0
17,30,0
18,30,0
19,30,0
20,30,0
21,30,0
22,30,0
23,30,0
24,30,0
25,30,0
26,30,0
27,30,0
28,30,0
29,30,0
30,30,0
31,30,0
32,30,0
33,30,0
34,30,0
35,30,0
36,30,0
37,30,0
38,30,0
39,30,0
40,30,0
41,30,0
42,30,0
43,30,0
44,30,0
45,30,0
46,30,0
47,30,0
48,30,0
49,30,0
50,30,0
51,30,0
52,30,0
53,30,0
54,30,0
55,30,0
56,30,0
57,30,0
58,30,0
59,30,0
60,30,0
61,30,0
62,30,0
63,30,0
64,30,0
65,30,0
66,30,0
67,30,0
68,30,0
69,30,0
70,30,0
71,30,0
72,30,0
73,30,0
74,30,0
75,30,0
76,30,0
77,30,0
78,30,0
79,30,0
80,30,0
81,30,0
82,30,0
83,30,0
84,30,0
85,30,0
86,30,0
87,30,0
88,30,0
89,30,0
90,30,0
91,30,0
92,30,0
93,30,0
94,30,0
95,30,0
96,30,0
97,30,0
98,30,0
99,30,0
100,30,0
101,30,0
102,30,0
103,30,0
104,30,0
105,30,0
106,30,0
107,30,0
108,30,0
109,30,0
110,30,0
111,30,0
112,30,0
113,30,0
114,30,0
115,30,0
116,30,0
117,30,0
118,30,0
119,30,0
120,30,0
121,30,0
122,30,0
123,30,0
124,30,0
125,30,0
126,30,0
127,30,0
0,31,0
1,31,0
2,31,0
3,31,0
4,31,0
5,31,0
6,31,0
7,31,0
8,31,0
9,31,0
10,31,0
11,31,0
12,31,0
13,31,0
14,31,0
15,31,0
16,31,0
17,31,0
18,31,0
19,31,0
20,31,0
21,31,0
22,31,0
23,31,0
24,31,0
25,31,0
26,31,0
27,31,0
28,31,0
29,31,0
30,31,0
31,31,0
32,31,0
33,31,0
34,31,0
35,31,0
36,31,0
37,31,0
38,31,0
39,31,0
40,31,0
41,31,0
42,31,0
43,31,0
44,31,0
45,31,0
46,31,0
47,31,0
48,31,0
49,31,0
50,31,0
51,31,0
52,31,0
53,31,0
54,31,0
55,31,0
56,31,0
57,31,0
58,31,0
59,31,0
60,31,0
61,31,0
62,31,0
63,31,0
64,31,0
65,31,0
66,31,0
67,31,0
68,31,0
69,31,0
70,31,0
71,31,0
72,31,0
73,31,0
74,31,0
75,31,0
76,31,0
77,31,0
78,31,0
79,31,0
80,31,0
81,31,0
82,31,0
83,31,0
84,31,0
85,31,0
86,31,0
87,31,0
88,31,0
89,31,0
90,31,0
91,31,0
92,31,0
93,31,0
94,31,0
95,31,0
96,31,0
97,31,0
98,31,0
99,31,0
100,31,0
101,31,0
102,31,0
103,31,0
104,31,0
105,31,0
106,31,0
107,31,0
108,31,0
109,31,0
110,31,0
111,31,0
112,31,0
113,31,0
114,31,0
115,31,0
116,31,0
117,31,0
118,31,0
119,31,0
120,31,0
121,31,0
122,31,0
123,31,0
124,31,0
125,31,0
126,31,0
127,31,0
0,32,0
1,32,0
2,32,0
3,32,0
4,32,0
5,32,0
6,32,0
7,32,0
8,32,0
9,32,0
10,32,0
11,32,0
12,32,0
13,32,0
14,32,0
15,32,0
16,32,0
17,32,0
18,32,0
19,32,0
20,32,0
21,32,0
22,32,0
23,32,0
24,32,0
25,32,0
26,32,0
27,32,0
28,32,0
29,32,0
30,32,0
31,32,0
32,32,0
33,32,0
34,32,0
35,32,0
36,32,0
37,32,0
38,32,0
39,32,0
40,32,0
41,32,0
42,32,0
43,32,0
44,32,0
45,32,0
46,32,0
47,32,0
48,32,0
49,32,0
50,32,0
51,32,0
52,32,0
53,32,0
54,32,0
55,32,0
56,32,0
57,32,0
58,32,0
59,32,0
60,32,0
61,32,0
62,32,0
63,32,0
64,32,0
65,32,0
66,32,0
67,32,0
68,32,0
69,32,0
70,32,0
71,32,0
72,32,0
73,32,0
74,32,0
75,32,0
76,32,0
77,32,0
78,32,0
79,32,0
80,32,0
81,32,0
82,32,0
83,32,0
84,32,0
85,32,0
86,32,0
87,32,0
88,32,0
89,32,0
90,32,0
91,32,0
92,32,0
93,32,0
94,32,0
95,32,0
96,32,0
97,32,0
98,32,0
99,32,0
100,32,0
101,32,0
102,32,0
103,32,0
104,32,0
105,32,0
106,32,0
107,32,0
108,32,0
109,32,0
110,32,0
111,32,0
112,32,0
113,32,0
114,32,0
115,32,0
116,32,0
117,32,0
118,32,0
119,32,0
120,32,0
121,32,0
122,32,0
123,32,0
124,32,0
125,32,0
126,32,0
127,32,0
0,33,0
1,33,0
2,33,0
3,33,0
4,33,0
5,33,0
6,33,0
7,33,0
8,33,0
9,33,0
10,33,0
11,33,0
12,33,0
13,33,0
14,33,0
15,33,0
16,33,0
17,33,0
18,33,0
19,33,0
20,33,0
21,33,0
22,33,0
23,33,0
24,33,0
25,33,0
26,33,0
27,33,0
28,33,0
29,33,0
30,33,0
31,33,0
32,33,0
33,33,0
34,33,0
35,33,0
36,33,0
37,33,0
38,33,0
39,33,0
40,33,0
41,33,0
42,33,0
43,33,0
44,33,0
45,33,0
46,33,0
47,33,0
48,33,0
49,33,0
50,33,0
51,33,0
52,33,0
53,33,0
54,33,0
55,33,0
56,33,0
57,33,0
58,33,0
59,33,0
60,33,0
61,33,0
62,33,0
63,33,0
64,33,0
65,33,0
66,33,0
67,33,0
68,33,0
69,33,0
70,33,0
71,33,0
72,33,0
73,33,0
74,33,0
75,33,0
76,33,0
77,33,0
78,33,0
79,33,0
80,33,0
81,33,0
82,33,0
83,33,0
84,33,0
85,33,0
86,33,0
87,33,0
88,33,0
89,33,0
90,33,0
91,33,0
92,33,0
93,33,0
94,33,0
95,33,0
96,33,0
97,33,0
98,33,0
99,33,0
100,33,0
101,33,0
102,33,0
103,33,0
104,33,0
105,33,0
106,33,0
107,33,0
108,33,0
109,33,0
110,33,0
111,33,0
112,33,0
113,33,0
114,33,0
115,33,0
116,33,0
117,33,0
118,33,0
119,33,0
120,33,0
121,33,0
122,33,0
123,33,0
124,33,0
125,33,0
126,33,0
127,33,0
0,34,0
1,34,0
2,34,0
3,34,0
4,34,0
5,34,0
6,34,0
7,34,0
8,34,0
9,34,0
10,34,0
11,34,0
12,34,0
13,34,0
14,34,0
15,34,0
16,34,0
17,34,0
18,34,0
19,34,0
20,34,0
21,34,0
22,34,0
23,34,0
24,34,0
25,34,0
26,34,0
27,34,0
28,34,0
29,34,0
30,34,0
31,34,0
32,34,0
33,34,0
34,34,0
35,34,0
36,34,0
37,34,0
38,34,0
39,34,0
40,34,0
41,34,0
42,34,0
43,34,0
44,34,0
45,34,0
46,34,0
47,34,0
48,34,0
49,34,0
50,34,0
51,34,0
52,34,0
53,34,0
54,34,0
55,34,0
56,34,0
57,34,0
58,34,0
59,34,0
60,34,0
61,34,0
62,34,0
63,34,0
64,34,0
65,34,0
66,34,0
67,34,0
68,34,0
69,34,0
70,34,0
71,34,0
72,34,0
73,34,0
74,34,0
75,34,0
76,34,0
77,34,0
78,34,0
79,34,0
80,34,0
81,34,0
82,34,0
83,34,0
84,34,0
85,34,0
86,34,0
87,34,0
88,34,0
89,34,0
90,34,0
91,34,0
92,34,0
93,34,0
94,34,0
95,34,0
96,34,0
97,34,0
98,34,0
99,34,0
100,34,0
101,34,0
102,34,0
103,34,0
104,34,0
105,34,0
106,34,0
107,34,0
108,34,0
109,34,0
110,34,0
111,34,0
112,34,0
113,34,0
114,34,0
115,34,0
116,34,0
117,34,0
118,34,0
119,34,0
120,34,0
121,34,0
122,34,0
123,34,0
124,34,0
125,34,0
126,34,0
127,34,0
0,35,0
1,35,0
2,35,0
3,35,0
4,35,0
5,35,0
6,35,0
7,35,0
8,35,0
9,35,0
10,35,0
11,35,0
12,35,0
13,35,0
14,35,0
15,35,0
16,35,0
17,35,0
18,35,0
19,35,0
20,35,0
21,35,0
22,35,0
23,35,0
24,35,0
25,35,0
26,35,0
27,35,0
28,35,0
29,35,0
30,35,0
31,35,0
32,35,0
33,35,0
34,35,0
35,35,0
36,35,0
37,35,0
38,35,0
39,35,0
40,35,0
41,35,0
42,35,0
43,35,0
44,35,0
45,35,0
46,35,0
47,35,0
48,35,0
49,35,0
50,35,0
51,35,0
52,35,0
53,35,0
54,35,0
55,35,0
56,35,0
57,35,0
58,35,0
59,35,0
60,35,0
61,35,0
62,35,0
63,35,0
64,35,0
65,35,0
66,35,0
67,35,0
68,35,0
69,35,0
70,35,0
71,35,0
72,35,0
73,35,0
74,35,0
75,35,0
76,35,0
77,35,0
78,35,0
79,35,0
80,35,0
81,35,0
82,35,0
83,35,0
84,35,0
85,35,0
86,35,0
87,35,0
88,35,0
89,35,0
90,35,0
91,35,0
92,35,0
93,35,0
94,35,0
95,35,0
96,35,0
97,35,0
98,35,0
99,35,0
100,35,0
101,35,0
102,35,0
103,35,0
104,35,0
105,35,0
106,35,0
107,35,0
108,35,0
109,35,0
110,35,0
111,35,0
112,35,0
113,35,0
114,35,0
115,35,0
116,35,0
117,35,0
118,35,0
119,35,0
120,35,0
121,35,0
122,35,0
123,35,0
124,35,0
125,35,0
126,35,0
127,35,0
0,36,0
1,36,0
2,36,0
3,36,0
4,36,0
5,36,0
6,36,0
7,36,0
8,36,0
9,36,0
10,36,0
11,36,0
12,36,0
13,36,0
14,36,0
15,36,0
16,36,0
17,36,0
18,36,0
19,36,0
20,36,0
21,36,0
22,36,0
23,36,0
24,36,0
25,36,0
26,36,0
27,36,0
28,36,0
29,36,0
30,36,0
31,36,0
32,36,0
33,36,0
34,36,0
35,36,0
36,36,0
37,36,0
38,36,0
39,36,0
40,36,0
41,36,0
42,36,0
43,36,0
44,36,0
45,36,0
46,36,0
47,36,0
48,36,0
49,36,0
50,36,0
51,36,0
52,36,0
53,36,0
54,36,0
55,36,0
56,36,0
57,36,0
58,36,0
59,36,0
60,36,0
61,36,0
62,36,0
63,36,0
64,36,0
65,36,0
66,36,0
67,36,0
68,36,0
69,36,0
70,36,0
71,36,0
72,36,0
73,36,0
74,36,0
75,36,0
76,36,0
77,36,0
78,36,0
79,36,0
80,36,0
81,36,0
82,36,0
83,36,0
84,36,0
85,36,0
86,36,0
87,36,0
88,36,0
89,36,0
90,36,0
91,36,0
92,36,0
93,36,0
94,36,0
95,36,0
96,36,0
97,36,0
98,36,0
99,36,0
100,36,0
101,36,0
102,36,0
103,36,0
104,36,0
105,36,0
106,36,0
107,36,0
108,36,0
109,36,0
110,36,0
111,36,0
112,36,0
113,36,0
114,36,0
115,36,0
116,36,0
117,36,0
118,36,0
119,36,0
120,36,0
121,36,0
122,36,0
123,36,0
124,36,0
125,36,0
126,36,0
127,36,0
0,37,0
1,37,0
2,37,0
3,37,0
4,37,0
5,37,0
6,37,0
7,37,0
8,37,0
9,37,0
10,37,0
11,37,0
12,37,0
13,37,0
14,37,0
15,37,0
16,37,0
17,37,0
18,37,0
19,37,0
20,37,0
21,37,0
22,37,0
23,37,0
24,37,0
25,37,0
26,37,0
27,37,0
28,37,0
29,37,0
30,37,0
31,37,0
32,37,0
33,37,0
34,37,0
35,37,0
36,37,0
37,37,0
38,37,0
39,37,0
40,37,0
41,37,0
42,37,0
43,37,0
44,37,0
45,37,0
46,37,0
47,37,0
48,37,0
49,37,0
50,37,0
51,37,0
52,37,0
53,37,0
54,37,0
55,37,0
56,37,0
57,37,0
58,37,0
59,37,0
60,37,0
61,37,0
62,37,0
63,37,0
64,37,0
65,37,0
66,37,0
67,37,0
68,37,0
69,37,0
70,37,0
71,37,0
72,37,0
73,37,0
74,37,0
75,37,0
76,37,0
77,37,0
78,37,0
79,37,0
80,37,0
81,37,0
82,37,0
83,37,0
84,37,0
85,37,0
86,37,0
87,37,0
88,37,0
89,37,0
90,37,0
91,37,0
92,37,0
93,37,0
94,37,0
95,37,0
96,37,0
97,37,0
98,37,0
99,37,0
100,37,0
101,37,0
102,37,0
103,37,0
104,37,0
105,37,0
106,37,0
107,37,0
108,37,0
109,37,0
110,37,0
111,37,0
112,37,0
113,37,0
114,37,0
115,37,0
116,37,0
117,37,0
118,37,0
119,37,0
120,37,0
121,37,0
122,37,0
123,37,0
124,37,0
125,37,0
126,37,0
127,37,0
0,38,0
1,38,0
2,38,0
3,38,0
4,38,0
5,38,0
6,38,0
7,38,0
8,38,0
9,38,0
10,38,0
11,38,0
12,38,0
13,38,0
14,38,0
15,38,0
16,38,0
17,38,0
18,38,0
19,38,0
20,38,0
21,38,0
22,38,0
23,38,0
24,38,0
25,38,0
26,38,0
27,38,0
28,38,0
29,38,0
30,38,0
31,38,0
32,38,0
33,38,0
34,38,0
35,38,0
36,38,0
37,38,0
38,38,0
39,38,0
40,38,0
41,38,0
42,38,0
43,38,0
44,38,0
45,38,0
46,38,0
47,38,0
48,38,0
49,38,0
50,38,0
51,38,0
52,38,0
53,38,0
54,38,0
55,38,0
56,38,0
57,38,0
58,38,0
59,38,0
60,38,0
61,38,0
62,38,0
63,38,0
64,38,0
65,38,0
66,38,0
67,38,0
68,38,0
69,38,0
70,38,0
71,38,0
72,38,0
73,38,0
74,38,0
75,38,0
76,38,0
77,38,0
78,38,0
79,38,0
80,38,0
81,38,0
82,38,0
83,38,0
84,38,0
85,38,0
86,38,0
87,38,0
88,38,0
89,38,0
90,38,0
91,38,0
92,38,0
93,38,0
94,38,0
95,38,0
96,38,0
97,38,0
98,38,0
99,38,0
100,38,0
101,38,0
102,38,0
103,38,0
104,38,0
105,38,0
106,38,0
107,38,0
108,38,0
109,38,0
110,38,0
111,38,0
112,38,0
113,38,0
114,38,0
115,38,0
116,38,0
117,38,0
118,38,0
119,38,0
120,38,0
121,38,0
122,38,0
123,38,0
124,38,0
125,38,0
126,38,0
127,38,0
0,39,0
1,39,0
2,39,0
3,39,0
4,39,0
5,39,0
6,39,0
7,39,0
8,39,0
9,39,0
10,39,0
11,39,0
12,39,0
13,39,0
14,39,0
15,39,0
16,39,0
17,39,0
18,39,0
19,39,0
20,39,0
21,39,0
22,39,0
23,39,0
24,39,0
25,39,0
26,39,0
27,39,0
28,39,0
29,39,0
30,39,0
31,39,0
32,39,0
33,39,0
34,39,0
35,39,0
36,39,0
37,39,0
38,39,0
39,39,0
40,39,0
41,39,0
42,39,0
43,39,0
44,39,0
45,39,0
46,39,0
47,39,0
48,39,0
49,39,0
50,39,0
51,39,0
52,39,0
53,39,0
54,39,0
55,39,0
56,39,0
57,39,0
58,39,0
59,39,0
60,39,0
61,39,0
62,39,0
63,39,0
64,39,0
65,39,0
66,39,0
67,39,0
68,39,0
69,39,0
70,39,0
71,39,0
72,39,0
73,39,0
74,39,0
75,39,0
76,39,0
77,39,0
78,39,0
79,39,0
80,39,0
81,39,0
82,39,0
83,39,0
84,39,0
85,39,0
86,39,0
87,39,0
88,39,0
89,39,0
90,39,0
91,39,0
92,39,0
93,39,0
94,39,0
95,39,0
96,39,0
97,39,0
98,39,0
99,39,0
100,39,0
101,39,0
102,39,0
103,39,0
104,39,0
105,39,0
106,39,0
107,39,0
108,39,0
109,39,0
110,39,0
111,39,0
112,39,0
113,39,0
114,39,0
115,39,0
116,39,0
117,39,0
118,39,0
119,39,0
120,39,0
121,39,0
122,39,0
123,39,0
124,39,0
125,39,0
126,39,0
127,39,0
0,40,0
1,40,0
2,40,0
3,40,0
4,40,0
5,40,0
6,40,0
7,40,0
8,40,0
9,40,0
10,40,0
11,40,0
12,40,0
13,40,0
14,40,0
15,40,0
16,40,0
17,40,0
18,40,0
19,40,0
20,40,0
21,40,0
22,40,0
23,40,0
24,40,0
25,40,0
26,40,0
27,40,0
28,40,0
29,40,0
30,40,0
31,40,0
32,40,0
33,40,0
34,40,0
35,40,0
36,40,0
37,40,0
38,40,0
39,40,0
40,40,0
41,40,0
42,40,0
43,40,0
44,40,0
45,40,0
46,40,0
47,40,0
48,40,0
49,40,0
50,40,0
51,40,0
52,40,0
53,40,0
54,40,0
55,40,0
56,40,0
57,40,0
58,40,0
59,40,0
60,40,0
61,40,0
62,40,0
63,40,0
64,40,0
65,40,0
66,40,0
67,40,0
68,40,0
69,40,0
70,40,0
71,40,0
72,40,0
73,40,0
74,40,0
75,40,0
76,40,0
77,40,0
78,40,0
79,40,0
80,40,0
81,40,0
82,40,0
83,40,0
84,40,0
85,40,0
86,40,0
87,40,0
88,40,0
89,40,0
90,40,0
91,40,0
92,40,0
93,40,0
94,40,0
95,40,0
96,40,0
97,40,0
98,40,0
99,40,0
100,40,0
101,40,0
102,40,0
103,40,0
104,40,0
105,40,0
106,40,0
107,40,0
108,40,0
109,40,0
110,40,0
111,40,0
112,40,0
113,40,0
114,40,0
115,40,0
116,40,0
117,40,0
118,40,0
119,40,0
120,40,0
121,40,0
122,40,0
123,40,0
124,40,0
125,40,0
126,40,0
127,40,0
0,41,0
1,41,0
2,41,0
3,41,0
4,41,0
5,41,0
6,41,0
7,41,0
8,41,0
9,41,0
10,41,0
11,41,0
12,41,0
13,41,0
14,41,0
15,41,0
16,41,0
17,41,0
18,41,0
19,41,0
20,41,0
21,41,0
22,41,0
23,41,0
24,41,0
25,41,0
26,41,0
27,41,0
28,41,0
29,41,0
30,41,0
31,41,0
32,41,0
33,41,0
34,41,0
35,41,0
36,41,0
37,41,0
38,41,0
39,41,0
40,41,0
41,41,0
42,41,0
43,41,0
44,41,0
45,41,0
46,41,0
47,41,0
48,41,0
49,41,0
50,41,0
51,41,0
52,41,0
53,41,0
54,41,0
55,41,0
56,41,0
57,41,0
58,41,0
59,41,0
60,41,0
61,41,0
62,41,0
63,41,0
64,41,0
65,41,0
66,41,5e-10
67,41,0
68,41,0
69,41,0
70,41,0
71,41,0
72,41,0
73,41,0
74,41,0
75,41,0
76,41,0
77,41,0
78,41,0
79,41,0
80,41,0
81,41,0
82,41,0
83,41,0
84,41,0
85,41,0
86,41,0
87,41,0
88,41,0
89,41,0
90,41,0
91,41,0
92,41,0
93,41,0
94,41,0
95,41,0
96,41,0
97,41,0
98,41,0
99,41,0
100,41,0
101,41,0
102,41,0
103,41,0
104,41,0
105,41,0
106,41,0
107,41,0
108,41,0
109,41,0
110,41,0
111,41,0
112,41,0
113,41,0
114,41,0
115,41,0
116,41,0
117,41,0
118,41,0
119,41,0
120,41,0
121,41,0
122,41,0
123,41,0
124,41,0
125,41,0
126,41,0
127,41,0
0,42,0
1,42,0
2,42,0
3,42,0
4,42,0
5,42,0
6,42,0
7,42,0
8,42,0
9,42,0
10,42,0
11,42,0
12,42,0
13,42,0
14,42,0
15,42,0
16,42,0
17,42,0
18,42,0
19,42,0
20,42,0
21,42,0
22,42,0
23,42,0
24,42,0
25,42,0
26,42,0
27,42,0
28,42,0
29,42,0
30,42,0
31,42,0
32,42,0
33,42,0
34,42,0
35,42,0
36,42,0
37,42,0
38,42,0
39,42,0
40,42,0
41,42,0
42,42,0
43,42,0
44,42,0
45,42,0
46,42,0
47,42,0
48,42,0
49,42,0
50,42,0
51,42,0
52,42,0
53,42,0
54,42,0
55,42,0
56,42,0
57,42,0
58,42,0
59,42,0
60,42,5e-10
61,42,0
62,42,5e-10
63,42,5e-10
64,42,0
65,42,0
66,42,0
67,42,0
68,42,0
69,42,0
70,42,0
71,42,0
72,42,0
73,42,0
74,42,0
75,42,0
76,42,0
77,42,0
78,42,0
79,42,0
80,42,0
81,42,0
82,42,0
83,42,0
84,42,0
85,42,0
86,42,0
87,42,0
88,42,0
89,42,0
90,42,0
91,42,0
92,42,0
93,42,0
94,42,0
95,42,0
96,42,0
97,42,0
98,42,0
99,42,0
100,42,0
101,42,0
102,42,0
103,42,0
104,42,0
105,42,0
106,42,0
107,42,0
108,42,0
109,42,0
110,42,0
111,42,0
112,42,0
113,42,0
114,42,0
115,42,0
116,42,0
117,42,0
118,42,0
119,42,0
120,42,0
121,42,0
122,42,0
123,42,0
124,42,0
125,42,0
126,42,0
127,42,0
0,43,0
1,43,0
2,43,0
3,43,0
4,43,0
5,43,0
6,43,0
7,43,0
8,43,0
9,43,0
10,43,0
11,43,0
12,43,0
13,43,0
14,43,0
15,43,0
16,43,0
17,43,0
18,43,0
19,43,0
20,43,0
21,43,0
22,43,0
23,43,0
24,43,0
25,43,0
26,43,0
27,43,0
28,43,0
29,43,0
30,43,0
31,43,0
32,43,0
33,43,0
34,43,0
35,43,0
36,43,0
37,43,0
38,43,0
39,43,0
40,43,0
41,43,0
42,43,0
43,43,0
44,43,0
45,43,0
46,43,0
47,43,0
48,43,0
49,43,0
50,43,0
51,43,0
52,43,0
53,43,0
54,43,0
55,43,0
56,43,0
57,43,0
58,43,0
59,43,5e-10
60,43,0
61,43,2e-09
62,43,5e-10
63,43,0
64,43,1e-09
65,43,5e-10
66,43,1.5e-09
67,43,5e-10
68,43,1.5e-09
69,43,5e-10
70,43,5e-10
71,43,0
72,43,0
73,43,0
74,43,0
75,43,0
76,43,0
77,43,0
78,43,0
79,43,0
80,43,0
81,43,0
82,43,0
83,43,0
84,43,0
85,43,0
86,43,0
87,43,0
88,43,0
89,43,0
90,43,0
91,43,0
92,43,0
93,43,0
94,43,0
95,43,0
96,43,0
97,43,0
98,43,0
99,43,0
100,43,0
101,43,0
102,43,0
103,43,0
104,43,0
105,43,0
106,43,0
107,43,0
108,43,0
109,43,0
110,43,0
111,43,0
112,43,0
113,43,0
114,43,0
115,43,0
116,43,0
117,43,0
118,43,0
119,43,0
120,43,0
121,43,0
122,43,0
123,43,0
124,43,0
125,43,0
126,43,0
127,43,0
0,44,0
1,44,0
2,44,0
3,44,0
4,44,0
5,44,0
6,44,0
7,44,0
8,44,0
9,44,0
10,44,0
11,44,0
12,44,0
13,44,0
14,44,0
15,44,0
16,44,0
17,44,0
18,44,0
19,44,0
20,44,0
21,44,0
22,44,0
23,44,0
24,44,0
25,44,0
26,44,0
27,44,0
28,44,0
29,44,0
30,44,0
31,44,0
32,44,0
33,44,0
34,44,0
35,44,0
36,44,0
37,44,0
38,44,0
39,44,0
40,44,0
41,44,0
42,44,0
43,44,0
44,44,0
45,44,0
46,44,0
47,44,0
48,44,0
49,44,0
50,44,0
51,44,0
52,44,0
53,44,0
54,44,0
55,44,5e-10
56,44,5e-10
57,44,5e-10
58,44,1.5e-09
59,44,3e-09
60,44,1e-09
61,44,4e-09
62,44,4e-09
63,44,7e-09
64,44,4.5e-09
65,44,5.5e-09
66,44,7e-09
67,44,1e-09
68,44,1.5e-09
69,44,1e-09
70,44,1e-09
71,44,5e-10
72,44,0
73,44,0
74,44,0
75,44,0
76,44,0
77,44,0
78,44,0
79,44,0
80,44,0
81,44,0
82,44,0
83,44,0
84,44,0
85,44,0
86,44,0
87,44,0
88,44,0
89,44,0
90,44,0
91,44,0
92,44,0
93,44,0
94,44,0
95,44,0
96,44,0
97,44,0
98,44,0
99,44,0
100,44,0
101,44,0
102,44,0
103,44,0
104,44,0
105,44,0
106,44,0
107,44,0
108,44,0
109,44,0
110,44,0
111,44,0
112,44,0
113,44,0
114,44,0
115,44,0
116,44,0
117,44,0
118,44,0
119,44,0
120,44,0
121,44,0
122,44,0
123,44,0
124,44,0
125,44,0
126,44,0
127,44,0
0,45,0
1,45,0
2,45,0
3,45,0
4,45,0
5,45,0
6,45,0
7,45,0
8,45,0
9,45,0
10,45,0
11,45,0
12,45,0
13,45,0
14,45,0
15,45,0
16,45,0
17,45,0
18,45,0
19,45,0
20,45,0
21,45,0
22,45,0
23,45,0
24,45,0
25,45,0
26,45,0
27,45,0
28,45,0
29,45,0
30,45,0
31,45,0
32,45,0
33,45,0
34,45,0
35,45,0
36,45,0
37,45,0
38,45,0
39,45,0
40,45,0
41,45,0
42,45,0
43,45,0
44,45,0
45,45,0
46,45,0
47,45,0
48,45,0
49,45,0
50,45,0
51,45,5e-10
52,45,0
53,45,5e-10
54,45,5e-10
55,45,5e-10
56,45,4e-09
57,45,2e-09
58,45,9.5e-09
59,45,9.5e-09
60,45,1.55e-08
61,45,1.8e-08
62,45,1.55e-08
63,45,2e-08
64,45,1.8e-08
65,45,1.7e-08
66,45,9e-09
67,45,1.45e-08
68,45,1e-08
69,45,8e-09
70,45,1.5e-09
71,45,1.5e-09
72,45,1e-09
73,45,0
74,45,0
75,45,0
76,45,0
77,45,0
78,45,0
79,45,0
80,45,0
81,45,0
82,45,0
83,45,0
84,45,0
85,45,0
86,45,0
87,45,0
88,45,0
89,45,0
90,45,0
91,45,0
92,45,0
93,45,0
94,45,0
95,45,0
96,45,0
97,45,0
98,45,0
99,45,0
100,45,0
101,45,0
102,45,0
103,45,0
104,45,0
105,45,0
106,45,0
107,45,0
108,45,0
109,45,0
110,45,0
111,45,0
112,45,0
113,45,0
114,45,0
115,45,0
116,45,0
117,45,0
118,45,0
119,45,0
120,45,0
121,45,0
122,45,0
123,45,0
124,45,0
125,45,0
126,45,0
127,45,0
0,46,0
1,46,0
2,46,0
3,46,0
4,46,0
5,46,0
6,46,0
7,46,0
8,46,0
9,46,0
10,46,0
11,46,0
12,46,0
13,46,0
14,46,0
15,46,0
16,46,0
17,46,0
18,46,0
19,46,0
20,46,0
21,46,0
22,46,0
23,46,0
24,46,0
25,46,0
26,46,0
27,46,0
28,46,0
29,46,0
30,46,0
31,46,0
32,46,0
33,46,0
34,46,0
35,46,0
36,46,0
37,46,0
38,46,0
39,46,0
40,46,0
41,46,0
42,46,0
43,46,0
44,46,0
45,46,0
46,46,0
47,46,0
48,46,0
49,46,5e-10
50,46,5e-10
51,46,1.5e-09
52,46,5e-10
53,46,1e-09
54,46,2.5e-09
55,46,6e-09
56,46,5e-09
57,46,1.75e-08
58,46,2.25e-08
59,46,3.85e-08
60,46,5.35e-08
61,46,6e-08
62,46,7.65e-08
63,46,9.35e-08
64,46,8.5e-08
65,46,9.05e-08
66,46,6.25e-08
67,46,5.2e-08
68,46,3.35e-08
69,46,2.55e-08
70,46,1.5e-08
71,46,6e-09
72,46,5e-09
73,46,3e-09
74,46,2e-09
75,46,0
76,46,0
77,46,0
78,46,0
79,46,0
80,46,0
81,46,0
82,46,0
83,46,0
84,46,0
85,46,0
86,46,0
87,46,0
88,46,0
89,46,0
90,46,0
91,46,0
92,46,0
93,46,0
94,46,0
95,46,0
96,46,0
97,46,0
98,46,0
99,46,0
100,46,0
101,46,0
102,46,0
103,46,0
104,46,0
105,46,0
106,46,0
107,46,0
108,46,0
109,46,0
110,46,0
111,46,0
112,46,0
113,46,0
114,46,0
115,46,0
116,46,0
117,46,0
118,46,0
119,46,0
120,46,0
121,46,0
122,46,0
123,46,0
124,46,0
125,46,0
126,46,0
127,46,0
0,47,0
1,47,0
2,47,0
3,47,0
4,47,0
5,47,0
6,47,0
7,47,0
8,47,0
9,47,0
10,47,0
11,47,0
12,47,0
13,47,0
14,47,0
15,47,0
16,47,0
17,47,0
18,47,0
19,47,0
20,47,0
21,47,0
22,47,0
23,47,0
24,47,0
25,47,0
26,47,0
27,47,0
28,47,0
29,47,0
30,47,0
31,47,0
32,47,0
33,47,0
34,47,0
35,47,0
36,47,0
37,47,0
38,47,0
39,47,0
40,47,0
41,47,0
42,47,0
43,47,0
44,47,0
45,47,0
46,47,0
47,47,0
48,47,0
49,47,0
50,47,1e-09
51,47,1.5e-09
52,47,3.5e-09
53,47,3.5e-09
54,47,5.5e-09
55,47,1.95e-08
56,47,3.5e-08
57,47,6.7e-08
58,47,1.03e-07
59,47,1.29e-07
60,47,1.955e-07
61,47,2.475e-07
62,47,3.065e-07
63,47,3.11e-07
64,47,3.09e-07
65,47,2.895e-07
66,47,2.505e-07
67,47,1.96e-07
68,47,1.36e-07
69,47,9.95e-08
70,47,6.4e-08
71,47,3.1e-08
72,47,1.45e-08
73,47,9.5e-09
74,47,6.5e-09
75,47,2e-09
76,47,5e-10
77,47,0
78,47,0
79,47,0
80,47,0
81,47,0
82,47,0
83,47,0
84,47,0
85,47,0
86,47,0
87,47,0
88,47,0
89,47,0
90,47,0
91,47,0
92,47,0
93,47,0
94,47,0
95,47,0
96,47,0
97,47,0
98,47,0
99,47,0
100,47,0
101,47,0
102,47,0
103,47,0
104,47,0
105,47,0
106,47,0
107,47,0
108,47,0
109,47,0
110,47,0
111,47,0
112,47,0
113,47,0
114,47,0
115,47,0
116,47,0
117,47,0
118,47,0
119,47,0
120,47,0
121,47,0
122,47,0
123,47,0
124,47,0
125,47,0
126,47,0
127,47,0
0,48,0
1,48,0
2,48,0
3,48,0
4,48,0
5,48,0
6,48,0
7,48,0
8,48,0
9,48,0
10,48,0
11,48,0
12,48,0
13,48,0
14,48,0
15,48,0
16,48,0
17,48,0
18,48,0
19,48,0
20,48,0
21,48,0
22,48,0
23,48,0
24,48,0
25,48,0
26,48,0
27,48,0
28,48,0
29,48,0
30,48,0
31,48,0
32,48,0
33,48,0
34,48,0
35,48,0
36,48,0
37,48,0
38,48,0
39,48,0
40,48,0
41,48,0
42,48,0
43,48,0
44,48,0
45,48,0
46,48,0
47,48,0
48,48,0
49,48,0
50,48,5e-10
51,48,2.5e-09
52,48,7.5e-09
53,48,1.65e-08
54,48,3e-08
55,48,6.8e-08
56,48,1.395e-07
57,48,2.245e-07
58,48,3.36e-07
59,48,4.9e-07
60,48,6.88e-07
61,48,8.655e-07
62,48,1.017e-06
63,48,1.115e-06
64,48,1.073e-06
65,48,9.94e-07
66,48,8.675e-07
67,48,6.42e-07
68,48,5.105e-07
69,48,3.39e-07
70,48,1.96e-07
71,48,1.08e-07
72,48,6.8e-08
73,48,3.9e-08
74,48,1.35e-08
75,48,3e-09
76,48,3e-09
77,48,5e-10
78,48,5e-10
79,48,0
80,48,0
81,48,0
82,48,0
83,48,0
84,48,0
85,48,0
86,48,0
87,48,0
88,48,0
89,48,0
90,48,0
91,48,0
92,48,0
93,48,0
94,48,0
95,48,0
96,48,0
97,48,0
98,48,0
99,48,0
100,48,0
101,48,0
102,48,0
103,48,0
104,48,0
105,48,0
106,48,0
107,48,0
108,48,0
109,48,0
110,48,0
111,48,0
112,48,0
113,48,0
114,48,0
115,48,0
116,48,0
117,48,0
118,48,0
119,48,0
120,48,0
121,48,0
122,48,0
123,48,0
124,48,0
125,48,0
126,48,0
127,48,0
0,49,0
1,49,0
2,49,0
3,49,0
4,49,0
5,49,0
6,49,0
7,49,0
8,49,0
9,49,0
10,49,0
11,49,0
12,49,0
13,49,0
14,49,0
15,49,0
16,49,0
17,49,0
18,49,0
19,49,0
20,49,0
21,49,0
22,49,0
23,49,0
24,49,0
25,49,0
26,49,0
27,49,0
28,49,0
29,49,0
30,49,0
31,49,0
32,49,0
33,49,0
34,49,0
35,49,0
36,49,0
37,49,0
38,49,0
39,49,0
40,49,0
41,49,0
42,49,0
43,49,0
44,49,0
45,49,0
46,49,0
47,49,0
48,49,1.5e-09
49,49,1.5e-09
50,49,4e-09
51,49,7e-09
52,49,2.3e-08
53,49,4.3e-08
54,49,1.025e-07
55,49,2.035e-07
56,49,4.31e-07
57,49,6.705e-07
58,49,1.073e-06
59,49,1.582e-06
60,49,2.114e-06
61,49,2.694e-06
62,49,3.221e-06
63,49,3.427e-06
64,49,3.536e-06
65,49,3.151e-06
66,49,2.802e-06
67,49,2.221e-06
68,49,1.6e-06
69,49,1.097e-06
70,49,6.94e-07
71,49,4.02e-07
72,49,2.1e-07
73,49,1.06e-07
74,49,5.3e-08
75,49,1.6e-08
76,49,5.5e-09
77,49,4e-09
78,49,1.5e-09
79,49,1e-09
80,49,0
81,49,0
82,49,0
83,49,0
84,49,0
85,49,0
86,49,0
87,49,0
88,49,0
89,49,0
90,49,0
91,49,0
92,49,0
93,49,0
94,49,0
95,49,0
96,49,0
97,49,0
98,49,0
99,49,0
100,49,0
101,49,0
102,49,0
103,49,0
104,49,0
105,49,0
106,49,0
107,49,0
108,49,0
109,49,0
110,49,0
111,49,0
112,49,0
113,49,0
114,49,0
115,49,0
116,49,0
117,49,0
118,49,0
119,49,0
120,49,0
121,49,0
122,49,0
123,49,0
124,49,0
125,49,0
126,49,0
127,49,0
0,50,0
1,50,0
2,50,0
3,50,0
4,50,0
5,50,0
6,50,0
7,50,0
8,50,0
9,50,0
10,50,0
11,50,0
12,50,0
13,50,0
14,50,0
15,50,0
16,50,0
17,50,0
18,50,0
19,50,0
20,50,0
21,50,0
22,50,0
23,50,0
24,50,0
25,50,0
26,50,0
27,50,0
28,50,0
29,50,0
30,50,0
31,50,0
32,50,0
33,50,0
34,50,0
35,50,0
36,50,0
37,50,0
38,50,0
39,50,0
40,50,0
41,50,0
42,50,0
43,50,0
44,50,0
45,50,0
46,50,1e-09
47,50,0
48,50,0
49,50,2e-09
50,50,1.1e-08
51,50,1.9e-08
52,50,6.1e-08
53,50,1.47e-07
54,50,3.01e-07
55,50,6.285e-07
56,50,1.139e-06
57,50,2.041e-06
58,50,3.168e-06
59,50,4.767e-06
60,50,6.457e-06
61,50,8.124e-06
62,50,9.454e-06
63,50,1.031e-05
64,50,1.033e-05
65,50,9.374e-06
66,50,8.029e-06
67,50,6.403e-06
68,50,4.81e-06
69,50,3.344e-06
70,50,1.968e-06
71,50,1.193e-06
72,50,5.93e-07
73,50,3.355e-07
74,50,1.495e-07
75,50,5.5e-08
76,50,2.15e-08
77,50,1.15e-08
78,50,5.5e-09
79,50,0
80,50,0
81,50,0
82,50,0
83,50,0
84,50,0
85,50,0
86,50,0
87,50,0
88,50,0
89,50,0
90,50,0
91,50,0
92,50,0
93,50,0
94,50,0
95,50,0
96,50,0
97,50,0
98,50,0
99,50,0
100,50,0
101,50,0
102,50,0
103,50,0
104,50,0
105,50,0
106,50,0
107,50,0
108,50,0
109,50,0
110,50,0
111,50,0
112,50,0
113,50,0
114,50,0
115,50,0
116,50,0
117,50,0
118,50,0
119,50,0
120,50,0
121,50,0
122,50,0
123,50,0
124,50,0
125,50,0
126,50,0
127,50,0
0,51,0
1,51,0
2,51,0
3,51,0
4,51,0
5,51,0
6,51,0
7,51,0
8,51,0
9,51,0
10,51,0
11,51,0
12,51,0
13,51,0
14,51,0
15,51,0
16,51,0
17,51,0
18,51,0
19,51,0
20,51,0
21,51,0
22,51,0
23,51,0
24,51,0
25,51,0
26,51,0
27,51,0
28,51,0
29,51,0
30,51,0
31,51,0
32,51,0
33,51,0
34,51,0
35,51,0
36,51,0
37,51,0
38,51,0
39,51,0
40,51,0
41,51,0
42,51,0
43,51,0
44,51,0
45,51,0
46,51,0
47,51,0
48,51,3e-09
49,51,9e-09
50,51,2.2e-08
51,51,6.95e-08
52,51,1.545e-07
53,51,3.835e-07
54,51,8.305e-07
55,51,1.7e-06
56,51,3.259e-06
57,51,5.537e-06
58,51,8.777e-06
59,51,1.278e-05
60,51,1.768e-05
61,51,2.222e-05
62,51,2.593e-05
63,51,2.802e-05
64,51,2.798e-05
65,51,2.586e-05
66,51,2.246e-05
67,51,1.761e-05
68,51,1.279e-05
69,51,8.794e-06
70,51,5.485e-06
71,51,3.209e-06
72,51,1.701e-06
73,51,8.46e-07
74,51,3.99e-07
75,51,1.75e-07
76,51,6.4e-08
77,51,2.3e-08
78,51,9.5e-09
79,51,5e-10
80,51,0
81,51,1e-09
82,51,0
83,51,0
84,51,0
85,51,0
86,51,0
87,51,0
88,51,0
89,51,0
90,51,0
91,51,0
92,51,0
93,51,0
94,51,0
95,51,0
96,51,0
97,51,0
98,51,0
99,51,0
100,51,0
101,51,0
102,51,0
103,51,0
104,51,0
105,51,0
106,51,0
107,51,0
108,51,0
109,51,0
110,51,0
111,51,0
112,51,0
113,51,0
114,51,0
115,51,0
116,51,0
117,51,0
118,51,0
119,51,0
120,51,0
121,51,0
122,51,0
123,51,0
124,51,0
125,51,0
126,51,0
127,51,0
0,52,0
1,52,0
2,52,0
3,52,0
4,52,0
5,52,0
6,52,0
7,52,0
8,52,0
9,52,0
10,52,0
11,52,0
12,52,0
13,52,0
14,52,0
15,52,0
16,52,0
17,52,0
18,52,0
19,52,0
20,52,0
21,52,0
22,52,0
23,52,0
24,52,0
25,52,0
26,52,0
27,52,0
28,52,0
29,52,0
30,52,0
31,52,0
32,52,0
33,52,0
34,52,0
35,52,0
36,52,0
37,52,0
38,52,0
39,52,0
40,52,0
41,52,0
42,52,0
43,52,0
44,52,0
45,52,0
46,52,0
47,52,3.5e-09
48,52,1.05e-08
49,52,2.15e-08
50,52,6.45e-08
51,52,1.705e-07
52,52,4.49e-07
53,52,9.9e-07
54,52,2.112e-06
55,52,4.403e-06
56,52,8.162e-06
57,52,1.4e-05
58,52,2.221e-05
59,52,3.312e-05
60,52,4.493e-05
61,52,5.657e-05
62,52,6.636e-05
63,52,7.178e-05
64,52,7.165e-05
65,52,6.63e-05
66,52,5.703e-05
67,52,4.47e-05
68,52,3.283e-05
69,52,2.234e-05
70,52,1.399e-05
71,52,8.103e-06
72,52,4.363e-06
73,52,2.177e-06
74,52,9.55e-07
75,52,4.38e-07
76,52,1.67e-07
77,52,6.45e-08
78,52,2.65e-08
79,52,7.5e-09
80,52,1.5e-09
81,52,0
82,52,0
83,52,5e-10
84,52,0
85,52,0
86,52,0
87,52,0
88,52,0
89,52,0
90,52,0
91,52,0
92,52,0
93,52,0
94,52,0
95,52,0
96,52,0
97,52,0
98,52,0
99,52,0
100,52,0
101,52,0
102,52,0
103,52,0
104,52,0
105,52,0
106,52,0
107,52,0
108,52,0
109,52,0
110,52,0
111,52,0
112,52,0
113,52,0
114,52,0
115,52,0
116,52,0
117,52,0
118,52,0
119,52,0
120,52,0
121,52,0
122,52,0
123,52,0
124,52,0
125,52,0
126,52,0
127,52,0
0,53,0
1,53,0
2,53,0
3,53,0
4,53,0
5,53,0
6,53,0
7,53,0
8,53,0
9,53,0
10,53,0
11,53,0
12,53,0
13,53,0
14,53,0
15,53,0
16,53,0
17,53,0
18,53,0
19,53,0
20,53,0
21,53,0
22,53,0
23,53,0
24,53,0
25,53,0
26,53,0
27,53,0
28,53,0
29,53,0
30,53,0
31,53,0
32,53,0
33,53,0
34,53,0
35,53,0
36,53,0
37,53,0
38,53,0
39,53,0
40,53,0
41,53,0
42,53,0
43,53,0
44,53,0
45,53,0
46,53,5e-10
47,53,6e-09
48,53,1.6e-08
49,53,5.6e-08
50,53,1.45e-07
51,53,3.88e-07
52,53,9.69e-07
53,53,2.401e-06
54,53,5.113e-06
55,53,1.025e-05
56,53,1.91e-05
57,53,3.288e-05
58,53,5.221e-05
59,53,7.736e-05
60,53,0.0001061
61,53,0.0001331
62,53,0.0001562
63,53,0.0001683
64,53,0.0001686
65,53,0.000156
66,53,0.0001343
67,53,0.0001059
68,53,7.741e-05
69,53,5.278e-05
70,53,3.278e-05
71,53,1.918e-05
72,53,1.028e-05
73,53,5.054e-06
74,53,2.322e-06
75,53,9.525e-07
76,53,3.955e-07
77,53,1.39e-07
78,53,5e-08
79,53,1.65e-08
80,53,3.5e-09
81,53,1e-09
82,53,0
83,53,0
84,53,0
85,53,0
86,53,0
87,53,0
88,53,0
89,53,0
90,53,0
91,53,0
92,53,0
93,53,0
94,53,0
95,53,0
96,53,0
97,53,0
98,53,0
99,53,0
100,53,0
101,53,0
102,53,0
103,53,0
104,53,0
105,53,0
106,53,0
107,53,0
108,53,0
109,53,0
110,53,0
111,53,0
112,53,0
113,53,0
114,53,0
115,53,0
116,53,0
117,53,0
118,53,0
119,53,0
120,53,0
121,53,0
122,53,0
123,53,0
124,53,0
125,53,0
126,53,0
127,53,0
0,54,0
1,54,0
2,54,0
3,54,0
4,54,0
5,54,0
6,54,0
7,54,0
8,54,0
9,54,0
10,54,0
11,54,0
12,54,0
13,54,0
14,54,0
15,54,0
16,54,0
17,54,0
18,54,0
19,54,0
20,54,0
21,54,0
22,54,0
23,54,0
24,54,0
25,54,0
26,54,0
27,54,0
28,54,0
29,54,0
30,54,0
31,54,0
32,54,0
33,54,0
34,54,0
35,54,0
36,54,0
37,54,0
38,54,0
39,54,0
40,54,0
41,54,0
42,54,0
43,54,0
44,54,0
45,54,5e-10
46,54,4.5e-09
47,54,1.05e-08
48,54,3.25e-08
49,54,1.055e-07
50,54,3.365e-07
51,54,8.245e-07
52,54,2.191e-06
53,54,5.064e-06
54,54,1.102e-05
55,54,2.241e-05
56,54,4.171e-05
57,54,7.129e-05
58,54,0.0001147
59,54,0.0001688
60,54,0.0002293
61,54,0.0002907
62,54,0.0003392
63,54,0.0003672
64,54,0.0003664
65,54,0.0003394
66,54,0.0002907
67,54,0.0002304
68,54,0.0001682
69,54,0.0001144
70,54,7.22e-05
71,54,4.141e-05
72,54,2.227e-05
73,54,1.117e-05
74,54,5.166e-06
75,54,2.163e-06
76,54,8.585e-07
77,54,3.01e-07
78,54,1.01e-07
79,54,2.85e-08
80,54,7.5e-09
81,54,1.5e-09
82,54,5e-10
83,54,0
84,54,0
85,54,0
86,54,0
87,54,0
88,54,0
89,54,0
90,54,0
91,54,0
92,54,0
93,54,0
94,54,0
95,54,0
96,54,0
97,54,0
98,54,0
99,54,0
100,54,0
101,54,0
102,54,0
103,54,0
104,54,0
105,54,0
106,54,0
107,54,0
108,54,0
109,54,0
110,54,0
111,54,0
112,54,0
113,54,0
114,54,0
115,54,0
116,54,0
117,54,0
118,54,0
119,54,0
120,54,0
121,54,0
122,54,0
123,54,0
124,54,0
125,54,0
126,54,0
127,54,0
0,55,0
1,55,0
2,55,0
3,55,0
4,55,0
5,55,0
6,55,0
7,55,0
8,55,0
9,55,0
10,55,0
11,55,0
12,55,0
13,55,0
14,55,0
15,55,0
16,55,0
17,55,0
18,55,0
19,55,0
20,55,0
21,55,0
22,55,0
23,55,0
24,55,0
25,55,0
26,55,0
27,55,0
28,55,0
29,55,0
30,55,0
31,55,0
32,55,0
33,55,0
34,55,0
35,55,0
36,55,0
37,55,0
38,55,0
39,55,0
40,55,0
41,55,0
42,55,0
43,55,0
44,55,0
45,55,2.5e-09
46,55,5e-09
47,55,1.9e-08
48,55,6.5e-08
49,55,1.96e-07
50,55,6.105e-07
51,55,1.738e-06
52,55,4.352e-06
53,55,1.025e-05
54,55,2.249e-05
55,55,4.512e-05
56,55,8.411e-05
57,55,0.0001442
58,55,0.0002303
59,55,0.0003397
60,55,0.0004632
61,55,0.0005845
62,55,0.0006834
63,55,0.0007394
64,55,0.000738
65,55,0.0006834
66,55,0.0005843
67,55,0.0004633
68,55,0.0003391
69,55,0.000229
70,55,0.0001443
71,55,8.373e-05
72,55,4.515e-05
73,55,2.211e-05
74,55,1.022e-05
75,55,4.33e-06
76,55,1.776e-06
77,55,5.955e-07
78,55,2.045e-07
79,55,5.85e-08
80,55,2.15e-08
81,55,7e-09
82,55,0
83,55,0
84,55,0
85,55,0
86,55,0
87,55,0
88,55,0
89,55,0
90,55,0
91,55,0
92,55,0
93,55,0
94,55,0
95,55,0
96,55,0
97,55,0
98,55,0
99,55,0
100,55,0
101,55,0
102,55,0
103,55,0
104,55,0
105,55,0
106,55,0
107,55,0
108,55,0
109,55,0
110,55,0
111,55,0
112,55,0
113,55,0
114,55,0
115,55,0
116,55,0
117,55,0
118,55,0
119,55,0
120,55,0
121,55,0
122,55,0
123,55,0
124,55,0
125,55,0
126,55,0
127,55,0
0,56,0
1,56,0
2,56,0
3,56,0
4,56,0
5,56,0
6,56,0
7,56,0
8,56,0
9,56,0
10,56,0
11,56,0
12,56,0
13,56,0
14,56,0
15,56,0
16,56,0
17,56,0
18,56,0
19,56,0
20,56,0
21,56,0
22,56,0
23,56,0
24,56,0
25,56,0
26,56,0
27,56,0
28,56,0
29,56,0
30,56,0
31,56,0
32,56,0
33,56,0
34,56,0
35,56,0
36,56,0
37,56,0
38,56,0
39,56,0
40,56,0
41,56,0
42,56,0
43,56,5e-10
44,56,0
45,56,4e-09
46,56,8.5e-09
47,56,2.95e-08
48,56,1.215e-07
49,56,3.715e-07
50,56,1.193e-06
51,56,3.243e-06
52,56,8.209e-06
53,56,1.915e-05
54,56,4.157e-05
55,56,8.393e-05
56,56,0.0001559
57,56,0.0002685
58,56,0.0004286
59,56,0.0006321
60,56,0.000862
61,56,0.001089
62,56,0.001272
63,56,0.001376
64,56,0.001374
65,56,0.001273
66,56,0.001089
67,56,0.0008621
68,56,0.0006326
69,56,0.0004296
70,56,0.0002688
71,56,0.0001564
72,56,8.394e-05
73,56,4.173e-05
74,56,1.889e-05
75,56,8.16e-06
76,56,3.181e-06
77,56,1.121e-06
78,56,3.995e-07
79,56,1.14e-07
80,56,3.9e-08
81,56,9e-09
82,56,3.5e-09
83,56,5e-10
84,56,0
85,56,0
86,56,0
87,56,0
88,56,0
89,56,0
90,56,0
91,56,0
92,56,0
93,56,0
94,56,0
95,56,0
96,56,0
97,56,0
98,56,0
99,56,0
100,56,0
101,56,0
102,56,0
103,56,0
104,56,0
105,56,0
106,56,0
107,56,0
108,56,0
109,56,0
110,56,0
111,56,0
112,56,0
113,56,0
114,56,0
115,56,0
116,56,0
117,56,0
118,56,0
119,56,0
120,56,0
121,56,0
122,56,0
123,56,0
124,56,0
125,56,0
126,56,0
127,56,0
0,57,0
1,57,0
2,57,0
3,57,0
4,57,0
5,57,0
6,57,0
7,57,0
8,57,0
9,57,0
10,57,0
11,57,0
12,57,0
13,57,0
14,57,0
15,57,0
16,57,0
17,57,0
18,57,0
19,57,0
20,57,0
21,57,0
22,57,0
23,57,0
24,57,0
25,57,0
26,57,0
27,57,0
28,57,0
29,57,0
30,57,0
31,57,0
32,57,0
33,57,0
34,57,0
35,57,0
36,57,0
37,57,0
38,57,0
39,57,0
40,57,0
41,57,0
42,57,0
43,57,0
44,57,0
45,57,4e-09
46,57,2e-08
47,57,6.3e-08
48,57,2.095e-07
49,57,7.19e-07
50,57,2.025e-06
51,57,5.461e-06
52,57,1.407e-05
53,57,3.274e-05
54,57,7.176e-05
55,57,0.0001446
56,57,0.0002691
57,57,0.000463
58,57,0.0007389
59,57,0.001089
60,57,0.001488
61,57,0.001877
62,57,0.002194
63,57,0.002371
64,57,0.002373
65,57,0.002193
66,57,0.001877
67,57,0.001489
68,57,0.001089
69,57,0.0007394
70,57,0.0004628
71,57,0.0002685
72,57,0.0001446
73,57,7.16e-05
74,57,3.293e-05
75,57,1.408e-05
76,57,5.525e-06
77,57,2.047e-06
78,57,7.165e-07
79,57,2.165e-07
80,57,6.15e-08
81,57,1.65e-08
82,57,5.5e-09
83,57,2e-09
84,57,0
85,57,0
86,57,0
87,57,0
88,57,0
89,57,0
90,57,0
91,57,0
92,57,0
93,57,0
94,57,0
95,57,0
96,57,0
97,57,0
98,57,0
99,57,0
100,57,0
101,57,0
102,57,0
103,57,0
104,57,0
105,57,0
106,57,0
107,57,0
108,57,0
109,57,0
110,57,0
111,57,0
112,57,0
113,57,0
114,57,0
115,57,0
116,57,0
117,57,0
118,57,0
119,57,0
120,57,0
121,57,0
122,57,0
123,57,0
124,57,0
125,57,0
126,57,0
127,57,0
0,58,0
1,58,0
2,58,0
3,58,0
4,58,0
5,58,0
6,58,0
7,58,0
8,58,0
9,58,0
10,58,0
11,58,0
12,58,0
13,58,0
14,58,0
15,58,0
16,58,0
17,58,0
18,58,0
19,58,0
20,58,0
21,58,0
22,58,0
23,58,0
24,58,0
25,58,0
26,58,0
27,58,0
28,58,0
29,58,0
30,58,0
31,58,0
32,58,0
33,58,0
34,58,0
35,58,0
36,58,0
37,58,0
38,58,0
39,58,0
40,58,0
41,58,0
42,58,0
43,58,0
44,58,1e-09
45,58,5e-09
46,58,2.4e-08
47,58,9.25e-08
48,58,3.34e-07
49,58,1.074e-06
50,58,3.195e-06
51,58,8.701e-06
52,58,2.229e-05
53,58,5.254e-05
54,58,0.000114
55,58,0.0002301
56,58,0.0004282
57,58,0.0007382
58,58,0.001178
59,58,0.001737
60,58,0.00237
61,58,0.002994
62,58,0.003495
63,58,0.003782
64,58,0.003784
65,58,0.003497
66,58,0.002993
67,58,0.002371
68,58,0.001736
69,58,0.001178
70,58,0.0007379
71,58,0.0004292
72,58,0.0002304
73,58,0.0001143
74,58,5.281e-05
75,58,2.228e-05
76,58,8.766e-06
77,58,3.134e-06
78,58,1.133e-06
79,58,3.305e-07
80,58,1.055e-07
81,58,1.9e-08
82,58,6e-09
83,58,1.5e-09
84,58,0
85,58,0
86,58,0
87,58,0
88,58,0
89,58,0
90,58,0
91,58,0
92,58,0
93,58,0
94,58,0
95,58,0
96,58,0
97,58,0
98,58,0
99,58,0
100,58,0
101,58,0
102,58,0
103,58,0
104,58,0
105,58,0
106,58,0
107,58,0
108,58,0
109,58,0
110,58,0
111,58,0
112,58,0
113,58,0
114,58,0
115,58,0
116,58,0
117,58,0
118,58,0
119,58,0
120,58,0
121,58,0
122,58,0
123,58,0
124,58,0
125,58,0
126,58,0
127,58,0
0,59,0
1,59,0
2,59,0
3,59,0
4,59,0
5,59,0
6,59,0
7,59,0
8,59,0
9,59,0
10,59,0
11,59,0
12,59,0
13,59,0
14,59,0
15,59,0
16,59,0
17,59,0
18,59,0
19,59,0
20,59,0
21,59,0
22,59,0
23,59,0
24,59,0
25,59,0
26,59,0
27,59,0
28,59,0
29,59,0
30,59,0
31,59,0
32,59,0
33,59,0
34,59,0
35,59,0
36,59,0
37,59,0
38,59,0
39,59,0
40,59,0
41,59,0
42,59,0
43,59,0
44,59,2e-09
45,59,1.3e-08
46,59,3.3e-08
47,59,1.47e-07
48,59,4.83e-07
49,59,1.582e-06
50,59,4.711e-06
51,59,1.294e-05
52,59,3.302e-05
53,59,7.753e-05
54,59,0.0001684
55,59,0.0003388
56,59,0.0006327
57,59,0.001089
58,59,0.001739
59,59,0.002563
60,59,0.003498
61,59,0.004418
62,59,0.005159
63,59,0.005577
64,59,0.005575
65,59,0.00516
66,59,0.004415
67,59,0.003498
68,59,0.002563
69,59,0.001736
70,59,0.001089
71,59,0.0006325
72,59,0.0003397
73,59,0.0001685
74,59,7.743e-05
75,59,3.3e-05
76,59,1.283e-05
77,59,4.64e-06
78,59,1.58e-06
79,59,5.355e-07
80,59,1.28e-07
81,59,3.7e-08
82,59,9.5e-09
83,59,1e-09
84,59,0
85,59,5e-10
86,59,0
87,59,0
88,59,0
89,59,0
90,59,0
91,59,0
92,59,0
93,59,0
94,59,0
95,59,0
96,59,0
97,59,0
98,59,0
99,59,0
100,59,0
101,59,0
102,59,0
103,59,0
104,59,0
105,59,0
106,59,0
107,59,0
108,59,0
109,59,0
110,59,0
111,59,0
112,59,0
113,59,0
114,59,0
115,59,0
116,59,0
117,59,0
118,59,0
119,59,0
120,59,0
121,59,0
122,59,0
123,59,0
124,59,0
125,59,0
126,59,0
127,59,0
0,60,0
1,60,0
2,60,0
3,60,0
4,60,0
5,60,0
6,60,0
7,60,0
8,60,0
9,60,0
10,60,0
11,60,0
12,60,0
13,60,0
14,60,0
15,60,0
16,60,0
17,60,0
18,60,0
19,60,0
20,60,0
21,60,0
22,60,0
23,60,0
24,60,0
25,60,0
26,60,0
27,60,0
28,60,0
29,60,0
30,60,0
31,60,0
32,60,0
33,60,0
34,60,0
35,60,0
36,60,0
37,60,0
38,60,0
39,60,0
40,60,0
41,60,0
42,60,0
43,60,0
44,60,3.5e-09
45,60,1.7e-08
46,60,4.45e-08
47,60,1.995e-07
48,60,6.67e-07
49,60,2.25e-06
50,60,6.373e-06
51,60,1.765e-05
52,60,4.483e-05
53,60,0.0001054
54,60,0.0002304
55,60,0.0004632
56,60,0.0008627
57,60,0.001487
58,60,0.002371
59,60,0.003497
60,60,0.004773
61,60,0.006027
62,60,0.007042
63,60,0.007613
64,60,0.007616
65,60,0.007042
66,60,0.006031
67,60,0.004777
68,60,0.003501
69,60,0.00237
70,60,0.001488
71,60,0.0008639
72,60,0.0004639
73,60,0.0002299
74,60,0.0001059
75,60,4.49e-05
76,60,1.757e-05
77,60,6.451e-06
78,60,2.108e-06
79,60,6.44e-07
80,60,1.97e-07
81,60,5.55e-08
82,60,1.35e-08
83,60,3.5e-09
84,60,1e-09
85,60,0
86,60,0
87,60,0
88,60,0
89,60,0
90,60,0
91,60,0
92,60,0
93,60,0
94,60,0
95,60,0
96,60,0
97,60,0
98,60,0
99,60,0
100,60,0
101,60,0
102,60,0
103,60,0
104,60,0
105,60,0
106,60,0
107,60,0
108,60,0
109,60,0
110,60,0
111,60,0
112,60,0
113,60,0
114,60,0
115,60,0
116,60,0
117,60,0
118,60,0
119,60,0
120,60,0
121,60,0
122,60,0
123,60,0
124,60,0
125,60,0
126,60,0
127,60,0
0,61,0
1,61,0
2,61,0
3,61,0
4,61,0
5,61,0
6,61,0
7,61,0
8,61,0
9,61,0
10,61,0
11,61,0
12,61,0
13,61,0
14,61,0
15,61,0
16,61,0
17,61,0
18,61,0
19,61,0
20,61,0
21,61,0
22,61,0
23,61,0
24,61,0
25,61,0
26,61,0
27,61,0
28,61,0
29,61,0
30,61,0
31,61,0
32,61,0
33,61,0
34,61,0
35,61,0
36,61,0
37,61,0
38,61,0
39,61,0
40,61,0
41,61,0
42,61,0
43,61,2.5e-09
44,61,3e-09
45,61,2.15e-08
46,61,6.7e-08
47,61,2.325e-07
48,61,8.76e-07
49,61,2.776e-06
50,61,8.079e-06
51,61,2.239e-05
52,61,5.677e-05
53,61,0.0001335
54,61,0.0002908
55,61,0.0005848
56,61,0.001089
57,61,0.001877
58,61,0.002994
59,61,0.004416
60,61,0.006028
61,61,0.007615
62,61,0.008891
63,61,0.009612
64,61,0.009615
65,61,0.008897
66,61,0.007613
67,61,0.00603
68,61,0.004419
69,61,0.002995
70,61,0.001878
71,61,0.001089
72,61,0.000584
73,61,0.0002905
74,61,0.0001339
75,61,5.63e-05
76,61,2.226e-05
77,61,8.118e-06
78,61,2.757e-06
79,61,8.45e-07
80,61,2.575e-07
81,61,6.7e-08
82,61,1.95e-08
83,61,3.5e-09
84,61,1e-09
85,61,0
86,61,0
87,61,0
88,61,0
89,61,0
90,61,0
91,61,0
92,61,0
93,61,0
94,61,0
95,61,0
96,61,0
97,61,0
98,61,0
99,61,0
100,61,0
101,61,0
102,61,0
103,61,0
104,61,0
105,61,0
106,61,0
107,61,0
108,61,0
109,61,0
110,61,0
111,61,0
112,61,0
113,61,0
114,61,0
115,61,0
116,61,0
117,61,0
118,61,0
119,61,0
120,61,0
121,61,0
122,61,0
123,61,0
124,61,0
125,61,0
126,61,0
127,61,0
0,62,0
1,62,0
2,62,0
3,62,0
4,62,0
5,62,0
6,62,0
7,62,0
8,62,0
9,62,0
10,62,0
11,62,0
12,62,0
13,62,0
14,62,0
15,62,0
16,62,0
17,62,0
18,62,0
19,62,0
20,62,0
21,62,0
22,62,0
23,62,0
24,62,0
25,62,0
26,62,0
27,62,0
28,62,0
29,62,0
30,62,0
31,62,0
32,62,0
33,62,0
34,62,0
35,62,0
36,62,0
37,62,0
38,62,0
39,62,0
40,62,0
41,62,0
42,62,0
43,62,0
44,62,6e-09
45,62,2.2e-08
46,62,7.35e-08
47,62,2.775e-07
48,62,9.76e-07
49,62,3.167e-06
50,62,9.51e-06
51,62,2.629e-05
52,62,6.645e-05
53,62,0.0001559
54,62,0.0003384
55,62,0.0006828
56,62,0.001274
57,62,0.002193
58,62,0.003499
59,62,0.005158
60,62,0.007042
61,62,0.008892
62,62,0.01039
63,62,0.01123
64,62,0.01123
65,62,0.01039
66,62,0.008895
67,62,0.007042
68,62,0.005162
69,62,0.003498
70,62,0.002194
71,62,0.001274
72,62,0.000683
73,62,0.0003392
74,62,0.000156
75,62,6.618e-05
76,62,2.606e-05
77,62,9.379e-06
78,62,3.198e-06
79,62,9.805e-07
80,62,2.615e-07
81,62,8.35e-08
82,62,1.7e-08
83,62,3.5e-09
84,62,1e-09
85,62,0
86,62,5e-10
87,62,0
88,62,0
89,62,0
90,62,0
91,62,0
92,62,0
93,62,0
94,62,0
95,62,0
96,62,0
97,62,0
98,62,0
99,62,0
100,62,0
101,62,0
102,62,0
103,62,0
104,62,0
105,62,0
106,62,0
107,62,0
108,62,0
109,62,0
110,62,0
111,62,0
112,62,0
113,62,0
114,62,0
115,62,0
116,62,0
117,62,0
118,62,0
119,62,0
120,62,0
121,62,0
122,62,0
123,62,0
124,62,0
125,62,0
126,62,0
127,62,0
0,63,0
1,63,0
2,63,0
3,63,0
4,63,0
5,63,0
6,63,0
7,63,0
8,63,0
9,63,0
10,63,0
11,63,0
12,63,0
13,63,0
14,63,0
15,63,0
16,63,0
17,63,0
18,63,0
19,63,0
20,63,0
21,63,0
22,63,0
23,63,0
24,63,0
25,63,0
26,63,0
27,63,0
28,63,0
29,63,0
30,63,0
31,63,0
32,63,0
33,63,0
34,63,0
35,63,0
36,63,0
37,63,0
38,63,0
39,63,0
40,63,0
41,63,0
42,63,0
43,63,1e-09
44,63,4.5e-09
45,63,2.25e-08
46,63,7.5e-08
47,63,3.09e-07
48,63,1.078e-06
49,63,3.485e-06
50,63,1.022e-05
51,63,2.828e-05
52,63,7.182e-05
53,63,0.0001685
54,63,0.0003661
55,63,0.0007396
56,63,0.001378
57,63,0.002371
58,63,0.003781
59,63,0.005577
60,63,0.007609
61,63,0.00961
62,63,0.01123
63,63,0.01214
64,63,0.01213
65,63,0.01123
66,63,0.009614
67,63,0.007613
68,63,0.005579
69,63,0.003781
70,63,0.002371
71,63,0.001376
72,63,0.000738
73,63,0.0003668
74,63,0.0001687
75,63,7.177e-05
76,63,2.836e-05
77,63,1.013e-05
78,63,3.48e-06
79,63,1.027e-06
80,63,3.165e-07
81,63,7.4e-08
82,63,1.95e-08
83,63,6e-09
84,63,5e-10
85,63,0
86,63,0
87,63,0
88,63,0
89,63,0
90,63,0
91,63,0
92,63,0
93,63,0
94,63,0
95,63,0
96,63,0
97,63,0
98,63,0
99,63,0
100,63,0
101,63,0
102,63,0
103,63,0
104,63,0
105,63,0
106,63,0
107,63,0
108,63,0
109,63,0
110,63,0
111,63,0
112,63,0
113,63,0
114,63,0
115,63,0
116,63,0
117,63,0
118,63,0
119,63,0
120,63,0
121,63,0
122,63,0
123,63,0
124,63,0
125,63,0
126,63,0
127,63,0
0,64,0
1,64,0
2,64,0
3,64,0
4,64,0
5,64,0
6,64,0
7,64,0
8,64,0
9,64,0
10,64,0
11,64,0
12,64,0
13,64,0
14,64,0
15,64,0
16,64,0
17,64,0
18,64,0
19,64,0
20,64,0
21,64,0
22,64,0
23,64,0
24,64,0
25,64,0
26,64,0
27,64,0
28,64,0
29,64,0
30,64,0
31,64,0
32,64,0
33,64,0
34,64,0
35,64,0
36,64,0
37,64,0
38,64,0
39,64,0
40,64,0
41,64,0
42,64,5e-10
43,64,1e-09
44,64,7e-09
45,64,1.75e-08
46,64,7.45e-08
47,64,3.24e-07
48,64,1.042e-06
49,64,3.449e-06
50,64,1.014e-05
51,64,2.848e-05
52,64,7.172e-05
53,64,0.000169
54,64,0.000367
55,64,0.0007386
56,64,0.001376
57,64,0.002371
58,64,0.003782
59,64,0.00558
60,64,0.007612
61,64,0.009612
62,64,0.01123
63,64,0.01214
64,64,0.01214
65,64,0.01123
66,64,0.009612
67,64,0.007612
68,64,0.005577
69,64,0.003782
70,64,0.002371
71,64,0.001376
72,64,0.0007375
73,64,0.0003676
74,64,0.0001689
75,64,7.155e-05
76,64,2.825e-05
77,64,1.027e-05
78,64,3.432e-06
79,64,1.079e-06
80,64,3.02e-07
81,64,8.6e-08
82,64,2.1e-08
83,64,2.5e-09
84,64,5e-10
85,64,5e-10
86,64,1.5e-09
87,64,0
88,64,0
89,64,0
90,64,0
91,64,0
92,64,0
93,64,0
94,64,0
95,64,0
96,64,0
97,64,0
98,64,0
99,64,0
100,64,0
101,64,0
102,64,0
103,64,0
104,64,0
105,64,0
106,64,0
107,64,0
108,64,0
109,64,0
110,64,0
111,64,0
112,64,0
113,64,0
114,64,0
115,64,0
116,64,0
117,64,0
118,64,0
119,64,0
120,64,0
121,64,0
122,64,0
123,64,0
124,64,0
125,64,0
126,64,0
127,64,0
0,65,0
1,65,0
2,65,0
3,65,0
4,65,0
5,65,0
6,65,0
7,65,0
8,65,0
9,65,0
10,65,0
11,65,0
12,65,0
13,65,0
14,65,0
15,65,0
16,65,0
17,65,0
18,65,0
19,65,0
20,65,0
21,65,0
22,65,0
23,65,0
24,65,0
25,65,0
26,65,0
27,65,0
28,65,0
29,65,0
30,65,0
31,65,0
32,65,0
33,65,0
34,65,0
35,65,0
36,65,0
37,65,0
38,65,0
39,65,0
40,65,0
41,65,0
42,65,0
43,65,1.5e-09
44,65,6.5e-09
45,65,1.8e-08
46,65,7.1e-08
47,65,2.935e-07
48,65,9.635e-07
49,65,3.233e-06
50,65,9.583e-06
51,65,2.607e-05
52,65,6.617e-05
53,65,0.0001565
54,65,0.0003392
55,65,0.0006839
56,65,0.001273
57,65,0.002193
58,65,0.003499
59,65,0.005161
60,65,0.007041
61,65,0.008887
62,65,0.01039
63,65,0.01123
64,65,0.01123
65,65,0.01039
66,65,0.008891
67,65,0.007045
68,65,0.005161
69,65,0.003497
70,65,0.002194
71,65,0.001274
72,65,0.0006823
73,65,0.0003395
74,65,0.0001559
75,65,6.609e-05
76,65,2.61e-05
77,65,9.478e-06
78,65,3.144e-06
79,65,1.011e-06
80,65,2.745e-07
81,65,7.75e-08
82,65,2.05e-08
83,65,3.5e-09
84,65,5e-10
85,65,0
86,65,0
87,65,0
88,65,0
89,65,0
90,65,0
91,65,0
92,65,0
93,65,0
94,65,0
95,65,0
96,65,0
97,65,0
98,65,0
99,65,0
100,65,0
101,65,0
102,65,0
103,65,0
104,65,0
105,65,0
106,65,0
107,65,0
108,65,0
109,65,0
110,65,0
111,65,0
112,65,0
113,65,0
114,65,0
115,65,0
116,65,0
117,65,0
118,65,0
119,65,0
120,65,0
121,65,0
122,65,0
123,65,0
124,65,0
125,65,0
126,65,0
127,65,0
0,66,0
1,66,0
2,66,0
3,66,0
4,66,0
5,66,0
6,66,0
7,66,0
8,66,0
9,66,0
10,66,0
11,66,0
12,66,0
13,66,0
14,66,0
15,66,0
16,66,0
17,66,0
18,66,0
19,66,0
20,66,0
21,66,0
22,66,0
23,66,0
24,66,0
25,66,0
26,66,0
27,66,0
28,66,0
29,66,0
30,66,0
31,66,0
32,66,0
33,66,0
34,66,0
35,66,0
36,66,0
37,66,0
38,66,0
39,66,0
40,66,0
41,66,0
42,66,0
43,66,1.5e-09
44,66,4e-09
45,66,1.2e-08
46,66,7.2e-08
47,66,2.495e-07
48,66,8.43e-07
49,66,2.708e-06
50,66,8.214e-06
51,66,2.249e-05
52,66,5.666e-05
53,66,0.0001335
54,66,0.0002901
55,66,0.0005854
56,66,0.00109
57,66,0.001878
58,66,0.002993
59,66,0.004418
60,66,0.006028
61,66,0.007613
62,66,0.008892
63,66,0.009612
64,66,0.009611
65,66,0.008891
66,66,0.007614
67,66,0.006026
68,66,0.004416
69,66,0.002994
70,66,0.001877
71,66,0.001089
72,66,0.000585
73,66,0.0002905
74,66,0.0001338
75,66,5.676e-05
76,66,2.236e-05
77,66,8.245e-06
78,66,2.753e-06
79,66,8.45e-07
80,66,2.515e-07
81,66,6e-08
82,66,1.4e-08
83,66,3.5e-09
84,66,0
85,66,5e-10
86,66,5e-10
87,66,0
88,66,0
89,66,0
90,66,0
91,66,0
92,66,0
93,66,0
94,66,0
95,66,0
96,66,0
97,66,0
98,66,0
99,66,0
100,66,0
101,66,0
102,66,0
103,66,0
104,66,0
105,66,0
106,66,0
107,66,0
108,66,0
109,66,0
110,66,0
111,66,0
112,66,0
113,66,0
114,66,0
115,66,0
116,66,0
117,66,0
118,66,0
119,66,0
120,66,0
121,66,0
122,66,0
123,66,0
124,66,0
125,66,0
126,66,0
127,66,0
0,67,0
1,67,0
2,67,0
3,67,0
4,67,0
5,67,0
6,67,0
7,67,0
8,67,0
9,67,0
10,67,0
11,67,0
12,67,0
13,67,0
14,67,0
15,67,0
16,67,0
17,67,0
18,67,0
19,67,0
20,67,0
21,67,0
22,67,0
23,67,0
24,67,0
25,67,0
26,67,0
27,67,0
28,67,0
29,67,0
30,67,0
31,67,0
32,67,0
33,67,0
34,67,0
35,67,0
36,67,0
37,67,0
38,67,0
39,67,0
40,67,0
41,67,0
42,67,0
43,67,0
44,67,3.5e-09
45,67,1.3e-08
46,67,4.4e-08
47,67,2.035e-07
48,67,6.725e-07
49,67,2.133e-06
50,67,6.467e-06
51,67,1.761e-05
52,67,4.515e-05
53,67,0.0001056
54,67,0.0002309
55,67,0.0004624
56,67,0.0008635
57,67,0.001487
58,67,0.002371
59,67,0.003497
60,67,0.004773
61,67,0.006026
62,67,0.007039
63,67,0.007614
64,67,0.007609
65,67,0.007044
66,67,0.006032
67,67,0.004774
68,67,0.003498
69,67,0.002373
70,67,0.001487
71,67,0.0008616
72,67,0.0004635
73,67,0.00023
74,67,0.0001054
75,67,4.517e-05
76,67,1.759e-05
77,67,6.463e-06
78,67,2.159e-06
79,67,6.66e-07
80,67,2.045e-07
81,67,4.75e-08
82,67,1.35e-08
83,67,3e-09
84,67,5e-10
85,67,0
86,67,0
87,67,0
88,67,0
89,67,0
90,67,0
91,67,0
92,67,0
93,67,0
94,67,0
95,67,0
96,67,0
97,67,0
98,67,0
99,67,0
100,67,0
101,67,0
102,67,0
103,67,0
104,67,0
105,67,0
106,67,0
107,67,0
108,67,0
109,67,0
110,67,0
111,67,0
112,67,0
113,67,0
114,67,0
115,67,0
116,67,0
117,67,0
118,67,0
119,67,0
120,67,0
121,67,0
122,67,0
123,67,0
124,67,0
125,67,0
126,67,0
127,67,0
0,68,0
1,68,0
2,68,0
3,68,0
4,68,0
5,68,0
6,68,0
7,68,0
8,68,0
9,68,0
10,68,0
11,68,0
12,68,0
13,68,0
14,68,0
15,68,0
16,68,0
17,68,0
18,68,0
19,68,0
20,68,0
21,68,0
22,68,0
23,68,0
24,68,0
25,68,0
26,68,0
27,68,0
28,68,0
29,68,0
30,68,0
31,68,0
32,68,0
33,68,0
34,68,0
35,68,0
36,68,0
37,68,0
38,68,0
39,68,0
40,68,0
41,68,0
42,68,0
43,68,5e-10
44,68,3e-09
45,68,9.5e-09
46,68,3.65e-08
47,68,1.325e-07
48,68,4.9e-07
49,68,1.588e-06
50,68,4.644e-06
51,68,1.271e-05
52,68,3.259e-05
53,68,7.723e-05
54,68,0.0001692
55,68,0.0003387
56,68,0.0006315
57,68,0.001089
58,68,0.001737
59,68,0.002562
60,68,0.003498
61,68,0.004415
62,68,0.005159
63,68,0.005578
64,68,0.005579
65,68,0.005159
66,68,0.004418
67,68,0.003497
68,68,0.002562
69,68,0.001738
70,68,0.00109
71,68,0.0006312
72,68,0.0003391
73,68,0.0001689
74,68,7.776e-05
75,68,3.29e-05
76,68,1.297e-05
77,68,4.663e-06
78,68,1.556e-06
79,68,4.91e-07
80,68,1.585e-07
81,68,3.25e-08
82,68,1.3e-08
83,68,1.5e-09
84,68,1e-09
85,68,0
86,68,0
87,68,0
88,68,0
89,68,0
90,68,0
91,68,0
92,68,0
93,68,0
94,68,0
95,68,0
96,68,0
97,68,0
98,68,0
99,68,0
100,68,0
101,68,0
102,68,0
103,68,0
104,68,0
105,68,0
106,68,0
107,68,0
108,68,0
109,68,0
110,68,0
111,68,0
112,68,0
113,68,0
114,68,0
115,68,0
116,68,0
117,68,0
118,68,0
119,68,0
120,68,0
121,68,0
122,68,0
123,68,0
124,68,0
125,68,0
126,68,0
127,68,0
0,69,0
1,69,0
2,69,0
3,69,0
4,69,0
5,69,0
6,69,0
7,69,0
8,69,0
9,69,0
10,69,0
11,69,0
12,69,0
13,69,0
14,69,0
15,69,0
16,69,0
17,69,0
18,69,0
19,69,0
20,69,0
21,69,0
22,69,0
23,69,0
24,69,0
25,69,0
26,69,0
27,69,0
28,69,0
29,69,0
30,69,0
31,69,0
32,69,0
33,69,0
34,69,0
35,69,0
36,69,0
37,69,0
38,69,0
39,69,0
40,69,0
41,69,0
42,69,0
43,69,5e-10
44,69,3.5e-09
45,69,4.5e-09
46,69,2.9e-08
47,69,9.7e-08
48,69,3.45e-07
49,69,1.084e-06
50,69,3.157e-06
51,69,8.71e-06
52,69,2.231e-05
53,69,5.236e-05
54,69,0.0001145
55,69,0.0002299
56,69,0.0004288
57,69,0.0007391
58,69,0.001178
59,69,0.001737
60,69,0.002372
61,69,0.002993
62,69,0.003498
63,69,0.003781
64,69,0.003782
65,69,0.003497
66,69,0.002992
67,69,0.002368
68,69,0.001737
69,69,0.001177
70,69,0.0007387
71,69,0.0004288
72,69,0.0002299
73,69,0.000114
74,69,5.251e-05
75,69,2.231e-05
76,69,8.772e-06
77,69,3.164e-06
78,69,1.099e-06
79,69,3.335e-07
80,69,9.45e-08
81,69,2.6e-08
82,69,6e-09
83,69,1e-09
84,69,0
85,69,5e-10
86,69,0
87,69,0
88,69,0
89,69,0
90,69,0
91,69,0
92,69,0
93,69,0
94,69,0
95,69,0
96,69,0
97,69,0
98,69,0
99,69,0
100,69,0
101,69,0
102,69,0
103,69,0
104,69,0
105,69,0
106,69,0
107,69,0
108,69,0
109,69,0
110,69,0
111,69,0
112,69,0
113,69,0
114,69,0
115,69,0
116,69,0
117,69,0
118,69,0
119,69,0
120,69,0
121,69,0
122,69,0
123,69,0
124,69,0
125,69,0
126,69,0
127,69,0
0,70,0
1,70,0
2,70,0
3,70,0
4,70,0
5,70,0
6,70,0
7,70,0
8,70,0
9,70,0
10,70,0
11,70,0
12,70,0
13,70,0
14,70,0
15,70,0
16,70,0
17,70,0
18,70,0
19,70,0
20,70,0
21,70,0
22,70,0
23,70,0
24,70,0
25,70,0
26,70,0
27,70,0
28,70,0
29,70,0
30,70,0
31,70,0
32,70,0
33,70,0
34,70,0
35,70,0
36,70,0
37,70,0
38,70,0
39,70,0
40,70,0
41,70,0
42,70,0
43,70,0
44,70,5e-10
45,70,3.5e-09
46,70,2e-08
47,70,5.75e-08
48,70,2.05e-07
49,70,7.025e-07
50,70,2.014e-06
51,70,5.583e-06
52,70,1.398e-05
53,70,3.295e-05
54,70,7.16e-05
55,70,0.0001442
56,70,0.0002684
57,70,0.0004634
58,70,0.0007383
59,70,0.001089
60,70,0.001488
61,70,0.001877
62,70,0.002193
63,70,0.002372
64,70,0.00237
65,70,0.002195
66,70,0.001879
67,70,0.001488
68,70,0.00109
69,70,0.0007381
70,70,0.0004629
71,70,0.0002687
72,70,0.0001443
73,70,7.169e-05
74,70,3.296e-05
75,70,1.399e-05
76,70,5.552e-06
77,70,2.006e-06
78,70,6.87e-07
79,70,2.225e-07
80,70,6.55e-08
81,70,1.55e-08
82,70,3.5e-09
83,70,0
84,70,0
85,70,0
86,70,0
87,70,0
88,70,0
89,70,0
90,70,0
91,70,0
92,70,0
93,70,0
94,70,0
95,70,0
96,70,0
97,70,0
98,70,0
99,70,0
100,70,0
101,70,0
102,70,0
103,70,0
104,70,0
105,70,0
106,70,0
107,70,0
108,70,0
109,70,0
110,70,0
111,70,0
112,70,0
113,70,0
114,70,0
115,70,0
116,70,0
117,70,0
118,70,0
119,70,0
120,70,0
121,70,0
122,70,0
123,70,0
124,70,0
125,70,0
126,70,0
127,70,0
0,71,0
1,71,0
2,71,0
3,71,0
4,71,0
5,71,0
6,71,0
7,71,0
8,71,0
9,71,0
10,71,0
11,71,0
12,71,0
13,71,0
14,71,0
15,71,0
16,71,0
17,71,0
18,71,0
19,71,0
20,71,0
21,71,0
22,71,0
23,71,0
24,71,0
25,71,0
26,71,0
27,71,0
28,71,0
29,71,0
30,71,0
31,71,0
32,71,0
33,71,0
34,71,0
35,71,0
36,71,0
37,71,0
38,71,0
39,71,0
40,71,0
41,71,0
42,71,5e-10
43,71,0
44,71,1e-09
45,71,1e-09
46,71,6e-09
47,71,3.35e-08
48,71,1.275e-07
49,71,4.075e-07
50,71,1.154e-06
51,71,3.168e-06
52,71,8.078e-06
53,71,1.895e-05
54,71,4.165e-05
55,71,8.405e-05
56,71,0.0001559
57,71,0.000269
58,71,0.0004285
59,71,0.0006314
60,71,0.0008636
61,71,0.001089
62,71,0.001273
63,71,0.001376
64,71,0.001375
65,71,0.001274
66,71,0.00109
67,71,0.0008616
68,71,0.0006313
69,71,0.0004283
70,71,0.0002688
71,71,0.0001562
72,71,8.365e-05
73,71,4.17e-05
74,71,1.92e-05
75,71,8.099e-06
76,71,3.195e-06
77,71,1.169e-06
78,71,3.815e-07
79,71,1.15e-07
80,71,3.25e-08
81,71,8.5e-09
82,71,2e-09
83,71,1e-09
84,71,0
85,71,0
86,71,0
87,71,0
88,71,0
89,71,0
90,71,0
91,71,0
92,71,0
93,71,0
94,71,0
95,71,0
96,71,0
97,71,0
98,71,0
99,71,0
100,71,0
101,71,0
102,71,0
103,71,0
104,71,0
105,71,0
106,71,0
107,71,0
108,71,0
109,71,0
110,71,0
111,71,0
112,71,0
113,71,0
114,71,0
115,71,0
116,71,0
117,71,0
118,71,0
119,71,0
120,71,0
121,71,0
122,71,0
123,71,0
124,71,0
125,71,0
126,71,0
127,71,0
0,72,0
1,72,0
2,72,0
3,72,0
4,72,0
5,72,0
6,72,0
7,72,0
8,72,0
9,72,0
10,72,0
11,72,0
12,72,0
13,72,0
14,72,0
15,72,0
16,72,0
17,72,0
18,72,0
19,72,0
20,72,0
21,72,0
22,72,0
23,72,0
24,72,0
25,72,0
26,72,0
27,72,0
28,72,0
29,72,0
30,72,0
31,72,0
32,72,0
33,72,0
34,72,0
35,72,0
36,72,0
37,72,0
38,72,0
39,72,0
40,72,0
41,72,0
42,72,0
43,72,0
44,72,0
45,72,5e-10
46,72,8e-09
47,72,2.1e-08
48,72,6.8e-08
49,72,2.135e-07
50,72,6.32e-07
51,72,1.649e-06
52,72,4.369e-06
53,72,1.021e-05
54,72,2.226e-05
55,72,4.505e-05
56,72,8.349e-05
57,72,0.000144
58,72,0.0002305
59,72,0.0003394
60,72,0.000463
61,72,0.0005846
62,72,0.0006831
63,72,0.0007378
64,72,0.0007392
65,72,0.0006822
66,72,0.0005848
67,72,0.0004624
68,72,0.0003396
69,72,0.0002298
70,72,0.0001441
71,72,8.335e-05
72,72,4.494e-05
73,72,2.246e-05
74,72,1.021e-05
75,72,4.311e-06
76,72,1.725e-06
77,72,5.87e-07
78,72,2.04e-07
79,72,7.2e-08
80,72,1.9e-08
81,72,8e-09
82,72,1.5e-09
83,72,0
84,72,0
85,72,0
86,72,0
87,72,0
88,72,0
89,72,0
90,72,0
91,72,0
92,72,0
93,72,0
94,72,0
95,72,0
96,72,0
97,72,0
98,72,0
99,72,0
100,72,0
101,72,0
102,72,0
103,72,0
104,72,0
105,72,0
106,72,0
107,72,0
108,72,0
109,72,0
110,72,0
111,72,0
112,72,0
113,72,0
114,72,0
115,72,0
116,72,0
117,72,0
118,72,0
119,72,0
120,72,0
121,72,0
122,72,0
123,72,0
124,72,0
125,72,0
126,72,0
127,72,0
0,73,0
1,73,0
2,73,0
3,73,0
4,73,0
5,73,0
6,73,0
7,73,0
8,73,0
9,73,0
10,73,0
11,73,0
12,73,0
13,73,0
14,73,0
15,73,0
16,73,0
17,73,0
18,73,0
19,73,0
20,73,0
21,73,0
22,73,0
23,73,0
24,73,0
25,73,0
26,73,0
27,73,0
28,73,0
29,73,0
30,73,0
31,73,0
32,73,0
33,73,0
34,73,0
35,73,0
36,73,0
37,73,0
38,73,0
39,73,0
40,73,0
41,73,0
42,73,0
43,73,0
44,73,0
45,73,0
46,73,5e-09
47,73,9e-09
48,73,3.2e-08
49,73,1.01e-07
50,73,3.09e-07
51,73,8.165e-07
52,73,2.223e-06
53,73,4.995e-06
54,73,1.104e-05
55,73,2.214e-05
56,73,4.158e-05
57,73,7.156e-05
58,73,0.0001142
59,73,0.0001687
60,73,0.0002297
61,73,0.0002912
62,73,0.0003393
63,73,0.0003671
64,73,0.0003672
65,73,0.0003389
66,73,0.0002907
67,73,0.0002301
68,73,0.0001681
69,73,0.0001141
70,73,7.191e-05
71,73,4.161e-05
72,73,2.233e-05
73,73,1.117e-05
74,73,5.103e-06
75,73,2.154e-06
76,73,8.8e-07
77,73,3.3e-07
78,73,1.16e-07
79,73,4.1e-08
80,73,1.4e-08
81,73,4e-09
82,73,1e-09
83,73,0
84,73,0
85,73,0
86,73,0
87,73,0
88,73,0
89,73,0
90,73,0
91,73,0
92,73,0
93,73,0
94,73,0
95,73,0
96,73,0
97,73,0
98,73,0
99,73,0
100,73,0
101,73,0
102,73,0
103,73,0
104,73,0
105,73,0
106,73,0
107,73,0
108,73,0
109,73,0
110,73,0
111,73,0
112,73,0
113,73,0
114,73,0
115,73,0
116,73,0
117,73,0
118,73,0
119,73,0
120,73,0
121,73,0
122,73,0
123,73,0
124,73,0
125,73,0
126,73,0
127,73,0
0,74,0
1,74,0
2,74,0
3,74,0
4,74,0
5,74,0
6,74,0
7,74,0
8,74,0
9,74,0
10,74,0
11,74,0
12,74,0
13,74,0
14,74,0
15,74,0
16,74,0
17,74,0
18,74,0
19,74,0
20,74,0
21,74,0
22,74,0
23,74,0
24,74,0
25,74,0
26,74,0
27,74,0
28,74,0
29,74,0
30,74,0
31,74,0
32,74,0
33,74,0
34,74,0
35,74,0
36,74,0
37,74,0
38,74,0
39,74,0
40,74,0
41,74,0
42,74,0
43,74,0
44,74,5e-10
45,74,1e-09
46,74,1e-09
47,74,4e-09
48,74,1.8e-08
49,74,4.5e-08
50,74,1.42e-07
51,74,4.05e-07
52,74,9.77e-07
53,74,2.333e-06
54,74,5.146e-06
55,74,1.036e-05
56,74,1.931e-05
57,74,3.29e-05
58,74,5.237e-05
59,74,7.742e-05
60,74,0.0001053
61,74,0.0001336
62,74,0.0001562
63,74,0.0001686
64,74,0.0001686
65,74,0.0001554
66,74,0.0001337
67,74,0.0001058
68,74,7.765e-05
69,74,5.248e-05
70,74,3.277e-05
71,74,1.914e-05
72,74,1.033e-05
73,74,5.096e-06
74,74,2.286e-06
75,74,1.014e-06
76,74,3.925e-07
77,74,1.405e-07
78,74,4.5e-08
79,74,1.8e-08
80,74,6.5e-09
81,74,2e-09
82,74,0
83,74,0
84,74,0
85,74,0
86,74,0
87,74,0
88,74,0
89,74,0
90,74,0
91,74,0
92,74,0
93,74,0
94,74,0
95,74,0
96,74,0
97,74,0
98,74,0
99,74,0
100,74,0
101,74,0
102,74,0
103,74,0
104,74,0
105,74,0
106,74,0
107,74,0
108,74,0
109,74,0
110,74,0
111,74,0
112,74,0
113,74,0
114,74,0
115,74,0
116,74,0
117,74,0
118,74,0
119,74,0
120,74,0
121,74,0
122,74,0
123,74,0
124,74,0
125,74,0
126,74,0
127,74,0
0,75,0
1,75,0
2,75,0
3,75,0
4,75,0
5,75,0
6,75,0
7,75,0
8,75,0
9,75,0
10,75,0
11,75,0
12,75,0
13,75,0
14,75,0
15,75,0
16,75,0
17,75,0
18,75,0
19,75,0
20,75,0
21,75,0
22,75,0
23,75,0
24,75,0
25,75,0
26,75,0
27,75,0
28,75,0
29,75,0
30,75,0
31,75,0
32,75,0
33,75,0
34,75,0
35,75,0
36,75,0
37,75,0
38,75,0
39,75,0
40,75,0
41,75,0
42,75,0
43,75,0
44,75,0
45,75,0
46,75,5e-10
47,75,1e-09
48,75,4.5e-09
49,75,1.9e-08
50,75,5.5e-08
51,75,1.54e-07
52,75,3.965e-07
53,75,9.62e-07
54,75,2.205e-06
55,75,4.307e-06
56,75,8.114e-06
57,75,1.411e-05
58,75,2.245e-05
59,75,3.288e-05
60,75,4.508e-05
61,75,5.692e-05
62,75,6.62e-05
63,75,7.175e-05
64,75,7.178e-05
65,75,6.636e-05
66,75,5.661e-05
67,75,4.513e-05
68,75,3.278e-05
69,75,2.226e-05
70,75,1.402e-05
71,75,8.019e-06
72,75,4.43e-06
73,75,2.202e-06
74,75,9.775e-07
75,75,4.385e-07
76,75,1.69e-07
77,75,6.6e-08
78,75,1.35e-08
79,75,9e-09
80,75,1e-09
81,75,5e-10
82,75,5e-10
83,75,0
84,75,0
85,75,0
86,75,0
87,75,0
88,75,0
89,75,0
90,75,0
91,75,0
92,75,0
93,75,0
94,75,0
95,75,0
96,75,0
97,75,0
98,75,0
99,75,0
100,75,0
101,75,0
102,75,0
103,75,0
104,75,0
105,75,0
106,75,0
107,75,0
108,75,0
109,75,0
110,75,0
111,75,0
112,75,0
113,75,0
114,75,0
115,75,0
116,75,0
117,75,0
118,75,0
119,75,0
120,75,0
121,75,0
122,75,0
123,75,0
124,75,0
125,75,0
126,75,0
127,75,0
0,76,0
1,76,0
2,76,0
3,76,0
4,76,0
5,76,0
6,76,0
7,76,0
8,76,0
9,76,0
10,76,0
11,76,0
12,76,0
13,76,0
14,76,0
15,76,0
16,76,0
17,76,0
18,76,0
19,76,0
20,76,0
21,76,0
22,76,0
23,76,0
24,76,0
25,76,0
26,76,0
27,76,0
28,76,0
29,76,0
30,76,0
31,76,0
32,76,0
33,76,0
34,76,0
35,76,0
36,76,0
37,76,0
38,76,0
39,76,0
40,76,0
41,76,0
42,76,0
43,76,0
44,76,0
45,76,0
46,76,1e-09
47,76,5e-10
48,76,2.5e-09
49,76,6e-09
50,76,2.65e-08
51,76,6.15e-08
52,76,1.58e-07
53,76,3.79e-07
54,76,8.765e-07
55,76,1.703e-06
56,76,3.22e-06
57,76,5.484e-06
58,76,8.719e-06
59,76,1.293e-05
60,76,1.762e-05
61,76,2.221e-05
62,76,2.613e-05
63,76,2.836e-05
64,76,2.806e-05
65,76,2.604e-05
66,76,2.238e-05
67,76,1.768e-05
68,76,1.286e-05
69,76,8.762e-06
70,76,5.454e-06
71,76,3.186e-06
72,76,1.745e-06
73,76,8.575e-07
74,76,4.11e-07
75,76,1.585e-07
76,76,6.65e-08
77,76,2.65e-08
78,76,1.2e-08
79,76,3e-09
80,76,1.5e-09
81,76,0
82,76,0
83,76,0
84,76,0
85,76,0
86,76,0
87,76,0
88,76,0
89,76,0
90,76,0
91,76,0
92,76,0
93,76,0
94,76,0
95,76,0
96,76,0
97,76,0
98,76,0
99,76,0
100,76,0
101,76,0
102,76,0
103,76,0
104,76,0
105,76,0
106,76,0
107,76,0
108,76,0
109,76,0
110,76,0
111,76,0
112,76,0
113,76,0
114,76,0
115,76,0
116,76,0
117,76,0
118,76,0
119,76,0
120,76,0
121,76,0
122,76,0
123,76,0
124,76,0
125,76,0
126,76,0
127,76,0
0,77,0
1,77,0
2,77,0
3,77,0
4,77,0
5,77,0
6,77,0
7,77,0
8,77,0
9,77,0
10,77,0
11,77,0
12,77,0
13,77,0
14,77,0
15,77,0
16,77,0
17,77,0
18,77,0
19,77,0
20,77,0
21,77,0
22,77,0
23,77,0
24,77,0
25,77,0
26,77,0
27,77,0
28,77,0
29,77,0
30,77,0
31,77,0
32,77,0
33,77,0
34,77,0
35,77,0
36,77,0
37,77,0
38,77,0
39,77,0
40,77,0
41,77,0
42,77,0
43,77,0
44,77,0
45,77,0
46,77,0
47,77,0
48,77,1e-09
49,77,2.5e-09
50,77,9e-09
51,77,2.3e-08
52,77,5.6e-08
53,77,1.385e-07
54,77,3.315e-07
55,77,6.035e-07
56,77,1.14e-06
57,77,1.986e-06
58,77,3.159e-06
59,77,4.822e-06
60,77,6.409e-06
61,77,8.136e-06
62,77,9.448e-06
63,77,1.034e-05
64,77,1.021e-05
65,77,9.553e-06
66,77,8.17e-06
67,77,6.294e-06
68,77,4.662e-06
69,77,3.222e-06
70,77,1.986e-06
71,77,1.174e-06
72,77,6.365e-07
73,77,3.11e-07
74,77,1.52e-07
75,77,6.05e-08
76,77,2.6e-08
77,77,8.5e-09
78,77,3.5e-09
79,77,1e-09
80,77,1.5e-09
81,77,0
82,77,0
83,77,0
84,77,0
85,77,0
86,77,0
87,77,0
88,77,0
89,77,0
90,77,0
91,77,0
92,77,0
93,77,0
94,77,0
95,77,0
96,77,0
97,77,0
98,77,0
99,77,0
100,77,0
101,77,0
102,77,0
103,77,0
104,77,0
105,77,0
106,77,0
107,77,0
108,77,0
109,77,0
110,77,0
111,77,0
112,77,0
113,77,0
114,77,0
115,77,0
116,77,0
117,77,0
118,77,0
119,77,0
120,77,0
121,77,0
122,77,0
123,77,0
124,77,0
125,77,0
126,77,0
127,77,0
0,78,0
1,78,0
2,78,0
3,78,0
4,78,0
5,78,0
6,78,0
7,78,0
8,78,0
9,78,0
10,78,0
11,78,0
12,78,0
13,78,0
14,78,0
15,78,0
16,78,0
17,78,0
18,78,0
19,78,0
20,78,0
21,78,0
22,78,0
23,78,0
24,78,0
25,78,0
26,78,0
27,78,0
28,78,0
29,78,0
30,78,0
31,78,0
32,78,0
33,78,0
34,78,0
35,78,0
36,78,0
37,78,0
38,78,0
39,78,0
40,78,0
41,78,0
42,78,0
43,78,0
44,78,0
45,78,0
46,78,0
47,78,1e-09
48,78,5e-10
49,78,1.5e-09
50,78,2.5e-09
51,78,9.5e-09
52,78,1.9e-08
53,78,4.8e-08
54,78,1.04e-07
55,78,2.125e-07
56,78,3.79e-07
57,78,6.89e-07
58,78,1.072e-06
59,78,1.595e-06
60,78,2.157e-06
61,78,2.723e-06
62,78,3.192e-06
63,78,3.458e-06
64,78,3.351e-06
65,78,3.097e-06
66,78,2.779e-06
67,78,2.172e-06
68,78,1.621e-06
69,78,1.057e-06
70,78,6.875e-07
71,78,3.92e-07
72,78,2.265e-07
73,78,9.05e-08
74,78,4.75e-08
75,78,1.8e-08
76,78,1e-08
77,78,4.5e-09
78,78,1.5e-09
79,78,5e-10
80,78,0
81,78,0
82,78,0
83,78,0
84,78,0
85,78,0
86,78,0
87,78,0
88,78,0
89,78,0
90,78,0
91,78,0
92,78,0
93,78,0
94,78,0
95,78,0
96,78,0
97,78,0
98,78,0
99,78,0
100,78,0
101,78,0
102,78,0
103,78,0
104,78,0
105,78,0
106,78,0
107,78,0
108,78,0
109,78,0
110,78,0
111,78,0
112,78,0
113,78,0
114,78,0
115,78,0
116,78,0
117,78,0
118,78,0
119,78,0
120,78,0
121,78,0
122,78,0
123,78,0
124,78,0
125,78,0
126,78,0
127,78,0
0,79,0
1,79,0
2,79,0
3,79,0
4,79,0
5,79,0
6,79,0
7,79,0
8,79,0
9,79,0
10,79,0
11,79,0
12,79,0
13,79,0
14,79,0
15,79,0
16,79,0
17,79,0
18,79,0
19,79,0
20,79,0
21,79,0
22,79,0
23,79,0
24,79,0
25,79,0
26,79,0
27,79,0
28,79,0
29,79,0
30,79,0
31,79,0
32,79,0
33,79,0
34,79,0
35,79,0
36,79,0
37,79,0
38,79,0
39,79,0
40,79,0
41,79,0
42,79,0
43,79,0
44,79,0
45,79,0
46,79,0
47,79,0
48,79,0
49,79,5e-10
50,79,5e-10
51,79,1.5e-09
52,79,1e-08
53,79,1.6e-08
54,79,3.1e-08
55,79,6.55e-08
56,79,1.46e-07
57,79,2.195e-07
58,79,3.23e-07
59,79,5.07e-07
60,79,6.79e-07
61,79,8.75e-07
62,79,9.93e-07
63,79,1.125e-06
64,79,1.104e-06
65,79,9.885e-07
66,79,8.53e-07
67,79,6.55e-07
68,79,5e-07
69,79,3.495e-07
70,79,2.1e-07
71,79,1.22e-07
72,79,6.4e-08
73,79,3.2e-08
74,79,1.65e-08
75,79,6e-09
76,79,3e-09
77,79,0
78,79,5e-10
79,79,0
80,79,0
81,79,0
82,79,0
83,79,0
84,79,0
85,79,0
86,79,0
87,79,0
88,79,0
89,79,0
90,79,0
91,79,0
92,79,0
93,79,0
94,79,0
95,79,0
96,79,0
97,79,0
98,79,0
99,79,0
100,79,0
101,79,0
102,79,0
103,79,0
104,79,0
105,79,0
106,79,0
107,79,0
108,79,0
109,79,0
110,79,0
111,79,0
112,79,0
113,79,0
114,79,0
115,79,0
116,79,0
117,79,0
118,79,0
119,79,0
120,79,0
121,79,0
122,79,0
123,79,0
124,79,0
125,79,0
126,79,0
127,79,0
0,80,0
1,80,0
2,80,0
3,80,0
4,80,0
5,80,0
6,80,0
7,80,0
8,80,0
9,80,0
10,80,0
11,80,0
12,80,0
13,80,0
14,80,0
15,80,0
16,80,0
17,80,0
18,80,0
19,80,0
20,80,0
21,80,0
22,80,0
23,80,0
24,80,0
25,80,0
26,80,0
27,80,0
28,80,0
29,80,0
30,80,0
31,80,0
32,80,0
33,80,0
34,80,0
35,80,0
36,80,0
37,80,0
38,80,0
39,80,0
40,80,0
41,80,0
42,80,0
43,80,0
44,80,0
45,80,0
46,80,0
47,80,0
48,80,0
49,80,0
50,80,1e-09
51,80,1e-09
52,80,1e-09
53,80,3.5e-09
54,80,8e-09
55,80,2.45e-08
56,80,3.3e-08
57,80,5.3e-08
58,80,9.9e-08
59,80,1.475e-07
60,80,1.795e-07
61,80,2.295e-07
62,80,2.73e-07
63,80,2.995e-07
64,80,3.085e-07
65,80,2.855e-07
66,80,2.415e-07
67,80,1.915e-07
68,80,1.46e-07
69,80,9.8e-08
70,80,5.65e-08
71,80,3.35e-08
72,80,1.75e-08
73,80,7.5e-09
74,80,3e-09
75,80,1.5e-09
76,80,5e-10
77,80,0
78,80,0
79,80,0
80,80,0
81,80,0
82,80,0
83,80,0
84,80,0
85,80,0
86,80,0
87,80,0
88,80,0
89,80,0
90,80,0
91,80,0
92,80,0
93,80,0
94,80,0
95,80,0
96,80,0
97,80,0
98,80,0
99,80,0
100,80,0
101,80,0
102,80,0
103,80,0
104,80,0
105,80,0
106,80,0
107,80,0
108,80,0
109,80,0
110,80,0
111,80,0
112,80,0
113,80,0
114,80,0
115,80,0
116,80,0
117,80,0
118,80,0
119,80,0
120,80,0
121,80,0
122,80,0
123,80,0
124,80,0
125,80,0
126,80,0
127,80,0
0,81,0
1,81,0
2,81,0
3,81,0
4,81,0
5,81,0
6,81,0
7,81,0
8,81,0
9,81,0
10,81,0
11,81,0
12,81,0
13,81,0
14,81,0
15,81,0
16,81,0
17,81,0
18,81,0
19,81,0
20,81,0
21,81,0
22,81,0
23,81,0
24,81,0
25,81,0
26,81,0
27,81,0
28,81,0
29,81,0
30,81,0
31,81,0
32,81,0
33,81,0
34,81,0
35,81,0
36,81,0
37,81,0
38,81,0
39,81,0
40,81,0
41,81,0
42,81,0
43,81,0
44,81,0
45,81,0
46,81,0
47,81,0
48,81,0
49,81,0
50,81,0
51,81,5e-10
52,81,1e-09
53,81,1.5e-09
54,81,4.5e-09
55,81,6.5e-09
56,81,4.5e-09
57,81,1.55e-08
58,81,2.95e-08
59,81,3.65e-08
60,81,5.55e-08
61,81,5.8e-08
62,81,7.8e-08
63,81,8.25e-08
64,81,9.3e-08
65,81,8.55e-08
66,81,6.2e-08
67,81,4.8e-08
68,81,4.25e-08
69,81,3.05e-08
70,81,1.2e-08
71,81,1.1e-08
72,81,5e-09
73,81,1.5e-09
74,81,1.5e-09
75,81,0
76,81,0
77,81,0
78,81,0
79,81,0
80,81,0
81,81,0
82,81,0
83,81,0
84,81,0
85,81,0
86,81,0
87,81,0
88,81,0
89,81,0
90,81,0
91,81,0
92,81,0
93,81,0
94,81,0
95,81,0
96,81,0
97,81,0
98,81,0
99,81,0
100,81,0
101,81,0
102,81,0
103,81,0
104,81,0
105,81,0
106,81,0
107,81,0
108,81,0
109,81,0
110,81,0
111,81,0
112,81,0
113,81,0
114,81,0
115,81,0
116,81,0
117,81,0
118,81,0
119,81,0
120,81,0
121,81,0
122,81,0
123,81,0
124,81,0
125,81,0
126,81,0
127,81,0
0,82,0
1,82,0
2,82,0
3,82,0
4,82,0
5,82,0
6,82,0
7,82,0
8,82,0
9,82,0
10,82,0
11,82,0
12,82,0
13,82,0
14,82,0
15,82,0
16,82,0
17,82,0
18,82,0
19,82,0
20,82,0
21,82,0
22,82,0
23,82,0
24,82,0
25,82,0
26,82,0
27,82,0
28,82,0
29,82,0
30,82,0
31,82,0
32,82,0
33,82,0
34,82,0
35,82,0
36,82,0
37,82,0
38,82,0
39,82,0
40,82,0
41,82,0
42,82,0
43,82,0
44,82,0
45,82,0
46,82,0
47,82,0
48,82,0
49,82,0
50,82,0
51,82,0
52,82,0
53,82,5e-10
54,82,5e-10
55,82,1.5e-09
56,82,1.5e-09
57,82,3e-09
58,82,5e-09
59,82,1.1e-08
60,82,1.4e-08
61,82,1.45e-08
62,82,2.1e-08
63,82,2.35e-08
64,82,2.1e-08
65,82,1.3e-08
66,82,1.7e-08
67,82,9.5e-09
68,82,8e-09
69,82,5e-09
70,82,2e-09
71,82,1.5e-09
72,82,1.5e-09
73,82,1.5e-09
74,82,0
75,82,0
76,82,0
77,82,0
78,82,0
79,82,0
80,82,0
81,82,0
82,82,0
83,82,0
84,82,0
85,82,0
86,82,0
87,82,0
88,82,0
89,82,0
90,82,0
91,82,0
92,82,0
93,82,0
94,82,0
95,82,0
96,82,0
97,82,0
98,82,0
99,82,0
100,82,0
101,82,0
102,82,0
103,82,0
104,82,0
105,82,0
106,82,0
107,82,0
108,82,0
109,82,0
110,82,0
111,82,0
112,82,0
113,82,0
114,82,0
115,82,0
116,82,0
117,82,0
118,82,0
119,82,0
120,82,0
121,82,0
122,82,0
123,82,0
124,82,0
125,82,0
126,82,0
127,82,0
0,83,0
1,83,0
2,83,0
3,83,0
4,83,0
5,83,0
6,83,0
7,83,0
8,83,0
9,83,0
10,83,0
11,83,0
12,83,0
13,83,0
14,83,0
15,83,0
16,83,0
17,83,0
18,83,0
19,83,0
20,83,0
21,83,0
22,83,0
23,83,0
24,83,0
25,83,0
26,83,0
27,83,0
28,83,0
29,83,0
30,83,0
31,83,0
32,83,0
33,83,0
34,83,0
35,83,0
36,83,0
37,83,0
38,83,0
39,83,0
40,83,0
41,83,0
42,83,0
43,83,0
44,83,0
45,83,0
46,83,0
47,83,0
48,83,0
49,83,0
50,83,0
51,83,0
52,83,0
53,83,0
54,83,0
55,83,5e-10
56,83,0
57,83,5e-10
58,83,1e-09
59,83,3e-09
60,83,4e-09
61,83,4.5e-09
62,83,4e-09
63,83,3e-09
64,83,3.5e-09
65,83,3.5e-09
66,83,2e-09
67,83,2.5e-09
68,83,1e-09
69,83,1e-09
70,83,1e-09
71,83,0
72,83,5e-10
73,83,5e-10
74,83,0
75,83,0
76,83,0
77,83,0
78,83,0
79,83,0
80,83,0
81,83,0
82,83,0
83,83,0
84,83,0
85,83,0
86,83,0
87,83,0
88,83,0
89,83,0
90,83,0
91,83,0
92,83,0
93,83,0
94,83,0
95,83,0
96,83,0
97,83,0
98,83,0
99,83,0
100,83,0
101,83,0
102,83,0
103,83,0
104,83,0
105,83,0
106,83,0
107,83,0
108,83,0
109,83,0
110,83,0
111,83,0
112,83,0
113,83,0
114,83,0
115,83,0
116,83,0
117,83,0
118,83,0
119,83,0
120,83,0
121,83,0
122,83,0
123,83,0
124,83,0
125,83,0
126,83,0
127,83,0
0,84,0
1,84,0
2,84,0
3,84,0
4,84,0
5,84,0
6,84,0
7,84,0
8,84,0
9,84,0
10,84,0
11,84,0
12,84,0
13,84,0
14,84,0
15,84,0
16,84,0
17,84,0
18,84,0
19,84,0
20,84,0
21,84,0
22,84,0
23,84,0
24,84,0
25,84,0
26,84,0
27,84,0
28,84,0
29,84,0
30,84,0
31,84,0
32,84,0
33,84,0
34,84,0
35,84,0
36,84,0
37,84,0
38,84,0
39,84,0
40,84,0
41,84,0
42,84,0
43,84,0
44,84,0
45,84,0
46,84,0
47,84,0
48,84,0
49,84,0
50,84,0
51,84,0
52,84,0
53,84,0
54,84,0
55,84,0
56,84,0
57,84,0
58,84,5e-10
59,84,0
60,84,5e-10
61,84,0
62,84,5e-10
63,84,5e-10
64,84,1.5e-09
65,84,5e-10
66,84,1e-09
67,84,5e-10
68,84,5e-10
69,84,0
70,84,5e-10
71,84,5e-10
72,84,0
73,84,0
74,84,0
75,84,0
76,84,0
77,84,0
78,84,0
79,84,0
80,84,0
81,84,0
82,84,0
83,84,0
84,84,0
85,84,0
86,84,0
87,84,0
88,84,0
89,84,0
90,84,0
91,84,0
92,84,0
93,84,0
94,84,0
95,84,0
96,84,0
97,84,0
98,84,0
99,84,0
100,84,0
101,84,0
102,84,0
103,84,0
104,84,0
105,84,0
106,84,0
107,84,0
108,84,0
109,84,0
110,84,0
111,84,0
112,84,0
113,84,0
114,84,0
115,84,0
116,84,0
117,84,0
118,84,0
119,84,0
120,84,0
121,84,0
122,84,0
123,84,0
124,84,0
125,84,0
126,84,0
127,84,0
0,85,0
1,85,0
2,85,0
3,85,0
4,85,0
5,85,0
6,85,0
7,85,0
8,85,0
9,85,0
10,85,0
11,85,0
12,85,0
13,85,0
14,85,0
15,85,0
16,85,0
17,85,0
18,85,0
19,85,0
20,85,0
21,85,0
22,85,0
23,85,0
24,85,0
25,85,0
26,85,0
27,85,0
28,85,0
29,85,0
30,85,0
31,85,0
32,85,0
33,85,0
34,85,0
35,85,0
36,85,0
37,85,0
38,85,0
39,85,0
40,85,0
41,85,0
42,85,0
43,85,0
44,85,0
45,85,0
46,85,0
47,85,0
48,85,0
49,85,0
50,85,0
51,85,0
52,85,0
53,85,0
54,85,0
55,85,0
56,85,0
57,85,0
58,85,0
59,85,0
60,85,0
61,85,0
62,85,0
63,85,0
64,85,0
65,85,0
66,85,0
67,85,5e-10
68,85,0
69,85,0
70,85,0
71,85,0
72,85,0
73,85,0
74,85,0
75,85,0
76,85,0
77,85,0
78,85,0
79,85,0
80,85,0
81,85,0
82,85,0
83,85,0
84,85,0
85,85,0
86,85,0
87,85,0
88,85,0
89,85,0
90,85,0
91,85,0
92,85,0
93,85,0
94,85,0
95,85,0
96,85,0
97,85,0
98,85,0
99,85,0
100,85,0
101,85,0
102,85,0
103,85,0
104,85,0
105,85,0
106,85,0
107,85,0
108,85,0
109,85,0
110,85,0
111,85,0
112,85,0
113,85,0
114,85,0
115,85,0
116,85,0
117,85,0
118,85,0
119,85,0
120,85,0
121,85,0
122,85,0
123,85,0
124,85,0
125,85,0
126,85,0
127,85,0
0,86,0
1,86,0
2,86,0
3,86,0
4,86,0
5,86,0
6,86,0
7,86,0
8,86,0
9,86,0
10,86,0
11,86,0
12,86,0
13,86,0
14,86,0
15,86,0
16,86,0
17,86,0
18,86,0
19,86,0
20,86,0
21,86,0
22,86,0
23,86,0
24,86,0
25,86,0
26,86,0
27,86,0
28,86,0
29,86,0
30,86,0
31,86,0
32,86,0
33,86,0
34,86,0
35,86,0
36,86,0
37,86,0
38,86,0
39,86,0
40,86,0
41,86,0
42,86,0
43,86,0
44,86,0
45,86,0
46,86,0
47,86,0
48,86,0
49,86,0
50,86,0
51,86,0
52,86,0
53,86,0
54,86,0
55,86,0
56,86,0
57,86,0
58,86,0
59,86,0
60,86,0
61,86,0
62,86,0
63,86,0
64,86,0
65,86,0
66,86,0
67,86,0
68,86,0
69,86,0
70,86,0
71,86,5e-10
72,86,0
73,86,0
74,86,0
75,86,0
76,86,0
77,86,0
78,86,0
79,86,0
80,86,0
81,86,0
82,86,0
83,86,0
84,86,0
85,86,0
86,86,0
87,86,0
88,86,0
89,86,0
90,86,0
91,86,0
92,86,0
93,86,0
94,86,0
95,86,0
96,86,0
97,86,0
98,86,0
99,86,0
100,86,0
101,86,0
102,86,0
103,86,0
104,86,0
105,86,0
106,86,0
107,86,0
108,86,0
109,86,0
110,86,0
111,86,0
112,86,0
113,86,0
114,86,0
115,86,0
116,86,0
117,86,0
118,86,0
119,86,0
120,86,0
121,86,0
122,86,0
123,86,0
124,86,0
125,86,0
126,86,0
127,86,0
0,87,0
1,87,0
2,87,0
3,87,0
4,87,0
5,87,0
6,87,0
7,87,0
8,87,0
9,87,0
10,87,0
11,87,0
12,87,0
13,87,0
14,87,0
15,87,0
16,87,0
17,87,0
18,87,0
19,87,0
20,87,0
21,87,0
22,87,0
23,87,0
24,87,0
25,87,0
26,87,0
27,87,0
28,87,0
29,87,0
30,87,0
31,87,0
32,87,0
33,87,0
34,87,0
35,87,0
36,87,0
37,87,0
38,87,0
39,87,0
40,87,0
41,87,0
42,87,0
43,87,0
44,87,0
45,87,0
46,87,0
47,87,0
48,87,0
49,87,0
50,87,0
51,87,0
52,87,0
53,87,0
54,87,0
55,87,0
56,87,0
57,87,0
58,87,0
59,87,0
60,87,0
61,87,0
62,87,0
63,87,0
64,87,0
65,87,0
66,87,0
67,87,0
68,87,0
69,87,0
70,87,0
71,87,0
72,87,0
73,87,0
74,87,0
75,87,0
76,87,0
77,87,0
78,87,0
79,87,0
80,87,0
81,87,0
82,87,0
83,87,0
84,87,0
85,87,0
86,87,0
87,87,0
88,87,0
89,87,0
90,87,0
91,87,0
92,87,0
93,87,0
94,87,0
95,87,0
96,87,0
97,87,0
98,87,0
99,87,0
100,87,0
101,87,0
102,87,0
103,87,0
104,87,0
105,87,0
106,87,0
107,87,0
108,87,0
109,87,0
110,87,0
111,87,0
112,87,0
113,87,0
114,87,0
115,87,0
116,87,0
117,87,0
118,87,0
119,87,0
120,87,0
121,87,0
122,87,0
123,87,0
124,87,0
125,87,0
126,87,0
127,87,0
0,88,0
1,88,0
2,88,0
3,88,0
4,88,0
5,88,0
6,88,0
7,88,0
8,88,0
9,88,0
10,88,0
11,88,0
12,88,0
13,88,0
14,88,0
15,88,0
16,88,0
17,88,0
18,88,0
19,88,0
20,88,0
21,88,0
22,88,0
23,88,0
24,88,0
25,88,0
26,88,0
27,88,0
28,88,0
29,88,0
30,88,0
31,88,0
32,88,0
33,88,0
34,88,0
35,88,0
36,88,0
37,88,0
38,88,0
39,88,0
40,88,0
41,88,0
42,88,0
43,88,0
44,88,0
45,88,0
46,88,0
47,88,0
48,88,0
49,88,0
50,88,0
51,88,0
52,88,0
53,88,0
54,88,0
55,88,0
56,88,0
57,88,0
58,88,0
59,88,0
60,88,0
61,88,0
62,88,0
63,88,0
64,88,0
65,88,0
66,88,0
67,88,0
68,88,0
69,88,0
70,88,0
71,88,0
72,88,0
73,88,0
74,88,0
75,88,0
76,88,0
77,88,0
78,88,0
79,88,0
80,88,0
81,88,0
82,88,0
83,88,0
84,88,0
85,88,0
86,88,0
87,88,0
88,88,0
89,88,0
90,88,0
91,88,0
92,88,0
93,88,0
94,88,0
95,88,0
96,88,0
97,88,0
98,88,0
99,88,0
100,88,0
101,88,0
102,88,0
103,88,0
104,88,0
105,88,0
106,88,0
107,88,0
108,88,0
109,88,0
110,88,0
111,88,0
112,88,0
113,88,0
114,88,0
115,88,0
116,88,0
117,88,0
118,88,0
119,88,0
120,88,0
121,88,0
122,88,0
123,88,0
124,88,0
125,88,0
126,88,0
127,88,0
0,89,0
1,89,0
2,89,0
3,89,0
4,89,0
5,89,0
6,89,0
7,89,0
8,89,0
9,89,0
10,89,0
11,89,0
12,89,0
13,89,0
14,89,0
15,89,0
16,89,0
17,89,0
18,89,0
19,89,0
20,89,0
21,89,0
22,89,0
23,89,0
24,89,0
25,89,0
26,89,0
27,89,0
28,89,0
29,89,0
30,89,0
31,89,0
32,89,0
33,89,0
34,89,0
35,89,0
36,89,0
37,89,0
38,89,0
39,89,0
40,89,0
41,89,0
42,89,0
43,89,0
44,89,0
45,89,0
46,89,0
47,89,0
48,89,0
49,89,0
50,89,0
51,89,0
52,89,0
53,89,0
54,89,0
55,89,0
56,89,0
57,89,0
58,89,0
59,89,0
60,89,0
61,89,0
62,89,0
63,89,0
64,89,0
65,89,0
66,89,0
67,89,0
68,89,0
69,89,0
70,89,0
71,89,0
72,89,0
73,89,0
74,89,0
75,89,0
76,89,0
77,89,0
78,89,0
79,89,0
80,89,0
81,89,0
82,89,0
83,89,0
84,89,0
85,89,0
86,89,0
87,89,0
88,89,0
89,89,0
90,89,0
91,89,0
92,89,0
93,89,0
94,89,0
95,89,0
96,89,0
97,89,0
98,89,0
99,89,0
100,89,0
101,89,0
102,89,0
103,89,0
104,89,0
105,89,0
106,89,0
107,89,0
108,89,0
109,89,0
110,89,0
111,89,0
112,89,0
113,89,0
114,89,0
115,89,0
116,89,0
117,89,0
118,89,0
119,89,0
120,89,0
121,89,0
122,89,0
123,89,0
124,89,0
125,89,0
126,89,0
127,89,0
0,90,0
1,90,0
2,90,0
3,90,0
4,90,0
5,90,0
6,90,0
7,90,0
8,90,0
9,90,0
10,90,0
11,90,0
12,90,0
13,90,0
14,90,0
15,90,0
16,90,0
17,90,0
18,90,0
19,90,0
20,90,0
21,90,0
22,90,0
23,90,0
24,90,0
25,90,0
26,90,0
27,90,0
28,90,0
29,90,0
30,90,0
31,90,0
32,90,0
33,90,0
34,90,0
35,90,0
36,90,0
37,90,0
38,90,0
39,90,0
40,90,0
41,90,0
42,90,0
43,90,0
44,90,0
45,90,0
46,90,0
47,90,0
48,90,0
49,90,0
50,90,0
51,90,0
52,90,0
53,90,0
54,90,0
55,90,0
56,90,0
57,90,0
58,90,0
59,90,0
60,90,0
61,90,0
62,90,0
63,90,0
64,90,0
65,90,0
66,90,0
67,90,0
68,90,0
69,90,0
70,90,0
71,90,0
72,90,0
73,90,0
74,90,0
75,90,0
76,90,0
77,90,0
78,90,0
79,90,0
80,90,0
81,90,0
82,90,0
83,90,0
84,90,0
85,90,0
86,90,0
87,90,0
88,90,0
89,90,0
90,90,0
91,90,0
92,90,0
93,90,0
94,90,0
95,90,0
96,90,0
97,90,0
98,90,0
99,90,0
100,90,0
101,90,0
102,90,0
103,90,0
104,90,0
105,90,0
106,90,0
107,90,0
108,90,0
109,90,0
110,90,0
111,90,0
112,90,0
113,90,0
114,90,0
115,90,0
116,90,0
117,90,0
118,90,0
119,90,0
120,90,0
121,90,0
122,90,0
123,90,0
124,90,0
125,90,0
126,90,0
127,90,0
0,91,0
1,91,0
2,91,0
3,91,0
4,91,0
5,91,0
6,91,0
7,91,0
8,91,0
9,91,0
10,91,0
11,91,0
12,91,0
13,91,0
14,91,0
15,91,0
16,91,0
17,91,0
18,91,0
19,91,0
20,91,0
21,91,0
22,91,0
23,91,0
24,91,0
25,91,0
26,91,0
27,91,0
28,91,0
29,91,0
30,91,0
31,91,0
32,91,0
33,91,0
34,91,0
35,91,0
36,91,0
37,91,0
38,91,0
39,91,0
40,91,0
41,91,0
42,91,0
43,91,0
44,91,0
45,91,0
46,91,0
47,91,0
48,91,0
49,91,0
50,91,0
51,91,0
52,91,0
53,91,0
54,91,0
55,91,0
56,91,0
57,91,0
58,91,0
59,91,0
60,91,0
61,91,0
62,91,0
63,91,0
64,91,0
65,91,0
66,91,0
67,91,0
68,91,0
69,91,0
70,91,0
71,91,0
72,91,0
73,91,0
74,91,0
75,91,0
76,91,0
77,91,0
78,91,0
79,91,0
80,91,0
81,91,0
82,91,0
83,91,0
84,91,0
85,91,0
86,91,0
87,91,0
88,91,0
89,91,0
90,91,0
91,91,0
92,91,0
93,91,0
94,91,0
95,91,0
96,91,0
97,91,0
98,91,0
99,91,0
100,91,0
101,91,0
102,91,0
103,91,0
104,91,0
105,91,0
106,91,0
107,91,0
108,91,0
109,91,0
110,91,0
111,91,0
112,91,0
113,91,0
114,91,0
115,91,0
116,91,0
117,91,0
118,91,0
119,91,0
120,91,0
121,91,0
122,91,0
123,91,0
124,91,0
125,91,0
126,91,0
127,91,0
0,92,0
1,92,0
2,92,0
3,92,0
4,92,0
5,92,0
6,92,0
7,92,0
8,92,0
9,92,0
10,92,0
11,92,0
12,92,0
13,92,0
14,92,0
15,92,0
16,92,0
17,92,0
18,92,0
19,92,0
20,92,0
21,92,0
22,92,0
23,92,0
24,92,0
25,92,0
26,92,0
27,92,0
28,92,0
29,92,0
30,92,0
31,92,0
32,92,0
33,92,0
34,92,0
35,92,0
36,92,0
37,92,0
38,92,0
39,92,0
40,92,0
41,92,0
42,92,0
43,92,0
44,92,0
45,92,0
46,92,0
47,92,0
48,92,0
49,92,0
50,92,0
51,92,0
52,92,0
53,92,0
54,92,0
55,92,0
56,92,0
57,92,0
58,92,0
59,92,0
60,92,0
61,92,0
62,92,0
63,92,0
64,92,0
65,92,0
66,92,0
67,92,0
68,92,0
69,92,0
70,92,0
71,92,0
72,92,0
73,92,0
74,92,0
75,92,0
76,92,0
77,92,0
78,92,0
79,92,0
80,92,0
81,92,0
82,92,0
83,92,0
84,92,0
85,92,0
86,92,0
87,92,0
88,92,0
89,92,0
90,92,0
91,92,0
92,92,0
93,92,0
94,92,0
95,92,0
96,92,0
97,92,0
98,92,0
99,92,0
100,92,0
101,92,0
102,92,0
103,92,0
104,92,0
105,92,0
106,92,0
107,92,0
108,92,0
109,92,0
110,92,0
111,92,0
112,92,0
113,92,0
114,92,0
115,92,0
116,92,0
117,92,0
118,92,0
119,92,0
120,92,0
121,92,0
122,92,0
123,92,0
124,92,0
125,92,0
126,92,0
127,92,0
0,93,0
1,93,0
2,93,0
3,93,0
4,93,0
5,93,0
6,93,0
7,93,0
8,93,0
9,93,0
10,93,0
11,93,0
12,93,0
13,93,0
14,93,0
15,93,0
16,93,0
17,93,0
18,93,0
19,93,0
20,93,0
21,93,0
22,93,0
23,93,0
24,93,0
25,93,0
26,93,0
27,93,0
28,93,0
29,93,0
30,93,0
31,93,0
32,93,0
33,93,0
34,93,0
35,93,0
36,93,0
37,93,0
38,93,0
39,93,0
40,93,0
41,93,0
42,93,0
43,93,0
44,93,0
45,93,0
46,93,0
47,93,0
48,93,0
49,93,0
50,93,0
51,93,0
52,93,0
53,93,0
54,93,0
55,93,0
56,93,0
57,93,0
58,93,0
59,93,0
60,93,0
61,93,0
62,93,0
63,93,0
64,93,0
65,93,0
66,93,0
67,93,0
68,93,0
69,93,0
70,93,0
71,93,0
72,93,0
73,93,0
74,93,0
75,93,0
76,93,0
77,93,0
78,93,0
79,93,0
80,93,0
81,93,0
82,93,0
83,93,0
84,93,0
85,93,0
86,93,0
87,93,0
88,93,0
89,93,0
90,93,0
91,93,0
92,93,0
93,93,0
94,93,0
95,93,0
96,93,0
97,93,0
98,93,0
99,93,0
100,93,0
101,93,0
102,93,0
103,93,0
104,93,0
105,93,0
106,93,0
107,93,0
108,93,0
109,93,0
110,93,0
111,93,0
112,93,0
113,93,0
114,93,0
115,93,0
116,93,0
117,93,0
118,93,0
119,93,0
120,93,0
121,93,0
122,93,0
123,93,0
124,93,0
125,93,0
126,93,0
127,93,0
0,94,0
1,94,0
2,94,0
3,94,0
4,94,0
5,94,0
6,94,0
7,94,0
8,94,0
9,94,0
10,94,0
11,94,0
12,94,0
13,94,0
14,94,0
15,94,0
16,94,0
17,94,0
18,94,0
19,94,0
20,94,0
21,94,0
22,94,0
23,94,0
24,94,0
25,94,0
26,94,0
27,94,0
28,94,0
29,94,0
30,94,0
31,94,0
32,94,0
33,94,0
34,94,0
35,94,0
36,94,0
37,94,0
38,94,0
39,94,0
40,94,0
41,94,0
42,94,0
43,94,0
44,94,0
45,94,0
46,94,0
47,94,0
48,94,0
49,94,0
50,94,0
51,94,0
52,94,0
53,94,0
54,94,0
55,94,0
56,94,0
57,94,0
58,94,0
59,94,0
60,94,0
61,94,0
62,94,0
63,94,0
64,94,0
65,94,0
66,94,0
67,94,0
68,94,0
69,94,0
70,94,0
71,94,0
72,94,0
73,94,0
74,94,0
75,94,0
76,94,0
77,94,0
78,94,0
79,94,0
80,94,0
81,94,0
82,94,0
83,94,0
84,94,0
85,94,0
86,94,0
87,94,0
88,94,0
89,94,0
90,94,0
91,94,0
92,94,0
93,94,0
94,94,0
95,94,0
96,94,0
97,94,0
98,94,0
99,94,0
100,94,0
101,94,0
102,94,0
103,94,0
104,94,0
105,94,0
106,94,0
107,94,0
108,94,0
109,94,0
110,94,0
111,94,0
112,94,0
113,94,0
114,94,0
115,94,0
116,94,0
117,94,0
118,94,0
119,94,0
120,94,0
121,94,0
122,94,0
123,94,0
124,94,0
125,94,0
126,94,0
127,94,0
0,95,0
1,95,0
2,95,0
3,95,0
4,95,0
5,95,0
6,95,0
7,95,0
8,95,0
9,95,0
10,95,0
11,95,0
12,95,0
13,95,0
14,95,0
15,95,0
16,95,0
17,95,0
18,95,0
19,95,0
20,95,0
21,95,0
22,95,0
23,95,0
24,95,0
25,95,0
26,95,0
27,95,0
28,95,0
29,95,0
30,95,0
31,95,0
32,95,0
33,95,0
34,95,0
35,95,0
36,95,0
37,95,0
38,95,0
39,95,0
40,95,0
41,95,0
42,95,0
43,95,0
44,95,0
45,95,0
46,95,0
47,95,0
48,95,0
49,95,0
50,95,0
51,95,0
52,95,0
53,95,0
54,95,0
55,95,0
56,95,0
57,95,0
58,95,0
59,95,0
60,95,0
61,95,0
62,95,0
63,95,0
64,95,0
65,95,0
66,95,0
67,95,0
68,95,0
69,95,0
70,95,0
71,95,0
72,95,0
73,95,0
74,95,0
75,95,0
76,95,0
77,95,0
78,95,0
79,95,0
80,95,0
81,95,0
82,95,0
83,95,0
84,95,0
85,95,0
86,95,0
87,95,0
88,95,0
89,95,0
90,95,0
91,95,0
92,95,0
93,95,0
94,95,0
95,95,0
96,95,0
97,95,0
98,95,0
99,95,0
100,95,0
101,95,0
102,95,0
103,95,0
104,95,0
105,95,0
106,95,0
107,95,0
108,95,0
109,95,0
110,95,0
111,95,0
112,95,0
113,95,0
114,95,0
115,95,0
116,95,0
117,95,0
118,95,0
119,95,0
120,95,0
121,95,0
122,95,0
123,95,0
124,95,0
125,95,0
126,95,0
127,95,0
0,96,0
1,96,0
2,96,0
3,96,0
4,96,0
5,96,0
6,96,0
7,96,0
8,96,0
9,96,0
10,96,0
11,96,0
12,96,0
13,96,0
14,96,0
15,96,0
16,96,0
17,96,0
18,96,0
19,96,0
20,96,0
21,96,0
22,96,0
23,96,0
24,96,0
25,96,0
26,96,0
27,96,0
28,96,0
29,96,0
30,96,0
31,96,0
32,96,0
33,96,0
34,96,0
35,96,0
36,96,0
37,96,0
38,96,0
39,96,0
40,96,0
41,96,0
42,96,0
43,96,0
44,96,0
45,96,0
46,96,0
47,96,0
48,96,0
49,96,0
50,96,0
51,96,0
52,96,0
53,96,0
54,96,0
55,96,0
56,96,0
57,96,0
58,96,0
59,96,0
60,96,0
61,96,0
62,96,0
63,96,0
64,96,0
65,96,0
66,96,0
67,96,0
68,96,0
69,96,0
70,96,0
71,96,0
72,96,0
73,96,0
74,96,0
75,96,0
76,96,0
77,96,0
78,96,0
79,96,0
80,96,0
81,96,0
82,96,0
83,96,0
84,96,0
85,96,0
86,96,0
87,96,0
88,96,0
89,96,0
90,96,0
91,96,0
92,96,0
93,96,0
94,96,0
95,96,0
96,96,0
97,96,0
98,96,0
99,96,0
100,96,0
101,96,0
102,96,0
103,96,0
104,96,0
105,96,0
106,96,0
107,96,0
108,96,0
109,96,0
110,96,0
111,96,0
112,96,0
113,96,0
114,96,0
115,96,0
116,96,0
117,96,0
118,96,0
119,96,0
120,96,0
121,96,0
122,96,0
123,96,0
124,96,0
125,96,0
126,96,0
127,96,0
0,97,0
1,97,0
2,97,0
3,97,0
4,97,0
5,97,0
6,97,0
7,97,0
8,97,0
9,97,0
10,97,0
11,97,0
12,97,0
13,97,0
14,97,0
15,97,0
16,97,0
17,97,0
18,97,0
19,97,0
20,97,0
21,97,0
22,97,0
23,97,0
24,97,0
25,97,0
26,97,0
27,97,0
28,97,0
29,97,0
30,97,0
31,97,0
32,97,0
33,97,0
34,97,0
35,97,0
36,97,0
37,97,0
38,97,0
39,97,0
40,97,0
41,97,0
42,97,0
43,97,0
44,97,0
45,97,0
46,97,0
47,97,0
48,97,0
49,97,0
50,97,0
51,97,0
52,97,0
53,97,0
54,97,0
55,97,0
56,97,0
57,97,0
58,97,0
59,97,0
60,97,0
61,97,0
62,97,0
63,97,0
64,97,0
65,97,0
66,97,0
67,97,0
68,97,0
69,97,0
70,97,0
71,97,0
72,97,0
73,97,0
74,97,0
75,97,0
76,97,0
77,97,0
78,97,0
79,97,0
80,97,0
81,97,0
82,97,0
83,97,0
84,97,0
85,97,0
86,97,0
87,97,0
88,97,0
89,97,0
90,97,0
91,97,0
92,97,0
93,97,0
94,97,0
95,97,0
96,97,0
97,97,0
98,97,0
99,97,0
100,97,0
101,97,0
102,97,0
103,97,0
104,97,0
105,97,0
106,97,0
107,97,0
108,97,0
109,97,0
110,97,0
111,97,0
112,97,0
113,97,0
114,97,0
115,97,0
116,97,0
117,97,0
118,97,0
119,97,0
120,97,0
121,97,0
122,97,0
123,97,0
124,97,0
125,97,0
126,97,0
127,97,0
0,98,0
1,98,0
2,98,0
3,98,0
4,98,0
5,98,0
6,98,0
7,98,0
8,98,0
9,98,0
10,98,0
11,98,0
12,98,0
13,98,0
14,98,0
15,98,0
16,98,0
17,98,0
18,98,0
19,98,0
20,98,0
21,98,0
22,98,0
23,98,0
24,98,0
25,98,0
26,98,0
27,98,0
28,98,0
29,98,0
30,98,0
31,98,0
32,98,0
33,98,0
34,98,0
35,98,0
36,98,0
37,98,0
38,98,0
39,98,0
40,98,0
41,98,0
42,98,0
43,98,0
44,98,0
45,98,0
46,98,0
47,98,0
48,98,0
49,98,0
50,98,0
51,98,0
52,98,0
53,98,0
54,98,0
55,98,0
56,98,0
57,98,0
58,98,0
59,98,0
60,98,0
61,98,0
62,98,0
63,98,0
64,98,0
65,98,0
66,98,0
67,98,0
68,98,0
69,98,0
70,98,0
71,98,0
72,98,0
73,98,0
74,98,0
75,98,0
76,98,0
77,98,0
78,98,0
79,98,0
80,98,0
81,98,0
82,98,0
83,98,0
84,98,0
85,98,0
86,98,0
87,98,0
88,98,0
89,98,0
90,98,0
91,98,0
92,98,0
93,98,0
94,98,0
95,98,0
96,98,0
97,98,0
98,98,0
99,98,0
100,98,0
101,98,0
102,98,0
103,98,0
104,98,0
105,98,0
106,98,0
107,98,0
108,98,0
109,98,0
110,98,0
111,98,0
112,98,0
113,98,0
114,98,0
115,98,0
116,98,0
117,98,0
118,98,0
119,98,0
120,98,0
121,98,0
122,98,0
123,98,0
124,98,0
125,98,0
126,98,0
127,98,0
0,99,0
1,99,0
2,99,0
3,99,0
4,99,0
5,99,0
6,99,0
7,99,0
8,99,0
9,99,0
10,99,0
11,99,0
12,99,0
13,99,0
14,99,0
15,99,0
16,99,0
17,99,0
18,99,0
19,99,0
20,99,0
21,99,0
22,99,0
23,99,0
24,99,0
25,99,0
26,99,0
27,99,0
28,99,0
29,99,0
30,99,0
31,99,0
32,99,0
33,99,0
34,99,0
35,99,0
36,99,0
37,99,0
38,99,0
39,99,0
40,99,0
41,99,0
42,99,0
43,99,0
44,99,0
45,99,0
46,99,0
47,99,0
48,99,0
49,99,0
50,99,0
51,99,0
52,99,0
53,99,0
54,99,0
55,99,0
56,99,0
57,99,0
58,99,0
59,99,0
60,99,0
61,99,0
62,99,0
63,99,0
64,99,0
65,99,0
66,99,0
67,99,0
68,99,0
69,99,0
70,99,0
71,99,0
72,99,0
73,99,0
74,99,0
75,99,0
76,99,0
77,99,0
78,99,0
79,99,0
80,99,0
81,99,0
82,99,0
83,99,0
84,99,0
85,99,0
86,99,0
87,99,0
88,99,0
89,99,0
90,99,0
91,99,0
92,99,0
93,99,0
94,99,0
95,99,0
96,99,0
97,99,0
98,99,0
99,99,0
100,99,0
101,99,0
102,99,0
103,99,0
104,99,0
105,99,0
106,99,0
107,99,0
108,99,0
109,99,0
110,99,0
111,99,0
112,99,0
113,99,0
114,99,0
115,99,0
116,99,0
117,99,0
118,99,0
119,99,0
120,99,0
121,99,0
122,99,0
123,99,0
124,99,0
125,99,0
126,99,0
127,99,0
0,100,0
1,100,0
2,100,0
3,100,0
4,100,0
5,100,0
6,100,0
7,100,0
8,100,0
9,100,0
10,100,0
11,100,0
12,100,0
13,100,0
14,100,0
15,100,0
16,100,0
17,100,0
18,100,0
19,100,0
20,100,0
21,100,0
22,100,0
23,100,0
24,100,0
25,100,0
26,100,0
27,100,0
28,100,0
29,100,0
30,100,0
31,100,0
32,100,0
33,100,0
34,100,0
35,100,0
36,100,0
37,100,0
38,100,0
39,100,0
40,100,0
41,100,0
42,100,0
43,100,0
44,100,0
45,100,0
46,100,0
47,100,0
48,100,0
49,100,0
50,100,0
51,100,0
52,100,0
53,100,0
54,100,0
55,100,0
56,100,0
57,100,0
58,100,0
59,100,0
60,100,0
61,100,0
62,100,0
63,100,0
64,100,0
65,100,0
66,100,0
67,100,0
68,100,0
69,100,0
70,100,0
71,100,0
72,100,0
73,100,0
74,100,0
75,100,0
76,100,0
77,100,0
78,100,0
79,100,0
80,100,0
81,100,0
82,100,0
83,100,0
84,100,0
85,100,0
86,100,0
87,100,0
88,100,0
89,100,0
90,100,0
91,100,0
92,100,0
93,100,0
94,100,0
95,100,0
96,100,0
97,100,0
98,100,0
99,100,0
100,100,0
101,100,0
102,100,0
103,100,0
104,100,0
105,100,0
106,100,0
107,100,0
108,100,0
109,100,0
110,100,0
111,100,0
112,100,0
113,100,0
114,100,0
115,100,0
116,100,0
117,100,0
118,100,0
119,100,0
120,100,0
121,100,0
122,100,0
123,100,0
124,100,0
125,100,0
126,100,0
127,100,0
0,101,0
1,101,0
2,101,0
3,101,0
4,101,0
5,101,0
6,101,0
7,101,0
8,101,0
9,101,0
10,101,0
11,101,0
12,101,0
13,101,0
14,101,0
15,101,0
16,101,0
17,101,0
18,101,0
19,101,0
20,101,0
21,101,0
22,101,0
23,101,0
24,101,0
25,101,0
26,101,0
27,101,0
28,101,0
29,101,0
30,101,0
31,101,0
32,101,0
33,101,0
34,101,0
35,101,0
36,101,0
37,101,0
38,101,0
39,101,0
40,101,0
41,101,0
42,101,0
43,101,0
44,101,0
45,101,0
46,101,0
47,101,0
48,101,0
49,101,0
50,101,0
51,101,0
52,101,0
53,101,0
54,101,0
55,101,0
56,101,0
57,101,0
58,101,0
59,101,0
60,101,0
61,101,0
62,101,0
63,101,0
64,101,0
65,101,0
66,101,0
67,101,0
68,101,0
69,101,0
70,101,0
71,101,0
72,101,0
73,101,0
74,101,0
75,101,0
76,101,0
77,101,0
78,101,0
79,101,0
80,101,0
81,101,0
82,101,0
83,101,0
84,101,0
85,101,0
86,101,0
87,101,0
88,101,0
89,101,0
90,101,0
91,101,0
92,101,0
93,101,0
94,101,0
95,101,0
96,101,0
97,101,0
98,101,0
99,101,0
100,101,0
101,101,0
102,101,0
103,101,0
104,101,0
105,101,0
106,101,0
107,101,0
108,101,0
109,101,0
110,101,0
111,101,0
112,101,0
113,101,0
114,101,0
115,101,0
116,101,0
117,101,0
118,101,0
119,101,0
120,101,0
121,101,0
122,101,0
123,101,0
124,101,0
125,101,0
126,101,0
127,101,0
0,102,0
1,102,0
2,102,0
3,102,0
4,102,0
5,102,0
6,102,0
7,102,0
8,102,0
9,102,0
10,102,0
11,102,0
12,102,0
13,102,0
14,102,0
15,102,0
16,102,0
17,102,0
18,102,0
19,102,0
20,102,0
21,102,0
22,102,0
23,102,0
24,102,0
25,102,0
26,102,0
27,102,0
28,102,0
29,102,0
30,102,0
31,102,0
32,102,0
33,102,0
34,102,0
35,102,0
36,102,0
37,102,0
38,102,0
39,102,0
40,102,0
41,102,0
42,102,0
43,102,0
44,102,0
45,102,0
46,102,0
47,102,0
48,102,0
49,102,0
50,102,0
51,102,0
52,102,0
53,102,0
54,102,0
55,102,0
56,102,0
57,102,0
58,102,0
59,102,0
60,102,0
61,102,0
62,102,0
63,102,0
64,102,0
65,102,0
66,102,0
67,102,0
68,102,0
69,102,0
70,102,0
71,102,0
72,102,0
73,102,0
74,102,0
75,102,0
76,102,0
77,102,0
78,102,0
79,102,0
80,102,0
81,102,0
82,102,0
83,102,0
84,102,0
85,102,0
86,102,0
87,102,0
88,102,0
89,102,0
90,102,0
91,102,0
92,102,0
93,102,0
94,102,0
95,102,0
96,102,0
97,102,0
98,102,0
99,102,0
100,102,0
101,102,0
102,102,0
103,102,0
104,102,0
105,102,0
106,102,0
107,102,0
108,102,0
109,102,0
110,102,0
111,102,0
112,102,0
113,102,0
114,102,0
115,102,0
116,102,0
117,102,0
118,102,0
119,102,0
120,102,0
121,102,0
122,102,0
123,102,0
124,102,0
125,102,0
126,102,0
127,102,0
0,103,0
1,103,0
2,103,0
3,103,0
4,103,0
5,103,0
6,103,0
7,103,0
8,103,0
9,103,0
10,103,0
11,103,0
12,103,0
13,103,0
14,103,0
15,103,0
16,103,0
17,103,0
18,103,0
19,103,0
20,103,0
21,103,0
22,103,0
23,103,0
24,103,0
25,103,0
26,103,0
27,103,0
28,103,0
29,103,0
30,103,0
31,103,0
32,103,0
33,103,0
34,103,0
35,103,0
36,103,0
37,103,0
38,103,0
39,103,0
40,103,0
41,103,0
42,103,0
43,103,0
44,103,0
45,103,0
46,103,0
47,103,0
48,103,0
49,103,0
50,103,0
51,103,0
52,103,0
53,103,0
54,103,0
55,103,0
56,103,0
57,103,0
58,103,0
59,103,0
60,103,0
61,103,0
62,103,0
63,103,0
64,103,0
65,103,0
66,103,0
67,103,0
68,103,0
69,103,0
70,103,0
71,103,0
72,103,0
73,103,0
74,103,0
75,103,0
76,103,0
77,103,0
78,103,0
79,103,0
80,103,0
81,103,0
82,103,0
83,103,0
84,103,0
85,103,0
86,103,0
87,103,0
88,103,0
89,103,0
90,103,0
91,103,0
92,103,0
93,103,0
94,103,0
95,103,0
96,103,0
97,103,0
98,103,0
99,103,0
100,103,0
101,103,0
102,103,0
103,103,0
104,103,0
105,103,0
106,103,0
107,103,0
108,103,0
109,103,0
110,103,0
111,103,0
112,103,0
113,103,0
114,103,0
115,103,0
116,103,0
117,103,0
118,103,0
119,103,0
120,103,0
121,103,0
122,103,0
123,103,0
124,103,0
125,103,0
126,103,0
127,103,0
0,104,0
1,104,0
2,104,0
3,104,0
4,104,0
5,104,0
6,104,0
7,104,0
8,104,0
9,104,0
10,104,0
11,104,0
12,104,0
13,104,0
14,104,0
15,104,0
16,104,0
17,104,0
18,104,0
19,104,0
20,104,0
21,104,0
22,104,0
23,104,0
24,104,0
25,104,0
26,104,0
27,104,0
28,104,0
29,104,0
30,104,0
31,104,0
32,104,0
33,104,0
34,104,0
35,104,0
36,104,0
37,104,0
38,104,0
39,104,0
40,104,0
41,104,0
42,104,0
43,104,0
44,104,0
45,104,0
46,104,0
47,104,0
48,104,0
49,104,0
50,104,0
51,104,0
52,104,0
53,104,0
54,104,0
55,104,0
56,104,0
57,104,0
58,104,0
59,104,0
60,104,0
61,104,0
62,104,0
63,104,0
64,104,0
65,104,0
66,104,0
67,104,0
68,104,0
69,104,0
70,104,0
71,104,0
72,104,0
73,104,0
74,104,0
75,104,0
76,104,0
77,104,0
78,104,0
79,104,0
80,104,0
81,104,0
82,104,0
83,104,0
84,104,0
85,104,0
86,104,0
87,104,0
88,104,0
89,104,0
90,104,0
91,104,0
92,104,0
93,104,0
94,104,0
95,104,0
96,104,0
97,104,0
98,104,0
99,104,0
100,104,0
101,104,0
102,104,0
103,104,0
104,104,0
105,104,0
106,104,0
107,104,0
108,104,0
109,104,0
110,104,0
111,104,0
112,104,0
113,104,0
114,104,0
115,104,0
116,104,0
117,104,0
118,104,0
119,104,0
120,104,0
121,104,0
122,104,0
123,104,0
124,104,0
125,104,0
126,104,0
127,104,0
0,105,0
1,105,0
2,105,0
3,105,0
4,105,0
5,105,0
6,105,0
7,105,0
8,105,0
9,105,0
10,105,0
11,105,0
12,105,0
13,105,0
14,105,0
15,105,0
16,105,0
17,105,0
18,105,0
19,105,0
20,105,0
21,105,0
22,105,0
23,105,0
24,105,0
25,105,0
26,105,0
27,105,0
28,105,0
29,105,0
30,105,0
31,105,0
32,105,0
33,105,0
34,105,0
35,105,0
36,105,0
37,105,0
38,105,0
39,105,0
40,105,0
41,105,0
42,105,0
43,105,0
44,105,0
45,105,0
46,105,0
47,105,0
48,105,0
49,105,0
50,105,0
51,105,0
52,105,0
53,105,0
54,105,0
55,105,0
56,105,0
57,105,0
58,105,0
59,105,0
60,105,0
61,105,0
62,105,0
63,105,0
64,105,0
65,105,0
66,105,0
67,105,0
68,105,0
69,105,0
70,105,0
71,105,0
72,105,0
73,105,0
74,105,0
75,105,0
76,105,0
77,105,0
78,105,0
79,105,0
80,105,0
81,105,0
82,105,0
83,105,0
84,105,0
85,105,0
86,105,0
87,105,0
88,105,0
89,105,0
90,105,0
91,105,0
92,105,0
93,105,0
94,105,0
95,105,0
96,105,0
97,105,0
98,105,0
99,105,0
100,105,0
101,105,0
102,105,0
103,105,0
104,105,0
105,105,0
106,105,0
107,105,0
108,105,0
109,105,0
110,105,0
111,105,0
112,105,0
113,105,0
114,105,0
115,105,0
116,105,0
117,105,0
118,105,0
119,105,0
120,105,0
121,105,0
122,105,0
123,105,0
124,105,0
125,105,0
126,105,0
127,105,0
0,106,0
1,106,0
2,106,0
3,106,0
4,106,0
5,106,0
6,106,0
7,106,0
8,106,0
9,106,0
10,106,0
11,106,0
12,106,0
13,106,0
14,106,0
15,106,0
16,106,0
17,106,0
18,106,0
19,106,0
20,106,0
21,106,0
22,106,0
23,106,0
24,106,0
25,106,0
26,106,0
27,106,0
28,106,0
29,106,0
30,106,0
31,106,0
32,106,0
33,106,0
34,106,0
35,106,0
36,106,0
37,106,0
38,106,0
39,106,0
40,106,0
41,106,0
42,106,0
43,106,0
44,106,0
45,106,0
46,106,0
47,106,0
48,106,0
49,106,0
50,106,0
51,106,0
52,106,0
53,106,0
54,106,0
55,106,0
56,106,0
57,106,0
58,106,0
59,106,0
60,106,0
61,106,0
62,106,0
63,106,0
64,106,0
65,106,0
66,106,0
67,106,0
68,106,0
69,106,0
70,106,0
71,106,0
72,106,0
73,106,0
74,106,0
75,106,0
76,106,0
77,106,0
78,106,0
79,106,0
80,106,0
81,106,0
82,106,0
83,106,0
84,106,0
85,106,0
86,106,0
87,106,0
88,106,0
89,106,0
90,106,0
91,106,0
92,106,0
93,106,0
94,106,0
95,106,0
96,106,0
97,106,0
98,106,0
99,106,0
100,106,0
101,106,0
102,106,0
103,106,0
104,106,0
105,106,0
106,106,0
107,106,0
108,106,0
109,106,0
110,106,0
111,106,0
112,106,0
113,106,0
114,106,0
115,106,0
116,106,0
117,106,0
118,106,0
119,106,0
120,106,0
121,106,0
122,106,0
123,106,0
124,106,0
125,106,0
126,106,0
127,106,0
0,107,0
1,107,0
2,107,0
3,107,0
4,107,0
5,107,0
6,107,0
7,107,0
8,107,0
9,107,0
10,107,0
11,107,0
12,107,0
13,107,0
14,107,0
15,107,0
16,107,0
17,107,0
18,107,0
19,107,0
20,107,0
21,107,0
22,107,0
23,107,0
24,107,0
25,107,0
26,107,0
27,107,0
28,107,0
29,107,0
30,107,0
31,107,0
32,107,0
33,107,0
34,107,0
35,107,0
36,107,0
37,107,0
38,107,0
39,107,0
40,107,0
41,107,0
42,107,0
43,107,0
44,107,0
45,107,0
46,107,0
47,107,0
48,107,0
49,107,0
50,107,0
51,107,0
52,107,0
53,107,0
54,107,0
55,107,0
56,107,0
57,107,0
58,107,0
59,107,0
60,107,0
61,107,0
62,107,0
63,107,0
64,107,0
65,107,0
66,107,0
67,107,0
68,107,0
69,107,0
70,107,0
71,107,0
72,107,0
73,107,0
74,107,0
75,107,0
76,107,0
77,107,0
78,107,0
79,107,0
80,107,0
81,107,0
82,107,0
83,107,0
84,107,0
85,107,0
86,107,0
87,107,0
88,107,0
89,107,0
90,107,0
91,107,0
92,107,0
93,107,0
94,107,0
95,107,0
96,107,0
97,107,0
98,107,0
99,107,0
100,107,0
101,107,0
102,107,0
103,107,0
104,107,0
105,107,0
106,107,0
107,107,0
108,107,0
109,107,0
110,107,0
111,107,0
112,107,0
113,107,0
114,107,0
115,107,0
116,107,0
117,107,0
118,107,0
119,107,0
120,107,0
121,107,0
122,107,0
123,107,0
124,107,0
125,107,0
126,107,0
127,107,0
0,108,0
1,108,0
2,108,0
3,108,0
4,108,0
5,108,0
6,108,0
7,108,0
8,108,0
9,108,0
10,108,0
11,108,0
12,108,0
13,108,0
14,108,0
15,108,0
16,108,0
17,108,0
18,108,0
19,108,0
20,108,0
21,108,0
22,108,0
23,108,0
24,108,0
25,108,0
26,108,0
27,108,0
28,108,0
29,108,0
30,108,0
31,108,0
32,108,0
33,108,0
34,108,0
35,108,0
36,108,0
37,108,0
38,108,0
39,108,0
40,108,0
41,108,0
42,108,0
43,108,0
44,108,0
45,108,0
46,108,0
47,108,0
48,108,0
49,108,0
50,108,0
51,108,0
52,108,0
53,108,0
54,108,0
55,108,0
56,108,0
57,108,0
58,108,0
59,108,0
60,108,0
61,108,0
62,108,0
63,108,0
64,108,0
65,108,0
66,108,0
67,108,0
68,108,0
69,108,0
70,108,0
71,108,0
72,108,0
73,108,0
74,108,0
75,108,0
76,108,0
77,108,0
78,108,0
79,108,0
80,108,0
81,108,0
82,108,0
83,108,0
84,108,0
85,108,0
86,108,0
87,108,0
88,108,0
89,108,0
90,108,0
91,108,0
92,108,0
93,108,0
94,108,0
95,108,0
96,108,0
97,108,0
98,108,0
99,108,0
100,108,0
101,108,0
102,108,0
103,108,0
104,108,0
105,108,0
106,108,0
107,108,0
108,108,0
109,108,0
110,108,0
111,108,0
112,108,0
113,108,0
114,108,0
115,108,0
116,108,0
117,108,0
118,108,0
119,108,0
120,108,0
121,108,0
122,108,0
123,108,0
124,108,0
125,108,0
126,108,0
127,108,0
0,109,0
1,109,0
2,109,0
3,109,0
4,109,0
5,109,0
6,109,0
7,109,0
8,109,0
9,109,0
10,109,0
11,109,0
12,109,0
13,109,0
14,109,0
15,109,0
16,109,0
17,109,0
18,109,0
19,109,0
20,109,0
21,109,0
22,109,0
23,109,0
24,109,0
25,109,0
26,109,0
27,109,0
28,109,0
29,109,0
30,109,0
31,109,0
32,109,0
33,109,0
34,109,0
35,109,0
36,109,0
37,109,0
38,109,0
39,109,0
40,109,0
41,109,0
42,109,0
43,109,0
44,109,0
45,109,0
46,109,0
47,109,0
48,109,0
49,109,0
50,109,0
51,109,0
52,109,0
53,109,0
54,109,0
55,109,0
56,109,0
57,109,0
58,109,0
59,109,0
60,109,0
61,109,0
62,109,0
63,109,0
64,109,0
65,109,0
66,109,0
67,109,0
68,109,0
69,109,0
70,109,0
71,109,0
72,109,0
73,109,0
74,109,0
75,109,0
76,109,0
77,109,0
78,109,0
79,109,0
80,109,0
81,109,0
82,109,0
83,109,0
84,109,0
85,109,0
86,109,0
87,109,0
88,109,0
89,109,0
90,109,0
91,109,0
92,109,0
93,109,0
94,109,0
95,109,0
96,109,0
97,109,0
98,109,0
99,109,0
100,109,0
101,109,0
102,109,0
103,109,0
104,109,0
105,109,0
106,109,0
107,109,0
108,109,0
109,109,0
110,109,0
111,109,0
112,109,0
113,109,0
114,109,0
115,109,0
116,109,0
117,109,0
118,109,0
119,109,0
120,109,0
121,109,0
122,109,0
123,109,0
124,109,0
125,109,0
126,109,0
127,109,0
0,110,0
1,110,0
2,110,0
3,110,0
4,110,0
5,110,0
6,110,0
7,110,0
8,110,0
9,110,0
10,110,0
11,110,0
12,110,0
13,110,0
14,110,0
15,110,0
16,110,0
17,110,0
18,110,0
19,110,0
20,110,0
21,110,0
22,110,0
23,110,0
24,110,0
25,110,0
26,110,0
27,110,0
28,110,0
29,110,0
30,110,0
31,110,0
32,110,0
33,110,0
34,110,0
35,110,0
36,110,0
37,110,0
38,110,0
39,110,0
40,110,0
41,110,0
42,110,0
43,110,0
44,110,0
45,110,0
46,110,0
47,110,0
48,110,0
49,110,0
50,110,0
51,110,0
52,110,0
53,110,0
54,110,0
55,110,0
56,110,0
57,110,0
58,110,0
59,110,0
60,110,0
61,110,0
62,110,0
63,110,0
64,110,0
65,110,0
66,110,0
67,110,0
68,110,0
69,110,0
70,110,0
71,110,0
72,110,0
73,110,0
74,110,0
75,110,0
76,110,0
77,110,0
78,110,0
79,110,0
80,110,0
81,110,0
82,110,0
83,110,0
84,110,0
85,110,0
86,110,0
87,110,0
88,110,0
89,110,0
90,110,0
91,110,0
92,110,0
93,110,0
94,110,0
95,110,0
96,110,0
97,110,0
98,110,0
99,110,0
100,110,0
101,110,0
102,110,0
103,110,0
104,110,0
105,110,0
106,110,0
107,110,0
108,110,0
109,110,0
110,110,0
111,110,0
112,110,0
113,110,0
114,110,0
115,110,0
116,110,0
117,110,0
118,110,0
119,110,0
120,110,0
121,110,0
122,110,0
123,110,0
124,110,0
125,110,0
126,110,0
127,110,0
0,111,0
1,111,0
2,111,0
3,111,0
4,111,0
5,111,0
6,111,0
7,111,0
8,111,0
9,111,0
10,111,0
11,111,0
12,111,0
13,111,0
14,111,0
15,111,0
16,111,0
17,111,0
18,111,0
19,111,0
20,111,0
21,111,0
22,111,0
23,111,0
24,111,0
25,111,0
26,111,0
27,111,0
28,111,0
29,111,0
30,111,0
31,111,0
32,111,0
33,111,0
34,111,0
35,111,0
36,111,0
37,111,0
38,111,0
39,111,0
40,111,0
41,111,0
42,111,0
43,111,0
44,111,0
45,111,0
46,111,0
47,111,0
48,111,0
49,111,0
50,111,0
51,111,0
52,111,0
53,111,0
54,111,0
55,111,0
56,111,0
57,111,0
58,111,0
59,111,0
60,111,0
61,111,0
62,111,0
63,111,0
64,111,0
65,111,0
66,111,0
67,111,0
68,111,0
69,111,0
70,111,0
71,111,0
72,111,0
73,111,0
74,111,0
75,111,0
76,111,0
77,111,0
78,111,0
79,111,0
80,111,0
81,111,0
82,111,0
83,111,0
84,111,0
85,111,0
86,111,0
87,111,0
88,111,0
89,111,0
90,111,0
91,111,0
92,111,0
93,111,0
94,111,0
95,111,0
96,111,0
97,111,0
98,111,0
99,111,0
100,111,0
101,111,0
102,111,0
103,111,0
104,111,0
105,111,0
106,111,0
107,111,0
108,111,0
109,111,0
110,111,0
111,111,0
112,111,0
113,111,0
114,111,0
115,111,0
116,111,0
117,111,0
118,111,0
119,111,0
120,111,0
121,111,0
122,111,0
123,111,0
124,111,0
125,111,0
126,111,0
127,111,0
0,112,0
1,112,0
2,112,0
3,112,0
4,112,0
5,112,0
6,112,0
7,112,0
8,112,0
9,112,0
10,112,0
11,112,0
12,112,0
13,112,0
14,112,0
15,112,0
16,112,0
17,112,0
18,112,0
19,112,0
20,112,0
21,112,0
22,112,0
23,112,0
24,112,0
25,112,0
26,112,0
27,112,0
28,112,0
29,112,0
30,112,0
31,112,0
32,112,0
33,112,0
34,112,0
35,112,0
36,112,0
37,112,0
38,112,0
39,112,0
40,112,0
41,112,0
42,112,0
43,112,0
44,112,0
45,112,0
46,112,0
47,112,0
48,112,0
49,112,0
50,112,0
51,112,0
52,112,0
53,112,0
54,112,0
55,112,0
56,112,0
57,112,0
58,112,0
59,112,0
60,112,0
61,112,0
62,112,0
63,112,0
64,112,0
65,112,0
66,112,0
67,112,0
68,112,0
69,112,0
70,112,0
71,112,0
72,112,0
73,112,0
74,112,0
75,112,0
76,112,0
77,112,0
78,112,0
79,112,0
80,112,0
81,112,0
82,112,0
83,112,0
84,112,0
85,112,0
86,112,0
87,112,0
88,112,0
89,112,0
90,112,0
91,112,0
92,112,0
93,112,0
94,112,0
95,112,0
96,112,0
97,112,0
98,112,0
99,112,0
100,112,0
101,112,0
102,112,0
103,112,0
104,112,0
105,112,0
106,112,0
107,112,0
108,112,0
109,112,0
110,112,0
111,112,0
112,112,0
113,112,0
114,112,0
115,112,0
116,112,0
117,112,0
118,112,0
119,112,0
120,112,0
121,112,0
122,112,0
123,112,0
124,112,0
125,112,0
126,112,0
127,112,0
0,113,0
1,113,0
2,113,0
3,113,0
4,113,0
5,113,0
6,113,0
7,113,0
8,113,0
9,113,0
10,113,0
11,113,0
12,113,0
13,113,0
14,113,0
15,113,0
16,113,0
17,113,0
18,113,0
19,113,0
20,113,0
21,113,0
22,113,0
23,113,0
24,113,0
25,113,0
26,113,0
27,113,0
28,113,0
29,113,0
30,113,0
31,113,0
32,113,0
33,113,0
34,113,0
35,113,0
36,113,0
37,113,0
38,113,0
39,113,0
40,113,0
41,113,0
42,113,0
43,113,0
44,113,0
45,113,0
46,113,0
47,113,0
48,113,0
49,113,0
50,113,0
51,113,0
52,113,0
53,113,0
54,113,0
55,113,0
56,113,0
57,113,0
58,113,0
59,113,0
60,113,0
61,113,0
62,113,0
63,113,0
64,113,0
65,113,0
66,113,0
67,113,0
68,113,0
69,113,0
70,113,0
71,113,0
72,113,0
73,113,0
74,113,0
75,113,0
76,113,0
77,113,0
78,113,0
79,113,0
80,113,0
81,113,0
82,113,0
83,113,0
84,113,0
85,113,0
86,113,0
87,113,0
88,113,0
89,113,0
90,113,0
91,113,0
92,113,0
93,113,0
94,113,0
95,113,0
96,113,0
97,113,0
98,113,0
99,113,0
100,113,0
101,113,0
102,113,0
103,113,0
104,113,0
105,113,0
106,113,0
107,113,0
108,113,0
109,113,0
110,113,0
111,113,0
112,113,0
113,113,0
114,113,0
115,113,0
116,113,0
117,113,0
118,113,0
119,113,0
120,113,0
121,113,0
122,113,0
123,113,0
124,113,0
125,113,0
126,113,0
127,113,0
0,114,0
1,114,0
2,114,0
3,114,0
4,114,0
5,114,0
6,114,0
7,114,0
8,114,0
9,114,0
10,114,0
11,114,0
12,114,0
13,114,0
14,114,0
15,114,0
16,114,0
17,114,0
18,114,0
19,114,0
20,114,0
21,114,0
22,114,0
23,114,0
24,114,0
25,114,0
26,114,0
27,114,0
28,114,0
29,114,0
30,114,0
31,114,0
32,114,0
33,114,0
34,114,0
35,114,0
36,114,0
37,114,0
38,114,0
39,114,0
40,114,0
41,114,0
42,114,0
43,114,0
44,114,0
45,114,0
46,114,0
47,114,0
48,114,0
49,114,0
50,114,0
51,114,0
52,114,0
53,114,0
54,114,0
55,114,0
56,114,0
57,114,0
58,114,0
59,114,0
60,114,0
61,114,0
62,114,0
63,114,0
64,114,0
65,114,0
66,114,0
67,114,0
68,114,0
69,114,0
70,114,0
71,114,0
72,114,0
73,114,0
74,114,0
75,114,0
76,114,0
77,114,0
78,114,0
79,114,0
80,114,0
81,114,0
82,114,0
83,114,0
84,114,0
85,114,0
86,114,0
87,114,0
88,114,0
89,114,0
90,114,0
91,114,0
92,114,0
93,114,0
94,114,0
95,114,0
96,114,0
97,114,0
98,114,0
99,114,0
100,114,0
101,114,0
102,114,0
103,114,0
104,114,0
105,114,0
106,114,0
107,114,0
108,114,0
109,114,0
110,114,0
111,114,0
112,114,0
113,114,0
114,114,0
115,114,0
116,114,0
117,114,0
118,114,0
119,114,0
120,114,0
121,114,0
122,114,0
123,114,0
124,114,0
125,114,0
126,114,0
127,114,0
0,115,0
1,115,0
2,115,0
3,115,0
4,115,0
5,115,0
6,115,0
7,115,0
8,115,0
9,115,0
10,115,0
11,115,0
12,115,0
13,115,0
14,115,0
15,115,0
16,115,0
17,115,0
18,115,0
19,115,0
20,115,0
21,115,0
22,115,0
23,115,0
24,115,0
25,115,0
26,115,0
27,115,0
28,115,0
29,115,0
30,115,0
31,115,0
32,115,0
33,115,0
34,115,0
35,115,0
36,115,0
37,115,0
38,115,0
39,115,0
40,115,0
41,115,0
42,115,0
43,115,0
44,115,0
45,115,0
46,115,0
47,115,0
48,115,0
49,115,0
50,115,0
51,115,0
52,115,0
53,115,0
54,115,0
55,115,0
56,115,0
57,115,0
58,115,0
59,115,0
60,115,0
61,115,0
62,115,0
63,115,0
64,115,0
65,115,0
66,115,0
67,115,0
68,115,0
69,115,0
70,115,0
71,115,0
72,115,0
73,115,0
74,115,0
75,115,0
76,115,0
77,115,0
78,115,0
79,115,0
80,115,0
81,115,0
82,115,0
83,115,0
84,115,0
85,115,0
86,115,0
87,115,0
88,115,0
89,115,0
90,115,0
91,115,0
92,115,0
93,115,0
94,115,0
95,115,0
96,115,0
97,115,0
98,115,0
99,115,0
100,115,0
101,115,0
102,115,0
103,115,0
104,115,0
105,115,0
106,115,0
107,115,0
108,115,0
109,115,0
110,115,0
111,115,0
112,115,0
113,115,0
114,115,0
115,115,0
116,115,0
117,115,0
118,115,0
119,115,0
120,115,0
121,115,0
122,115,0
123,115,0
124,115,0
125,115,0
126,115,0
127,115,0
0,116,0
1,116,0
2,116,0
3,116,0
4,116,0
5,116,0
6,116,0
7,116,0
8,116,0
9,116,0
10,116,0
11,116,0
12,116,0
13,116,0
14,116,0
15,116,0
16,116,0
17,116,0
18,116,0
19,116,0
20,116,0
21,116,0
22,116,0
23,116,0
24,116,0
25,116,0
26,116,0
27,116,0
28,116,0
29,116,0
30,116,0
31,116,0
32,116,0
33,116,0
34,116,0
35,116,0
36,116,0
37,116,0
38,116,0
39,116,0
40,116,0
41,116,0
42,116,0
43,116,0
44,116,0
45,116,0
46,116,0
47,116,0
48,116,0
49,116,0
50,116,0
51,116,0
52,116,0
53,116,0
54,116,0
55,116,0
56,116,0
57,116,0
58,116,0
59,116,0
60,116,0
61,116,0
62,116,0
63,116,0
64,116,0
65,116,0
66,116,0
67,116,0
68,116,0
69,116,0
70,116,0
71,116,0
72,116,0
73,116,0
74,116,0
75,116,0
76,116,0
77,116,0
78,116,0
79,116,0
80,116,0
81,116,0
82,116,0
83,116,0
84,116,0
85,116,0
86,116,0
87,116,0
88,116,0
89,116,0
90,116,0
91,116,0
92,116,0
93,116,0
94,116,0
95,116,0
96,116,0
97,116,0
98,116,0
99,116,0
100,116,0
101,116,0
102,116,0
103,116,0
104,116,0
105,116,0
106,116,0
107,116,0
108,116,0
109,116,0
110,116,0
111,116,0
112,116,0
113,116,0
114,116,0
115,116,0
116,116,0
117,116,0
118,116,0
119,116,0
120,116,0
121,116,0
122,116,0
123,116,0
124,116,0
125,116,0
126,116,0
127,116,0
0,117,0
1,117,0
2,117,0
3,117,0
4,117,0
5,117,0
6,117,0
7,117,0
8,117,0
9,117,0
10,117,0
11,117,0
12,117,0
13,117,0
14,117,0
15,117,0
16,117,0
17,117,0
18,117,0
19,117,0
20,117,0
21,117,0
22,117,0
23,117,0
24,117,0
25,117,0
26,117,0
27,117,0
28,117,0
29,117,0
30,117,0
31,117,0
32,117,0
33,117,0
34,117,0
35,117,0
36,117,0
37,117,0
38,117,0
39,117,0
40,117,0
41,117,0
42,117,0
43,117,0
44,117,0
45,117,0
46,117,0
47,117,0
48,117,0
49,117,0
50,117,0
51,117,0
52,117,0
53,117,0
54,117,0
55,117,0
56,117,0
57,117,0
58,117,0
59,117,0
60,117,0
61,117,0
62,117,0
63,117,0
64,117,0
65,117,0
66,117,0
67,117,0
68,117,0
69,117,0
70,117,0
71,117,0
72,117,0
73,117,0
74,117,0
75,117,0
76,117,0
77,117,0
78,117,0
79,117,0
80,117,0
81,117,0
82,117,0
83,117,0
84,117,0
85,117,0
86,117,0
87,117,0
88,117,0
89,117,0
90,117,0
91,117,0
92,117,0
93,117,0
94,117,0
95,117,0
96,117,0
97,117,0
98,117,0
99,117,0
100,117,0
101,117,0
102,117,0
103,117,0
104,117,0
105,117,0
106,117,0
107,117,0
108,117,0
109,117,0
110,117,0
111,117,0
112,117,0
113,117,0
114,117,0
115,117,0
116,117,0
117,117,0
118,117,0
119,117,0
120,117,0
121,117,0
122,117,0
123,117,0
124,117,0
125,117,0
126,117,0
127,117,0
0,118,0
1,118,0
2,118,0
3,118,0
4,118,0
5,118,0
6,118,0
7,118,0
8,118,0
9,118,0
10,118,0
11,118,0
12,118,0
13,118,0
14,118,0
15,118,0
16,118,0
17,118,0
18,118,0
19,118,0
20,118,0
21,118,0
22,118,0
23,118,0
24,118,0
25,118,0
26,118,0
27,118,0
28,118,0
29,118,0
30,118,0
31,118,0
32,118,0
33,118,0
34,118,0
35,118,0
36,118,0
37,118,0
38,118,0
39,118,0
40,118,0
41,118,0
42,118,0
43,118,0
44,118,0
45,118,0
46,118,0
47,118,0
48,118,0
49,118,0
50,118,0
51,118,0
52,118,0
53,118,0
54,118,0
55,118,0
56,118,0
57,118,0
58,118,0
59,118,0
60,118,0
61,118,0
62,118,0
63,118,0
64,118,0
65,118,0
66,118,0
67,118,0
68,118,0
69,118,0
70,118,0
71,118,0
72,118,0
73,118,0
74,118,0
75,118,0
76,118,0
77,118,0
78,118,0
79,118,0
80,118,0
81,118,0
82,118,0
83,118,0
84,118,0
85,118,0
86,118,0
87,118,0
88,118,0
89,118,0
90,118,0
91,118,0
92,118,0
93,118,0
94,118,0
95,118,0
96,118,0
97,118,0
98,118,0
99,118,0
100,118,0
101,118,0
102,118,0
103,118,0
104,118,0
105,118,0
106,118,0
107,118,0
108,118,0
109,118,0
110,118,0
111,118,0
112,118,0
113,118,0
114,118,0
115,118,0
116,118,0
117,118,0
118,118,0
119,118,0
120,118,0
121,118,0
122,118,0
123,118,0
124,118,0
125,118,0
126,118,0
127,118,0
0,119,0
1,119,0
2,119,0
3,119,0
4,119,0
5,119,0
6,119,0
7,119,0
8,119,0
9,119,0
10,119,0
11,119,0
12,119,0
13,119,0
14,119,0
15,119,0
16,119,0
17,119,0
18,119,0
19,119,0
20,119,0
21,119,0
22,119,0
23,119,0
24,119,0
25,119,0
26,119,0
27,119,0
28,119,0
29,119,0
30,119,0
31,119,0
32,119,0
33,119,0
34,119,0
35,119,0
36,119,0
37,119,0
38,119,0
39,119,0
40,119,0
41,119,0
42,119,0
43,119,0
44,119,0
45,119,0
46,119,0
47,119,0
48,119,0
49,119,0
50,119,0
51,119,0
52,119,0
53,119,0
54,119,0
55,119,0
56,119,0
57,119,0
58,119,0
59,119,0
60,119,0
61,119,0
62,119,0
63,119,0
64,119,0
65,119,0
66,119,0
67,119,0
68,119,0
69,119,0
70,119,0
71,119,0
72,119,0
73,119,0
74,119,0
75,119,0
76,119,0
77,119,0
78,119,0
79,119,0
80,119,0
81,119,0
82,119,0
83,119,0
84,119,0
85,119,0
86,119,0
87,119,0
88,119,0
89,119,0
90,119,0
91,119,0
92,119,0
93,119,0
94,119,0
95,119,0
96,119,0
97,119,0
98,119,0
99,119,0
100,119,0
101,119,0
102,119,0
103,119,0
104,119,0
105,119,0
106,119,0
107,119,0
108,119,0
109,119,0
110,119,0
111,119,0
112,119,0
113,119,0
114,119,0
115,119,0
116,119,0
117,119,0
118,119,0
119,119,0
120,119,0
121,119,0
122,119,0
123,119,0
124,119,0
125,119,0
126,119,0
127,119,0
0,120,0
1,120,0
2,120,0
3,120,0
4,120,0
5,120,0
6,120,0
7,120,0
8,120,0
9,120,0
10,120,0
11,120,0
12,120,0
13,120,0
14,120,0
15,120,0
16,120,0
17,120,0
18,120,0
19,120,0
20,120,0
21,120,0
22,120,0
23,120,0
24,120,0
25,120,0
26,120,0
27,120,0
28,120,0
29,120,0
30,120,0
31,120,0
32,120,0
33,120,0
34,120,0
35,120,0
36,120,0
37,120,0
38,120,0
39,120,0
40,120,0
41,120,0
42,120,0
43,120,0
44,120,0
45,120,0
46,120,0
47,120,0
48,120,0
49,120,0
50,120,0
51,120,0
52,120,0
53,120,0
54,120,0
55,120,0
56,120,0
57,120,0
58,120,0
59,120,0
60,120,0
61,120,0
62,120,0
63,120,0
64,120,0
65,120,0
66,120,0
67,120,0
68,120,0
69,120,0
70,120,0
71,120,0
72,120,0
73,120,0
74,120,0
75,120,0
76,120,0
77,120,0
78,120,0
79,120,0
80,120,0
81,120,0
82,120,0
83,120,0
84,120,0
85,120,0
86,120,0
87,120,0
88,120,0
89,120,0
90,120,0
91,120,0
92,120,0
93,120,0
94,120,0
95,120,0
96,120,0
97,120,0
98,120,0
99,120,0
100,120,0
101,120,0
102,120,0
103,120,0
104,120,0
105,120,0
106,120,0
107,120,0
108,120,0
109,120,0
110,120,0
111,120,0
112,120,0
113,120,0
114,120,0
115,120,0
116,120,0
117,120,0
118,120,0
119,120,0
120,120,0
121,120,0
122,120,0
123,120,0
124,120,0
125,120,0
126,120,0
127,120,0
0,121,0
1,121,0
2,121,0
3,121,0
4,121,0
5,121,0
6,121,0
7,121,0
8,121,0
9,121,0
10,121,0
11,121,0
12,121,0
13,121,0
14,121,0
15,121,0
16,121,0
17,121,0
18,121,0
19,121,0
20,121,0
21,121,0
22,121,0
23,121,0
24,121,0
25,121,0
26,121,0
27,121,0
28,121,0
29,121,0
30,121,0
31,121,0
32,121,0
33,121,0
34,121,0
35,121,0
36,121,0
37,121,0
38,121,0
39,121,0
40,121,0
41,121,0
42,121,0
43,121,0
44,121,0
45,121,0
46,121,0
47,121,0
48,121,0
49,121,0
50,121,0
51,121,0
52,121,0
53,121,0
54,121,0
55,121,0
56,121,0
57,121,0
58,121,0
59,121,0
60,121,0
61,121,0
62,121,0
63,121,0
64,121,0
65,121,0
66,121,0
67,121,0
68,121,0
69,121,0
70,121,0
71,121,0
72,121,0
73,121,0
74,121,0
75,121,0
76,121,0
77,121,0
78,121,0
79,121,0
80,121,0
81,121,0
82,121,0
83,121,0
84,121,0
85,121,0
86,121,0
87,121,0
88,121,0
89,121,0
90,121,0
91,121,0
92,121,0
93,121,0
94,121,0
95,121,0
96,121,0
97,121,0
98,121,0
99,121,0
100,121,0
101,121,0
102,121,0
103,121,0
104,121,0
105,121,0
106,121,0
107,121,0
108,121,0
109,121,0
110,121,0
111,121,0
112,121,0
113,121,0
114,121,0
115,121,0
116,121,0
117,121,0
118,121,0
119,121,0
120,121,0
121,121,0
122,121,0
123,121,0
124,121,0
125,121,0
126,121,0
127,121,0
0,122,0
1,122,0
2,122,0
3,122,0
4,122,0
5,122,0
6,122,0
7,122,0
8,122,0
9,122,0
10,122,0
11,122,0
12,122,0
13,122,0
14,122,0
15,122,0
16,122,0
17,122,0
18,122,0
19,122,0
20,122,0
21,122,0
22,122,0
23,122,0
24,122,0
25,122,0
26,122,0
27,122,0
28,122,0
29,122,0
30,122,0
31,122,0
32,122,0
33,122,0
34,122,0
35,122,0
36,122,0
37,122,0
38,122,0
39,122,0
40,122,0
41,122,0
42,122,0
43,122,0
44,122,0
45,122,0
46,122,0
47,122,0
48,122,0
49,122,0
50,122,0
51,122,0
52,122,0
53,122,0
54,122,0
55,122,0
56,122,0
57,122,0
58,122,0
59,122,0
60,122,0
61,122,0
62,122,0
63,122,0
64,122,0
65,122,0
66,122,0
67,122,0
68,122,0
69,122,0
70,122,0
71,122,0
72,122,0
73,122,0
74,122,0
75,122,0
76,122,0
77,122,0
78,122,0
79,122,0
80,122,0
81,122,0
82,122,0
83,122,0
84,122,0
85,122,0
86,122,0
87,122,0
88,122,0
89,122,0
90,122,0
91,122,0
92,122,0
93,122,0
94,122,0
95,122,0
96,122,0
97,122,0
98,122,0
99,122,0
100,122,0
101,122,0
102,122,0
103,122,0
104,122,0
105,122,0
106,122,0
107,122,0
108,122,0
109,122,0
110,122,0
111,122,0
112,122,0
113,122,0
114,122,0
115,122,0
116,122,0
117,122,0
118,122,0
119,122,0
120,122,0
121,122,0
122,122,0
123,122,0
124,122,0
125,122,0
126,122,0
127,122,0
0,123,0
1,123,0
2,123,0
3,123,0
4,123,0
5,123,0
6,123,0
7,123,0
8,123,0
9,123,0
10,123,0
11,123,0
12,123,0
13,123,0
14,123,0
15,123,0
16,123,0
17,123,0
18,123,0
19,123,0
20,123,0
21,123,0
22,123,0
23,123,0
24,123,0
25,123,0
26,123,0
27,123,0
28,123,0
29,123,0
30,123,0
31,123,0
32,123,0
33,123,0
34,123,0
35,123,0
36,123,0
37,123,0
38,123,0
39,123,0
40,123,0
41,123,0
42,123,0
43,123,0
44,123,0
45,123,0
46,123,0
47,123,0
48,123,0
49,123,0
50,123,0
51,123,0
52,123,0
53,123,0
54,123,0
55,123,0
56,123,0
57,123,0
58,123,0
59,123,0
60,123,0
61,123,0
62,123,0
63,123,0
64,123,0
65,123,0
66,123,0
67,123,0
68,123,0
69,123,0
70,123,0
71,123,0
72,123,0
73,123,0
74,123,0
75,123,0
76,123,0
77,123,0
78,123,0
79,123,0
80,123,0
81,123,0
82,123,0
83,123,0
84,123,0
85,123,0
86,123,0
87,123,0
88,123,0
89,123,0
90,123,0
91,123,0
92,123,0
93,123,0
94,123,0
95,123,0
96,123,0
97,123,0
98,123,0
99,123,0
100,123,0
101,123,0
102,123,0
103,123,0
104,123,0
105,123,0
106,123,0
107,123,0
108,123,0
109,123,0
110,123,0
111,123,0
112,123,0
113,123,0
114,123,0
115,123,0
116,123,0
117,123,0
118,123,0
119,123,0
120,123,0
121,123,0
122,123,0
123,123,0
124,123,0
125,123,0
126,123,0
127,123,0
0,124,0
1,124,0
2,124,0
3,124,0
4,124,0
5,124,0
6,124,0
7,124,0
8,124,0
9,124,0
10,124,0
11,124,0
12,124,0
13,124,0
14,124,0
15,124,0
16,124,0
17,124,0
18,124,0
19,124,0
20,124,0
21,124,0
22,124,0
23,124,0
24,124,0
25,124,0
26,124,0
27,124,0
28,124,0
29,124,0
30,124,0
31,124,0
32,124,0
33,124,0
34,124,0
35,124,0
36,124,0
37,124,0
38,124,0
39,124,0
40,124,0
41,124,0
42,124,0
43,124,0
44,124,0
45,124,0
46,124,0
47,124,0
48,124,0
49,124,0
50,124,0
51,124,0
52,124,0
53,124,0
54,124,0
55,124,0
56,124,0
57,124,0
58,124,0
59,124,0
60,124,0
61,124,0
62,124,0
63,124,0
64,124,0
65,124,0
66,124,0
67,124,0
68,124,0
69,124,0
70,124,0
71,124,0
72,124,0
73,124,0
74,124,0
75,124,0
76,124,0
77,124,0
78,124,0
79,124,0
80,124,0
81,124,0
82,124,0
83,124,0
84,124,0
85,124,0
86,124,0
87,124,0
88,124,0
89,124,0
90,124,0
91,124,0
92,124,0
93,124,0
94,124,0
95,124,0
96,124,0
97,124,0
98,124,0
99,124,0
100,124,0
101,124,0
102,124,0
103,124,0
104,124,0
105,124,0
106,124,0
107,124,0
108,124,0
109,124,0
110,124,0
111,124,0
112,124,0
113,124,0
114,124,0
115,124,0
116,124,0
117,124,0
118,124,0
119,124,0
120,124,0
121,124,0
122,124,0
123,124,0
124,124,0
125,124,0
126,124,0
127,124,0
0,125,0
1,125,0
2,125,0
3,125,0
4,125,0
5,125,0
6,125,0
7,125,0
8,125,0
9,125,0
10,125,0
11,125,0
12,125,0
13,125,0
14,125,0
15,125,0
16,125,0
17,125,0
18,125,0
19,125,0
20,125,0
21,125,0
22,125,0
23,125,0
24,125,0
25,125,0
26,125,0
27,125,0
28,125,0
29,125,0
30,125,0
31,125,0
32,125,0
33,125,0
34,125,0
35,125,0
36,125,0
37,125,0
38,125,0
39,125,0
40,125,0
41,125,0
42,125,0
43,125,0
44,125,0
45,125,0
46,125,0
47,125,0
48,125,0
49,125,0
50,125,0
51,125,0
52,125,0
53,125,0
54,125,0
55,125,0
56,125,0
57,125,0
58,125,0
59,125,0
60,125,0
61,125,0
62,125,0
63,125,0
64,125,0
65,125,0
66,125,0
67,125,0
68,125,0
69,125,0
70,125,0
71,125,0
72,125,0
73,125,0
74,125,0
75,125,0
76,125,0
77,125,0
78,125,0
79,125,0
80,125,0
81,125,0
82,125,0
83,125,0
84,125,0
85,125,0
86,125,0
87,125,0
88,125,0
89,125,0
90,125,0
91,125,0
92,125,0
93,125,0
94,125,0
95,125,0
96,125,0
97,125,0
98,125,0
99,125,0
100,125,0
101,125,0
102,125,0
103,125,0
104,125,0
105,125,0
106,125,0
107,125,0
108,125,0
109,125,0
110,125,0
111,125,0
112,125,0
113,125,0
114,125,0
115,125,0
116,125,0
117,125,0
118,125,0
119,125,0
120,125,0
121,125,0
122,125,0
123,125,0
124,125,0
125,125,0
126,125,0
127,125,0
0,126,0
1,126,0
2,126,0
3,126,0
4,126,0
5,126,0
6,126,0
7,126,0
8,126,0
9,126,0
10,126,0
11,126,0
12,126,0
13,126,0
14,126,0
15,126,0
16,126,0
17,126,0
18,126,0
19,126,0
20,126,0
21,126,0
22,126,0
23,126,0
24,126,0
25,126,0
26,126,0
27,126,0
28,126,0
29,126,0
30,126,0
31,126,0
32,126,0
33,126,0
34,126,0
35,126,0
36,126,0
37,126,0
38,126,0
39,126,0
40,126,0
41,126,0
42,126,0
43,126,0
44,126,0
45,126,0
46,126,0
47,126,0
48,126,0
49,126,0
50,126,0
51,126,0
52,126,0
53,126,0
54,126,0
55,126,0
56,126,0
57,126,0
58,126,0
59,126,0
60,126,0
61,126,0
62,126,0
63,126,0
64,126,0
65,126,0
66,126,0
67,126,0
68,126,0
69,126,0
70,126,0
71,126,0
72,126,0
73,126,0
74,126,0
75,126,0
76,126,0
77,126,0
78,126,0
79,126,0
80,126,0
81,126,0
82,126,0
83,126,0
84,126,0
85,126,0
86,126,0
87,126,0
88,126,0
89,126,0
90,126,0
91,126,0
92,126,0
93,126,0
94,126,0
95,126,0
96,126,0
97,126,0
98,126,0
99,126,0
100,126,0
101,126,0
102,126,0
103,126,0
104,126,0
105,126,0
106,126,0
107,126,0
108,126,0
109,126,0
110,126,0
111,126,0
112,126,0
113,126,0
114,126,0
115,126,0
116,126,0
117,126,0
118,126,0
119,126,0
120,126,0
121,126,0
122,126,0
123,126,0
124,126,0
125,126,0
126,126,0
127,126,0
0,127,0
1,127,0
2,127,0
3,127,0
4,127,0
5,127,0
6,127,0
7,127,0
8,127,0
9,127,0
10,127,0
11,127,0
12,127,0
13,127,0
14,127,0
15,127,0
16,127,0
17,127,0
18,127,0
19,127,0
20,127,0
21,127,0
22,127,0
23,127,0
24,127,0
25,127,0
26,127,0
27,127,0
28,127,0
29,127,0
30,127,0
31,127,0
32,127,0
33,127,0
34,127,0
35,127,0
36,127,0
37,127,0
38,127,0
39,127,0
40,127,0
41,127,0
42,127,0
43,127,0
44,127,0
45,127,0
46,127,0
47,127,0
48,127,0
49,127,0
50,127,0
51,127,0
52,127,0
53,127,0
54,127,0
55,127,0
56,127,0
57,127,0
58,127,0
59,127,0
60,127,0
61,127,0
62,127,0
63,127,0
64,127,0
65,127,0
66,127,0
67,127,0
68,127,0
69,127,0
70,127,0
71,127,0
72,127,0
73,127,0
74,127,0
75,127,0
76,127,0
77,127,0
78,127,0
79,127,0
80,127,0
81,127,0
82,127,0
83,127,0
84,127,0
85,127,0
86,127,0
87,127,0
88,127,0
89,127,0
90,127,0
91,127,0
92,127,0
93,127,0
94,127,0
95,127,0
96,127,0
97,127,0
98,127,0
99,127,0
100,127,0
101,127,0
102,127,0
103,127,0
104,127,0
105,127,0
106,127,0
107,127,0
108,127,0
109,127,0
110,127,0
111,127,0
112,127,0
113,127,0
114,127,0
115,127,0
116,127,0
117,127,0
118,127,0
119,127,0
120,127,0
121,127,0
122,127,0
123,127,0
124,127,0
125,127,0
126,127,0
127,127,0


==> data_archive/clean/diffusive_limit_2B/diffusive_2B_kdmc-3.0517578125e-05_spaced.csv <==
x,y,particle_density

0.0,0.0,0.0
0.0078125,0.0,0.0
0.015625,0.0,0.0
0.0234375,0.0,0.0
0.03125,0.0,0.0
0.0390625,0.0,0.0
0.046875,0.0,0.0
0.0546875,0.0,0.0
0.0625,0.0,0.0
0.0703125,0.0,0.0
0.078125,0.0,0.0
0.0859375,0.0,0.0
0.09375,0.0,0.0
0.1015625,0.0,0.0
0.109375,0.0,0.0
0.1171875,0.0,0.0
0.125,0.0,0.0
0.1328125,0.0,0.0
0.140625,0.0,0.0
0.1484375,0.0,0.0
0.15625,0.0,0.0
0.1640625,0.0,0.0
0.171875,0.0,0.0
0.1796875,0.0,0.0
0.1875,0.0,0.0
0.1953125,0.0,0.0
0.203125,0.0,0.0
0.2109375,0.0,0.0
0.21875,0.0,0.0
0.2265625,0.0,0.0
0.234375,0.0,0.0
0.2421875,0.0,0.0
0.25,0.0,0.0
0.2578125,0.0,0.0
0.265625,0.0,0.0
0.2734375,0.0,0.0
0.28125,0.0,0.0
0.2890625,0.0,0.0
0.296875,0.0,0.0
0.3046875,0.0,0.0
0.3125,0.0,0.0
0.3203125,0.0,0.0
0.328125,0.0,0.0
0.3359375,0.0,0.0
0.34375,0.0,0.0
0.3515625,0.0,0.0
0.359375,0.0,0.0
0.3671875,0.0,0.0
0.375,0.0,0.0
0.3828125,0.0,0.0
0.390625,0.0,0.0
0.3984375,0.0,0.0
0.40625,0.0,0.0
0.4140625,0.0,0.0
0.421875,0.0,0.0
0.4296875,0.0,0.0
0.4375,0.0,0.0
0.4453125,0.0,0.0
0.453125,0.0,0.0
0.4609375,0.0,0.0
0.46875,0.0,0.0
0.4765625,0.0,0.0
0.484375,0.0,0.0
0.4921875,0.0,0.0
0.5,0.0,0.0
0.5078125,0.0,0.0
0.515625,0.0,0.0
0.5234375,0.0,0.0
0.53125,0.0,0.0
0.5390625,0.0,0.0
0.546875,0.0,0.0
0.5546875,0.0,0.0
0.5625,0.0,0.0
0.5703125,0.0,0.0
0.578125,0.0,0.0
0.5859375,0.0,0.0
0.59375,0.0,0.0
0.6015625,0.0,0.0
0.609375,0.0,0.0
0.6171875,0.0,0.0
0.625,0.0,0.0
0.6328125,0.0,0.0
0.640625,0.0,0.0
0.6484375,0.0,0.0
0.65625,0.0,0.0
0.6640625,0.0,0.0
0.671875,0.0,0.0
0.6796875,0.0,0.0
0.6875,0.0,0.0
0.6953125,0.0,0.0
0.703125,0.0,0.0
0.7109375,0.0,0.0
0.71875,0.0,0.0
0.7265625,0.0,0.0
0.734375,0.0,0.0
0.7421875,0.0,0.0
0.75,0.0,0.0
0.7578125,0.0,0.0
0.765625,0.0,0.0
0.7734375,0.0,0.0
0.78125,0.0,0.0
0.7890625,0.0,0.0
0.796875,0.0,0.0
0.8046875,0.0,0.0
0.8125,0.0,0.0
0.8203125,0.0,0.0
0.828125,0.0,0.0
0.8359375,0.0,0.0
0.84375,0.0,0.0
0.8515625,0.0,0.0
0.859375,0.0,0.0
0.8671875,0.0,0.0
0.875,0.0,0.0
0.8828125,0.0,0.0
0.890625,0.0,0.0
0.8984375,0.0,0.0
0.90625,0.0,0.0
0.9140625,0.0,0.0
0.921875,0.0,0.0
0.9296875,0.0,0.0
0.9375,0.0,0.0
0.9453125,0.0,0.0
0.953125,0.0,0.0
0.9609375,0.0,0.0
0.96875,0.0,0.0
0.9765625,0.0,0.0
0.984375,0.0,0.0
0.9921875,0.0,0.0

0.0,0.0078125,0.0
0.0078125,0.0078125,0.0
0.015625,0.0078125,0.0
0.0234375,0.0078125,0.0
0.03125,0.0078125,0.0
0.0390625,0.0078125,0.0
0.046875,0.0078125,0.0
0.0546875,0.0078125,0.0
0.0625,0.0078125,0.0
0.0703125,0.0078125,0.0
0.078125,0.0078125,0.0
0.0859375,0.0078125,0.0
0.09375,0.0078125,0.0
0.1015625,0.0078125,0.0
0.109375,0.0078125,0.0
0.1171875,0.0078125,0.0
0.125,0.0078125,0.0
0.1328125,0.0078125,0.0
0.140625,0.0078125,0.0
0.1484375,0.0078125,0.0
0.15625,0.0078125,0.0
0.1640625,0.0078125,0.0
0.171875,0.0078125,0.0
0.1796875,0.0078125,0.0
0.1875,0.0078125,0.0
0.1953125,0.0078125,0.0
0.203125,0.0078125,0.0
0.2109375,0.0078125,0.0
0.21875,0.0078125,0.0
0.2265625,0.0078125,0.0
0.234375,0.0078125,0.0
0.2421875,0.0078125,0.0
0.25,0.0078125,0.0
0.2578125,0.0078125,0.0
0.265625,0.0078125,0.0
0.2734375,0.0078125,0.0
0.28125,0.0078125,0.0
0.2890625,0.0078125,0.0
0.296875,0.0078125,0.0
0.3046875,0.0078125,0.0
0.3125,0.0078125,0.0
0.3203125,0.0078125,0.0
0.328125,0.0078125,0.0
0.3359375,0.0078125,0.0
0.34375,0.0078125,0.0
0.3515625,0.0078125,0.0
0.359375,0.0078125,0.0
0.3671875,0.0078125,0.0
0.375,0.0078125,0.0
0.3828125,0.0078125,0.0
0.390625,0.0078125,0.0
0.3984375,0.0078125,0.0
0.40625,0.0078125,0.0
0.4140625,0.0078125,0.0
0.421875,0.0078125,0.0
0.4296875,0.0078125,0.0
0.4375,0.0078125,0.0
0.4453125,0.0078125,0.0
0.453125,0.0078125,0.0
0.4609375,0.0078125,0.0
0.46875,0.0078125,0.0
0.4765625,0.0078125,0.0
0.484375,0.0078125,0.0
0.4921875,0.0078125,0.0
0.5,0.0078125,0.0
0.5078125,0.0078125,0.0
0.515625,0.0078125,0.0
0.5234375,0.0078125,0.0
0.53125,0.0078125,0.0
0.5390625,0.0078125,0.0
0.546875,0.0078125,0.0
0.5546875,0.0078125,0.0
0.5625,0.0078125,0.0
0.5703125,0.0078125,0.0
0.578125,0.0078125,0.0
0.5859375,0.0078125,0.0
0.59375,0.0078125,0.0
0.6015625,0.0078125,0.0
0.609375,0.0078125,0.0
0.6171875,0.0078125,0.0
0.625,0.0078125,0.0
0.6328125,0.0078125,0.0
0.640625,0.0078125,0.0
0.6484375,0.0078125,0.0
0.65625,0.0078125,0.0
0.6640625,0.0078125,0.0
0.671875,0.0078125,0.0
0.6796875,0.0078125,0.0
0.6875,0.0078125,0.0
0.6953125,0.0078125,0.0
0.703125,0.0078125,0.0
0.7109375,0.0078125,0.0
0.71875,0.0078125,0.0
0.7265625,0.0078125,0.0
0.734375,0.0078125,0.0
0.7421875,0.0078125,0.0
0.75,0.0078125,0.0
0.7578125,0.0078125,0.0
0.765625,0.0078125,0.0
0.7734375,0.0078125,0.0
0.78125,0.0078125,0.0
0.7890625,0.0078125,0.0
0.796875,0.0078125,0.0
0.8046875,0.0078125,0.0
0.8125,0.0078125,0.0
0.8203125,0.0078125,0.0
0.828125,0.0078125,0.0
0.8359375,0.0078125,0.0
0.84375,0.0078125,0.0
0.8515625,0.0078125,0.0
0.859375,0.0078125,0.0
0.8671875,0.0078125,0.0
0.875,0.0078125,0.0
0.8828125,0.0078125,0.0
0.890625,0.0078125,0.0
0.8984375,0.0078125,0.0
0.90625,0.0078125,0.0
0.9140625,0.0078125,0.0
0.921875,0.0078125,0.0
0.9296875,0.0078125,0.0
0.9375,0.0078125,0.0
0.9453125,0.0078125,0.0
0.953125,0.0078125,0.0
0.9609375,0.0078125,0.0
0.96875,0.0078125,0.0
0.9765625,0.0078125,0.0
0.984375,0.0078125,0.0
0.9921875,0.0078125,0.0

0.0,0.015625,0.0
0.0078125,0.015625,0.0
0.015625,0.015625,0.0
0.0234375,0.015625,0.0
0.03125,0.015625,0.0
0.0390625,0.015625,0.0
0.046875,0.015625,0.0
0.0546875,0.015625,0.0
0.0625,0.015625,0.0
0.0703125,0.015625,0.0
0.078125,0.015625,0.0
0.0859375,0.015625,0.0
0.09375,0.015625,0.0
0.1015625,0.015625,0.0
0.109375,0.015625,0.0
0.1171875,0.015625,0.0
0.125,0.015625,0.0
0.1328125,0.015625,0.0
0.140625,0.015625,0.0
0.1484375,0.015625,0.0
0.15625,0.015625,0.0
0.1640625,0.015625,0.0
0.171875,0.015625,0.0
0.1796875,0.015625,0.0
0.1875,0.015625,0.0
0.1953125,0.015625,0.0
0.203125,0.015625,0.0
0.2109375,0.015625,0.0
0.21875,0.015625,0.0
0.2265625,0.015625,0.0
0.234375,0.015625,0.0
0.2421875,0.015625,0.0
0.25,0.015625,0.0
0.2578125,0.015625,0.0
0.265625,0.015625,0.0
0.2734375,0.015625,0.0
0.28125,0.015625,0.0
0.2890625,0.015625,0.0
0.296875,0.015625,0.0
0.3046875,0.015625,0.0
0.3125,0.015625,0.0
0.3203125,0.015625,0.0
0.328125,0.015625,0.0
0.3359375,0.015625,0.0
0.34375,0.015625,0.0
0.3515625,0.015625,0.0
0.359375,0.015625,0.0
0.3671875,0.015625,0.0
0.375,0.015625,0.0
0.3828125,0.015625,0.0
0.390625,0.015625,0.0
0.3984375,0.015625,0.0
0.40625,0.015625,0.0
0.4140625,0.015625,0.0
0.421875,0.015625,0.0
0.4296875,0.015625,0.0
0.4375,0.015625,0.0
0.4453125,0.015625,0.0
0.453125,0.015625,0.0
0.4609375,0.015625,0.0
0.46875,0.015625,0.0
0.4765625,0.015625,0.0
0.484375,0.015625,0.0
0.4921875,0.015625,0.0
0.5,0.015625,0.0
0.5078125,0.015625,0.0
0.515625,0.015625,0.0
0.5234375,0.015625,0.0
0.53125,0.015625,0.0
0.5390625,0.015625,0.0
0.546875,0.015625,0.0
0.5546875,0.015625,0.0
0.5625,0.015625,0.0
0.5703125,0.015625,0.0
0.578125,0.015625,0.0
0.5859375,0.015625,0.0
0.59375,0.015625,0.0
0.6015625,0.015625,0.0
0.609375,0.015625,0.0
0.6171875,0.015625,0.0
0.625,0.015625,0.0
0.6328125,0.015625,0.0
0.640625,0.015625,0.0
0.6484375,0.015625,0.0
0.65625,0.015625,0.0
0.6640625,0.015625,0.0
0.671875,0.015625,0.0
0.6796875,0.015625,0.0
0.6875,0.015625,0.0
0.6953125,0.015625,0.0
0.703125,0.015625,0.0
0.7109375,0.015625,0.0
0.71875,0.015625,0.0
0.7265625,0.015625,0.0
0.734375,0.015625,0.0
0.7421875,0.015625,0.0
0.75,0.015625,0.0
0.7578125,0.015625,0.0
0.765625,0.015625,0.0
0.7734375,0.015625,0.0
0.78125,0.015625,0.0
0.7890625,0.015625,0.0
0.796875,0.015625,0.0
0.8046875,0.015625,0.0
0.8125,0.015625,0.0
0.8203125,0.015625,0.0
0.828125,0.015625,0.0
0.8359375,0.015625,0.0
0.84375,0.015625,0.0
0.8515625,0.015625,0.0
0.859375,0.015625,0.0
0.8671875,0.015625,0.0
0.875,0.015625,0.0
0.8828125,0.015625,0.0
0.890625,0.015625,0.0
0.8984375,0.015625,0.0
0.90625,0.015625,0.0
0.9140625,0.015625,0.0
0.921875,0.015625,0.0
0.9296875,0.015625,0.0
0.9375,0.015625,0.0
0.9453125,0.015625,0.0
0.953125,0.015625,0.0
0.9609375,0.015625,0.0
0.96875,0.015625,0.0
0.9765625,0.015625,0.0
0.984375,0.015625,0.0
0.9921875,0.015625,0.0

0.0,0.0234375,0.0
0.0078125,0.0234375,0.0
0.015625,0.0234375,0.0
0.0234375,0.0234375,0.0
0.03125,0.0234375,0.0
0.0390625,0.0234375,0.0
0.046875,0.0234375,0.0
0.0546875,0.0234375,0.0
0.0625,0.0234375,0.0
0.0703125,0.0234375,0.0
0.078125,0.0234375,0.0
0.0859375,0.0234375,0.0
0.09375,0.0234375,0.0
0.1015625,0.0234375,0.0
0.109375,0.0234375,0.0
0.1171875,0.0234375,0.0
0.125,0.0234375,0.0
0.1328125,0.0234375,0.0
0.140625,0.0234375,0.0
0.1484375,0.0234375,0.0
0.15625,0.0234375,0.0
0.1640625,0.0234375,0.0
0.171875,0.0234375,0.0
0.1796875,0.0234375,0.0
0.1875,0.0234375,0.0
0.1953125,0.0234375,0.0
0.203125,0.0234375,0.0
0.2109375,0.0234375,0.0
0.21875,0.0234375,0.0
0.2265625,0.0234375,0.0
0.234375,0.0234375,0.0
0.2421875,0.0234375,0.0
0.25,0.0234375,0.0
0.2578125,0.0234375,0.0
0.265625,0.0234375,0.0
0.2734375,0.0234375,0.0
0.28125,0.0234375,0.0
0.2890625,0.0234375,0.0
0.296875,0.0234375,0.0
0.3046875,0.0234375,0.0
0.3125,0.0234375,0.0
0.3203125,0.0234375,0.0
0.328125,0.0234375,0.0
0.3359375,0.0234375,0.0
0.34375,0.0234375,0.0
0.3515625,0.0234375,0.0
0.359375,0.0234375,0.0
0.3671875,0.0234375,0.0
0.375,0.0234375,0.0
0.3828125,0.0234375,0.0
0.390625,0.0234375,0.0
0.3984375,0.0234375,0.0
0.40625,0.0234375,0.0
0.4140625,0.0234375,0.0
0.421875,0.0234375,0.0
0.4296875,0.0234375,0.0
0.4375,0.0234375,0.0
0.4453125,0.0234375,0.0
0.453125,0.0234375,0.0
0.4609375,0.0234375,0.0
0.46875,0.0234375,0.0
0.4765625,0.0234375,0.0
0.484375,0.0234375,0.0
0.4921875,0.0234375,0.0
0.5,0.0234375,0.0
0.5078125,0.0234375,0.0
0.515625,0.0234375,0.0
0.5234375,0.0234375,0.0
0.53125,0.0234375,0.0
0.5390625,0.0234375,0.0
0.546875,0.0234375,0.0
0.5546875,0.0234375,0.0
0.5625,0.0234375,0.0
0.5703125,0.0234375,0.0
0.578125,0.0234375,0.0
0.5859375,0.0234375,0.0
0.59375,0.0234375,0.0
0.6015625,0.0234375,0.0
0.609375,0.0234375,0.0
0.6171875,0.0234375,0.0
0.625,0.0234375,0.0
0.6328125,0.0234375,0.0
0.640625,0.0234375,0.0
0.6484375,0.0234375,0.0
0.65625,0.0234375,0.0
0.6640625,0.0234375,0.0
0.671875,0.0234375,0.0
0.6796875,0.0234375,0.0
0.6875,0.0234375,0.0
0.6953125,0.0234375,0.0
0.703125,0.0234375,0.0
0.7109375,0.0234375,0.0
0.71875,0.0234375,0.0
0.7265625,0.0234375,0.0
0.734375,0.0234375,0.0
0.7421875,0.0234375,0.0
0.75,0.0234375,0.0
0.7578125,0.0234375,0.0
0.765625,0.0234375,0.0
0.7734375,0.0234375,0.0
0.78125,0.0234375,0.0
0.7890625,0.0234375,0.0
0.796875,0.0234375,0.0
0.8046875,0.0234375,0.0
0.8125,0.0234375,0.0
0.8203125,0.0234375,0.0
0.828125,0.0234375,0.0
0.8359375,0.0234375,0.0
0.84375,0.0234375,0.0
0.8515625,0.0234375,0.0
0.859375,0.0234375,0.0
0.8671875,0.0234375,0.0
0.875,0.0234375,0.0
0.8828125,0.0234375,0.0
0.890625,0.0234375,0.0
0.8984375,0.0234375,0.0
0.90625,0.0234375,0.0
0.9140625,0.0234375,0.0
0.921875,0.0234375,0.0
0.9296875,0.0234375,0.0
0.9375,0.0234375,0.0
0.9453125,0.0234375,0.0
0.953125,0.0234375,0.0
0.9609375,0.0234375,0.0
0.96875,0.0234375,0.0
0.9765625,0.0234375,0.0
0.984375,0.0234375,0.0
0.9921875,0.0234375,0.0

0.0,0.03125,0.0
0.0078125,0.03125,0.0
0.015625,0.03125,0.0
0.0234375,0.03125,0.0
0.03125,0.03125,0.0
0.0390625,0.03125,0.0
0.046875,0.03125,0.0
0.0546875,0.03125,0.0
0.0625,0.03125,0.0
0.0703125,0.03125,0.0
0.078125,0.03125,0.0
0.0859375,0.03125,0.0
0.09375,0.03125,0.0
0.1015625,0.03125,0.0
0.109375,0.03125,0.0
0.1171875,0.03125,0.0
0.125,0.03125,0.0
0.1328125,0.03125,0.0
0.140625,0.03125,0.0
0.1484375,0.03125,0.0
0.15625,0.03125,0.0
0.1640625,0.03125,0.0
0.171875,0.03125,0.0
0.1796875,0.03125,0.0
0.1875,0.03125,0.0
0.1953125,0.03125,0.0
0.203125,0.03125,0.0
0.2109375,0.03125,0.0
0.21875,0.03125,0.0
0.2265625,0.03125,0.0
0.234375,0.03125,0.0
0.2421875,0.03125,0.0
0.25,0.03125,0.0
0.2578125,0.03125,0.0
0.265625,0.03125,0.0
0.2734375,0.03125,0.0
0.28125,0.03125,0.0
0.2890625,0.03125,0.0
0.296875,0.03125,0.0
0.3046875,0.03125,0.0
0.3125,0.03125,0.0
0.3203125,0.03125,0.0
0.328125,0.03125,0.0
0.3359375,0.03125,0.0
0.34375,0.03125,0.0
0.3515625,0.03125,0.0
0.359375,0.03125,0.0
0.3671875,0.03125,0.0
0.375,0.03125,0.0
0.3828125,0.03125,0.0
0.390625,0.03125,0.0
0.3984375,0.03125,0.0
0.40625,0.03125,0.0
0.4140625,0.03125,0.0
0.421875,0.03125,0.0
0.4296875,0.03125,0.0
0.4375,0.03125,0.0
0.4453125,0.03125,0.0
0.453125,0.03125,0.0
0.4609375,0.03125,0.0
0.46875,0.03125,0.0
0.4765625,0.03125,0.0
0.484375,0.03125,0.0
0.4921875,0.03125,0.0
0.5,0.03125,0.0
0.5078125,0.03125,0.0
0.515625,0.03125,0.0
0.5234375,0.03125,0.0
0.53125,0.03125,0.0
0.5390625,0.03125,0.0
0.546875,0.03125,0.0
0.5546875,0.03125,0.0
0.5625,0.03125,0.0
0.5703125,0.03125,0.0
0.578125,0.03125,0.0
0.5859375,0.03125,0.0
0.59375,0.03125,0.0
0.6015625,0.03125,0.0
0.609375,0.03125,0.0
0.6171875,0.03125,0.0
0.625,0.03125,0.0
0.6328125,0.03125,0.0
0.640625,0.03125,0.0
0.6484375,0.03125,0.0
0.65625,0.03125,0.0
0.6640625,0.03125,0.0
0.671875,0.03125,0.0
0.6796875,0.03125,0.0
0.6875,0.03125,0.0
0.6953125,0.03125,0.0
0.703125,0.03125,0.0
0.7109375,0.03125,0.0
0.71875,0.03125,0.0
0.7265625,0.03125,0.0
0.734375,0.03125,0.0
0.7421875,0.03125,0.0
0.75,0.03125,0.0
0.7578125,0.03125,0.0
0.765625,0.03125,0.0
0.7734375,0.03125,0.0
0.78125,0.03125,0.0
0.7890625,0.03125,0.0
0.796875,0.03125,0.0
0.8046875,0.03125,0.0
0.8125,0.03125,0.0
0.8203125,0.03125,0.0
0.828125,0.03125,0.0
0.8359375,0.03125,0.0
0.84375,0.03125,0.0
0.8515625,0.03125,0.0
0.859375,0.03125,0.0
0.8671875,0.03125,0.0
0.875,0.03125,0.0
0.8828125,0.03125,0.0
0.890625,0.03125,0.0
0.8984375,0.03125,0.0
0.90625,0.03125,0.0
0.9140625,0.03125,0.0
0.921875,0.03125,0.0
0.9296875,0.03125,0.0
0.9375,0.03125,0.0
0.9453125,0.03125,0.0
0.953125,0.03125,0.0
0.9609375,0.03125,0.0
0.96875,0.03125,0.0
0.9765625,0.03125,0.0
0.984375,0.03125,0.0
0.9921875,0.03125,0.0

0.0,0.0390625,0.0
0.0078125,0.0390625,0.0
0.015625,0.0390625,0.0
0.0234375,0.0390625,0.0
0.03125,0.0390625,0.0
0.0390625,0.0390625,0.0
0.046875,0.0390625,0.0
0.0546875,0.0390625,0.0
0.0625,0.0390625,0.0
0.0703125,0.0390625,0.0
0.078125,0.0390625,0.0
0.0859375,0.0390625,0.0
0.09375,0.0390625,0.0
0.1015625,0.0390625,0.0
0.109375,0.0390625,0.0
0.1171875,0.0390625,0.0
0.125,0.0390625,0.0
0.1328125,0.0390625,0.0
0.140625,0.0390625,0.0
0.1484375,0.0390625,0.0
0.15625,0.0390625,0.0
0.1640625,0.0390625,0.0
0.171875,0.0390625,0.0
0.1796875,0.0390625,0.0
0.1875,0.0390625,0.0
0.1953125,0.0390625,0.0
0.203125,0.0390625,0.0
0.2109375,0.0390625,0.0
0.21875,0.0390625,0.0
0.2265625,0.0390625,0.0
0.234375,0.0390625,0.0
0.2421875,0.0390625,0.0
0.25,0.0390625,0.0
0.2578125,0.0390625,0.0
0.265625,0.0390625,0.0
0.2734375,0.0390625,0.0
0.28125,0.0390625,0.0
0.2890625,0.0390625,0.0
0.296875,0.0390625,0.0
0.3046875,0.0390625,0.0
0.3125,0.0390625,0.0
0.3203125,0.0390625,0.0
0.328125,0.0390625,0.0
0.3359375,0.0390625,0.0
0.34375,0.0390625,0.0
0.3515625,0.0390625,0.0
0.359375,0.0390625,0.0
0.3671875,0.0390625,0.0
0.375,0.0390625,0.0
0.3828125,0.0390625,0.0
0.390625,0.0390625,0.0
0.3984375,0.0390625,0.0
0.40625,0.0390625,0.0
0.4140625,0.0390625,0.0
0.421875,0.0390625,0.0
0.4296875,0.0390625,0.0
0.4375,0.0390625,0.0
0.4453125,0.0390625,0.0
0.453125,0.0390625,0.0
0.4609375,0.0390625,0.0
0.46875,0.0390625,0.0
0.4765625,0.0390625,0.0
0.484375,0.0390625,0.0
0.4921875,0.0390625,0.0
0.5,0.0390625,0.0
0.5078125,0.0390625,0.0
0.515625,0.0390625,0.0
0.5234375,0.0390625,0.0
0.53125,0.0390625,0.0
0.5390625,0.0390625,0.0
0.546875,0.0390625,0.0
0.5546875,0.0390625,0.0
0.5625,0.0390625,0.0
0.5703125,0.0390625,0.0
0.578125,0.0390625,0.0
0.5859375,0.0390625,0.0
0.59375,0.0390625,0.0
0.6015625,0.0390625,0.0
0.609375,0.0390625,0.0
0.6171875,0.0390625,0.0
0.625,0.0390625,0.0
0.6328125,0.0390625,0.0
0.640625,0.0390625,0.0
0.6484375,0.0390625,0.0
0.65625,0.0390625,0.0
0.6640625,0.0390625,0.0
0.671875,0.0390625,0.0
0.6796875,0.0390625,0.0
0.6875,0.0390625,0.0
0.6953125,0.0390625,0.0
0.703125,0.0390625,0.0
0.7109375,0.0390625,0.0
0.71875,0.0390625,0.0
0.7265625,0.0390625,0.0
0.734375,0.0390625,0.0
0.7421875,0.0390625,0.0
0.75,0.0390625,0.0
0.7578125,0.0390625,0.0
0.765625,0.0390625,0.0
0.7734375,0.0390625,0.0
0.78125,0.0390625,0.0
0.7890625,0.0390625,0.0
0.796875,0.0390625,0.0
0.8046875,0.0390625,0.0
0.8125,0.0390625,0.0
0.8203125,0.0390625,0.0
0.828125,0.0390625,0.0
0.8359375,0.0390625,0.0
0.84375,0.0390625,0.0
0.8515625,0.0390625,0.0
0.859375,0.0390625,0.0
0.8671875,0.0390625,0.0
0.875,0.0390625,0.0
0.8828125,0.0390625,0.0
0.890625,0.0390625,0.0
0.8984375,0.0390625,0.0
0.90625,0.0390625,0.0
0.9140625,0.0390625,0.0
0.921875,0.0390625,0.0
0.9296875,0.0390625,0.0
0.9375,0.0390625,0.0
0.9453125,0.0390625,0.0
0.953125,0.0390625,0.0
0.9609375,0.0390625,0.0
0.96875,0.0390625,0.0
0.9765625,0.0390625,0.0
0.984375,0.0390625,0.0
0.9921875,0.0390625,0.0

0.0,0.046875,0.0
0.0078125,0.046875,0.0
0.015625,0.046875,0.0
0.0234375,0.046875,0.0
0.03125,0.046875,0.0
0.0390625,0.046875,0.0
0.046875,0.046875,0.0
0.0546875,0.046875,0.0
0.0625,0.046875,0.0
0.0703125,0.046875,0.0
0.078125,0.046875,0.0
0.0859375,0.046875,0.0
0.09375,0.046875,0.0
0.1015625,0.046875,0.0
0.109375,0.046875,0.0
0.1171875,0.046875,0.0
0.125,0.046875,0.0
0.1328125,0.046875,0.0
0.140625,0.046875,0.0
0.1484375,0.046875,0.0
0.15625,0.046875,0.0
0.1640625,0.046875,0.0
0.171875,0.046875,0.0
0.1796875,0.046875,0.0
0.1875,0.046875,0.0
0.1953125,0.046875,0.0
0.203125,0.046875,0.0
0.2109375,0.046875,0.0
0.21875,0.046875,0.0
0.2265625,0.046875,0.0
0.234375,0.046875,0.0
0.2421875,0.046875,0.0
0.25,0.046875,0.0
0.2578125,0.046875,0.0
0.265625,0.046875,0.0
0.2734375,0.046875,0.0
0.28125,0.046875,0.0
0.2890625,0.046875,0.0
0.296875,0.046875,0.0
0.3046875,0.046875,0.0
0.3125,0.046875,0.0
0.3203125,0.046875,0.0
0.328125,0.046875,0.0
0.3359375,0.046875,0.0
0.34375,0.046875,0.0
0.3515625,0.046875,0.0
0.359375,0.046875,0.0
0.3671875,0.046875,0.0
0.375,0.046875,0.0
0.3828125,0.046875,0.0
0.390625,0.046875,0.0
0.3984375,0.046875,0.0
0.40625,0.046875,0.0
0.4140625,0.046875,0.0
0.421875,0.046875,0.0
0.4296875,0.046875,0.0
0.4375,0.046875,0.0
0.4453125,0.046875,0.0
0.453125,0.046875,0.0
0.4609375,0.046875,0.0
0.46875,0.046875,0.0
0.4765625,0.046875,0.0
0.484375,0.046875,0.0
0.4921875,0.046875,0.0
0.5,0.046875,0.0
0.5078125,0.046875,0.0
0.515625,0.046875,0.0
0.5234375,0.046875,0.0
0.53125,0.046875,0.0
0.5390625,0.046875,0.0
0.546875,0.046875,0.0
0.5546875,0.046875,0.0
0.5625,0.046875,0.0
0.5703125,0.046875,0.0
0.578125,0.046875,0.0
0.5859375,0.046875,0.0
0.59375,0.046875,0.0
0.6015625,0.046875,0.0
0.609375,0.046875,0.0
0.6171875,0.046875,0.0
0.625,0.046875,0.0
0.6328125,0.046875,0.0
0.640625,0.046875,0.0
0.6484375,0.046875,0.0
0.65625,0.046875,0.0
0.6640625,0.046875,0.0
0.671875,0.046875,0.0
0.6796875,0.046875,0.0
0.6875,0.046875,0.0
0.6953125,0.046875,0.0
0.703125,0.046875,0.0
0.7109375,0.046875,0.0
0.71875,0.046875,0.0
0.7265625,0.046875,0.0
0.734375,0.046875,0.0
0.7421875,0.046875,0.0
0.75,0.046875,0.0
0.7578125,0.046875,0.0
0.765625,0.046875,0.0
0.7734375,0.046875,0.0
0.78125,0.046875,0.0
0.7890625,0.046875,0.0
0.796875,0.046875,0.0
0.8046875,0.046875,0.0
0.8125,0.046875,0.0
0.8203125,0.046875,0.0
0.828125,0.046875,0.0
0.8359375,0.046875,0.0
0.84375,0.046875,0.0
0.8515625,0.046875,0.0
0.859375,0.046875,0.0
0.8671875,0.046875,0.0
0.875,0.046875,0.0
0.8828125,0.046875,0.0
0.890625,0.046875,0.0
0.8984375,0.046875,0.0
0.90625,0.046875,0.0
0.9140625,0.046875,0.0
0.921875,0.046875,0.0
0.9296875,0.046875,0.0
0.9375,0.046875,0.0
0.9453125,0.046875,0.0
0.953125,0.046875,0.0
0.9609375,0.046875,0.0
0.96875,0.046875,0.0
0.9765625,0.046875,0.0
0.984375,0.046875,0.0
0.9921875,0.046875,0.0

0.0,0.0546875,0.0
0.0078125,0.0546875,0.0
0.015625,0.0546875,0.0
0.0234375,0.0546875,0.0
0.03125,0.0546875,0.0
0.0390625,0.0546875,0.0
0.046875,0.0546875,0.0
0.0546875,0.0546875,0.0
0.0625,0.0546875,0.0
0.0703125,0.0546875,0.0
0.078125,0.0546875,0.0
0.0859375,0.0546875,0.0
0.09375,0.0546875,0.0
0.1015625,0.0546875,0.0
0.109375,0.0546875,0.0
0.1171875,0.0546875,0.0
0.125,0.0546875,0.0
0.1328125,0.0546875,0.0
0.140625,0.0546875,0.0
0.1484375,0.0546875,0.0
0.15625,0.0546875,0.0
0.1640625,0.0546875,0.0
0.171875,0.0546875,0.0
0.1796875,0.0546875,0.0
0.1875,0.0546875,0.0
0.1953125,0.0546875,0.0
0.203125,0.0546875,0.0
0.2109375,0.0546875,0.0
0.21875,0.0546875,0.0
0.2265625,0.0546875,0.0
0.234375,0.0546875,0.0
0.2421875,0.0546875,0.0
0.25,0.0546875,0.0
0.2578125,0.0546875,0.0
0.265625,0.0546875,0.0
0.2734375,0.0546875,0.0
0.28125,0.0546875,0.0
0.2890625,0.0546875,0.0
0.296875,0.0546875,0.0
0.3046875,0.0546875,0.0
0.3125,0.0546875,0.0
0.3203125,0.0546875,0.0
0.328125,0.0546875,0.0
0.3359375,0.0546875,0.0
0.34375,0.0546875,0.0
0.3515625,0.0546875,0.0
0.359375,0.0546875,0.0
0.3671875,0.0546875,0.0
0.375,0.0546875,0.0
0.3828125,0.0546875,0.0
0.390625,0.0546875,0.0
0.3984375,0.0546875,0.0
0.40625,0.0546875,0.0
0.4140625,0.0546875,0.0
0.421875,0.0546875,0.0
0.4296875,0.0546875,0.0
0.4375,0.0546875,0.0
0.4453125,0.0546875,0.0
0.453125,0.0546875,0.0
0.4609375,0.0546875,0.0
0.46875,0.0546875,0.0
0.4765625,0.0546875,0.0
0.484375,0.0546875,0.0
0.4921875,0.0546875,0.0
0.5,0.0546875,0.0
0.5078125,0.0546875,0.0
0.515625,0.0546875,0.0
0.5234375,0.0546875,0.0
0.53125,0.0546875,0.0
0.5390625,0.0546875,0.0
0.546875,0.0546875,0.0
0.5546875,0.0546875,0.0
0.5625,0.0546875,0.0
0.5703125,0.0546875,0.0
0.578125,0.0546875,0.0
0.5859375,0.0546875,0.0
0.59375,0.0546875,0.0
0.6015625,0.0546875,0.0
0.609375,0.0546875,0.0
0.6171875,0.0546875,0.0
0.625,0.0546875,0.0
0.6328125,0.0546875,0.0
0.640625,0.0546875,0.0
0.6484375,0.0546875,0.0
0.65625,0.0546875,0.0
0.6640625,0.0546875,0.0
0.671875,0.0546875,0.0
0.6796875,0.0546875,0.0
0.6875,0.0546875,0.0
0.6953125,0.0546875,0.0
0.703125,0.0546875,0.0
0.7109375,0.0546875,0.0
0.71875,0.0546875,0.0
0.7265625,0.0546875,0.0
0.734375,0.0546875,0.0
0.7421875,0.0546875,0.0
0.75,0.0546875,0.0
0.7578125,0.0546875,0.0
0.765625,0.0546875,0.0
0.7734375,0.0546875,0.0
0.78125,0.0546875,0.0
0.7890625,0.0546875,0.0
0.796875,0.0546875,0.0
0.8046875,0.0546875,0.0
0.8125,0.0546875,0.0
0.8203125,0.0546875,0.0
0.828125,0.0546875,0.0
0.8359375,0.0546875,0.0
0.84375,0.0546875,0.0
0.8515625,0.0546875,0.0
0.859375,0.0546875,0.0
0.8671875,0.0546875,0.0
0.875,0.0546875,0.0
0.8828125,0.0546875,0.0
0.890625,0.0546875,0.0
0.8984375,0.0546875,0.0
0.90625,0.0546875,0.0
0.9140625,0.0546875,0.0
0.921875,0.0546875,0.0
0.9296875,0.0546875,0.0
0.9375,0.0546875,0.0
0.9453125,0.0546875,0.0
0.953125,0.0546875,0.0
0.9609375,0.0546875,0.0
0.96875,0.0546875,0.0
0.9765625,0.0546875,0.0
0.984375,0.0546875,0.0
0.9921875,0.0546875,0.0

0.0,0.0625,0.0
0.0078125,0.0625,0.0
0.015625,0.0625,0.0
0.0234375,0.0625,0.0
0.03125,0.0625,0.0
0.0390625,0.0625,0.0
0.046875,0.0625,0.0
0.0546875,0.0625,0.0
0.0625,0.0625,0.0
0.0703125,0.0625,0.0
0.078125,0.0625,0.0
0.0859375,0.0625,0.0
0.09375,0.0625,0.0
0.1015625,0.0625,0.0
0.109375,0.0625,0.0
0.1171875,0.0625,0.0
0.125,0.0625,0.0
0.1328125,0.0625,0.0
0.140625,0.0625,0.0
0.1484375,0.0625,0.0
0.15625,0.0625,0.0
0.1640625,0.0625,0.0
0.171875,0.0625,0.0
0.1796875,0.0625,0.0
0.1875,0.0625,0.0
0.1953125,0.0625,0.0
0.203125,0.0625,0.0
0.2109375,0.0625,0.0
0.21875,0.0625,0.0
0.2265625,0.0625,0.0
0.234375,0.0625,0.0
0.2421875,0.0625,0.0
0.25,0.0625,0.0
0.2578125,0.0625,0.0
0.265625,0.0625,0.0
0.2734375,0.0625,0.0
0.28125,0.0625,0.0
0.2890625,0.0625,0.0
0.296875,0.0625,0.0
0.3046875,0.0625,0.0
0.3125,0.0625,0.0
0.3203125,0.0625,0.0
0.328125,0.0625,0.0
0.3359375,0.0625,0.0
0.34375,0.0625,0.0
0.3515625,0.0625,0.0
0.359375,0.0625,0.0
0.3671875,0.0625,0.0
0.375,0.0625,0.0
0.3828125,0.0625,0.0
0.390625,0.0625,0.0
0.3984375,0.0625,0.0
0.40625,0.0625,0.0
0.4140625,0.0625,0.0
0.421875,0.0625,0.0
0.4296875,0.0625,0.0
0.4375,0.0625,0.0
0.4453125,0.0625,0.0
0.453125,0.0625,0.0
0.4609375,0.0625,0.0
0.46875,0.0625,0.0
0.4765625,0.0625,0.0
0.484375,0.0625,0.0
0.4921875,0.0625,0.0
0.5,0.0625,0.0
0.5078125,0.0625,0.0
0.515625,0.0625,0.0
0.5234375,0.0625,0.0
0.53125,0.0625,0.0
0.5390625,0.0625,0.0
0.546875,0.0625,0.0
0.5546875,0.0625,0.0
0.5625,0.0625,0.0
0.5703125,0.0625,0.0
0.578125,0.0625,0.0
0.5859375,0.0625,0.0
0.59375,0.0625,0.0
0.6015625,0.0625,0.0
0.609375,0.0625,0.0
0.6171875,0.0625,0.0
0.625,0.0625,0.0
0.6328125,0.0625,0.0
0.640625,0.0625,0.0
0.6484375,0.0625,0.0
0.65625,0.0625,0.0
0.6640625,0.0625,0.0
0.671875,0.0625,0.0
0.6796875,0.0625,0.0
0.6875,0.0625,0.0
0.6953125,0.0625,0.0
0.703125,0.0625,0.0
0.7109375,0.0625,0.0
0.71875,0.0625,0.0
0.7265625,0.0625,0.0
0.734375,0.0625,0.0
0.7421875,0.0625,0.0
0.75,0.0625,0.0
0.7578125,0.0625,0.0
0.765625,0.0625,0.0
0.7734375,0.0625,0.0
0.78125,0.0625,0.0
0.7890625,0.0625,0.0
0.796875,0.0625,0.0
0.8046875,0.0625,0.0
0.8125,0.0625,0.0
0.8203125,0.0625,0.0
0.828125,0.0625,0.0
0.8359375,0.0625,0.0
0.84375,0.0625,0.0
0.8515625,0.0625,0.0
0.859375,0.0625,0.0
0.8671875,0.0625,0.0
0.875,0.0625,0.0
0.8828125,0.0625,0.0
0.890625,0.0625,0.0
0.8984375,0.0625,0.0
0.90625,0.0625,0.0
0.9140625,0.0625,0.0
0.921875,0.0625,0.0
0.9296875,0.0625,0.0
0.9375,0.0625,0.0
0.9453125,0.0625,0.0
0.953125,0.0625,0.0
0.9609375,0.0625,0.0
0.96875,0.0625,0.0
0.9765625,0.0625,0.0
0.984375,0.0625,0.0
0.9921875,0.0625,0.0

0.0,0.0703125,0.0
0.0078125,0.0703125,0.0
0.015625,0.0703125,0.0
0.0234375,0.0703125,0.0
0.03125,0.0703125,0.0
0.0390625,0.0703125,0.0
0.046875,0.0703125,0.0
0.0546875,0.0703125,0.0
0.0625,0.0703125,0.0
0.0703125,0.0703125,0.0
0.078125,0.0703125,0.0
0.0859375,0.0703125,0.0
0.09375,0.0703125,0.0
0.1015625,0.0703125,0.0
0.109375,0.0703125,0.0
0.1171875,0.0703125,0.0
0.125,0.0703125,0.0
0.1328125,0.0703125,0.0
0.140625,0.0703125,0.0
0.1484375,0.0703125,0.0
0.15625,0.0703125,0.0
0.1640625,0.0703125,0.0
0.171875,0.0703125,0.0
0.1796875,0.0703125,0.0
0.1875,0.0703125,0.0
0.1953125,0.0703125,0.0
0.203125,0.0703125,0.0
0.2109375,0.0703125,0.0
0.21875,0.0703125,0.0
0.2265625,0.0703125,0.0
0.234375,0.0703125,0.0
0.2421875,0.0703125,0.0
0.25,0.0703125,0.0
0.2578125,0.0703125,0.0
0.265625,0.0703125,0.0
0.2734375,0.0703125,0.0
0.28125,0.0703125,0.0
0.2890625,0.0703125,0.0
0.296875,0.0703125,0.0
0.3046875,0.0703125,0.0
0.3125,0.0703125,0.0
0.3203125,0.0703125,0.0
0.328125,0.0703125,0.0
0.3359375,0.0703125,0.0
0.34375,0.0703125,0.0
0.3515625,0.0703125,0.0
0.359375,0.0703125,0.0
0.3671875,0.0703125,0.0
0.375,0.0703125,0.0
0.3828125,0.0703125,0.0
0.390625,0.0703125,0.0
0.3984375,0.0703125,0.0
0.40625,0.0703125,0.0
0.4140625,0.0703125,0.0
0.421875,0.0703125,0.0
0.4296875,0.0703125,0.0
0.4375,0.0703125,0.0
0.4453125,0.0703125,0.0
0.453125,0.0703125,0.0
0.4609375,0.0703125,0.0
0.46875,0.0703125,0.0
0.4765625,0.0703125,0.0
0.484375,0.0703125,0.0
0.4921875,0.0703125,0.0
0.5,0.0703125,0.0
0.5078125,0.0703125,0.0
0.515625,0.0703125,0.0
0.5234375,0.0703125,0.0
0.53125,0.0703125,0.0
0.5390625,0.0703125,0.0
0.546875,0.0703125,0.0
0.5546875,0.0703125,0.0
0.5625,0.0703125,0.0
0.5703125,0.0703125,0.0
0.578125,0.0703125,0.0
0.5859375,0.0703125,0.0
0.59375,0.0703125,0.0
0.6015625,0.0703125,0.0
0.609375,0.0703125,0.0
0.6171875,0.0703125,0.0
0.625,0.0703125,0.0
0.6328125,0.0703125,0.0
0.640625,0.0703125,0.0
0.6484375,0.0703125,0.0
0.65625,0.0703125,0.0
0.6640625,0.0703125,0.0
0.671875,0.0703125,0.0
0.6796875,0.0703125,0.0
0.6875,0.0703125,0.0
0.6953125,0.0703125,0.0
0.703125,0.0703125,0.0
0.7109375,0.0703125,0.0
0.71875,0.0703125,0.0
0.7265625,0.0703125,0.0
0.734375,0.0703125,0.0
0.7421875,0.0703125,0.0
0.75,0.0703125,0.0
0.7578125,0.0703125,0.0
0.765625,0.0703125,0.0
0.7734375,0.0703125,0.0
0.78125,0.0703125,0.0
0.7890625,0.0703125,0.0
0.796875,0.0703125,0.0
0.8046875,0.0703125,0.0
0.8125,0.0703125,0.0
0.8203125,0.0703125,0.0
0.828125,0.0703125,0.0
0.8359375,0.0703125,0.0
0.84375,0.0703125,0.0
0.8515625,0.0703125,0.0
0.859375,0.0703125,0.0
0.8671875,0.0703125,0.0
0.875,0.0703125,0.0
0.8828125,0.0703125,0.0
0.890625,0.0703125,0.0
0.8984375,0.0703125,0.0
0.90625,0.0703125,0.0
0.9140625,0.0703125,0.0
0.921875,0.0703125,0.0
0.9296875,0.0703125,0.0
0.9375,0.0703125,0.0
0.9453125,0.0703125,0.0
0.953125,0.0703125,0.0
0.9609375,0.0703125,0.0
0.96875,0.0703125,0.0
0.9765625,0.0703125,0.0
0.984375,0.0703125,0.0
0.9921875,0.0703125,0.0

0.0,0.078125,0.0
0.0078125,0.078125,0.0
0.015625,0.078125,0.0
0.0234375,0.078125,0.0
0.03125,0.078125,0.0
0.0390625,0.078125,0.0
0.046875,0.078125,0.0
0.0546875,0.078125,0.0
0.0625,0.078125,0.0
0.0703125,0.078125,0.0
0.078125,0.078125,0.0
0.0859375,0.078125,0.0
0.09375,0.078125,0.0
0.1015625,0.078125,0.0
0.109375,0.078125,0.0
0.1171875,0.078125,0.0
0.125,0.078125,0.0
0.1328125,0.078125,0.0
0.140625,0.078125,0.0
0.1484375,0.078125,0.0
0.15625,0.078125,0.0
0.1640625,0.078125,0.0
0.171875,0.078125,0.0
0.1796875,0.078125,0.0
0.1875,0.078125,0.0
0.1953125,0.078125,0.0
0.203125,0.078125,0.0
0.2109375,0.078125,0.0
0.21875,0.078125,0.0
0.2265625,0.078125,0.0
0.234375,0.078125,0.0
0.2421875,0.078125,0.0
0.25,0.078125,0.0
0.2578125,0.078125,0.0
0.265625,0.078125,0.0
0.2734375,0.078125,0.0
0.28125,0.078125,0.0
0.2890625,0.078125,0.0
0.296875,0.078125,0.0
0.3046875,0.078125,0.0
0.3125,0.078125,0.0
0.3203125,0.078125,0.0
0.328125,0.078125,0.0
0.3359375,0.078125,0.0
0.34375,0.078125,0.0
0.3515625,0.078125,0.0
0.359375,0.078125,0.0
0.3671875,0.078125,0.0
0.375,0.078125,0.0
0.3828125,0.078125,0.0
0.390625,0.078125,0.0
0.3984375,0.078125,0.0
0.40625,0.078125,0.0
0.4140625,0.078125,0.0
0.421875,0.078125,0.0
0.4296875,0.078125,0.0
0.4375,0.078125,0.0
0.4453125,0.078125,0.0
0.453125,0.078125,0.0
0.4609375,0.078125,0.0
0.46875,0.078125,0.0
0.4765625,0.078125,0.0
0.484375,0.078125,0.0
0.4921875,0.078125,0.0
0.5,0.078125,0.0
0.5078125,0.078125,0.0
0.515625,0.078125,0.0
0.5234375,0.078125,0.0
0.53125,0.078125,0.0
0.5390625,0.078125,0.0
0.546875,0.078125,0.0
0.5546875,0.078125,0.0
0.5625,0.078125,0.0
0.5703125,0.078125,0.0
0.578125,0.078125,0.0
0.5859375,0.078125,0.0
0.59375,0.078125,0.0
0.6015625,0.078125,0.0
0.609375,0.078125,0.0
0.6171875,0.078125,0.0
0.625,0.078125,0.0
0.6328125,0.078125,0.0
0.640625,0.078125,0.0
0.6484375,0.078125,0.0
0.65625,0.078125,0.0
0.6640625,0.078125,0.0
0.671875,0.078125,0.0
0.6796875,0.078125,0.0
0.6875,0.078125,0.0
0.6953125,0.078125,0.0
0.703125,0.078125,0.0
0.7109375,0.078125,0.0
0.71875,0.078125,0.0
0.7265625,0.078125,0.0
0.734375,0.078125,0.0
0.7421875,0.078125,0.0
0.75,0.078125,0.0
0.7578125,0.078125,0.0
0.765625,0.078125,0.0
0.7734375,0.078125,0.0
0.78125,0.078125,0.0
0.7890625,0.078125,0.0
0.796875,0.078125,0.0
0.8046875,0.078125,0.0
0.8125,0.078125,0.0
0.8203125,0.078125,0.0
0.828125,0.078125,0.0
0.8359375,0.078125,0.0
0.84375,0.078125,0.0
0.8515625,0.078125,0.0
0.859375,0.078125,0.0
0.8671875,0.078125,0.0
0.875,0.078125,0.0
0.8828125,0.078125,0.0
0.890625,0.078125,0.0
0.8984375,0.078125,0.0
0.90625,0.078125,0.0
0.9140625,0.078125,0.0
0.921875,0.078125,0.0
0.9296875,0.078125,0.0
0.9375,0.078125,0.0
0.9453125,0.078125,0.0
0.953125,0.078125,0.0
0.9609375,0.078125,0.0
0.96875,0.078125,0.0
0.9765625,0.078125,0.0
0.984375,0.078125,0.0
0.9921875,0.078125,0.0

0.0,0.0859375,0.0
0.0078125,0.0859375,0.0
0.015625,0.0859375,0.0
0.0234375,0.0859375,0.0
0.03125,0.0859375,0.0
0.0390625,0.0859375,0.0
0.046875,0.0859375,0.0
0.0546875,0.0859375,0.0
0.0625,0.0859375,0.0
0.0703125,0.0859375,0.0
0.078125,0.0859375,0.0
0.0859375,0.0859375,0.0
0.09375,0.0859375,0.0
0.1015625,0.0859375,0.0
0.109375,0.0859375,0.0
0.1171875,0.0859375,0.0
0.125,0.0859375,0.0
0.1328125,0.0859375,0.0
0.140625,0.0859375,0.0
0.1484375,0.0859375,0.0
0.15625,0.0859375,0.0
0.1640625,0.0859375,0.0
0.171875,0.0859375,0.0
0.1796875,0.0859375,0.0
0.1875,0.0859375,0.0
0.1953125,0.0859375,0.0
0.203125,0.0859375,0.0
0.2109375,0.0859375,0.0
0.21875,0.0859375,0.0
0.2265625,0.0859375,0.0
0.234375,0.0859375,0.0
0.2421875,0.0859375,0.0
0.25,0.0859375,0.0
0.2578125,0.0859375,0.0
0.265625,0.0859375,0.0
0.2734375,0.0859375,0.0
0.28125,0.0859375,0.0
0.2890625,0.0859375,0.0
0.296875,0.0859375,0.0
0.3046875,0.0859375,0.0
0.3125,0.0859375,0.0
0.3203125,0.0859375,0.0
0.328125,0.0859375,0.0
0.3359375,0.0859375,0.0
0.34375,0.0859375,0.0
0.3515625,0.0859375,0.0
0.359375,0.0859375,0.0
0.3671875,0.0859375,0.0
0.375,0.0859375,0.0
0.3828125,0.0859375,0.0
0.390625,0.0859375,0.0
0.3984375,0.0859375,0.0
0.40625,0.0859375,0.0
0.4140625,0.0859375,0.0
0.421875,0.0859375,0.0
0.4296875,0.0859375,0.0
0.4375,0.0859375,0.0
0.4453125,0.0859375,0.0
0.453125,0.0859375,0.0
0.4609375,0.0859375,0.0
0.46875,0.0859375,0.0
0.4765625,0.0859375,0.0
0.484375,0.0859375,0.0
0.4921875,0.0859375,0.0
0.5,0.0859375,0.0
0.5078125,0.0859375,0.0
0.515625,0.0859375,0.0
0.5234375,0.0859375,0.0
0.53125,0.0859375,0.0
0.5390625,0.0859375,0.0
0.546875,0.0859375,0.0
0.5546875,0.0859375,0.0
0.5625,0.0859375,0.0
0.5703125,0.0859375,0.0
0.578125,0.0859375,0.0
0.5859375,0.0859375,0.0
0.59375,0.0859375,0.0
0.6015625,0.0859375,0.0
0.609375,0.0859375,0.0
0.6171875,0.0859375,0.0
0.625,0.0859375,0.0
0.6328125,0.0859375,0.0
0.640625,0.0859375,0.0
0.6484375,0.0859375,0.0
0.65625,0.0859375,0.0
0.6640625,0.0859375,0.0
0.671875,0.0859375,0.0
0.6796875,0.0859375,0.0
0.6875,0.0859375,0.0
0.6953125,0.0859375,0.0
0.703125,0.0859375,0.0
0.7109375,0.0859375,0.0
0.71875,0.0859375,0.0
0.7265625,0.0859375,0.0
0.734375,0.0859375,0.0
0.7421875,0.0859375,0.0
0.75,0.0859375,0.0
0.7578125,0.0859375,0.0
0.765625,0.0859375,0.0
0.7734375,0.0859375,0.0
0.78125,0.0859375,0.0
0.7890625,0.0859375,0.0
0.796875,0.0859375,0.0
0.8046875,0.0859375,0.0
0.8125,0.0859375,0.0
0.8203125,0.0859375,0.0
0.828125,0.0859375,0.0
0.8359375,0.0859375,0.0
0.84375,0.0859375,0.0
0.8515625,0.0859375,0.0
0.859375,0.0859375,0.0
0.8671875,0.0859375,0.0
0.875,0.0859375,0.0
0.8828125,0.0859375,0.0
0.890625,0.0859375,0.0
0.8984375,0.0859375,0.0
0.90625,0.0859375,0.0
0.9140625,0.0859375,0.0
0.921875,0.0859375,0.0
0.9296875,0.0859375,0.0
0.9375,0.0859375,0.0
0.9453125,0.0859375,0.0
0.953125,0.0859375,0.0
0.9609375,0.0859375,0.0
0.96875,0.0859375,0.0
0.9765625,0.0859375,0.0
0.984375,0.0859375,0.0
0.9921875,0.0859375,0.0

0.0,0.09375,0.0
0.0078125,0.09375,0.0
0.015625,0.09375,0.0
0.0234375,0.09375,0.0
0.03125,0.09375,0.0
0.0390625,0.09375,0.0
0.046875,0.09375,0.0
0.0546875,0.09375,0.0
0.0625,0.09375,0.0
0.0703125,0.09375,0.0
0.078125,0.09375,0.0
0.0859375,0.09375,0.0
0.09375,0.09375,0.0
0.1015625,0.09375,0.0
0.109375,0.09375,0.0
0.1171875,0.09375,0.0
0.125,0.09375,0.0
0.1328125,0.09375,0.0
0.140625,0.09375,0.0
0.1484375,0.09375,0.0
0.15625,0.09375,0.0
0.1640625,0.09375,0.0
0.171875,0.09375,0.0
0.1796875,0.09375,0.0
0.1875,0.09375,0.0
0.1953125,0.09375,0.0
0.203125,0.09375,0.0
0.2109375,0.09375,0.0
0.21875,0.09375,0.0
0.2265625,0.09375,0.0
0.234375,0.09375,0.0
0.2421875,0.09375,0.0
0.25,0.09375,0.0
0.2578125,0.09375,0.0
0.265625,0.09375,0.0
0.2734375,0.09375,0.0
0.28125,0.09375,0.0
0.2890625,0.09375,0.0
0.296875,0.09375,0.0
0.3046875,0.09375,0.0
0.3125,0.09375,0.0
0.3203125,0.09375,0.0
0.328125,0.09375,0.0
0.3359375,0.09375,0.0
0.34375,0.09375,0.0
0.3515625,0.09375,0.0
0.359375,0.09375,0.0
0.3671875,0.09375,0.0
0.375,0.09375,0.0
0.3828125,0.09375,0.0
0.390625,0.09375,0.0
0.3984375,0.09375,0.0
0.40625,0.09375,0.0
0.4140625,0.09375,0.0
0.421875,0.09375,0.0
0.4296875,0.09375,0.0
0.4375,0.09375,0.0
0.4453125,0.09375,0.0
0.453125,0.09375,0.0
0.4609375,0.09375,0.0
0.46875,0.09375,0.0
0.4765625,0.09375,0.0
0.484375,0.09375,0.0
0.4921875,0.09375,0.0
0.5,0.09375,0.0
0.5078125,0.09375,0.0
0.515625,0.09375,0.0
0.5234375,0.09375,0.0
0.53125,0.09375,0.0
0.5390625,0.09375,0.0
0.546875,0.09375,0.0
0.5546875,0.09375,0.0
0.5625,0.09375,0.0
0.5703125,0.09375,0.0
0.578125,0.09375,0.0
0.5859375,0.09375,0.0
0.59375,0.09375,0.0
0.6015625,0.09375,0.0
0.609375,0.09375,0.0
0.6171875,0.09375,0.0
0.625,0.09375,0.0
0.6328125,0.09375,0.0
0.640625,0.09375,0.0
0.6484375,0.09375,0.0
0.65625,0.09375,0.0
0.6640625,0.09375,0.0
0.671875,0.09375,0.0
0.6796875,0.09375,0.0
0.6875,0.09375,0.0
0.6953125,0.09375,0.0
0.703125,0.09375,0.0
0.7109375,0.09375,0.0
0.71875,0.09375,0.0
0.7265625,0.09375,0.0
0.734375,0.09375,0.0
0.7421875,0.09375,0.0
0.75,0.09375,0.0
0.7578125,0.09375,0.0
0.765625,0.09375,0.0
0.7734375,0.09375,0.0
0.78125,0.09375,0.0
0.7890625,0.09375,0.0
0.796875,0.09375,0.0
0.8046875,0.09375,0.0
0.8125,0.09375,0.0
0.8203125,0.09375,0.0
0.828125,0.09375,0.0
0.8359375,0.09375,0.0
0.84375,0.09375,0.0
0.8515625,0.09375,0.0
0.859375,0.09375,0.0
0.8671875,0.09375,0.0
0.875,0.09375,0.0
0.8828125,0.09375,0.0
0.890625,0.09375,0.0
0.8984375,0.09375,0.0
0.90625,0.09375,0.0
0.9140625,0.09375,0.0
0.921875,0.09375,0.0
0.9296875,0.09375,0.0
0.9375,0.09375,0.0
0.9453125,0.09375,0.0
0.953125,0.09375,0.0
0.9609375,0.09375,0.0
0.96875,0.09375,0.0
0.9765625,0.09375,0.0
0.984375,0.09375,0.0
0.9921875,0.09375,0.0

0.0,0.1015625,0.0
0.0078125,0.1015625,0.0
0.015625,0.1015625,0.0
0.0234375,0.1015625,0.0
0.03125,0.1015625,0.0
0.0390625,0.1015625,0.0
0.046875,0.1015625,0.0
0.0546875,0.1015625,0.0
0.0625,0.1015625,0.0
0.0703125,0.1015625,0.0
0.078125,0.1015625,0.0
0.0859375,0.1015625,0.0
0.09375,0.1015625,0.0
0.1015625,0.1015625,0.0
0.109375,0.1015625,0.0
0.1171875,0.1015625,0.0
0.125,0.1015625,0.0
0.1328125,0.1015625,0.0
0.140625,0.1015625,0.0
0.1484375,0.1015625,0.0
0.15625,0.1015625,0.0
0.1640625,0.1015625,0.0
0.171875,0.1015625,0.0
0.1796875,0.1015625,0.0
0.1875,0.1015625,0.0
0.1953125,0.1015625,0.0
0.203125,0.1015625,0.0
0.2109375,0.1015625,0.0
0.21875,0.1015625,0.0
0.2265625,0.1015625,0.0
0.234375,0.1015625,0.0
0.2421875,0.1015625,0.0
0.25,0.1015625,0.0
0.2578125,0.1015625,0.0
0.265625,0.1015625,0.0
0.2734375,0.1015625,0.0
0.28125,0.1015625,0.0
0.2890625,0.1015625,0.0
0.296875,0.1015625,0.0
0.3046875,0.1015625,0.0
0.3125,0.1015625,0.0
0.3203125,0.1015625,0.0
0.328125,0.1015625,0.0
0.3359375,0.1015625,0.0
0.34375,0.1015625,0.0
0.3515625,0.1015625,0.0
0.359375,0.1015625,0.0
0.3671875,0.1015625,0.0
0.375,0.1015625,0.0
0.3828125,0.1015625,0.0
0.390625,0.1015625,0.0
0.3984375,0.1015625,0.0
0.40625,0.1015625,0.0
0.4140625,0.1015625,0.0
0.421875,0.1015625,0.0
0.4296875,0.1015625,0.0
0.4375,0.1015625,0.0
0.4453125,0.1015625,0.0
0.453125,0.1015625,0.0
0.4609375,0.1015625,0.0
0.46875,0.1015625,0.0
0.4765625,0.1015625,0.0
0.484375,0.1015625,0.0
0.4921875,0.1015625,0.0
0.5,0.1015625,0.0
0.5078125,0.1015625,0.0
0.515625,0.1015625,0.0
0.5234375,0.1015625,0.0
0.53125,0.1015625,0.0
0.5390625,0.1015625,0.0
0.546875,0.1015625,0.0
0.5546875,0.1015625,0.0
0.5625,0.1015625,0.0
0.5703125,0.1015625,0.0
0.578125,0.1015625,0.0
0.5859375,0.1015625,0.0
0.59375,0.1015625,0.0
0.6015625,0.1015625,0.0
0.609375,0.1015625,0.0
0.6171875,0.1015625,0.0
0.625,0.1015625,0.0
0.6328125,0.1015625,0.0
0.640625,0.1015625,0.0
0.6484375,0.1015625,0.0
0.65625,0.1015625,0.0
0.6640625,0.1015625,0.0
0.671875,0.1015625,0.0
0.6796875,0.1015625,0.0
0.6875,0.1015625,0.0
0.6953125,0.1015625,0.0
0.703125,0.1015625,0.0
0.7109375,0.1015625,0.0
0.71875,0.1015625,0.0
0.7265625,0.1015625,0.0
0.734375,0.1015625,0.0
0.7421875,0.1015625,0.0
0.75,0.1015625,0.0
0.7578125,0.1015625,0.0
0.765625,0.1015625,0.0
0.7734375,0.1015625,0.0
0.78125,0.1015625,0.0
0.7890625,0.1015625,0.0
0.796875,0.1015625,0.0
0.8046875,0.1015625,0.0
0.8125,0.1015625,0.0
0.8203125,0.1015625,0.0
0.828125,0.1015625,0.0
0.8359375,0.1015625,0.0
0.84375,0.1015625,0.0
0.8515625,0.1015625,0.0
0.859375,0.1015625,0.0
0.8671875,0.1015625,0.0
0.875,0.1015625,0.0
0.8828125,0.1015625,0.0
0.890625,0.1015625,0.0
0.8984375,0.1015625,0.0
0.90625,0.1015625,0.0
0.9140625,0.1015625,0.0
0.921875,0.1015625,0.0
0.9296875,0.1015625,0.0
0.9375,0.1015625,0.0
0.9453125,0.1015625,0.0
0.953125,0.1015625,0.0
0.9609375,0.1015625,0.0
0.96875,0.1015625,0.0
0.9765625,0.1015625,0.0
0.984375,0.1015625,0.0
0.9921875,0.1015625,0.0

0.0,0.109375,0.0
0.0078125,0.109375,0.0
0.015625,0.109375,0.0
0.0234375,0.109375,0.0
0.03125,0.109375,0.0
0.0390625,0.109375,0.0
0.046875,0.109375,0.0
0.0546875,0.109375,0.0
0.0625,0.109375,0.0
0.0703125,0.109375,0.0
0.078125,0.109375,0.0
0.0859375,0.109375,0.0
0.09375,0.109375,0.0
0.1015625,0.109375,0.0
0.109375,0.109375,0.0
0.1171875,0.109375,0.0
0.125,0.109375,0.0
0.1328125,0.109375,0.0
0.140625,0.109375,0.0
0.1484375,0.109375,0.0
0.15625,0.109375,0.0
0.1640625,0.109375,0.0
0.171875,0.109375,0.0
0.1796875,0.109375,0.0
0.1875,0.109375,0.0
0.1953125,0.109375,0.0
0.203125,0.109375,0.0
0.2109375,0.109375,0.0
0.21875,0.109375,0.0
0.2265625,0.109375,0.0
0.234375,0.109375,0.0
0.2421875,0.109375,0.0
0.25,0.109375,0.0
0.2578125,0.109375,0.0
0.265625,0.109375,0.0
0.2734375,0.109375,0.0
0.28125,0.109375,0.0
0.2890625,0.109375,0.0
0.296875,0.109375,0.0
0.3046875,0.109375,0.0
0.3125,0.109375,0.0
0.3203125,0.109375,0.0
0.328125,0.109375,0.0
0.3359375,0.109375,0.0
0.34375,0.109375,0.0
0.3515625,0.109375,0.0
0.359375,0.109375,0.0
0.3671875,0.109375,0.0
0.375,0.109375,0.0
0.3828125,0.109375,0.0
0.390625,0.109375,0.0
0.3984375,0.109375,0.0
0.40625,0.109375,0.0
0.4140625,0.109375,0.0
0.421875,0.109375,0.0
0.4296875,0.109375,0.0
0.4375,0.109375,0.0
0.4453125,0.109375,0.0
0.453125,0.109375,0.0
0.4609375,0.109375,0.0
0.46875,0.109375,0.0
0.4765625,0.109375,0.0
0.484375,0.109375,0.0
0.4921875,0.109375,0.0
0.5,0.109375,0.0
0.5078125,0.109375,0.0
0.515625,0.109375,0.0
0.5234375,0.109375,0.0
0.53125,0.109375,0.0
0.5390625,0.109375,0.0
0.546875,0.109375,0.0
0.5546875,0.109375,0.0
0.5625,0.109375,0.0
0.5703125,0.109375,0.0
0.578125,0.109375,0.0
0.5859375,0.109375,0.0
0.59375,0.109375,0.0
0.6015625,0.109375,0.0
0.609375,0.109375,0.0
0.6171875,0.109375,0.0
0.625,0.109375,0.0
0.6328125,0.109375,0.0
0.640625,0.109375,0.0
0.6484375,0.109375,0.0
0.65625,0.109375,0.0
0.6640625,0.109375,0.0
0.671875,0.109375,0.0
0.6796875,0.109375,0.0
0.6875,0.109375,0.0
0.6953125,0.109375,0.0
0.703125,0.109375,0.0
0.7109375,0.109375,0.0
0.71875,0.109375,0.0
0.7265625,0.109375,0.0
0.734375,0.109375,0.0
0.7421875,0.109375,0.0
0.75,0.109375,0.0
0.7578125,0.109375,0.0
0.765625,0.109375,0.0
0.7734375,0.109375,0.0
0.78125,0.109375,0.0
0.7890625,0.109375,0.0
0.796875,0.109375,0.0
0.8046875,0.109375,0.0
0.8125,0.109375,0.0
0.8203125,0.109375,0.0
0.828125,0.109375,0.0
0.8359375,0.109375,0.0
0.84375,0.109375,0.0
0.8515625,0.109375,0.0
0.859375,0.109375,0.0
0.8671875,0.109375,0.0
0.875,0.109375,0.0
0.8828125,0.109375,0.0
0.890625,0.109375,0.0
0.8984375,0.109375,0.0
0.90625,0.109375,0.0
0.9140625,0.109375,0.0
0.921875,0.109375,0.0
0.9296875,0.109375,0.0
0.9375,0.109375,0.0
0.9453125,0.109375,0.0
0.953125,0.109375,0.0
0.9609375,0.109375,0.0
0.96875,0.109375,0.0
0.9765625,0.109375,0.0
0.984375,0.109375,0.0
0.9921875,0.109375,0.0

0.0,0.1171875,0.0
0.0078125,0.1171875,0.0
0.015625,0.1171875,0.0
0.0234375,0.1171875,0.0
0.03125,0.1171875,0.0
0.0390625,0.1171875,0.0
0.046875,0.1171875,0.0
0.0546875,0.1171875,0.0
0.0625,0.1171875,0.0
0.0703125,0.1171875,0.0
0.078125,0.1171875,0.0
0.0859375,0.1171875,0.0
0.09375,0.1171875,0.0
0.1015625,0.1171875,0.0
0.109375,0.1171875,0.0
0.1171875,0.1171875,0.0
0.125,0.1171875,0.0
0.1328125,0.1171875,0.0
0.140625,0.1171875,0.0
0.1484375,0.1171875,0.0
0.15625,0.1171875,0.0
0.1640625,0.1171875,0.0
0.171875,0.1171875,0.0
0.1796875,0.1171875,0.0
0.1875,0.1171875,0.0
0.1953125,0.1171875,0.0
0.203125,0.1171875,0.0
0.2109375,0.1171875,0.0
0.21875,0.1171875,0.0
0.2265625,0.1171875,0.0
0.234375,0.1171875,0.0
0.2421875,0.1171875,0.0
0.25,0.1171875,0.0
0.2578125,0.1171875,0.0
0.265625,0.1171875,0.0
0.2734375,0.1171875,0.0
0.28125,0.1171875,0.0
0.2890625,0.1171875,0.0
0.296875,0.1171875,0.0
0.3046875,0.1171875,0.0
0.3125,0.1171875,0.0
0.3203125,0.1171875,0.0
0.328125,0.1171875,0.0
0.3359375,0.1171875,0.0
0.34375,0.1171875,0.0
0.3515625,0.1171875,0.0
0.359375,0.1171875,0.0
0.3671875,0.1171875,0.0
0.375,0.1171875,0.0
0.3828125,0.1171875,0.0
0.390625,0.1171875,0.0
0.3984375,0.1171875,0.0
0.40625,0.1171875,0.0
0.4140625,0.1171875,0.0
0.421875,0.1171875,0.0
0.4296875,0.1171875,0.0
0.4375,0.1171875,0.0
0.4453125,0.1171875,0.0
0.453125,0.1171875,0.0
0.4609375,0.1171875,0.0
0.46875,0.1171875,0.0
0.4765625,0.1171875,0.0
0.484375,0.1171875,0.0
0.4921875,0.1171875,0.0
0.5,0.1171875,0.0
0.5078125,0.1171875,0.0
0.515625,0.1171875,0.0
0.5234375,0.1171875,0.0
0.53125,0.1171875,0.0
0.5390625,0.1171875,0.0
0.546875,0.1171875,0.0
0.5546875,0.1171875,0.0
0.5625,0.1171875,0.0
0.5703125,0.1171875,0.0
0.578125,0.1171875,0.0
0.5859375,0.1171875,0.0
0.59375,0.1171875,0.0
0.6015625,0.1171875,0.0
0.609375,0.1171875,0.0
0.6171875,0.1171875,0.0
0.625,0.1171875,0.0
0.6328125,0.1171875,0.0
0.640625,0.1171875,0.0
0.6484375,0.1171875,0.0
0.65625,0.1171875,0.0
0.6640625,0.1171875,0.0
0.671875,0.1171875,0.0
0.6796875,0.1171875,0.0
0.6875,0.1171875,0.0
0.6953125,0.1171875,0.0
0.703125,0.1171875,0.0
0.7109375,0.1171875,0.0
0.71875,0.1171875,0.0
0.7265625,0.1171875,0.0
0.734375,0.1171875,0.0
0.7421875,0.1171875,0.0
0.75,0.1171875,0.0
0.7578125,0.1171875,0.0
0.765625,0.1171875,0.0
0.7734375,0.1171875,0.0
0.78125,0.1171875,0.0
0.7890625,0.1171875,0.0
0.796875,0.1171875,0.0
0.8046875,0.1171875,0.0
0.8125,0.1171875,0.0
0.8203125,0.1171875,0.0
0.828125,0.1171875,0.0
0.8359375,0.1171875,0.0
0.84375,0.1171875,0.0
0.8515625,0.1171875,0.0
0.859375,0.1171875,0.0
0.8671875,0.1171875,0.0
0.875,0.1171875,0.0
0.8828125,0.1171875,0.0
0.890625,0.1171875,0.0
0.8984375,0.1171875,0.0
0.90625,0.1171875,0.0
0.9140625,0.1171875,0.0
0.921875,0.1171875,0.0
0.9296875,0.1171875,0.0
0.9375,0.1171875,0.0
0.9453125,0.1171875,0.0
0.953125,0.1171875,0.0
0.9609375,0.1171875,0.0
0.96875,0.1171875,0.0
0.9765625,0.1171875,0.0
0.984375,0.1171875,0.0
0.9921875,0.1171875,0.0

0.0,0.125,0.0
0.0078125,0.125,0.0
0.015625,0.125,0.0
0.0234375,0.125,0.0
0.03125,0.125,0.0
0.0390625,0.125,0.0
0.046875,0.125,0.0
0.0546875,0.125,0.0
0.0625,0.125,0.0
0.0703125,0.125,0.0
0.078125,0.125,0.0
0.0859375,0.125,0.0
0.09375,0.125,0.0
0.1015625,0.125,0.0
0.109375,0.125,0.0
0.1171875,0.125,0.0
0.125,0.125,0.0
0.1328125,0.125,0.0
0.140625,0.125,0.0
0.1484375,0.125,0.0
0.15625,0.125,0.0
0.1640625,0.125,0.0
0.171875,0.125,0.0
0.1796875,0.125,0.0
0.1875,0.125,0.0
0.1953125,0.125,0.0
0.203125,0.125,0.0
0.2109375,0.125,0.0
0.21875,0.125,0.0
0.2265625,0.125,0.0
0.234375,0.125,0.0
0.2421875,0.125,0.0
0.25,0.125,0.0
0.2578125,0.125,0.0
0.265625,0.125,0.0
0.2734375,0.125,0.0
0.28125,0.125,0.0
0.2890625,0.125,0.0
0.296875,0.125,0.0
0.3046875,0.125,0.0
0.3125,0.125,0.0
0.3203125,0.125,0.0
0.328125,0.125,0.0
0.3359375,0.125,0.0
0.34375,0.125,0.0
0.3515625,0.125,0.0
0.359375,0.125,0.0
0.3671875,0.125,0.0
0.375,0.125,0.0
0.3828125,0.125,0.0
0.390625,0.125,0.0
0.3984375,0.125,0.0
0.40625,0.125,0.0
0.4140625,0.125,0.0
0.421875,0.125,0.0
0.4296875,0.125,0.0
0.4375,0.125,0.0
0.4453125,0.125,0.0
0.453125,0.125,0.0
0.4609375,0.125,0.0
0.46875,0.125,0.0
0.4765625,0.125,0.0
0.484375,0.125,0.0
0.4921875,0.125,0.0
0.5,0.125,0.0
0.5078125,0.125,0.0
0.515625,0.125,0.0
0.5234375,0.125,0.0
0.53125,0.125,0.0
0.5390625,0.125,0.0
0.546875,0.125,0.0
0.5546875,0.125,0.0
0.5625,0.125,0.0
0.5703125,0.125,0.0
0.578125,0.125,0.0
0.5859375,0.125,0.0
0.59375,0.125,0.0
0.6015625,0.125,0.0
0.609375,0.125,0.0
0.6171875,0.125,0.0
0.625,0.125,0.0
0.6328125,0.125,0.0
0.640625,0.125,0.0
0.6484375,0.125,0.0
0.65625,0.125,0.0
0.6640625,0.125,0.0
0.671875,0.125,0.0
0.6796875,0.125,0.0
0.6875,0.125,0.0
0.6953125,0.125,0.0
0.703125,0.125,0.0
0.7109375,0.125,0.0
0.71875,0.125,0.0
0.7265625,0.125,0.0
0.734375,0.125,0.0
0.7421875,0.125,0.0
0.75,0.125,0.0
0.7578125,0.125,0.0
0.765625,0.125,0.0
0.7734375,0.125,0.0
0.78125,0.125,0.0
0.7890625,0.125,0.0
0.796875,0.125,0.0
0.8046875,0.125,0.0
0.8125,0.125,0.0
0.8203125,0.125,0.0
0.828125,0.125,0.0
0.8359375,0.125,0.0
0.84375,0.125,0.0
0.8515625,0.125,0.0
0.859375,0.125,0.0
0.8671875,0.125,0.0
0.875,0.125,0.0
0.8828125,0.125,0.0
0.890625,0.125,0.0
0.8984375,0.125,0.0
0.90625,0.125,0.0
0.9140625,0.125,0.0
0.921875,0.125,0.0
0.9296875,0.125,0.0
0.9375,0.125,0.0
0.9453125,0.125,0.0
0.953125,0.125,0.0
0.9609375,0.125,0.0
0.96875,0.125,0.0
0.9765625,0.125,0.0
0.984375,0.125,0.0
0.9921875,0.125,0.0

0.0,0.1328125,0.0
0.0078125,0.1328125,0.0
0.015625,0.1328125,0.0
0.0234375,0.1328125,0.0
0.03125,0.1328125,0.0
0.0390625,0.1328125,0.0
0.046875,0.1328125,0.0
0.0546875,0.1328125,0.0
0.0625,0.1328125,0.0
0.0703125,0.1328125,0.0
0.078125,0.1328125,0.0
0.0859375,0.1328125,0.0
0.09375,0.1328125,0.0
0.1015625,0.1328125,0.0
0.109375,0.1328125,0.0
0.1171875,0.1328125,0.0
0.125,0.1328125,0.0
0.1328125,0.1328125,0.0
0.140625,0.1328125,0.0
0.1484375,0.1328125,0.0
0.15625,0.1328125,0.0
0.1640625,0.1328125,0.0
0.171875,0.1328125,0.0
0.1796875,0.1328125,0.0
0.1875,0.1328125,0.0
0.1953125,0.1328125,0.0
0.203125,0.1328125,0.0
0.2109375,0.1328125,0.0
0.21875,0.1328125,0.0
0.2265625,0.1328125,0.0
0.234375,0.1328125,0.0
0.2421875,0.1328125,0.0
0.25,0.1328125,0.0
0.2578125,0.1328125,0.0
0.265625,0.1328125,0.0
0.2734375,0.1328125,0.0
0.28125,0.1328125,0.0
0.2890625,0.1328125,0.0
0.296875,0.1328125,0.0
0.3046875,0.1328125,0.0
0.3125,0.1328125,0.0
0.3203125,0.1328125,0.0
0.328125,0.1328125,0.0
0.3359375,0.1328125,0.0
0.34375,0.1328125,0.0
0.3515625,0.1328125,0.0
0.359375,0.1328125,0.0
0.3671875,0.1328125,0.0
0.375,0.1328125,0.0
0.3828125,0.1328125,0.0
0.390625,0.1328125,0.0
0.3984375,0.1328125,0.0
0.40625,0.1328125,0.0
0.4140625,0.1328125,0.0
0.421875,0.1328125,0.0
0.4296875,0.1328125,0.0
0.4375,0.1328125,0.0
0.4453125,0.1328125,0.0
0.453125,0.1328125,0.0
0.4609375,0.1328125,0.0
0.46875,0.1328125,0.0
0.4765625,0.1328125,0.0
0.484375,0.1328125,0.0
0.4921875,0.1328125,0.0
0.5,0.1328125,0.0
0.5078125,0.1328125,0.0
0.515625,0.1328125,0.0
0.5234375,0.1328125,0.0
0.53125,0.1328125,0.0
0.5390625,0.1328125,0.0
0.546875,0.1328125,0.0
0.5546875,0.1328125,0.0
0.5625,0.1328125,0.0
0.5703125,0.1328125,0.0
0.578125,0.1328125,0.0
0.5859375,0.1328125,0.0
0.59375,0.1328125,0.0
0.6015625,0.1328125,0.0
0.609375,0.1328125,0.0
0.6171875,0.1328125,0.0
0.625,0.1328125,0.0
0.6328125,0.1328125,0.0
0.640625,0.1328125,0.0
0.6484375,0.1328125,0.0
0.65625,0.1328125,0.0
0.6640625,0.1328125,0.0
0.671875,0.1328125,0.0
0.6796875,0.1328125,0.0
0.6875,0.1328125,0.0
0.6953125,0.1328125,0.0
0.703125,0.1328125,0.0
0.7109375,0.1328125,0.0
0.71875,0.1328125,0.0
0.7265625,0.1328125,0.0
0.734375,0.1328125,0.0
0.7421875,0.1328125,0.0
0.75,0.1328125,0.0
0.7578125,0.1328125,0.0
0.765625,0.1328125,0.0
0.7734375,0.1328125,0.0
0.78125,0.1328125,0.0
0.7890625,0.1328125,0.0
0.796875,0.1328125,0.0
0.8046875,0.1328125,0.0
0.8125,0.1328125,0.0
0.8203125,0.1328125,0.0
0.828125,0.1328125,0.0
0.8359375,0.1328125,0.0
0.84375,0.1328125,0.0
0.8515625,0.1328125,0.0
0.859375,0.1328125,0.0
0.8671875,0.1328125,0.0
0.875,0.1328125,0.0
0.8828125,0.1328125,0.0
0.890625,0.1328125,0.0
0.8984375,0.1328125,0.0
0.90625,0.1328125,0.0
0.9140625,0.1328125,0.0
0.921875,0.1328125,0.0
0.9296875,0.1328125,0.0
0.9375,0.1328125,0.0
0.9453125,0.1328125,0.0
0.953125,0.1328125,0.0
0.9609375,0.1328125,0.0
0.96875,0.1328125,0.0
0.9765625,0.1328125,0.0
0.984375,0.1328125,0.0
0.9921875,0.1328125,0.0

0.0,0.140625,0.0
0.0078125,0.140625,0.0
0.015625,0.140625,0.0
0.0234375,0.140625,0.0
0.03125,0.140625,0.0
0.0390625,0.140625,0.0
0.046875,0.140625,0.0
0.0546875,0.140625,0.0
0.0625,0.140625,0.0
0.0703125,0.140625,0.0
0.078125,0.140625,0.0
0.0859375,0.140625,0.0
0.09375,0.140625,0.0
0.1015625,0.140625,0.0
0.109375,0.140625,0.0
0.1171875,0.140625,0.0
0.125,0.140625,0.0
0.1328125,0.140625,0.0
0.140625,0.140625,0.0
0.1484375,0.140625,0.0
0.15625,0.140625,0.0
0.1640625,0.140625,0.0
0.171875,0.140625,0.0
0.1796875,0.140625,0.0
0.1875,0.140625,0.0
0.1953125,0.140625,0.0
0.203125,0.140625,0.0
0.2109375,0.140625,0.0
0.21875,0.140625,0.0
0.2265625,0.140625,0.0
0.234375,0.140625,0.0
0.2421875,0.140625,0.0
0.25,0.140625,0.0
0.2578125,0.140625,0.0
0.265625,0.140625,0.0
0.2734375,0.140625,0.0
0.28125,0.140625,0.0
0.2890625,0.140625,0.0
0.296875,0.140625,0.0
0.3046875,0.140625,0.0
0.3125,0.140625,0.0
0.3203125,0.140625,0.0
0.328125,0.140625,0.0
0.3359375,0.140625,0.0
0.34375,0.140625,0.0
0.3515625,0.140625,0.0
0.359375,0.140625,0.0
0.3671875,0.140625,0.0
0.375,0.140625,0.0
0.3828125,0.140625,0.0
0.390625,0.140625,0.0
0.3984375,0.140625,0.0
0.40625,0.140625,0.0
0.4140625,0.140625,0.0
0.421875,0.140625,0.0
0.4296875,0.140625,0.0
0.4375,0.140625,0.0
0.4453125,0.140625,0.0
0.453125,0.140625,0.0
0.4609375,0.140625,0.0
0.46875,0.140625,0.0
0.4765625,0.140625,0.0
0.484375,0.140625,0.0
0.4921875,0.140625,0.0
0.5,0.140625,0.0
0.5078125,0.140625,0.0
0.515625,0.140625,0.0
0.5234375,0.140625,0.0
0.53125,0.140625,0.0
0.5390625,0.140625,0.0
0.546875,0.140625,0.0
0.5546875,0.140625,0.0
0.5625,0.140625,0.0
0.5703125,0.140625,0.0
0.578125,0.140625,0.0
0.5859375,0.140625,0.0
0.59375,0.140625,0.0
0.6015625,0.140625,0.0
0.609375,0.140625,0.0
0.6171875,0.140625,0.0
0.625,0.140625,0.0
0.6328125,0.140625,0.0
0.640625,0.140625,0.0
0.6484375,0.140625,0.0
0.65625,0.140625,0.0
0.6640625,0.140625,0.0
0.671875,0.140625,0.0
0.6796875,0.140625,0.0
0.6875,0.140625,0.0
0.6953125,0.140625,0.0
0.703125,0.140625,0.0
0.7109375,0.140625,0.0
0.71875,0.140625,0.0
0.7265625,0.140625,0.0
0.734375,0.140625,0.0
0.7421875,0.140625,0.0
0.75,0.140625,0.0
0.7578125,0.140625,0.0
0.765625,0.140625,0.0
0.7734375,0.140625,0.0
0.78125,0.140625,0.0
0.7890625,0.140625,0.0
0.796875,0.140625,0.0
0.8046875,0.140625,0.0
0.8125,0.140625,0.0
0.8203125,0.140625,0.0
0.828125,0.140625,0.0
0.8359375,0.140625,0.0
0.84375,0.140625,0.0
0.8515625,0.140625,0.0
0.859375,0.140625,0.0
0.8671875,0.140625,0.0
0.875,0.140625,0.0
0.8828125,0.140625,0.0
0.890625,0.140625,0.0
0.8984375,0.140625,0.0
0.90625,0.140625,0.0
0.9140625,0.140625,0.0
0.921875,0.140625,0.0
0.9296875,0.140625,0.0
0.9375,0.140625,0.0
0.9453125,0.140625,0.0
0.953125,0.140625,0.0
0.9609375,0.140625,0.0
0.96875,0.140625,0.0
0.9765625,0.140625,0.0
0.984375,0.140625,0.0
0.9921875,0.140625,0.0

0.0,0.1484375,0.0
0.0078125,0.1484375,0.0
0.015625,0.1484375,0.0
0.0234375,0.1484375,0.0
0.03125,0.1484375,0.0
0.0390625,0.1484375,0.0
0.046875,0.1484375,0.0
0.0546875,0.1484375,0.0
0.0625,0.1484375,0.0
0.0703125,0.1484375,0.0
0.078125,0.1484375,0.0
0.0859375,0.1484375,0.0
0.09375,0.1484375,0.0
0.1015625,0.1484375,0.0
0.109375,0.1484375,0.0
0.1171875,0.1484375,0.0
0.125,0.1484375,0.0
0.1328125,0.1484375,0.0
0.140625,0.1484375,0.0
0.1484375,0.1484375,0.0
0.15625,0.1484375,0.0
0.1640625,0.1484375,0.0
0.171875,0.1484375,0.0
0.1796875,0.1484375,0.0
0.1875,0.1484375,0.0
0.1953125,0.1484375,0.0
0.203125,0.1484375,0.0
0.2109375,0.1484375,0.0
0.21875,0.1484375,0.0
0.2265625,0.1484375,0.0
0.234375,0.1484375,0.0
0.2421875,0.1484375,0.0
0.25,0.1484375,0.0
0.2578125,0.1484375,0.0
0.265625,0.1484375,0.0
0.2734375,0.1484375,0.0
0.28125,0.1484375,0.0
0.2890625,0.1484375,0.0
0.296875,0.1484375,0.0
0.3046875,0.1484375,0.0
0.3125,0.1484375,0.0
0.3203125,0.1484375,0.0
0.328125,0.1484375,0.0
0.3359375,0.1484375,0.0
0.34375,0.1484375,0.0
0.3515625,0.1484375,0.0
0.359375,0.1484375,0.0
0.3671875,0.1484375,0.0
0.375,0.1484375,0.0
0.3828125,0.1484375,0.0
0.390625,0.1484375,0.0
0.3984375,0.1484375,0.0
0.40625,0.1484375,0.0
0.4140625,0.1484375,0.0
0.421875,0.1484375,0.0
0.4296875,0.1484375,0.0
0.4375,0.1484375,0.0
0.4453125,0.1484375,0.0
0.453125,0.1484375,0.0
0.4609375,0.1484375,0.0
0.46875,0.1484375,0.0
0.4765625,0.1484375,0.0
0.484375,0.1484375,0.0
0.4921875,0.1484375,0.0
0.5,0.1484375,0.0
0.5078125,0.1484375,0.0
0.515625,0.1484375,0.0
0.5234375,0.1484375,0.0
0.53125,0.1484375,0.0
0.5390625,0.1484375,0.0
0.546875,0.1484375,0.0
0.5546875,0.1484375,0.0
0.5625,0.1484375,0.0
0.5703125,0.1484375,0.0
0.578125,0.1484375,0.0
0.5859375,0.1484375,0.0
0.59375,0.1484375,0.0
0.6015625,0.1484375,0.0
0.609375,0.1484375,0.0
0.6171875,0.1484375,0.0
0.625,0.1484375,0.0
0.6328125,0.1484375,0.0
0.640625,0.1484375,0.0
0.6484375,0.1484375,0.0
0.65625,0.1484375,0.0
0.6640625,0.1484375,0.0
0.671875,0.1484375,0.0
0.6796875,0.1484375,0.0
0.6875,0.1484375,0.0
0.6953125,0.1484375,0.0
0.703125,0.1484375,0.0
0.7109375,0.1484375,0.0
0.71875,0.1484375,0.0
0.7265625,0.1484375,0.0
0.734375,0.1484375,0.0
0.7421875,0.1484375,0.0
0.75,0.1484375,0.0
0.7578125,0.1484375,0.0
0.765625,0.1484375,0.0
0.7734375,0.1484375,0.0
0.78125,0.1484375,0.0
0.7890625,0.1484375,0.0
0.796875,0.1484375,0.0
0.8046875,0.1484375,0.0
0.8125,0.1484375,0.0
0.8203125,0.1484375,0.0
0.828125,0.1484375,0.0
0.8359375,0.1484375,0.0
0.84375,0.1484375,0.0
0.8515625,0.1484375,0.0
0.859375,0.1484375,0.0
0.8671875,0.1484375,0.0
0.875,0.1484375,0.0
0.8828125,0.1484375,0.0
0.890625,0.1484375,0.0
0.8984375,0.1484375,0.0
0.90625,0.1484375,0.0
0.9140625,0.1484375,0.0
0.921875,0.1484375,0.0
0.9296875,0.1484375,0.0
0.9375,0.1484375,0.0
0.9453125,0.1484375,0.0
0.953125,0.1484375,0.0
0.9609375,0.1484375,0.0
0.96875,0.1484375,0.0
0.9765625,0.1484375,0.0
0.984375,0.1484375,0.0
0.9921875,0.1484375,0.0

0.0,0.15625,0.0
0.0078125,0.15625,0.0
0.015625,0.15625,0.0
0.0234375,0.15625,0.0
0.03125,0.15625,0.0
0.0390625,0.15625,0.0
0.046875,0.15625,0.0
0.0546875,0.15625,0.0
0.0625,0.15625,0.0
0.0703125,0.15625,0.0
0.078125,0.15625,0.0
0.0859375,0.15625,0.0
0.09375,0.15625,0.0
0.1015625,0.15625,0.0
0.109375,0.15625,0.0
0.1171875,0.15625,0.0
0.125,0.15625,0.0
0.1328125,0.15625,0.0
0.140625,0.15625,0.0
0.1484375,0.15625,0.0
0.15625,0.15625,0.0
0.1640625,0.15625,0.0
0.171875,0.15625,0.0
0.1796875,0.15625,0.0
0.1875,0.15625,0.0
0.1953125,0.15625,0.0
0.203125,0.15625,0.0
0.2109375,0.15625,0.0
0.21875,0.15625,0.0
0.2265625,0.15625,0.0
0.234375,0.15625,0.0
0.2421875,0.15625,0.0
0.25,0.15625,0.0
0.2578125,0.15625,0.0
0.265625,0.15625,0.0
0.2734375,0.15625,0.0
0.28125,0.15625,0.0
0.2890625,0.15625,0.0
0.296875,0.15625,0.0
0.3046875,0.15625,0.0
0.3125,0.15625,0.0
0.3203125,0.15625,0.0
0.328125,0.15625,0.0
0.3359375,0.15625,0.0
0.34375,0.15625,0.0
0.3515625,0.15625,0.0
0.359375,0.15625,0.0
0.3671875,0.15625,0.0
0.375,0.15625,0.0
0.3828125,0.15625,0.0
0.390625,0.15625,0.0
0.3984375,0.15625,0.0
0.40625,0.15625,0.0
0.4140625,0.15625,0.0
0.421875,0.15625,0.0
0.4296875,0.15625,0.0
0.4375,0.15625,0.0
0.4453125,0.15625,0.0
0.453125,0.15625,0.0
0.4609375,0.15625,0.0
0.46875,0.15625,0.0
0.4765625,0.15625,0.0
0.484375,0.15625,0.0
0.4921875,0.15625,0.0
0.5,0.15625,0.0
0.5078125,0.15625,0.0
0.515625,0.15625,0.0
0.5234375,0.15625,0.0
0.53125,0.15625,0.0
0.5390625,0.15625,0.0
0.546875,0.15625,0.0
0.5546875,0.15625,0.0
0.5625,0.15625,0.0
0.5703125,0.15625,0.0
0.578125,0.15625,0.0
0.5859375,0.15625,0.0
0.59375,0.15625,0.0
0.6015625,0.15625,0.0
0.609375,0.15625,0.0
0.6171875,0.15625,0.0
0.625,0.15625,0.0
0.6328125,0.15625,0.0
0.640625,0.15625,0.0
0.6484375,0.15625,0.0
0.65625,0.15625,0.0
0.6640625,0.15625,0.0
0.671875,0.15625,0.0
0.6796875,0.15625,0.0
0.6875,0.15625,0.0
0.6953125,0.15625,0.0
0.703125,0.15625,0.0
0.7109375,0.15625,0.0
0.71875,0.15625,0.0
0.7265625,0.15625,0.0
0.734375,0.15625,0.0
0.7421875,0.15625,0.0
0.75,0.15625,0.0
0.7578125,0.15625,0.0
0.765625,0.15625,0.0
0.7734375,0.15625,0.0
0.78125,0.15625,0.0
0.7890625,0.15625,0.0
0.796875,0.15625,0.0
0.8046875,0.15625,0.0
0.8125,0.15625,0.0
0.8203125,0.15625,0.0
0.828125,0.15625,0.0
0.8359375,0.15625,0.0
0.84375,0.15625,0.0
0.8515625,0.15625,0.0
0.859375,0.15625,0.0
0.8671875,0.15625,0.0
0.875,0.15625,0.0
0.8828125,0.15625,0.0
0.890625,0.15625,0.0
0.8984375,0.15625,0.0
0.90625,0.15625,0.0
0.9140625,0.15625,0.0
0.921875,0.15625,0.0
0.9296875,0.15625,0.0
0.9375,0.15625,0.0
0.9453125,0.15625,0.0
0.953125,0.15625,0.0
0.9609375,0.15625,0.0
0.96875,0.15625,0.0
0.9765625,0.15625,0.0
0.984375,0.15625,0.0
0.9921875,0.15625,0.0

0.0,0.1640625,0.0
0.0078125,0.1640625,0.0
0.015625,0.1640625,0.0
0.0234375,0.1640625,0.0
0.03125,0.1640625,0.0
0.0390625,0.1640625,0.0
0.046875,0.1640625,0.0
0.0546875,0.1640625,0.0
0.0625,0.1640625,0.0
0.0703125,0.1640625,0.0
0.078125,0.1640625,0.0
0.0859375,0.1640625,0.0
0.09375,0.1640625,0.0
0.1015625,0.1640625,0.0
0.109375,0.1640625,0.0
0.1171875,0.1640625,0.0
0.125,0.1640625,0.0
0.1328125,0.1640625,0.0
0.140625,0.1640625,0.0
0.1484375,0.1640625,0.0
0.15625,0.1640625,0.0
0.1640625,0.1640625,0.0
0.171875,0.1640625,0.0
0.1796875,0.1640625,0.0
0.1875,0.1640625,0.0
0.1953125,0.1640625,0.0
0.203125,0.1640625,0.0
0.2109375,0.1640625,0.0
0.21875,0.1640625,0.0
0.2265625,0.1640625,0.0
0.234375,0.1640625,0.0
0.2421875,0.1640625,0.0
0.25,0.1640625,0.0
0.2578125,0.1640625,0.0
0.265625,0.1640625,0.0
0.2734375,0.1640625,0.0
0.28125,0.1640625,0.0
0.2890625,0.1640625,0.0
0.296875,0.1640625,0.0
0.3046875,0.1640625,0.0
0.3125,0.1640625,0.0
0.3203125,0.1640625,0.0
0.328125,0.1640625,0.0
0.3359375,0.1640625,0.0
0.34375,0.1640625,0.0
0.3515625,0.1640625,0.0
0.359375,0.1640625,0.0
0.3671875,0.1640625,0.0
0.375,0.1640625,0.0
0.3828125,0.1640625,0.0
0.390625,0.1640625,0.0
0.3984375,0.1640625,0.0
0.40625,0.1640625,0.0
0.4140625,0.1640625,0.0
0.421875,0.1640625,0.0
0.4296875,0.1640625,0.0
0.4375,0.1640625,0.0
0.4453125,0.1640625,0.0
0.453125,0.1640625,0.0
0.4609375,0.1640625,0.0
0.46875,0.1640625,0.0
0.4765625,0.1640625,0.0
0.484375,0.1640625,0.0
0.4921875,0.1640625,0.0
0.5,0.1640625,0.0
0.5078125,0.1640625,0.0
0.515625,0.1640625,0.0
0.5234375,0.1640625,0.0
0.53125,0.1640625,0.0
0.5390625,0.1640625,0.0
0.546875,0.1640625,0.0
0.5546875,0.1640625,0.0
0.5625,0.1640625,0.0
0.5703125,0.1640625,0.0
0.578125,0.1640625,0.0
0.5859375,0.1640625,0.0
0.59375,0.1640625,0.0
0.6015625,0.1640625,0.0
0.609375,0.1640625,0.0
0.6171875,0.1640625,0.0
0.625,0.1640625,0.0
0.6328125,0.1640625,0.0
0.640625,0.1640625,0.0
0.6484375,0.1640625,0.0
0.65625,0.1640625,0.0
0.6640625,0.1640625,0.0
0.671875,0.1640625,0.0
0.6796875,0.1640625,0.0
0.6875,0.1640625,0.0
0.6953125,0.1640625,0.0
0.703125,0.1640625,0.0
0.7109375,0.1640625,0.0
0.71875,0.1640625,0.0
0.7265625,0.1640625,0.0
0.734375,0.1640625,0.0
0.7421875,0.1640625,0.0
0.75,0.1640625,0.0
0.7578125,0.1640625,0.0
0.765625,0.1640625,0.0
0.7734375,0.1640625,0.0
0.78125,0.1640625,0.0
0.7890625,0.1640625,0.0
0.796875,0.1640625,0.0
0.8046875,0.1640625,0.0
0.8125,0.1640625,0.0
0.8203125,0.1640625,0.0
0.828125,0.1640625,0.0
0.8359375,0.1640625,0.0
0.84375,0.1640625,0.0
0.8515625,0.1640625,0.0
0.859375,0.1640625,0.0
0.8671875,0.1640625,0.0
0.875,0.1640625,0.0
0.8828125,0.1640625,0.0
0.890625,0.1640625,0.0
0.8984375,0.1640625,0.0
0.90625,0.1640625,0.0
0.9140625,0.1640625,0.0
0.921875,0.1640625,0.0
0.9296875,0.1640625,0.0
0.9375,0.1640625,0.0
0.9453125,0.1640625,0.0
0.953125,0.1640625,0.0
0.9609375,0.1640625,0.0
0.96875,0.1640625,0.0
0.9765625,0.1640625,0.0
0.984375,0.1640625,0.0
0.9921875,0.1640625,0.0

0.0,0.171875,0.0
0.0078125,0.171875,0.0
0.015625,0.171875,0.0
0.0234375,0.171875,0.0
0.03125,0.171875,0.0
0.0390625,0.171875,0.0
0.046875,0.171875,0.0
0.0546875,0.171875,0.0
0.0625,0.171875,0.0
0.0703125,0.171875,0.0
0.078125,0.171875,0.0
0.0859375,0.171875,0.0
0.09375,0.171875,0.0
0.1015625,0.171875,0.0
0.109375,0.171875,0.0
0.1171875,0.171875,0.0
0.125,0.171875,0.0
0.1328125,0.171875,0.0
0.140625,0.171875,0.0
0.1484375,0.171875,0.0
0.15625,0.171875,0.0
0.1640625,0.171875,0.0
0.171875,0.171875,0.0
0.1796875,0.171875,0.0
0.1875,0.171875,0.0
0.1953125,0.171875,0.0
0.203125,0.171875,0.0
0.2109375,0.171875,0.0
0.21875,0.171875,0.0
0.2265625,0.171875,0.0
0.234375,0.171875,0.0
0.2421875,0.171875,0.0
0.25,0.171875,0.0
0.2578125,0.171875,0.0
0.265625,0.171875,0.0
0.2734375,0.171875,0.0
0.28125,0.171875,0.0
0.2890625,0.171875,0.0
0.296875,0.171875,0.0
0.3046875,0.171875,0.0
0.3125,0.171875,0.0
0.3203125,0.171875,0.0
0.328125,0.171875,0.0
0.3359375,0.171875,0.0
0.34375,0.171875,0.0
0.3515625,0.171875,0.0
0.359375,0.171875,0.0
0.3671875,0.171875,0.0
0.375,0.171875,0.0
0.3828125,0.171875,0.0
0.390625,0.171875,0.0
0.3984375,0.171875,0.0
0.40625,0.171875,0.0
0.4140625,0.171875,0.0
0.421875,0.171875,0.0
0.4296875,0.171875,0.0
0.4375,0.171875,0.0
0.4453125,0.171875,0.0
0.453125,0.171875,0.0
0.4609375,0.171875,0.0
0.46875,0.171875,0.0
0.4765625,0.171875,0.0
0.484375,0.171875,0.0
0.4921875,0.171875,0.0
0.5,0.171875,0.0
0.5078125,0.171875,0.0
0.515625,0.171875,0.0
0.5234375,0.171875,0.0
0.53125,0.171875,0.0
0.5390625,0.171875,0.0
0.546875,0.171875,0.0
0.5546875,0.171875,0.0
0.5625,0.171875,0.0
0.5703125,0.171875,0.0
0.578125,0.171875,0.0
0.5859375,0.171875,0.0
0.59375,0.171875,0.0
0.6015625,0.171875,0.0
0.609375,0.171875,0.0
0.6171875,0.171875,0.0
0.625,0.171875,0.0
0.6328125,0.171875,0.0
0.640625,0.171875,0.0
0.6484375,0.171875,0.0
0.65625,0.171875,0.0
0.6640625,0.171875,0.0
0.671875,0.171875,0.0
0.6796875,0.171875,0.0
0.6875,0.171875,0.0
0.6953125,0.171875,0.0
0.703125,0.171875,0.0
0.7109375,0.171875,0.0
0.71875,0.171875,0.0
0.7265625,0.171875,0.0
0.734375,0.171875,0.0
0.7421875,0.171875,0.0
0.75,0.171875,0.0
0.7578125,0.171875,0.0
0.765625,0.171875,0.0
0.7734375,0.171875,0.0
0.78125,0.171875,0.0
0.7890625,0.171875,0.0
0.796875,0.171875,0.0
0.8046875,0.171875,0.0
0.8125,0.171875,0.0
0.8203125,0.171875,0.0
0.828125,0.171875,0.0
0.8359375,0.171875,0.0
0.84375,0.171875,0.0
0.8515625,0.171875,0.0
0.859375,0.171875,0.0
0.8671875,0.171875,0.0
0.875,0.171875,0.0
0.8828125,0.171875,0.0
0.890625,0.171875,0.0
0.8984375,0.171875,0.0
0.90625,0.171875,0.0
0.9140625,0.171875,0.0
0.921875,0.171875,0.0
0.9296875,0.171875,0.0
0.9375,0.171875,0.0
0.9453125,0.171875,0.0
0.953125,0.171875,0.0
0.9609375,0.171875,0.0
0.96875,0.171875,0.0
0.9765625,0.171875,0.0
0.984375,0.171875,0.0
0.9921875,0.171875,0.0

0.0,0.1796875,0.0
0.0078125,0.1796875,0.0
0.015625,0.1796875,0.0
0.0234375,0.1796875,0.0
0.03125,0.1796875,0.0
0.0390625,0.1796875,0.0
0.046875,0.1796875,0.0
0.0546875,0.1796875,0.0
0.0625,0.1796875,0.0
0.0703125,0.1796875,0.0
0.078125,0.1796875,0.0
0.0859375,0.1796875,0.0
0.09375,0.1796875,0.0
0.1015625,0.1796875,0.0
0.109375,0.1796875,0.0
0.1171875,0.1796875,0.0
0.125,0.1796875,0.0
0.1328125,0.1796875,0.0
0.140625,0.1796875,0.0
0.1484375,0.1796875,0.0
0.15625,0.1796875,0.0
0.1640625,0.1796875,0.0
0.171875,0.1796875,0.0
0.1796875,0.1796875,0.0
0.1875,0.1796875,0.0
0.1953125,0.1796875,0.0
0.203125,0.1796875,0.0
0.2109375,0.1796875,0.0
0.21875,0.1796875,0.0
0.2265625,0.1796875,0.0
0.234375,0.1796875,0.0
0.2421875,0.1796875,0.0
0.25,0.1796875,0.0
0.2578125,0.1796875,0.0
0.265625,0.1796875,0.0
0.2734375,0.1796875,0.0
0.28125,0.1796875,0.0
0.2890625,0.1796875,0.0
0.296875,0.1796875,0.0
0.3046875,0.1796875,0.0
0.3125,0.1796875,0.0
0.3203125,0.1796875,0.0
0.328125,0.1796875,0.0
0.3359375,0.1796875,0.0
0.34375,0.1796875,0.0
0.3515625,0.1796875,0.0
0.359375,0.1796875,0.0
0.3671875,0.1796875,0.0
0.375,0.1796875,0.0
0.3828125,0.1796875,0.0
0.390625,0.1796875,0.0
0.3984375,0.1796875,0.0
0.40625,0.1796875,0.0
0.4140625,0.1796875,0.0
0.421875,0.1796875,0.0
0.4296875,0.1796875,0.0
0.4375,0.1796875,0.0
0.4453125,0.1796875,0.0
0.453125,0.1796875,0.0
0.4609375,0.1796875,0.0
0.46875,0.1796875,0.0
0.4765625,0.1796875,0.0
0.484375,0.1796875,0.0
0.4921875,0.1796875,0.0
0.5,0.1796875,0.0
0.5078125,0.1796875,0.0
0.515625,0.1796875,0.0
0.5234375,0.1796875,0.0
0.53125,0.1796875,0.0
0.5390625,0.1796875,0.0
0.546875,0.1796875,0.0
0.5546875,0.1796875,0.0
0.5625,0.1796875,0.0
0.5703125,0.1796875,0.0
0.578125,0.1796875,0.0
0.5859375,0.1796875,0.0
0.59375,0.1796875,0.0
0.6015625,0.1796875,0.0
0.609375,0.1796875,0.0
0.6171875,0.1796875,0.0
0.625,0.1796875,0.0
0.6328125,0.1796875,0.0
0.640625,0.1796875,0.0
0.6484375,0.1796875,0.0
0.65625,0.1796875,0.0
0.6640625,0.1796875,0.0
0.671875,0.1796875,0.0
0.6796875,0.1796875,0.0
0.6875,0.1796875,0.0
0.6953125,0.1796875,0.0
0.703125,0.1796875,0.0
0.7109375,0.1796875,0.0
0.71875,0.1796875,0.0
0.7265625,0.1796875,0.0
0.734375,0.1796875,0.0
0.7421875,0.1796875,0.0
0.75,0.1796875,0.0
0.7578125,0.1796875,0.0
0.765625,0.1796875,0.0
0.7734375,0.1796875,0.0
0.78125,0.1796875,0.0
0.7890625,0.1796875,0.0
0.796875,0.1796875,0.0
0.8046875,0.1796875,0.0
0.8125,0.1796875,0.0
0.8203125,0.1796875,0.0
0.828125,0.1796875,0.0
0.8359375,0.1796875,0.0
0.84375,0.1796875,0.0
0.8515625,0.1796875,0.0
0.859375,0.1796875,0.0
0.8671875,0.1796875,0.0
0.875,0.1796875,0.0
0.8828125,0.1796875,0.0
0.890625,0.1796875,0.0
0.8984375,0.1796875,0.0
0.90625,0.1796875,0.0
0.9140625,0.1796875,0.0
0.921875,0.1796875,0.0
0.9296875,0.1796875,0.0
0.9375,0.1796875,0.0
0.9453125,0.1796875,0.0
0.953125,0.1796875,0.0
0.9609375,0.1796875,0.0
0.96875,0.1796875,0.0
0.9765625,0.1796875,0.0
0.984375,0.1796875,0.0
0.9921875,0.1796875,0.0

0.0,0.1875,0.0
0.0078125,0.1875,0.0
0.015625,0.1875,0.0
0.0234375,0.1875,0.0
0.03125,0.1875,0.0
0.0390625,0.1875,0.0
0.046875,0.1875,0.0
0.0546875,0.1875,0.0
0.0625,0.1875,0.0
0.0703125,0.1875,0.0
0.078125,0.1875,0.0
0.0859375,0.1875,0.0
0.09375,0.1875,0.0
0.1015625,0.1875,0.0
0.109375,0.1875,0.0
0.1171875,0.1875,0.0
0.125,0.1875,0.0
0.1328125,0.1875,0.0
0.140625,0.1875,0.0
0.1484375,0.1875,0.0
0.15625,0.1875,0.0
0.1640625,0.1875,0.0
0.171875,0.1875,0.0
0.1796875,0.1875,0.0
0.1875,0.1875,0.0
0.1953125,0.1875,0.0
0.203125,0.1875,0.0
0.2109375,0.1875,0.0
0.21875,0.1875,0.0
0.2265625,0.1875,0.0
0.234375,0.1875,0.0
0.2421875,0.1875,0.0
0.25,0.1875,0.0
0.2578125,0.1875,0.0
0.265625,0.1875,0.0
0.2734375,0.1875,0.0
0.28125,0.1875,0.0
0.2890625,0.1875,0.0
0.296875,0.1875,0.0
0.3046875,0.1875,0.0
0.3125,0.1875,0.0
0.3203125,0.1875,0.0
0.328125,0.1875,0.0
0.3359375,0.1875,0.0
0.34375,0.1875,0.0
0.3515625,0.1875,0.0
0.359375,0.1875,0.0
0.3671875,0.1875,0.0
0.375,0.1875,0.0
0.3828125,0.1875,0.0
0.390625,0.1875,0.0
0.3984375,0.1875,0.0
0.40625,0.1875,0.0
0.4140625,0.1875,0.0
0.421875,0.1875,0.0
0.4296875,0.1875,0.0
0.4375,0.1875,0.0
0.4453125,0.1875,0.0
0.453125,0.1875,0.0
0.4609375,0.1875,0.0
0.46875,0.1875,0.0
0.4765625,0.1875,0.0
0.484375,0.1875,0.0
0.4921875,0.1875,0.0
0.5,0.1875,0.0
0.5078125,0.1875,0.0
0.515625,0.1875,0.0
0.5234375,0.1875,0.0
0.53125,0.1875,0.0
0.5390625,0.1875,0.0
0.546875,0.1875,0.0
0.5546875,0.1875,0.0
0.5625,0.1875,0.0
0.5703125,0.1875,0.0
0.578125,0.1875,0.0
0.5859375,0.1875,0.0
0.59375,0.1875,0.0
0.6015625,0.1875,0.0
0.609375,0.1875,0.0
0.6171875,0.1875,0.0
0.625,0.1875,0.0
0.6328125,0.1875,0.0
0.640625,0.1875,0.0
0.6484375,0.1875,0.0
0.65625,0.1875,0.0
0.6640625,0.1875,0.0
0.671875,0.1875,0.0
0.6796875,0.1875,0.0
0.6875,0.1875,0.0
0.6953125,0.1875,0.0
0.703125,0.1875,0.0
0.7109375,0.1875,0.0
0.71875,0.1875,0.0
0.7265625,0.1875,0.0
0.734375,0.1875,0.0
0.7421875,0.1875,0.0
0.75,0.1875,0.0
0.7578125,0.1875,0.0
0.765625,0.1875,0.0
0.7734375,0.1875,0.0
0.78125,0.1875,0.0
0.7890625,0.1875,0.0
0.796875,0.1875,0.0
0.8046875,0.1875,0.0
0.8125,0.1875,0.0
0.8203125,0.1875,0.0
0.828125,0.1875,0.0
0.8359375,0.1875,0.0
0.84375,0.1875,0.0
0.8515625,0.1875,0.0
0.859375,0.1875,0.0
0.8671875,0.1875,0.0
0.875,0.1875,0.0
0.8828125,0.1875,0.0
0.890625,0.1875,0.0
0.8984375,0.1875,0.0
0.90625,0.1875,0.0
0.9140625,0.1875,0.0
0.921875,0.1875,0.0
0.9296875,0.1875,0.0
0.9375,0.1875,0.0
0.9453125,0.1875,0.0
0.953125,0.1875,0.0
0.9609375,0.1875,0.0
0.96875,0.1875,0.0
0.9765625,0.1875,0.0
0.984375,0.1875,0.0
0.9921875,0.1875,0.0

0.0,0.1953125,0.0
0.0078125,0.1953125,0.0
0.015625,0.1953125,0.0
0.0234375,0.1953125,0.0
0.03125,0.1953125,0.0
0.0390625,0.1953125,0.0
0.046875,0.1953125,0.0
0.0546875,0.1953125,0.0
0.0625,0.1953125,0.0
0.0703125,0.1953125,0.0
0.078125,0.1953125,0.0
0.0859375,0.1953125,0.0
0.09375,0.1953125,0.0
0.1015625,0.1953125,0.0
0.109375,0.1953125,0.0
0.1171875,0.1953125,0.0
0.125,0.1953125,0.0
0.1328125,0.1953125,0.0
0.140625,0.1953125,0.0
0.1484375,0.1953125,0.0
0.15625,0.1953125,0.0
0.1640625,0.1953125,0.0
0.171875,0.1953125,0.0
0.1796875,0.1953125,0.0
0.1875,0.1953125,0.0
0.1953125,0.1953125,0.0
0.203125,0.1953125,0.0
0.2109375,0.1953125,0.0
0.21875,0.1953125,0.0
0.2265625,0.1953125,0.0
0.234375,0.1953125,0.0
0.2421875,0.1953125,0.0
0.25,0.1953125,0.0
0.2578125,0.1953125,0.0
0.265625,0.1953125,0.0
0.2734375,0.1953125,0.0
0.28125,0.1953125,0.0
0.2890625,0.1953125,0.0
0.296875,0.1953125,0.0
0.3046875,0.1953125,0.0
0.3125,0.1953125,0.0
0.3203125,0.1953125,0.0
0.328125,0.1953125,0.0
0.3359375,0.1953125,0.0
0.34375,0.1953125,0.0
0.3515625,0.1953125,0.0
0.359375,0.1953125,0.0
0.3671875,0.1953125,0.0
0.375,0.1953125,0.0
0.3828125,0.1953125,0.0
0.390625,0.1953125,0.0
0.3984375,0.1953125,0.0
0.40625,0.1953125,0.0
0.4140625,0.1953125,0.0
0.421875,0.1953125,0.0
0.4296875,0.1953125,0.0
0.4375,0.1953125,0.0
0.4453125,0.1953125,0.0
0.453125,0.1953125,0.0
0.4609375,0.1953125,0.0
0.46875,0.1953125,0.0
0.4765625,0.1953125,0.0
0.484375,0.1953125,0.0
0.4921875,0.1953125,0.0
0.5,0.1953125,0.0
0.5078125,0.1953125,0.0
0.515625,0.1953125,0.0
0.5234375,0.1953125,0.0
0.53125,0.1953125,0.0
0.5390625,0.1953125,0.0
0.546875,0.1953125,0.0
0.5546875,0.1953125,0.0
0.5625,0.1953125,0.0
0.5703125,0.1953125,0.0
0.578125,0.1953125,0.0
0.5859375,0.1953125,0.0
0.59375,0.1953125,0.0
0.6015625,0.1953125,0.0
0.609375,0.1953125,0.0
0.6171875,0.1953125,0.0
0.625,0.1953125,0.0
0.6328125,0.1953125,0.0
0.640625,0.1953125,0.0
0.6484375,0.1953125,0.0
0.65625,0.1953125,0.0
0.6640625,0.1953125,0.0
0.671875,0.1953125,0.0
0.6796875,0.1953125,0.0
0.6875,0.1953125,0.0
0.6953125,0.1953125,0.0
0.703125,0.1953125,0.0
0.7109375,0.1953125,0.0
0.71875,0.1953125,0.0
0.7265625,0.1953125,0.0
0.734375,0.1953125,0.0
0.7421875,0.1953125,0.0
0.75,0.1953125,0.0
0.7578125,0.1953125,0.0
0.765625,0.1953125,0.0
0.7734375,0.1953125,0.0
0.78125,0.1953125,0.0
0.7890625,0.1953125,0.0
0.796875,0.1953125,0.0
0.8046875,0.1953125,0.0
0.8125,0.1953125,0.0
0.8203125,0.1953125,0.0
0.828125,0.1953125,0.0
0.8359375,0.1953125,0.0
0.84375,0.1953125,0.0
0.8515625,0.1953125,0.0
0.859375,0.1953125,0.0
0.8671875,0.1953125,0.0
0.875,0.1953125,0.0
0.8828125,0.1953125,0.0
0.890625,0.1953125,0.0
0.8984375,0.1953125,0.0
0.90625,0.1953125,0.0
0.9140625,0.1953125,0.0
0.921875,0.1953125,0.0
0.9296875,0.1953125,0.0
0.9375,0.1953125,0.0
0.9453125,0.1953125,0.0
0.953125,0.1953125,0.0
0.9609375,0.1953125,0.0
0.96875,0.1953125,0.0
0.9765625,0.1953125,0.0
0.984375,0.1953125,0.0
0.9921875,0.1953125,0.0

0.0,0.203125,0.0
0.0078125,0.203125,0.0
0.015625,0.203125,0.0
0.0234375,0.203125,0.0
0.03125,0.203125,0.0
0.0390625,0.203125,0.0
0.046875,0.203125,0.0
0.0546875,0.203125,0.0
0.0625,0.203125,0.0
0.0703125,0.203125,0.0
0.078125,0.203125,0.0
0.0859375,0.203125,0.0
0.09375,0.203125,0.0
0.1015625,0.203125,0.0
0.109375,0.203125,0.0
0.1171875,0.203125,0.0
0.125,0.203125,0.0
0.1328125,0.203125,0.0
0.140625,0.203125,0.0
0.1484375,0.203125,0.0
0.15625,0.203125,0.0
0.1640625,0.203125,0.0
0.171875,0.203125,0.0
0.1796875,0.203125,0.0
0.1875,0.203125,0.0
0.1953125,0.203125,0.0
0.203125,0.203125,0.0
0.2109375,0.203125,0.0
0.21875,0.203125,0.0
0.2265625,0.203125,0.0
0.234375,0.203125,0.0
0.2421875,0.203125,0.0
0.25,0.203125,0.0
0.2578125,0.203125,0.0
0.265625,0.203125,0.0
0.2734375,0.203125,0.0
0.28125,0.203125,0.0
0.2890625,0.203125,0.0
0.296875,0.203125,0.0
0.3046875,0.203125,0.0
0.3125,0.203125,0.0
0.3203125,0.203125,0.0
0.328125,0.203125,0.0
0.3359375,0.203125,0.0
0.34375,0.203125,0.0
0.3515625,0.203125,0.0
0.359375,0.203125,0.0
0.3671875,0.203125,0.0
0.375,0.203125,0.0
0.3828125,0.203125,0.0
0.390625,0.203125,0.0
0.3984375,0.203125,0.0
0.40625,0.203125,0.0
0.4140625,0.203125,0.0
0.421875,0.203125,0.0
0.4296875,0.203125,0.0
0.4375,0.203125,0.0
0.4453125,0.203125,0.0
0.453125,0.203125,0.0
0.4609375,0.203125,0.0
0.46875,0.203125,0.0
0.4765625,0.203125,0.0
0.484375,0.203125,0.0
0.4921875,0.203125,0.0
0.5,0.203125,0.0
0.5078125,0.203125,0.0
0.515625,0.203125,0.0
0.5234375,0.203125,0.0
0.53125,0.203125,0.0
0.5390625,0.203125,0.0
0.546875,0.203125,0.0
0.5546875,0.203125,0.0
0.5625,0.203125,0.0
0.5703125,0.203125,0.0
0.578125,0.203125,0.0
0.5859375,0.203125,0.0
0.59375,0.203125,0.0
0.6015625,0.203125,0.0
0.609375,0.203125,0.0
0.6171875,0.203125,0.0
0.625,0.203125,0.0
0.6328125,0.203125,0.0
0.640625,0.203125,0.0
0.6484375,0.203125,0.0
0.65625,0.203125,0.0
0.6640625,0.203125,0.0
0.671875,0.203125,0.0
0.6796875,0.203125,0.0
0.6875,0.203125,0.0
0.6953125,0.203125,0.0
0.703125,0.203125,0.0
0.7109375,0.203125,0.0
0.71875,0.203125,0.0
0.7265625,0.203125,0.0
0.734375,0.203125,0.0
0.7421875,0.203125,0.0
0.75,0.203125,0.0
0.7578125,0.203125,0.0
0.765625,0.203125,0.0
0.7734375,0.203125,0.0
0.78125,0.203125,0.0
0.7890625,0.203125,0.0
0.796875,0.203125,0.0
0.8046875,0.203125,0.0
0.8125,0.203125,0.0
0.8203125,0.203125,0.0
0.828125,0.203125,0.0
0.8359375,0.203125,0.0
0.84375,0.203125,0.0
0.8515625,0.203125,0.0
0.859375,0.203125,0.0
0.8671875,0.203125,0.0
0.875,0.203125,0.0
0.8828125,0.203125,0.0
0.890625,0.203125,0.0
0.8984375,0.203125,0.0
0.90625,0.203125,0.0
0.9140625,0.203125,0.0
0.921875,0.203125,0.0
0.9296875,0.203125,0.0
0.9375,0.203125,0.0
0.9453125,0.203125,0.0
0.953125,0.203125,0.0
0.9609375,0.203125,0.0
0.96875,0.203125,0.0
0.9765625,0.203125,0.0
0.984375,0.203125,0.0
0.9921875,0.203125,0.0

0.0,0.2109375,0.0
0.0078125,0.2109375,0.0
0.015625,0.2109375,0.0
0.0234375,0.2109375,0.0
0.03125,0.2109375,0.0
0.0390625,0.2109375,0.0
0.046875,0.2109375,0.0
0.0546875,0.2109375,0.0
0.0625,0.2109375,0.0
0.0703125,0.2109375,0.0
0.078125,0.2109375,0.0
0.0859375,0.2109375,0.0
0.09375,0.2109375,0.0
0.1015625,0.2109375,0.0
0.109375,0.2109375,0.0
0.1171875,0.2109375,0.0
0.125,0.2109375,0.0
0.1328125,0.2109375,0.0
0.140625,0.2109375,0.0
0.1484375,0.2109375,0.0
0.15625,0.2109375,0.0
0.1640625,0.2109375,0.0
0.171875,0.2109375,0.0
0.1796875,0.2109375,0.0
0.1875,0.2109375,0.0
0.1953125,0.2109375,0.0
0.203125,0.2109375,0.0
0.2109375,0.2109375,0.0
0.21875,0.2109375,0.0
0.2265625,0.2109375,0.0
0.234375,0.2109375,0.0
0.2421875,0.2109375,0.0
0.25,0.2109375,0.0
0.2578125,0.2109375,0.0
0.265625,0.2109375,0.0
0.2734375,0.2109375,0.0
0.28125,0.2109375,0.0
0.2890625,0.2109375,0.0
0.296875,0.2109375,0.0
0.3046875,0.2109375,0.0
0.3125,0.2109375,0.0
0.3203125,0.2109375,0.0
0.328125,0.2109375,0.0
0.3359375,0.2109375,0.0
0.34375,0.2109375,0.0
0.3515625,0.2109375,0.0
0.359375,0.2109375,0.0
0.3671875,0.2109375,0.0
0.375,0.2109375,0.0
0.3828125,0.2109375,0.0
0.390625,0.2109375,0.0
0.3984375,0.2109375,0.0
0.40625,0.2109375,0.0
0.4140625,0.2109375,0.0
0.421875,0.2109375,0.0
0.4296875,0.2109375,0.0
0.4375,0.2109375,0.0
0.4453125,0.2109375,0.0
0.453125,0.2109375,0.0
0.4609375,0.2109375,0.0
0.46875,0.2109375,0.0
0.4765625,0.2109375,0.0
0.484375,0.2109375,0.0
0.4921875,0.2109375,0.0
0.5,0.2109375,0.0
0.5078125,0.2109375,0.0
0.515625,0.2109375,0.0
0.5234375,0.2109375,0.0
0.53125,0.2109375,0.0
0.5390625,0.2109375,0.0
0.546875,0.2109375,0.0
0.5546875,0.2109375,0.0
0.5625,0.2109375,0.0
0.5703125,0.2109375,0.0
0.578125,0.2109375,0.0
0.5859375,0.2109375,0.0
0.59375,0.2109375,0.0
0.6015625,0.2109375,0.0
0.609375,0.2109375,0.0
0.6171875,0.2109375,0.0
0.625,0.2109375,0.0
0.6328125,0.2109375,0.0
0.640625,0.2109375,0.0
0.6484375,0.2109375,0.0
0.65625,0.2109375,0.0
0.6640625,0.2109375,0.0
0.671875,0.2109375,0.0
0.6796875,0.2109375,0.0
0.6875,0.2109375,0.0
0.6953125,0.2109375,0.0
0.703125,0.2109375,0.0
0.7109375,0.2109375,0.0
0.71875,0.2109375,0.0
0.7265625,0.2109375,0.0
0.734375,0.2109375,0.0
0.7421875,0.2109375,0.0
0.75,0.2109375,0.0
0.7578125,0.2109375,0.0
0.765625,0.2109375,0.0
0.7734375,0.2109375,0.0
0.78125,0.2109375,0.0
0.7890625,0.2109375,0.0
0.796875,0.2109375,0.0
0.8046875,0.2109375,0.0
0.8125,0.2109375,0.0
0.8203125,0.2109375,0.0
0.828125,0.2109375,0.0
0.8359375,0.2109375,0.0
0.84375,0.2109375,0.0
0.8515625,0.2109375,0.0
0.859375,0.2109375,0.0
0.8671875,0.2109375,0.0
0.875,0.2109375,0.0
0.8828125,0.2109375,0.0
0.890625,0.2109375,0.0
0.8984375,0.2109375,0.0
0.90625,0.2109375,0.0
0.9140625,0.2109375,0.0
0.921875,0.2109375,0.0
0.9296875,0.2109375,0.0
0.9375,0.2109375,0.0
0.9453125,0.2109375,0.0
0.953125,0.2109375,0.0
0.9609375,0.2109375,0.0
0.96875,0.2109375,0.0
0.9765625,0.2109375,0.0
0.984375,0.2109375,0.0
0.9921875,0.2109375,0.0

0.0,0.21875,0.0
0.0078125,0.21875,0.0
0.015625,0.21875,0.0
0.0234375,0.21875,0.0
0.03125,0.21875,0.0
0.0390625,0.21875,0.0
0.046875,0.21875,0.0
0.0546875,0.21875,0.0
0.0625,0.21875,0.0
0.0703125,0.21875,0.0
0.078125,0.21875,0.0
0.0859375,0.21875,0.0
0.09375,0.21875,0.0
0.1015625,0.21875,0.0
0.109375,0.21875,0.0
0.1171875,0.21875,0.0
0.125,0.21875,0.0
0.1328125,0.21875,0.0
0.140625,0.21875,0.0
0.1484375,0.21875,0.0
0.15625,0.21875,0.0
0.1640625,0.21875,0.0
0.171875,0.21875,0.0
0.1796875,0.21875,0.0
0.1875,0.21875,0.0
0.1953125,0.21875,0.0
0.203125,0.21875,0.0
0.2109375,0.21875,0.0
0.21875,0.21875,0.0
0.2265625,0.21875,0.0
0.234375,0.21875,0.0
0.2421875,0.21875,0.0
0.25,0.21875,0.0
0.2578125,0.21875,0.0
0.265625,0.21875,0.0
0.2734375,0.21875,0.0
0.28125,0.21875,0.0
0.2890625,0.21875,0.0
0.296875,0.21875,0.0
0.3046875,0.21875,0.0
0.3125,0.21875,0.0
0.3203125,0.21875,0.0
0.328125,0.21875,0.0
0.3359375,0.21875,0.0
0.34375,0.21875,0.0
0.3515625,0.21875,0.0
0.359375,0.21875,0.0
0.3671875,0.21875,0.0
0.375,0.21875,0.0
0.3828125,0.21875,0.0
0.390625,0.21875,0.0
0.3984375,0.21875,0.0
0.40625,0.21875,0.0
0.4140625,0.21875,0.0
0.421875,0.21875,0.0
0.4296875,0.21875,0.0
0.4375,0.21875,0.0
0.4453125,0.21875,0.0
0.453125,0.21875,0.0
0.4609375,0.21875,0.0
0.46875,0.21875,0.0
0.4765625,0.21875,0.0
0.484375,0.21875,0.0
0.4921875,0.21875,0.0
0.5,0.21875,0.0
0.5078125,0.21875,0.0
0.515625,0.21875,0.0
0.5234375,0.21875,0.0
0.53125,0.21875,0.0
0.5390625,0.21875,0.0
0.546875,0.21875,0.0
0.5546875,0.21875,0.0
0.5625,0.21875,0.0
0.5703125,0.21875,0.0
0.578125,0.21875,0.0
0.5859375,0.21875,0.0
0.59375,0.21875,0.0
0.6015625,0.21875,0.0
0.609375,0.21875,0.0
0.6171875,0.21875,0.0
0.625,0.21875,0.0
0.6328125,0.21875,0.0
0.640625,0.21875,0.0
0.6484375,0.21875,0.0
0.65625,0.21875,0.0
0.6640625,0.21875,0.0
0.671875,0.21875,0.0
0.6796875,0.21875,0.0
0.6875,0.21875,0.0
0.6953125,0.21875,0.0
0.703125,0.21875,0.0
0.7109375,0.21875,0.0
0.71875,0.21875,0.0
0.7265625,0.21875,0.0
0.734375,0.21875,0.0
0.7421875,0.21875,0.0
0.75,0.21875,0.0
0.7578125,0.21875,0.0
0.765625,0.21875,0.0
0.7734375,0.21875,0.0
0.78125,0.21875,0.0
0.7890625,0.21875,0.0
0.796875,0.21875,0.0
0.8046875,0.21875,0.0
0.8125,0.21875,0.0
0.8203125,0.21875,0.0
0.828125,0.21875,0.0
0.8359375,0.21875,0.0
0.84375,0.21875,0.0
0.8515625,0.21875,0.0
0.859375,0.21875,0.0
0.8671875,0.21875,0.0
0.875,0.21875,0.0
0.8828125,0.21875,0.0
0.890625,0.21875,0.0
0.8984375,0.21875,0.0
0.90625,0.21875,0.0
0.9140625,0.21875,0.0
0.921875,0.21875,0.0
0.9296875,0.21875,0.0
0.9375,0.21875,0.0
0.9453125,0.21875,0.0
0.953125,0.21875,0.0
0.9609375,0.21875,0.0
0.96875,0.21875,0.0
0.9765625,0.21875,0.0
0.984375,0.21875,0.0
0.9921875,0.21875,0.0

0.0,0.2265625,0.0
0.0078125,0.2265625,0.0
0.015625,0.2265625,0.0
0.0234375,0.2265625,0.0
0.03125,0.2265625,0.0
0.0390625,0.2265625,0.0
0.046875,0.2265625,0.0
0.0546875,0.2265625,0.0
0.0625,0.2265625,0.0
0.0703125,0.2265625,0.0
0.078125,0.2265625,0.0
0.0859375,0.2265625,0.0
0.09375,0.2265625,0.0
0.1015625,0.2265625,0.0
0.109375,0.2265625,0.0
0.1171875,0.2265625,0.0
0.125,0.2265625,0.0
0.1328125,0.2265625,0.0
0.140625,0.2265625,0.0
0.1484375,0.2265625,0.0
0.15625,0.2265625,0.0
0.1640625,0.2265625,0.0
0.171875,0.2265625,0.0
0.1796875,0.2265625,0.0
0.1875,0.2265625,0.0
0.1953125,0.2265625,0.0
0.203125,0.2265625,0.0
0.2109375,0.2265625,0.0
0.21875,0.2265625,0.0
0.2265625,0.2265625,0.0
0.234375,0.2265625,0.0
0.2421875,0.2265625,0.0
0.25,0.2265625,0.0
0.2578125,0.2265625,0.0
0.265625,0.2265625,0.0
0.2734375,0.2265625,0.0
0.28125,0.2265625,0.0
0.2890625,0.2265625,0.0
0.296875,0.2265625,0.0
0.3046875,0.2265625,0.0
0.3125,0.2265625,0.0
0.3203125,0.2265625,0.0
0.328125,0.2265625,0.0
0.3359375,0.2265625,0.0
0.34375,0.2265625,0.0
0.3515625,0.2265625,0.0
0.359375,0.2265625,0.0
0.3671875,0.2265625,0.0
0.375,0.2265625,0.0
0.3828125,0.2265625,0.0
0.390625,0.2265625,0.0
0.3984375,0.2265625,0.0
0.40625,0.2265625,0.0
0.4140625,0.2265625,0.0
0.421875,0.2265625,0.0
0.4296875,0.2265625,0.0
0.4375,0.2265625,0.0
0.4453125,0.2265625,0.0
0.453125,0.2265625,0.0
0.4609375,0.2265625,0.0
0.46875,0.2265625,0.0
0.4765625,0.2265625,0.0
0.484375,0.2265625,0.0
0.4921875,0.2265625,0.0
0.5,0.2265625,0.0
0.5078125,0.2265625,0.0
0.515625,0.2265625,0.0
0.5234375,0.2265625,0.0
0.53125,0.2265625,0.0
0.5390625,0.2265625,0.0
0.546875,0.2265625,0.0
0.5546875,0.2265625,0.0
0.5625,0.2265625,0.0
0.5703125,0.2265625,0.0
0.578125,0.2265625,0.0
0.5859375,0.2265625,0.0
0.59375,0.2265625,0.0
0.6015625,0.2265625,0.0
0.609375,0.2265625,0.0
0.6171875,0.2265625,0.0
0.625,0.2265625,0.0
0.6328125,0.2265625,0.0
0.640625,0.2265625,0.0
0.6484375,0.2265625,0.0
0.65625,0.2265625,0.0
0.6640625,0.2265625,0.0
0.671875,0.2265625,0.0
0.6796875,0.2265625,0.0
0.6875,0.2265625,0.0
0.6953125,0.2265625,0.0
0.703125,0.2265625,0.0
0.7109375,0.2265625,0.0
0.71875,0.2265625,0.0
0.7265625,0.2265625,0.0
0.734375,0.2265625,0.0
0.7421875,0.2265625,0.0
0.75,0.2265625,0.0
0.7578125,0.2265625,0.0
0.765625,0.2265625,0.0
0.7734375,0.2265625,0.0
0.78125,0.2265625,0.0
0.7890625,0.2265625,0.0
0.796875,0.2265625,0.0
0.8046875,0.2265625,0.0
0.8125,0.2265625,0.0
0.8203125,0.2265625,0.0
0.828125,0.2265625,0.0
0.8359375,0.2265625,0.0
0.84375,0.2265625,0.0
0.8515625,0.2265625,0.0
0.859375,0.2265625,0.0
0.8671875,0.2265625,0.0
0.875,0.2265625,0.0
0.8828125,0.2265625,0.0
0.890625,0.2265625,0.0
0.8984375,0.2265625,0.0
0.90625,0.2265625,0.0
0.9140625,0.2265625,0.0
0.921875,0.2265625,0.0
0.9296875,0.2265625,0.0
0.9375,0.2265625,0.0
0.9453125,0.2265625,0.0
0.953125,0.2265625,0.0
0.9609375,0.2265625,0.0
0.96875,0.2265625,0.0
0.9765625,0.2265625,0.0
0.984375,0.2265625,0.0
0.9921875,0.2265625,0.0

0.0,0.234375,0.0
0.0078125,0.234375,0.0
0.015625,0.234375,0.0
0.0234375,0.234375,0.0
0.03125,0.234375,0.0
0.0390625,0.234375,0.0
0.046875,0.234375,0.0
0.0546875,0.234375,0.0
0.0625,0.234375,0.0
0.0703125,0.234375,0.0
0.078125,0.234375,0.0
0.0859375,0.234375,0.0
0.09375,0.234375,0.0
0.1015625,0.234375,0.0
0.109375,0.234375,0.0
0.1171875,0.234375,0.0
0.125,0.234375,0.0
0.1328125,0.234375,0.0
0.140625,0.234375,0.0
0.1484375,0.234375,0.0
0.15625,0.234375,0.0
0.1640625,0.234375,0.0
0.171875,0.234375,0.0
0.1796875,0.234375,0.0
0.1875,0.234375,0.0
0.1953125,0.234375,0.0
0.203125,0.234375,0.0
0.2109375,0.234375,0.0
0.21875,0.234375,0.0
0.2265625,0.234375,0.0
0.234375,0.234375,0.0
0.2421875,0.234375,0.0
0.25,0.234375,0.0
0.2578125,0.234375,0.0
0.265625,0.234375,0.0
0.2734375,0.234375,0.0
0.28125,0.234375,0.0
0.2890625,0.234375,0.0
0.296875,0.234375,0.0
0.3046875,0.234375,0.0
0.3125,0.234375,0.0
0.3203125,0.234375,0.0
0.328125,0.234375,0.0
0.3359375,0.234375,0.0
0.34375,0.234375,0.0
0.3515625,0.234375,0.0
0.359375,0.234375,0.0
0.3671875,0.234375,0.0
0.375,0.234375,0.0
0.3828125,0.234375,0.0
0.390625,0.234375,0.0
0.3984375,0.234375,0.0
0.40625,0.234375,0.0
0.4140625,0.234375,0.0
0.421875,0.234375,0.0
0.4296875,0.234375,0.0
0.4375,0.234375,0.0
0.4453125,0.234375,0.0
0.453125,0.234375,0.0
0.4609375,0.234375,0.0
0.46875,0.234375,0.0
0.4765625,0.234375,0.0
0.484375,0.234375,0.0
0.4921875,0.234375,0.0
0.5,0.234375,0.0
0.5078125,0.234375,0.0
0.515625,0.234375,0.0
0.5234375,0.234375,0.0
0.53125,0.234375,0.0
0.5390625,0.234375,0.0
0.546875,0.234375,0.0
0.5546875,0.234375,0.0
0.5625,0.234375,0.0
0.5703125,0.234375,0.0
0.578125,0.234375,0.0
0.5859375,0.234375,0.0
0.59375,0.234375,0.0
0.6015625,0.234375,0.0
0.609375,0.234375,0.0
0.6171875,0.234375,0.0
0.625,0.234375,0.0
0.6328125,0.234375,0.0
0.640625,0.234375,0.0
0.6484375,0.234375,0.0
0.65625,0.234375,0.0
0.6640625,0.234375,0.0
0.671875,0.234375,0.0
0.6796875,0.234375,0.0
0.6875,0.234375,0.0
0.6953125,0.234375,0.0
0.703125,0.234375,0.0
0.7109375,0.234375,0.0
0.71875,0.234375,0.0
0.7265625,0.234375,0.0
0.734375,0.234375,0.0
0.7421875,0.234375,0.0
0.75,0.234375,0.0
0.7578125,0.234375,0.0
0.765625,0.234375,0.0
0.7734375,0.234375,0.0
0.78125,0.234375,0.0
0.7890625,0.234375,0.0
0.796875,0.234375,0.0
0.8046875,0.234375,0.0
0.8125,0.234375,0.0
0.8203125,0.234375,0.0
0.828125,0.234375,0.0
0.8359375,0.234375,0.0
0.84375,0.234375,0.0
0.8515625,0.234375,0.0
0.859375,0.234375,0.0
0.8671875,0.234375,0.0
0.875,0.234375,0.0
0.8828125,0.234375,0.0
0.890625,0.234375,0.0
0.8984375,0.234375,0.0
0.90625,0.234375,0.0
0.9140625,0.234375,0.0
0.921875,0.234375,0.0
0.9296875,0.234375,0.0
0.9375,0.234375,0.0
0.9453125,0.234375,0.0
0.953125,0.234375,0.0
0.9609375,0.234375,0.0
0.96875,0.234375,0.0
0.9765625,0.234375,0.0
0.984375,0.234375,0.0
0.9921875,0.234375,0.0

0.0,0.2421875,0.0
0.0078125,0.2421875,0.0
0.015625,0.2421875,0.0
0.0234375,0.2421875,0.0
0.03125,0.2421875,0.0
0.0390625,0.2421875,0.0
0.046875,0.2421875,0.0
0.0546875,0.2421875,0.0
0.0625,0.2421875,0.0
0.0703125,0.2421875,0.0
0.078125,0.2421875,0.0
0.0859375,0.2421875,0.0
0.09375,0.2421875,0.0
0.1015625,0.2421875,0.0
0.109375,0.2421875,0.0
0.1171875,0.2421875,0.0
0.125,0.2421875,0.0
0.1328125,0.2421875,0.0
0.140625,0.2421875,0.0
0.1484375,0.2421875,0.0
0.15625,0.2421875,0.0
0.1640625,0.2421875,0.0
0.171875,0.2421875,0.0
0.1796875,0.2421875,0.0
0.1875,0.2421875,0.0
0.1953125,0.2421875,0.0
0.203125,0.2421875,0.0
0.2109375,0.2421875,0.0
0.21875,0.2421875,0.0
0.2265625,0.2421875,0.0
0.234375,0.2421875,0.0
0.2421875,0.2421875,0.0
0.25,0.2421875,0.0
0.2578125,0.2421875,0.0
0.265625,0.2421875,0.0
0.2734375,0.2421875,0.0
0.28125,0.2421875,0.0
0.2890625,0.2421875,0.0
0.296875,0.2421875,0.0
0.3046875,0.2421875,0.0
0.3125,0.2421875,0.0
0.3203125,0.2421875,0.0
0.328125,0.2421875,0.0
0.3359375,0.2421875,0.0
0.34375,0.2421875,0.0
0.3515625,0.2421875,0.0
0.359375,0.2421875,0.0
0.3671875,0.2421875,0.0
0.375,0.2421875,0.0
0.3828125,0.2421875,0.0
0.390625,0.2421875,0.0
0.3984375,0.2421875,0.0
0.40625,0.2421875,0.0
0.4140625,0.2421875,0.0
0.421875,0.2421875,0.0
0.4296875,0.2421875,0.0
0.4375,0.2421875,0.0
0.4453125,0.2421875,0.0
0.453125,0.2421875,0.0
0.4609375,0.2421875,0.0
0.46875,0.2421875,0.0
0.4765625,0.2421875,0.0
0.484375,0.2421875,0.0
0.4921875,0.2421875,0.0
0.5,0.2421875,0.0
0.5078125,0.2421875,0.0
0.515625,0.2421875,0.0
0.5234375,0.2421875,0.0
0.53125,0.2421875,0.0
0.5390625,0.2421875,0.0
0.546875,0.2421875,0.0
0.5546875,0.2421875,0.0
0.5625,0.2421875,0.0
0.5703125,0.2421875,0.0
0.578125,0.2421875,0.0
0.5859375,0.2421875,0.0
0.59375,0.2421875,0.0
0.6015625,0.2421875,0.0
0.609375,0.2421875,0.0
0.6171875,0.2421875,0.0
0.625,0.2421875,0.0
0.6328125,0.2421875,0.0
0.640625,0.2421875,0.0
0.6484375,0.2421875,0.0
0.65625,0.2421875,0.0
0.6640625,0.2421875,0.0
0.671875,0.2421875,0.0
0.6796875,0.2421875,0.0
0.6875,0.2421875,0.0
0.6953125,0.2421875,0.0
0.703125,0.2421875,0.0
0.7109375,0.2421875,0.0
0.71875,0.2421875,0.0
0.7265625,0.2421875,0.0
0.734375,0.2421875,0.0
0.7421875,0.2421875,0.0
0.75,0.2421875,0.0
0.7578125,0.2421875,0.0
0.765625,0.2421875,0.0
0.7734375,0.2421875,0.0
0.78125,0.2421875,0.0
0.7890625,0.2421875,0.0
0.796875,0.2421875,0.0
0.8046875,0.2421875,0.0
0.8125,0.2421875,0.0
0.8203125,0.2421875,0.0
0.828125,0.2421875,0.0
0.8359375,0.2421875,0.0
0.84375,0.2421875,0.0
0.8515625,0.2421875,0.0
0.859375,0.2421875,0.0
0.8671875,0.2421875,0.0
0.875,0.2421875,0.0
0.8828125,0.2421875,0.0
0.890625,0.2421875,0.0
0.8984375,0.2421875,0.0
0.90625,0.2421875,0.0
0.9140625,0.2421875,0.0
0.921875,0.2421875,0.0
0.9296875,0.2421875,0.0
0.9375,0.2421875,0.0
0.9453125,0.2421875,0.0
0.953125,0.2421875,0.0
0.9609375,0.2421875,0.0
0.96875,0.2421875,0.0
0.9765625,0.2421875,0.0
0.984375,0.2421875,0.0
0.9921875,0.2421875,0.0

0.0,0.25,0.0
0.0078125,0.25,0.0
0.015625,0.25,0.0
0.0234375,0.25,0.0
0.03125,0.25,0.0
0.0390625,0.25,0.0
0.046875,0.25,0.0
0.0546875,0.25,0.0
0.0625,0.25,0.0
0.0703125,0.25,0.0
0.078125,0.25,0.0
0.0859375,0.25,0.0
0.09375,0.25,0.0
0.1015625,0.25,0.0
0.109375,0.25,0.0
0.1171875,0.25,0.0
0.125,0.25,0.0
0.1328125,0.25,0.0
0.140625,0.25,0.0
0.1484375,0.25,0.0
0.15625,0.25,0.0
0.1640625,0.25,0.0
0.171875,0.25,0.0
0.1796875,0.25,0.0
0.1875,0.25,0.0
0.1953125,0.25,0.0
0.203125,0.25,0.0
0.2109375,0.25,0.0
0.21875,0.25,0.0
0.2265625,0.25,0.0
0.234375,0.25,0.0
0.2421875,0.25,0.0
0.25,0.25,0.0
0.2578125,0.25,0.0
0.265625,0.25,0.0
0.2734375,0.25,0.0
0.28125,0.25,0.0
0.2890625,0.25,0.0
0.296875,0.25,0.0
0.3046875,0.25,0.0
0.3125,0.25,0.0
0.3203125,0.25,0.0
0.328125,0.25,0.0
0.3359375,0.25,0.0
0.34375,0.25,0.0
0.3515625,0.25,0.0
0.359375,0.25,0.0
0.3671875,0.25,0.0
0.375,0.25,0.0
0.3828125,0.25,0.0
0.390625,0.25,0.0
0.3984375,0.25,0.0
0.40625,0.25,0.0
0.4140625,0.25,0.0
0.421875,0.25,0.0
0.4296875,0.25,0.0
0.4375,0.25,0.0
0.4453125,0.25,0.0
0.453125,0.25,0.0
0.4609375,0.25,0.0
0.46875,0.25,0.0
0.4765625,0.25,0.0
0.484375,0.25,0.0
0.4921875,0.25,0.0
0.5,0.25,0.0
0.5078125,0.25,0.0
0.515625,0.25,0.0
0.5234375,0.25,0.0
0.53125,0.25,0.0
0.5390625,0.25,0.0
0.546875,0.25,0.0
0.5546875,0.25,0.0
0.5625,0.25,0.0
0.5703125,0.25,0.0
0.578125,0.25,0.0
0.5859375,0.25,0.0
0.59375,0.25,0.0
0.6015625,0.25,0.0
0.609375,0.25,0.0
0.6171875,0.25,0.0
0.625,0.25,0.0
0.6328125,0.25,0.0
0.640625,0.25,0.0
0.6484375,0.25,0.0
0.65625,0.25,0.0
0.6640625,0.25,0.0
0.671875,0.25,0.0
0.6796875,0.25,0.0
0.6875,0.25,0.0
0.6953125,0.25,0.0
0.703125,0.25,0.0
0.7109375,0.25,0.0
0.71875,0.25,0.0
0.7265625,0.25,0.0
0.734375,0.25,0.0
0.7421875,0.25,0.0
0.75,0.25,0.0
0.7578125,0.25,0.0
0.765625,0.25,0.0
0.7734375,0.25,0.0
0.78125,0.25,0.0
0.7890625,0.25,0.0
0.796875,0.25,0.0
0.8046875,0.25,0.0
0.8125,0.25,0.0
0.8203125,0.25,0.0
0.828125,0.25,0.0
0.8359375,0.25,0.0
0.84375,0.25,0.0
0.8515625,0.25,0.0
0.859375,0.25,0.0
0.8671875,0.25,0.0
0.875,0.25,0.0
0.8828125,0.25,0.0
0.890625,0.25,0.0
0.8984375,0.25,0.0
0.90625,0.25,0.0
0.9140625,0.25,0.0
0.921875,0.25,0.0
0.9296875,0.25,0.0
0.9375,0.25,0.0
0.9453125,0.25,0.0
0.953125,0.25,0.0
0.9609375,0.25,0.0
0.96875,0.25,0.0
0.9765625,0.25,0.0
0.984375,0.25,0.0
0.9921875,0.25,0.0

0.0,0.2578125,0.0
0.0078125,0.2578125,0.0
0.015625,0.2578125,0.0
0.0234375,0.2578125,0.0
0.03125,0.2578125,0.0
0.0390625,0.2578125,0.0
0.046875,0.2578125,0.0
0.0546875,0.2578125,0.0
0.0625,0.2578125,0.0
0.0703125,0.2578125,0.0
0.078125,0.2578125,0.0
0.0859375,0.2578125,0.0
0.09375,0.2578125,0.0
0.1015625,0.2578125,0.0
0.109375,0.2578125,0.0
0.1171875,0.2578125,0.0
0.125,0.2578125,0.0
0.1328125,0.2578125,0.0
0.140625,0.2578125,0.0
0.1484375,0.2578125,0.0
0.15625,0.2578125,0.0
0.1640625,0.2578125,0.0
0.171875,0.2578125,0.0
0.1796875,0.2578125,0.0
0.1875,0.2578125,0.0
0.1953125,0.2578125,0.0
0.203125,0.2578125,0.0
0.2109375,0.2578125,0.0
0.21875,0.2578125,0.0
0.2265625,0.2578125,0.0
0.234375,0.2578125,0.0
0.2421875,0.2578125,0.0
0.25,0.2578125,0.0
0.2578125,0.2578125,0.0
0.265625,0.2578125,0.0
0.2734375,0.2578125,0.0
0.28125,0.2578125,0.0
0.2890625,0.2578125,0.0
0.296875,0.2578125,0.0
0.3046875,0.2578125,0.0
0.3125,0.2578125,0.0
0.3203125,0.2578125,0.0
0.328125,0.2578125,0.0
0.3359375,0.2578125,0.0
0.34375,0.2578125,0.0
0.3515625,0.2578125,0.0
0.359375,0.2578125,0.0
0.3671875,0.2578125,0.0
0.375,0.2578125,0.0
0.3828125,0.2578125,0.0
0.390625,0.2578125,0.0
0.3984375,0.2578125,0.0
0.40625,0.2578125,0.0
0.4140625,0.2578125,0.0
0.421875,0.2578125,0.0
0.4296875,0.2578125,0.0
0.4375,0.2578125,0.0
0.4453125,0.2578125,0.0
0.453125,0.2578125,0.0
0.4609375,0.2578125,0.0
0.46875,0.2578125,0.0
0.4765625,0.2578125,0.0
0.484375,0.2578125,0.0
0.4921875,0.2578125,0.0
0.5,0.2578125,0.0
0.5078125,0.2578125,0.0
0.515625,0.2578125,0.0
0.5234375,0.2578125,0.0
0.53125,0.2578125,0.0
0.5390625,0.2578125,0.0
0.546875,0.2578125,0.0
0.5546875,0.2578125,0.0
0.5625,0.2578125,0.0
0.5703125,0.2578125,0.0
0.578125,0.2578125,0.0
0.5859375,0.2578125,0.0
0.59375,0.2578125,0.0
0.6015625,0.2578125,0.0
0.609375,0.2578125,0.0
0.6171875,0.2578125,0.0
0.625,0.2578125,0.0
0.6328125,0.2578125,0.0
0.640625,0.2578125,0.0
0.6484375,0.2578125,0.0
0.65625,0.2578125,0.0
0.6640625,0.2578125,0.0
0.671875,0.2578125,0.0
0.6796875,0.2578125,0.0
0.6875,0.2578125,0.0
0.6953125,0.2578125,0.0
0.703125,0.2578125,0.0
0.7109375,0.2578125,0.0
0.71875,0.2578125,0.0
0.7265625,0.2578125,0.0
0.734375,0.2578125,0.0
0.7421875,0.2578125,0.0
0.75,0.2578125,0.0
0.7578125,0.2578125,0.0
0.765625,0.2578125,0.0
0.7734375,0.2578125,0.0
0.78125,0.2578125,0.0
0.7890625,0.2578125,0.0
0.796875,0.2578125,0.0
0.8046875,0.2578125,0.0
0.8125,0.2578125,0.0
0.8203125,0.2578125,0.0
0.828125,0.2578125,0.0
0.8359375,0.2578125,0.0
0.84375,0.2578125,0.0
0.8515625,0.2578125,0.0
0.859375,0.2578125,0.0
0.8671875,0.2578125,0.0
0.875,0.2578125,0.0
0.8828125,0.2578125,0.0
0.890625,0.2578125,0.0
0.8984375,0.2578125,0.0
0.90625,0.2578125,0.0
0.9140625,0.2578125,0.0
0.921875,0.2578125,0.0
0.9296875,0.2578125,0.0
0.9375,0.2578125,0.0
0.9453125,0.2578125,0.0
0.953125,0.2578125,0.0
0.9609375,0.2578125,0.0
0.96875,0.2578125,0.0
0.9765625,0.2578125,0.0
0.984375,0.2578125,0.0
0.9921875,0.2578125,0.0

0.0,0.265625,0.0
0.0078125,0.265625,0.0
0.015625,0.265625,0.0
0.0234375,0.265625,0.0
0.03125,0.265625,0.0
0.0390625,0.265625,0.0
0.046875,0.265625,0.0
0.0546875,0.265625,0.0
0.0625,0.265625,0.0
0.0703125,0.265625,0.0
0.078125,0.265625,0.0
0.0859375,0.265625,0.0
0.09375,0.265625,0.0
0.1015625,0.265625,0.0
0.109375,0.265625,0.0
0.1171875,0.265625,0.0
0.125,0.265625,0.0
0.1328125,0.265625,0.0
0.140625,0.265625,0.0
0.1484375,0.265625,0.0
0.15625,0.265625,0.0
0.1640625,0.265625,0.0
0.171875,0.265625,0.0
0.1796875,0.265625,0.0
0.1875,0.265625,0.0
0.1953125,0.265625,0.0
0.203125,0.265625,0.0
0.2109375,0.265625,0.0
0.21875,0.265625,0.0
0.2265625,0.265625,0.0
0.234375,0.265625,0.0
0.2421875,0.265625,0.0
0.25,0.265625,0.0
0.2578125,0.265625,0.0
0.265625,0.265625,0.0
0.2734375,0.265625,0.0
0.28125,0.265625,0.0
0.2890625,0.265625,0.0
0.296875,0.265625,0.0
0.3046875,0.265625,0.0
0.3125,0.265625,0.0
0.3203125,0.265625,0.0
0.328125,0.265625,0.0
0.3359375,0.265625,0.0
0.34375,0.265625,0.0
0.3515625,0.265625,0.0
0.359375,0.265625,0.0
0.3671875,0.265625,0.0
0.375,0.265625,0.0
0.3828125,0.265625,0.0
0.390625,0.265625,0.0
0.3984375,0.265625,0.0
0.40625,0.265625,0.0
0.4140625,0.265625,0.0
0.421875,0.265625,0.0
0.4296875,0.265625,0.0
0.4375,0.265625,0.0
0.4453125,0.265625,0.0
0.453125,0.265625,0.0
0.4609375,0.265625,0.0
0.46875,0.265625,0.0
0.4765625,0.265625,0.0
0.484375,0.265625,0.0
0.4921875,0.265625,0.0
0.5,0.265625,0.0
0.5078125,0.265625,0.0
0.515625,0.265625,0.0
0.5234375,0.265625,0.0
0.53125,0.265625,0.0
0.5390625,0.265625,0.0
0.546875,0.265625,0.0
0.5546875,0.265625,0.0
0.5625,0.265625,0.0
0.5703125,0.265625,0.0
0.578125,0.265625,0.0
0.5859375,0.265625,0.0
0.59375,0.265625,0.0
0.6015625,0.265625,0.0
0.609375,0.265625,0.0
0.6171875,0.265625,0.0
0.625,0.265625,0.0
0.6328125,0.265625,0.0
0.640625,0.265625,0.0
0.6484375,0.265625,0.0
0.65625,0.265625,0.0
0.6640625,0.265625,0.0
0.671875,0.265625,0.0
0.6796875,0.265625,0.0
0.6875,0.265625,0.0
0.6953125,0.265625,0.0
0.703125,0.265625,0.0
0.7109375,0.265625,0.0
0.71875,0.265625,0.0
0.7265625,0.265625,0.0
0.734375,0.265625,0.0
0.7421875,0.265625,0.0
0.75,0.265625,0.0
0.7578125,0.265625,0.0
0.765625,0.265625,0.0
0.7734375,0.265625,0.0
0.78125,0.265625,0.0
0.7890625,0.265625,0.0
0.796875,0.265625,0.0
0.8046875,0.265625,0.0
0.8125,0.265625,0.0
0.8203125,0.265625,0.0
0.828125,0.265625,0.0
0.8359375,0.265625,0.0
0.84375,0.265625,0.0
0.8515625,0.265625,0.0
0.859375,0.265625,0.0
0.8671875,0.265625,0.0
0.875,0.265625,0.0
0.8828125,0.265625,0.0
0.890625,0.265625,0.0
0.8984375,0.265625,0.0
0.90625,0.265625,0.0
0.9140625,0.265625,0.0
0.921875,0.265625,0.0
0.9296875,0.265625,0.0
0.9375,0.265625,0.0
0.9453125,0.265625,0.0
0.953125,0.265625,0.0
0.9609375,0.265625,0.0
0.96875,0.265625,0.0
0.9765625,0.265625,0.0
0.984375,0.265625,0.0
0.9921875,0.265625,0.0

0.0,0.2734375,0.0
0.0078125,0.2734375,0.0
0.015625,0.2734375,0.0
0.0234375,0.2734375,0.0
0.03125,0.2734375,0.0
0.0390625,0.2734375,0.0
0.046875,0.2734375,0.0
0.0546875,0.2734375,0.0
0.0625,0.2734375,0.0
0.0703125,0.2734375,0.0
0.078125,0.2734375,0.0
0.0859375,0.2734375,0.0
0.09375,0.2734375,0.0
0.1015625,0.2734375,0.0
0.109375,0.2734375,0.0
0.1171875,0.2734375,0.0
0.125,0.2734375,0.0
0.1328125,0.2734375,0.0
0.140625,0.2734375,0.0
0.1484375,0.2734375,0.0
0.15625,0.2734375,0.0
0.1640625,0.2734375,0.0
0.171875,0.2734375,0.0
0.1796875,0.2734375,0.0
0.1875,0.2734375,0.0
0.1953125,0.2734375,0.0
0.203125,0.2734375,0.0
0.2109375,0.2734375,0.0
0.21875,0.2734375,0.0
0.2265625,0.2734375,0.0
0.234375,0.2734375,0.0
0.2421875,0.2734375,0.0
0.25,0.2734375,0.0
0.2578125,0.2734375,0.0
0.265625,0.2734375,0.0
0.2734375,0.2734375,0.0
0.28125,0.2734375,0.0
0.2890625,0.2734375,0.0
0.296875,0.2734375,0.0
0.3046875,0.2734375,0.0
0.3125,0.2734375,0.0
0.3203125,0.2734375,0.0
0.328125,0.2734375,0.0
0.3359375,0.2734375,0.0
0.34375,0.2734375,0.0
0.3515625,0.2734375,0.0
0.359375,0.2734375,0.0
0.3671875,0.2734375,0.0
0.375,0.2734375,0.0
0.3828125,0.2734375,0.0
0.390625,0.2734375,0.0
0.3984375,0.2734375,0.0
0.40625,0.2734375,0.0
0.4140625,0.2734375,0.0
0.421875,0.2734375,0.0
0.4296875,0.2734375,0.0
0.4375,0.2734375,0.0
0.4453125,0.2734375,0.0
0.453125,0.2734375,0.0
0.4609375,0.2734375,0.0
0.46875,0.2734375,0.0
0.4765625,0.2734375,0.0
0.484375,0.2734375,0.0
0.4921875,0.2734375,0.0
0.5,0.2734375,0.0
0.5078125,0.2734375,0.0
0.515625,0.2734375,0.0
0.5234375,0.2734375,0.0
0.53125,0.2734375,0.0
0.5390625,0.2734375,0.0
0.546875,0.2734375,0.0
0.5546875,0.2734375,0.0
0.5625,0.2734375,0.0
0.5703125,0.2734375,0.0
0.578125,0.2734375,0.0
0.5859375,0.2734375,0.0
0.59375,0.2734375,0.0
0.6015625,0.2734375,0.0
0.609375,0.2734375,0.0
0.6171875,0.2734375,0.0
0.625,0.2734375,0.0
0.6328125,0.2734375,0.0
0.640625,0.2734375,0.0
0.6484375,0.2734375,0.0
0.65625,0.2734375,0.0
0.6640625,0.2734375,0.0
0.671875,0.2734375,0.0
0.6796875,0.2734375,0.0
0.6875,0.2734375,0.0
0.6953125,0.2734375,0.0
0.703125,0.2734375,0.0
0.7109375,0.2734375,0.0
0.71875,0.2734375,0.0
0.7265625,0.2734375,0.0
0.734375,0.2734375,0.0
0.7421875,0.2734375,0.0
0.75,0.2734375,0.0
0.7578125,0.2734375,0.0
0.765625,0.2734375,0.0
0.7734375,0.2734375,0.0
0.78125,0.2734375,0.0
0.7890625,0.2734375,0.0
0.796875,0.2734375,0.0
0.8046875,0.2734375,0.0
0.8125,0.2734375,0.0
0.8203125,0.2734375,0.0
0.828125,0.2734375,0.0
0.8359375,0.2734375,0.0
0.84375,0.2734375,0.0
0.8515625,0.2734375,0.0
0.859375,0.2734375,0.0
0.8671875,0.2734375,0.0
0.875,0.2734375,0.0
0.8828125,0.2734375,0.0
0.890625,0.2734375,0.0
0.8984375,0.2734375,0.0
0.90625,0.2734375,0.0
0.9140625,0.2734375,0.0
0.921875,0.2734375,0.0
0.9296875,0.2734375,0.0
0.9375,0.2734375,0.0
0.9453125,0.2734375,0.0
0.953125,0.2734375,0.0
0.9609375,0.2734375,0.0
0.96875,0.2734375,0.0
0.9765625,0.2734375,0.0
0.984375,0.2734375,0.0
0.9921875,0.2734375,0.0

0.0,0.28125,0.0
0.0078125,0.28125,0.0
0.015625,0.28125,0.0
0.0234375,0.28125,0.0
0.03125,0.28125,0.0
0.0390625,0.28125,0.0
0.046875,0.28125,0.0
0.0546875,0.28125,0.0
0.0625,0.28125,0.0
0.0703125,0.28125,0.0
0.078125,0.28125,0.0
0.0859375,0.28125,0.0
0.09375,0.28125,0.0
0.1015625,0.28125,0.0
0.109375,0.28125,0.0
0.1171875,0.28125,0.0
0.125,0.28125,0.0
0.1328125,0.28125,0.0
0.140625,0.28125,0.0
0.1484375,0.28125,0.0
0.15625,0.28125,0.0
0.1640625,0.28125,0.0
0.171875,0.28125,0.0
0.1796875,0.28125,0.0
0.1875,0.28125,0.0
0.1953125,0.28125,0.0
0.203125,0.28125,0.0
0.2109375,0.28125,0.0
0.21875,0.28125,0.0
0.2265625,0.28125,0.0
0.234375,0.28125,0.0
0.2421875,0.28125,0.0
0.25,0.28125,0.0
0.2578125,0.28125,0.0
0.265625,0.28125,0.0
0.2734375,0.28125,0.0
0.28125,0.28125,0.0
0.2890625,0.28125,0.0
0.296875,0.28125,0.0
0.3046875,0.28125,0.0
0.3125,0.28125,0.0
0.3203125,0.28125,0.0
0.328125,0.28125,0.0
0.3359375,0.28125,0.0
0.34375,0.28125,0.0
0.3515625,0.28125,0.0
0.359375,0.28125,0.0
0.3671875,0.28125,0.0
0.375,0.28125,0.0
0.3828125,0.28125,0.0
0.390625,0.28125,0.0
0.3984375,0.28125,0.0
0.40625,0.28125,0.0
0.4140625,0.28125,0.0
0.421875,0.28125,0.0
0.4296875,0.28125,0.0
0.4375,0.28125,0.0
0.4453125,0.28125,0.0
0.453125,0.28125,0.0
0.4609375,0.28125,0.0
0.46875,0.28125,0.0
0.4765625,0.28125,0.0
0.484375,0.28125,0.0
0.4921875,0.28125,0.0
0.5,0.28125,0.0
0.5078125,0.28125,0.0
0.515625,0.28125,0.0
0.5234375,0.28125,0.0
0.53125,0.28125,0.0
0.5390625,0.28125,0.0
0.546875,0.28125,0.0
0.5546875,0.28125,0.0
0.5625,0.28125,0.0
0.5703125,0.28125,0.0
0.578125,0.28125,0.0
0.5859375,0.28125,0.0
0.59375,0.28125,0.0
0.6015625,0.28125,0.0
0.609375,0.28125,0.0
0.6171875,0.28125,0.0
0.625,0.28125,0.0
0.6328125,0.28125,0.0
0.640625,0.28125,0.0
0.6484375,0.28125,0.0
0.65625,0.28125,0.0
0.6640625,0.28125,0.0
0.671875,0.28125,0.0
0.6796875,0.28125,0.0
0.6875,0.28125,0.0
0.6953125,0.28125,0.0
0.703125,0.28125,0.0
0.7109375,0.28125,0.0
0.71875,0.28125,0.0
0.7265625,0.28125,0.0
0.734375,0.28125,0.0
0.7421875,0.28125,0.0
0.75,0.28125,0.0
0.7578125,0.28125,0.0
0.765625,0.28125,0.0
0.7734375,0.28125,0.0
0.78125,0.28125,0.0
0.7890625,0.28125,0.0
0.796875,0.28125,0.0
0.8046875,0.28125,0.0
0.8125,0.28125,0.0
0.8203125,0.28125,0.0
0.828125,0.28125,0.0
0.8359375,0.28125,0.0
0.84375,0.28125,0.0
0.8515625,0.28125,0.0
0.859375,0.28125,0.0
0.8671875,0.28125,0.0
0.875,0.28125,0.0
0.8828125,0.28125,0.0
0.890625,0.28125,0.0
0.8984375,0.28125,0.0
0.90625,0.28125,0.0
0.9140625,0.28125,0.0
0.921875,0.28125,0.0
0.9296875,0.28125,0.0
0.9375,0.28125,0.0
0.9453125,0.28125,0.0
0.953125,0.28125,0.0
0.9609375,0.28125,0.0
0.96875,0.28125,0.0
0.9765625,0.28125,0.0
0.984375,0.28125,0.0
0.9921875,0.28125,0.0

0.0,0.2890625,0.0
0.0078125,0.2890625,0.0
0.015625,0.2890625,0.0
0.0234375,0.2890625,0.0
0.03125,0.2890625,0.0
0.0390625,0.2890625,0.0
0.046875,0.2890625,0.0
0.0546875,0.2890625,0.0
0.0625,0.2890625,0.0
0.0703125,0.2890625,0.0
0.078125,0.2890625,0.0
0.0859375,0.2890625,0.0
0.09375,0.2890625,0.0
0.1015625,0.2890625,0.0
0.109375,0.2890625,0.0
0.1171875,0.2890625,0.0
0.125,0.2890625,0.0
0.1328125,0.2890625,0.0
0.140625,0.2890625,0.0
0.1484375,0.2890625,0.0
0.15625,0.2890625,0.0
0.1640625,0.2890625,0.0
0.171875,0.2890625,0.0
0.1796875,0.2890625,0.0
0.1875,0.2890625,0.0
0.1953125,0.2890625,0.0
0.203125,0.2890625,0.0
0.2109375,0.2890625,0.0
0.21875,0.2890625,0.0
0.2265625,0.2890625,0.0
0.234375,0.2890625,0.0
0.2421875,0.2890625,0.0
0.25,0.2890625,0.0
0.2578125,0.2890625,0.0
0.265625,0.2890625,0.0
0.2734375,0.2890625,0.0
0.28125,0.2890625,0.0
0.2890625,0.2890625,0.0
0.296875,0.2890625,0.0
0.3046875,0.2890625,0.0
0.3125,0.2890625,0.0
0.3203125,0.2890625,0.0
0.328125,0.2890625,0.0
0.3359375,0.2890625,0.0
0.34375,0.2890625,0.0
0.3515625,0.2890625,0.0
0.359375,0.2890625,0.0
0.3671875,0.2890625,0.0
0.375,0.2890625,0.0
0.3828125,0.2890625,0.0
0.390625,0.2890625,0.0
0.3984375,0.2890625,0.0
0.40625,0.2890625,0.0
0.4140625,0.2890625,0.0
0.421875,0.2890625,0.0
0.4296875,0.2890625,0.0
0.4375,0.2890625,0.0
0.4453125,0.2890625,0.0
0.453125,0.2890625,0.0
0.4609375,0.2890625,0.0
0.46875,0.2890625,0.0
0.4765625,0.2890625,0.0
0.484375,0.2890625,0.0
0.4921875,0.2890625,0.0
0.5,0.2890625,0.0
0.5078125,0.2890625,0.0
0.515625,0.2890625,0.0
0.5234375,0.2890625,0.0
0.53125,0.2890625,0.0
0.5390625,0.2890625,0.0
0.546875,0.2890625,0.0
0.5546875,0.2890625,0.0
0.5625,0.2890625,0.0
0.5703125,0.2890625,0.0
0.578125,0.2890625,0.0
0.5859375,0.2890625,0.0
0.59375,0.2890625,0.0
0.6015625,0.2890625,0.0
0.609375,0.2890625,0.0
0.6171875,0.2890625,0.0
0.625,0.2890625,0.0
0.6328125,0.2890625,0.0
0.640625,0.2890625,0.0
0.6484375,0.2890625,0.0
0.65625,0.2890625,0.0
0.6640625,0.2890625,0.0
0.671875,0.2890625,0.0
0.6796875,0.2890625,0.0
0.6875,0.2890625,0.0
0.6953125,0.2890625,0.0
0.703125,0.2890625,0.0
0.7109375,0.2890625,0.0
0.71875,0.2890625,0.0
0.7265625,0.2890625,0.0
0.734375,0.2890625,0.0
0.7421875,0.2890625,0.0
0.75,0.2890625,0.0
0.7578125,0.2890625,0.0
0.765625,0.2890625,0.0
0.7734375,0.2890625,0.0
0.78125,0.2890625,0.0
0.7890625,0.2890625,0.0
0.796875,0.2890625,0.0
0.8046875,0.2890625,0.0
0.8125,0.2890625,0.0
0.8203125,0.2890625,0.0
0.828125,0.2890625,0.0
0.8359375,0.2890625,0.0
0.84375,0.2890625,0.0
0.8515625,0.2890625,0.0
0.859375,0.2890625,0.0
0.8671875,0.2890625,0.0
0.875,0.2890625,0.0
0.8828125,0.2890625,0.0
0.890625,0.2890625,0.0
0.8984375,0.2890625,0.0
0.90625,0.2890625,0.0
0.9140625,0.2890625,0.0
0.921875,0.2890625,0.0
0.9296875,0.2890625,0.0
0.9375,0.2890625,0.0
0.9453125,0.2890625,0.0
0.953125,0.2890625,0.0
0.9609375,0.2890625,0.0
0.96875,0.2890625,0.0
0.9765625,0.2890625,0.0
0.984375,0.2890625,0.0
0.9921875,0.2890625,0.0

0.0,0.296875,0.0
0.0078125,0.296875,0.0
0.015625,0.296875,0.0
0.0234375,0.296875,0.0
0.03125,0.296875,0.0
0.0390625,0.296875,0.0
0.046875,0.296875,0.0
0.0546875,0.296875,0.0
0.0625,0.296875,0.0
0.0703125,0.296875,0.0
0.078125,0.296875,0.0
0.0859375,0.296875,0.0
0.09375,0.296875,0.0
0.1015625,0.296875,0.0
0.109375,0.296875,0.0
0.1171875,0.296875,0.0
0.125,0.296875,0.0
0.1328125,0.296875,0.0
0.140625,0.296875,0.0
0.1484375,0.296875,0.0
0.15625,0.296875,0.0
0.1640625,0.296875,0.0
0.171875,0.296875,0.0
0.1796875,0.296875,0.0
0.1875,0.296875,0.0
0.1953125,0.296875,0.0
0.203125,0.296875,0.0
0.2109375,0.296875,0.0
0.21875,0.296875,0.0
0.2265625,0.296875,0.0
0.234375,0.296875,0.0
0.2421875,0.296875,0.0
0.25,0.296875,0.0
0.2578125,0.296875,0.0
0.265625,0.296875,0.0
0.2734375,0.296875,0.0
0.28125,0.296875,0.0
0.2890625,0.296875,0.0
0.296875,0.296875,0.0
0.3046875,0.296875,0.0
0.3125,0.296875,0.0
0.3203125,0.296875,0.0
0.328125,0.296875,0.0
0.3359375,0.296875,0.0
0.34375,0.296875,0.0
0.3515625,0.296875,0.0
0.359375,0.296875,0.0
0.3671875,0.296875,0.0
0.375,0.296875,0.0
0.3828125,0.296875,0.0
0.390625,0.296875,0.0
0.3984375,0.296875,0.0
0.40625,0.296875,0.0
0.4140625,0.296875,0.0
0.421875,0.296875,0.0
0.4296875,0.296875,0.0
0.4375,0.296875,0.0
0.4453125,0.296875,0.0
0.453125,0.296875,0.0
0.4609375,0.296875,0.0
0.46875,0.296875,0.0
0.4765625,0.296875,0.0
0.484375,0.296875,0.0
0.4921875,0.296875,0.0
0.5,0.296875,0.0
0.5078125,0.296875,0.0
0.515625,0.296875,0.0
0.5234375,0.296875,0.0
0.53125,0.296875,0.0
0.5390625,0.296875,0.0
0.546875,0.296875,0.0
0.5546875,0.296875,0.0
0.5625,0.296875,0.0
0.5703125,0.296875,0.0
0.578125,0.296875,0.0
0.5859375,0.296875,0.0
0.59375,0.296875,0.0
0.6015625,0.296875,0.0
0.609375,0.296875,0.0
0.6171875,0.296875,0.0
0.625,0.296875,0.0
0.6328125,0.296875,0.0
0.640625,0.296875,0.0
0.6484375,0.296875,0.0
0.65625,0.296875,0.0
0.6640625,0.296875,0.0
0.671875,0.296875,0.0
0.6796875,0.296875,0.0
0.6875,0.296875,0.0
0.6953125,0.296875,0.0
0.703125,0.296875,0.0
0.7109375,0.296875,0.0
0.71875,0.296875,0.0
0.7265625,0.296875,0.0
0.734375,0.296875,0.0
0.7421875,0.296875,0.0
0.75,0.296875,0.0
0.7578125,0.296875,0.0
0.765625,0.296875,0.0
0.7734375,0.296875,0.0
0.78125,0.296875,0.0
0.7890625,0.296875,0.0
0.796875,0.296875,0.0
0.8046875,0.296875,0.0
0.8125,0.296875,0.0
0.8203125,0.296875,0.0
0.828125,0.296875,0.0
0.8359375,0.296875,0.0
0.84375,0.296875,0.0
0.8515625,0.296875,0.0
0.859375,0.296875,0.0
0.8671875,0.296875,0.0
0.875,0.296875,0.0
0.8828125,0.296875,0.0
0.890625,0.296875,0.0
0.8984375,0.296875,0.0
0.90625,0.296875,0.0
0.9140625,0.296875,0.0
0.921875,0.296875,0.0
0.9296875,0.296875,0.0
0.9375,0.296875,0.0
0.9453125,0.296875,0.0
0.953125,0.296875,0.0
0.9609375,0.296875,0.0
0.96875,0.296875,0.0
0.9765625,0.296875,0.0
0.984375,0.296875,0.0
0.9921875,0.296875,0.0

0.0,0.3046875,0.0
0.0078125,0.3046875,0.0
0.015625,0.3046875,0.0
0.0234375,0.3046875,0.0
0.03125,0.3046875,0.0
0.0390625,0.3046875,0.0
0.046875,0.3046875,0.0
0.0546875,0.3046875,0.0
0.0625,0.3046875,0.0
0.0703125,0.3046875,0.0
0.078125,0.3046875,0.0
0.0859375,0.3046875,0.0
0.09375,0.3046875,0.0
0.1015625,0.3046875,0.0
0.109375,0.3046875,0.0
0.1171875,0.3046875,0.0
0.125,0.3046875,0.0
0.1328125,0.3046875,0.0
0.140625,0.3046875,0.0
0.1484375,0.3046875,0.0
0.15625,0.3046875,0.0
0.1640625,0.3046875,0.0
0.171875,0.3046875,0.0
0.1796875,0.3046875,0.0
0.1875,0.3046875,0.0
0.1953125,0.3046875,0.0
0.203125,0.3046875,0.0
0.2109375,0.3046875,0.0
0.21875,0.3046875,0.0
0.2265625,0.3046875,0.0
0.234375,0.3046875,0.0
0.2421875,0.3046875,0.0
0.25,0.3046875,0.0
0.2578125,0.3046875,0.0
0.265625,0.3046875,0.0
0.2734375,0.3046875,0.0
0.28125,0.3046875,0.0
0.2890625,0.3046875,0.0
0.296875,0.3046875,0.0
0.3046875,0.3046875,0.0
0.3125,0.3046875,0.0
0.3203125,0.3046875,0.0
0.328125,0.3046875,0.0
0.3359375,0.3046875,0.0
0.34375,0.3046875,0.0
0.3515625,0.3046875,0.0
0.359375,0.3046875,0.0
0.3671875,0.3046875,0.0
0.375,0.3046875,0.0
0.3828125,0.3046875,0.0
0.390625,0.3046875,0.0
0.3984375,0.3046875,0.0
0.40625,0.3046875,0.0
0.4140625,0.3046875,0.0
0.421875,0.3046875,0.0
0.4296875,0.3046875,0.0
0.4375,0.3046875,0.0
0.4453125,0.3046875,0.0
0.453125,0.3046875,0.0
0.4609375,0.3046875,0.0
0.46875,0.3046875,0.0
0.4765625,0.3046875,0.0
0.484375,0.3046875,0.0
0.4921875,0.3046875,0.0
0.5,0.3046875,0.0
0.5078125,0.3046875,0.0
0.515625,0.3046875,0.0
0.5234375,0.3046875,0.0
0.53125,0.3046875,0.0
0.5390625,0.3046875,0.0
0.546875,0.3046875,0.0
0.5546875,0.3046875,0.0
0.5625,0.3046875,0.0
0.5703125,0.3046875,0.0
0.578125,0.3046875,0.0
0.5859375,0.3046875,0.0
0.59375,0.3046875,0.0
0.6015625,0.3046875,0.0
0.609375,0.3046875,0.0
0.6171875,0.3046875,0.0
0.625,0.3046875,0.0
0.6328125,0.3046875,0.0
0.640625,0.3046875,0.0
0.6484375,0.3046875,0.0
0.65625,0.3046875,0.0
0.6640625,0.3046875,0.0
0.671875,0.3046875,0.0
0.6796875,0.3046875,0.0
0.6875,0.3046875,0.0
0.6953125,0.3046875,0.0
0.703125,0.3046875,0.0
0.7109375,0.3046875,0.0
0.71875,0.3046875,0.0
0.7265625,0.3046875,0.0
0.734375,0.3046875,0.0
0.7421875,0.3046875,0.0
0.75,0.3046875,0.0
0.7578125,0.3046875,0.0
0.765625,0.3046875,0.0
0.7734375,0.3046875,0.0
0.78125,0.3046875,0.0
0.7890625,0.3046875,0.0
0.796875,0.3046875,0.0
0.8046875,0.3046875,0.0
0.8125,0.3046875,0.0
0.8203125,0.3046875,0.0
0.828125,0.3046875,0.0
0.8359375,0.3046875,0.0
0.84375,0.3046875,0.0
0.8515625,0.3046875,0.0
0.859375,0.3046875,0.0
0.8671875,0.3046875,0.0
0.875,0.3046875,0.0
0.8828125,0.3046875,0.0
0.890625,0.3046875,0.0
0.8984375,0.3046875,0.0
0.90625,0.3046875,0.0
0.9140625,0.3046875,0.0
0.921875,0.3046875,0.0
0.9296875,0.3046875,0.0
0.9375,0.3046875,0.0
0.9453125,0.3046875,0.0
0.953125,0.3046875,0.0
0.9609375,0.3046875,0.0
0.96875,0.3046875,0.0
0.9765625,0.3046875,0.0
0.984375,0.3046875,0.0
0.9921875,0.3046875,0.0

0.0,0.3125,0.0
0.0078125,0.3125,0.0
0.015625,0.3125,0.0
0.0234375,0.3125,0.0
0.03125,0.3125,0.0
0.0390625,0.3125,0.0
0.046875,0.3125,0.0
0.0546875,0.3125,0.0
0.0625,0.3125,0.0
0.0703125,0.3125,0.0
0.078125,0.3125,0.0
0.0859375,0.3125,0.0
0.09375,0.3125,0.0
0.1015625,0.3125,0.0
0.109375,0.3125,0.0
0.1171875,0.3125,0.0
0.125,0.3125,0.0
0.1328125,0.3125,0.0
0.140625,0.3125,0.0
0.1484375,0.3125,0.0
0.15625,0.3125,0.0
0.1640625,0.3125,0.0
0.171875,0.3125,0.0
0.1796875,0.3125,0.0
0.1875,0.3125,0.0
0.1953125,0.3125,0.0
0.203125,0.3125,0.0
0.2109375,0.3125,0.0
0.21875,0.3125,0.0
0.2265625,0.3125,0.0
0.234375,0.3125,0.0
0.2421875,0.3125,0.0
0.25,0.3125,0.0
0.2578125,0.3125,0.0
0.265625,0.3125,0.0
0.2734375,0.3125,0.0
0.28125,0.3125,0.0
0.2890625,0.3125,0.0
0.296875,0.3125,0.0
0.3046875,0.3125,0.0
0.3125,0.3125,0.0
0.3203125,0.3125,0.0
0.328125,0.3125,0.0
0.3359375,0.3125,0.0
0.34375,0.3125,0.0
0.3515625,0.3125,0.0
0.359375,0.3125,0.0
0.3671875,0.3125,0.0
0.375,0.3125,0.0
0.3828125,0.3125,0.0
0.390625,0.3125,0.0
0.3984375,0.3125,0.0
0.40625,0.3125,0.0
0.4140625,0.3125,0.0
0.421875,0.3125,0.0
0.4296875,0.3125,0.0
0.4375,0.3125,0.0
0.4453125,0.3125,0.0
0.453125,0.3125,0.0
0.4609375,0.3125,0.0
0.46875,0.3125,0.0
0.4765625,0.3125,0.0
0.484375,0.3125,0.0
0.4921875,0.3125,0.0
0.5,0.3125,0.0
0.5078125,0.3125,0.0
0.515625,0.3125,0.0
0.5234375,0.3125,0.0
0.53125,0.3125,0.0
0.5390625,0.3125,0.0
0.546875,0.3125,0.0
0.5546875,0.3125,0.0
0.5625,0.3125,0.0
0.5703125,0.3125,0.0
0.578125,0.3125,0.0
0.5859375,0.3125,0.0
0.59375,0.3125,0.0
0.6015625,0.3125,0.0
0.609375,0.3125,0.0
0.6171875,0.3125,0.0
0.625,0.3125,0.0
0.6328125,0.3125,0.0
0.640625,0.3125,0.0
0.6484375,0.3125,0.0
0.65625,0.3125,0.0
0.6640625,0.3125,0.0
0.671875,0.3125,0.0
0.6796875,0.3125,0.0
0.6875,0.3125,0.0
0.6953125,0.3125,0.0
0.703125,0.3125,0.0
0.7109375,0.3125,0.0
0.71875,0.3125,0.0
0.7265625,0.3125,0.0
0.734375,0.3125,0.0
0.7421875,0.3125,0.0
0.75,0.3125,0.0
0.7578125,0.3125,0.0
0.765625,0.3125,0.0
0.7734375,0.3125,0.0
0.78125,0.3125,0.0
0.7890625,0.3125,0.0
0.796875,0.3125,0.0
0.8046875,0.3125,0.0
0.8125,0.3125,0.0
0.8203125,0.3125,0.0
0.828125,0.3125,0.0
0.8359375,0.3125,0.0
0.84375,0.3125,0.0
0.8515625,0.3125,0.0
0.859375,0.3125,0.0
0.8671875,0.3125,0.0
0.875,0.3125,0.0
0.8828125,0.3125,0.0
0.890625,0.3125,0.0
0.8984375,0.3125,0.0
0.90625,0.3125,0.0
0.9140625,0.3125,0.0
0.921875,0.3125,0.0
0.9296875,0.3125,0.0
0.9375,0.3125,0.0
0.9453125,0.3125,0.0
0.953125,0.3125,0.0
0.9609375,0.3125,0.0
0.96875,0.3125,0.0
0.9765625,0.3125,0.0
0.984375,0.3125,0.0
0.9921875,0.3125,0.0

0.0,0.3203125,0.0
0.0078125,0.3203125,0.0
0.015625,0.3203125,0.0
0.0234375,0.3203125,0.0
0.03125,0.3203125,0.0
0.0390625,0.3203125,0.0
0.046875,0.3203125,0.0
0.0546875,0.3203125,0.0
0.0625,0.3203125,0.0
0.0703125,0.3203125,0.0
0.078125,0.3203125,0.0
0.0859375,0.3203125,0.0
0.09375,0.3203125,0.0
0.1015625,0.3203125,0.0
0.109375,0.3203125,0.0
0.1171875,0.3203125,0.0
0.125,0.3203125,0.0
0.1328125,0.3203125,0.0
0.140625,0.3203125,0.0
0.1484375,0.3203125,0.0
0.15625,0.3203125,0.0
0.1640625,0.3203125,0.0
0.171875,0.3203125,0.0
0.1796875,0.3203125,0.0
0.1875,0.3203125,0.0
0.1953125,0.3203125,0.0
0.203125,0.3203125,0.0
0.2109375,0.3203125,0.0
0.21875,0.3203125,0.0
0.2265625,0.3203125,0.0
0.234375,0.3203125,0.0
0.2421875,0.3203125,0.0
0.25,0.3203125,0.0
0.2578125,0.3203125,0.0
0.265625,0.3203125,0.0
0.2734375,0.3203125,0.0
0.28125,0.3203125,0.0
0.2890625,0.3203125,0.0
0.296875,0.3203125,0.0
0.3046875,0.3203125,0.0
0.3125,0.3203125,0.0
0.3203125,0.3203125,0.0
0.328125,0.3203125,0.0
0.3359375,0.3203125,0.0
0.34375,0.3203125,0.0
0.3515625,0.3203125,0.0
0.359375,0.3203125,0.0
0.3671875,0.3203125,0.0
0.375,0.3203125,0.0
0.3828125,0.3203125,0.0
0.390625,0.3203125,0.0
0.3984375,0.3203125,0.0
0.40625,0.3203125,0.0
0.4140625,0.3203125,0.0
0.421875,0.3203125,0.0
0.4296875,0.3203125,0.0
0.4375,0.3203125,0.0
0.4453125,0.3203125,0.0
0.453125,0.3203125,0.0
0.4609375,0.3203125,0.0
0.46875,0.3203125,0.0
0.4765625,0.3203125,0.0
0.484375,0.3203125,0.0
0.4921875,0.3203125,0.0
0.5,0.3203125,0.0
0.5078125,0.3203125,0.0
0.515625,0.3203125,8.192e-06
0.5234375,0.3203125,0.0
0.53125,0.3203125,0.0
0.5390625,0.3203125,0.0
0.546875,0.3203125,0.0
0.5546875,0.3203125,0.0
0.5625,0.3203125,0.0
0.5703125,0.3203125,0.0
0.578125,0.3203125,0.0
0.5859375,0.3203125,0.0
0.59375,0.3203125,0.0
0.6015625,0.3203125,0.0
0.609375,0.3203125,0.0
0.6171875,0.3203125,0.0
0.625,0.3203125,0.0
0.6328125,0.3203125,0.0
0.640625,0.3203125,0.0
0.6484375,0.3203125,0.0
0.65625,0.3203125,0.0
0.6640625,0.3203125,0.0
0.671875,0.3203125,0.0
0.6796875,0.3203125,0.0
0.6875,0.3203125,0.0
0.6953125,0.3203125,0.0
0.703125,0.3203125,0.0
0.7109375,0.3203125,0.0
0.71875,0.3203125,0.0
0.7265625,0.3203125,0.0
0.734375,0.3203125,0.0
0.7421875,0.3203125,0.0
0.75,0.3203125,0.0
0.7578125,0.3203125,0.0
0.765625,0.3203125,0.0
0.7734375,0.3203125,0.0
0.78125,0.3203125,0.0
0.7890625,0.3203125,0.0
0.796875,0.3203125,0.0
0.8046875,0.3203125,0.0
0.8125,0.3203125,0.0
0.8203125,0.3203125,0.0
0.828125,0.3203125,0.0
0.8359375,0.3203125,0.0
0.84375,0.3203125,0.0
0.8515625,0.3203125,0.0
0.859375,0.3203125,0.0
0.8671875,0.3203125,0.0
0.875,0.3203125,0.0
0.8828125,0.3203125,0.0
0.890625,0.3203125,0.0
0.8984375,0.3203125,0.0
0.90625,0.3203125,0.0
0.9140625,0.3203125,0.0
0.921875,0.3203125,0.0
0.9296875,0.3203125,0.0
0.9375,0.3203125,0.0
0.9453125,0.3203125,0.0
0.953125,0.3203125,0.0
0.9609375,0.3203125,0.0
0.96875,0.3203125,0.0
0.9765625,0.3203125,0.0
0.984375,0.3203125,0.0
0.9921875,0.3203125,0.0

0.0,0.328125,0.0
0.0078125,0.328125,0.0
0.015625,0.328125,0.0
0.0234375,0.328125,0.0
0.03125,0.328125,0.0
0.0390625,0.328125,0.0
0.046875,0.328125,0.0
0.0546875,0.328125,0.0
0.0625,0.328125,0.0
0.0703125,0.328125,0.0
0.078125,0.328125,0.0
0.0859375,0.328125,0.0
0.09375,0.328125,0.0
0.1015625,0.328125,0.0
0.109375,0.328125,0.0
0.1171875,0.328125,0.0
0.125,0.328125,0.0
0.1328125,0.328125,0.0
0.140625,0.328125,0.0
0.1484375,0.328125,0.0
0.15625,0.328125,0.0
0.1640625,0.328125,0.0
0.171875,0.328125,0.0
0.1796875,0.328125,0.0
0.1875,0.328125,0.0
0.1953125,0.328125,0.0
0.203125,0.328125,0.0
0.2109375,0.328125,0.0
0.21875,0.328125,0.0
0.2265625,0.328125,0.0
0.234375,0.328125,0.0
0.2421875,0.328125,0.0
0.25,0.328125,0.0
0.2578125,0.328125,0.0
0.265625,0.328125,0.0
0.2734375,0.328125,0.0
0.28125,0.328125,0.0
0.2890625,0.328125,0.0
0.296875,0.328125,0.0
0.3046875,0.328125,0.0
0.3125,0.328125,0.0
0.3203125,0.328125,0.0
0.328125,0.328125,0.0
0.3359375,0.328125,0.0
0.34375,0.328125,0.0
0.3515625,0.328125,0.0
0.359375,0.328125,0.0
0.3671875,0.328125,0.0
0.375,0.328125,0.0
0.3828125,0.328125,0.0
0.390625,0.328125,0.0
0.3984375,0.328125,0.0
0.40625,0.328125,0.0
0.4140625,0.328125,0.0
0.421875,0.328125,0.0
0.4296875,0.328125,0.0
0.4375,0.328125,0.0
0.4453125,0.328125,0.0
0.453125,0.328125,0.0
0.4609375,0.328125,0.0
0.46875,0.328125,8.192e-06
0.4765625,0.328125,0.0
0.484375,0.328125,8.192e-06
0.4921875,0.328125,8.192e-06
0.5,0.328125,0.0
0.5078125,0.328125,0.0
0.515625,0.328125,0.0
0.5234375,0.328125,0.0
0.53125,0.328125,0.0
0.5390625,0.328125,0.0
0.546875,0.328125,0.0
0.5546875,0.328125,0.0
0.5625,0.328125,0.0
0.5703125,0.328125,0.0
0.578125,0.328125,0.0
0.5859375,0.328125,0.0
0.59375,0.328125,0.0
0.6015625,0.328125,0.0
0.609375,0.328125,0.0
0.6171875,0.328125,0.0
0.625,0.328125,0.0
0.6328125,0.328125,0.0
0.640625,0.328125,0.0
0.6484375,0.328125,0.0
0.65625,0.328125,0.0
0.6640625,0.328125,0.0
0.671875,0.328125,0.0
0.6796875,0.328125,0.0
0.6875,0.328125,0.0
0.6953125,0.328125,0.0
0.703125,0.328125,0.0
0.7109375,0.328125,0.0
0.71875,0.328125,0.0
0.7265625,0.328125,0.0
0.734375,0.328125,0.0
0.7421875,0.328125,0.0
0.75,0.328125,0.0
0.7578125,0.328125,0.0
0.765625,0.328125,0.0
0.7734375,0.328125,0.0
0.78125,0.328125,0.0
0.7890625,0.328125,0.0
0.796875,0.328125,0.0
0.8046875,0.328125,0.0
0.8125,0.328125,0.0
0.8203125,0.328125,0.0
0.828125,0.328125,0.0
0.8359375,0.328125,0.0
0.84375,0.328125,0.0
0.8515625,0.328125,0.0
0.859375,0.328125,0.0
0.8671875,0.328125,0.0
0.875,0.328125,0.0
0.8828125,0.328125,0.0
0.890625,0.328125,0.0
0.8984375,0.328125,0.0
0.90625,0.328125,0.0
0.9140625,0.328125,0.0
0.921875,0.328125,0.0
0.9296875,0.328125,0.0
0.9375,0.328125,0.0
0.9453125,0.328125,0.0
0.953125,0.328125,0.0
0.9609375,0.328125,0.0
0.96875,0.328125,0.0
0.9765625,0.328125,0.0
0.984375,0.328125,0.0
0.9921875,0.328125,0.0

0.0,0.3359375,0.0
0.0078125,0.3359375,0.0
0.015625,0.3359375,0.0
0.0234375,0.3359375,0.0
0.03125,0.3359375,0.0
0.0390625,0.3359375,0.0
0.046875,0.3359375,0.0
0.0546875,0.3359375,0.0
0.0625,0.3359375,0.0
0.0703125,0.3359375,0.0
0.078125,0.3359375,0.0
0.0859375,0.3359375,0.0
0.09375,0.3359375,0.0
0.1015625,0.3359375,0.0
0.109375,0.3359375,0.0
0.1171875,0.3359375,0.0
0.125,0.3359375,0.0
0.1328125,0.3359375,0.0
0.140625,0.3359375,0.0
0.1484375,0.3359375,0.0
0.15625,0.3359375,0.0
0.1640625,0.3359375,0.0
0.171875,0.3359375,0.0
0.1796875,0.3359375,0.0
0.1875,0.3359375,0.0
0.1953125,0.3359375,0.0
0.203125,0.3359375,0.0
0.2109375,0.3359375,0.0
0.21875,0.3359375,0.0
0.2265625,0.3359375,0.0
0.234375,0.3359375,0.0
0.2421875,0.3359375,0.0
0.25,0.3359375,0.0
0.2578125,0.3359375,0.0
0.265625,0.3359375,0.0
0.2734375,0.3359375,0.0
0.28125,0.3359375,0.0
0.2890625,0.3359375,0.0
0.296875,0.3359375,0.0
0.3046875,0.3359375,0.0
0.3125,0.3359375,0.0
0.3203125,0.3359375,0.0
0.328125,0.3359375,0.0
0.3359375,0.3359375,0.0
0.34375,0.3359375,0.0
0.3515625,0.3359375,0.0
0.359375,0.3359375,0.0
0.3671875,0.3359375,0.0
0.375,0.3359375,0.0
0.3828125,0.3359375,0.0
0.390625,0.3359375,0.0
0.3984375,0.3359375,0.0
0.40625,0.3359375,0.0
0.4140625,0.3359375,0.0
0.421875,0.3359375,0.0
0.4296875,0.3359375,0.0
0.4375,0.3359375,0.0
0.4453125,0.3359375,0.0
0.453125,0.3359375,0.0
0.4609375,0.3359375,8.192e-06
0.46875,0.3359375,0.0
0.4765625,0.3359375,3.2768e-05
0.484375,0.3359375,8.192e-06
0.4921875,0.3359375,0.0
0.5,0.3359375,1.6384e-05
0.5078125,0.3359375,8.192e-06
0.515625,0.3359375,2.4576e-05
0.5234375,0.3359375,8.192e-06
0.53125,0.3359375,2.4576e-05
0.5390625,0.3359375,8.192e-06
0.546875,0.3359375,8.192e-06
0.5546875,0.3359375,0.0
0.5625,0.3359375,0.0
0.5703125,0.3359375,0.0
0.578125,0.3359375,0.0
0.5859375,0.3359375,0.0
0.59375,0.3359375,0.0
0.6015625,0.3359375,0.0
0.609375,0.3359375,0.0
0.6171875,0.3359375,0.0
0.625,0.3359375,0.0
0.6328125,0.3359375,0.0
0.640625,0.3359375,0.0
0.6484375,0.3359375,0.0
0.65625,0.3359375,0.0
0.6640625,0.3359375,0.0
0.671875,0.3359375,0.0
0.6796875,0.3359375,0.0
0.6875,0.3359375,0.0
0.6953125,0.3359375,0.0
0.703125,0.3359375,0.0
0.7109375,0.3359375,0.0
0.71875,0.3359375,0.0
0.7265625,0.3359375,0.0
0.734375,0.3359375,0.0
0.7421875,0.3359375,0.0
0.75,0.3359375,0.0
0.7578125,0.3359375,0.0
0.765625,0.3359375,0.0
0.7734375,0.3359375,0.0
0.78125,0.3359375,0.0
0.7890625,0.3359375,0.0
0.796875,0.3359375,0.0
0.8046875,0.3359375,0.0
0.8125,0.3359375,0.0
0.8203125,0.3359375,0.0
0.828125,0.3359375,0.0
0.8359375,0.3359375,0.0
0.84375,0.3359375,0.0
0.8515625,0.3359375,0.0
0.859375,0.3359375,0.0
0.8671875,0.3359375,0.0
0.875,0.3359375,0.0
0.8828125,0.3359375,0.0
0.890625,0.3359375,0.0
0.8984375,0.3359375,0.0
0.90625,0.3359375,0.0
0.9140625,0.3359375,0.0
0.921875,0.3359375,0.0
0.9296875,0.3359375,0.0
0.9375,0.3359375,0.0
0.9453125,0.3359375,0.0
0.953125,0.3359375,0.0
0.9609375,0.3359375,0.0
0.96875,0.3359375,0.0
0.9765625,0.3359375,0.0
0.984375,0.3359375,0.0
0.9921875,0.3359375,0.0

0.0,0.34375,0.0
0.0078125,0.34375,0.0
0.015625,0.34375,0.0
0.0234375,0.34375,0.0
0.03125,0.34375,0.0
0.0390625,0.34375,0.0
0.046875,0.34375,0.0
0.0546875,0.34375,0.0
0.0625,0.34375,0.0
0.0703125,0.34375,0.0
0.078125,0.34375,0.0
0.0859375,0.34375,0.0
0.09375,0.34375,0.0
0.1015625,0.34375,0.0
0.109375,0.34375,0.0
0.1171875,0.34375,0.0
0.125,0.34375,0.0
0.1328125,0.34375,0.0
0.140625,0.34375,0.0
0.1484375,0.34375,0.0
0.15625,0.34375,0.0
0.1640625,0.34375,0.0
0.171875,0.34375,0.0
0.1796875,0.34375,0.0
0.1875,0.34375,0.0
0.1953125,0.34375,0.0
0.203125,0.34375,0.0
0.2109375,0.34375,0.0
0.21875,0.34375,0.0
0.2265625,0.34375,0.0
0.234375,0.34375,0.0
0.2421875,0.34375,0.0
0.25,0.34375,0.0
0.2578125,0.34375,0.0
0.265625,0.34375,0.0
0.2734375,0.34375,0.0
0.28125,0.34375,0.0
0.2890625,0.34375,0.0
0.296875,0.34375,0.0
0.3046875,0.34375,0.0
0.3125,0.34375,0.0
0.3203125,0.34375,0.0
0.328125,0.34375,0.0
0.3359375,0.34375,0.0
0.34375,0.34375,0.0
0.3515625,0.34375,0.0
0.359375,0.34375,0.0
0.3671875,0.34375,0.0
0.375,0.34375,0.0
0.3828125,0.34375,0.0
0.390625,0.34375,0.0
0.3984375,0.34375,0.0
0.40625,0.34375,0.0
0.4140625,0.34375,0.0
0.421875,0.34375,0.0
0.4296875,0.34375,8.192e-06
0.4375,0.34375,8.192e-06
0.4453125,0.34375,8.192e-06
0.453125,0.34375,2.4576e-05
0.4609375,0.34375,4.9152e-05
0.46875,0.34375,1.6384e-05
0.4765625,0.34375,6.5536e-05
0.484375,0.34375,6.5536e-05
0.4921875,0.34375,0.000114688
0.5,0.34375,7.3728e-05
0.5078125,0.34375,9.0112e-05
0.515625,0.34375,0.000114688
0.5234375,0.34375,1.6384e-05
0.53125,0.34375,2.4576e-05
0.5390625,0.34375,1.6384e-05
0.546875,0.34375,1.6384e-05
0.5546875,0.34375,8.192e-06
0.5625,0.34375,0.0
0.5703125,0.34375,0.0
0.578125,0.34375,0.0
0.5859375,0.34375,0.0
0.59375,0.34375,0.0
0.6015625,0.34375,0.0
0.609375,0.34375,0.0
0.6171875,0.34375,0.0
0.625,0.34375,0.0
0.6328125,0.34375,0.0
0.640625,0.34375,0.0
0.6484375,0.34375,0.0
0.65625,0.34375,0.0
0.6640625,0.34375,0.0
0.671875,0.34375,0.0
0.6796875,0.34375,0.0
0.6875,0.34375,0.0
0.6953125,0.34375,0.0
0.703125,0.34375,0.0
0.7109375,0.34375,0.0
0.71875,0.34375,0.0
0.7265625,0.34375,0.0
0.734375,0.34375,0.0
0.7421875,0.34375,0.0
0.75,0.34375,0.0
0.7578125,0.34375,0.0
0.765625,0.34375,0.0
0.7734375,0.34375,0.0
0.78125,0.34375,0.0
0.7890625,0.34375,0.0
0.796875,0.34375,0.0
0.8046875,0.34375,0.0
0.8125,0.34375,0.0
0.8203125,0.34375,0.0
0.828125,0.34375,0.0
0.8359375,0.34375,0.0
0.84375,0.34375,0.0
0.8515625,0.34375,0.0
0.859375,0.34375,0.0
0.8671875,0.34375,0.0
0.875,0.34375,0.0
0.8828125,0.34375,0.0
0.890625,0.34375,0.0
0.8984375,0.34375,0.0
0.90625,0.34375,0.0
0.9140625,0.34375,0.0
0.921875,0.34375,0.0
0.9296875,0.34375,0.0
0.9375,0.34375,0.0
0.9453125,0.34375,0.0
0.953125,0.34375,0.0
0.9609375,0.34375,0.0
0.96875,0.34375,0.0
0.9765625,0.34375,0.0
0.984375,0.34375,0.0
0.9921875,0.34375,0.0

0.0,0.3515625,0.0
0.0078125,0.3515625,0.0
0.015625,0.3515625,0.0
0.0234375,0.3515625,0.0
0.03125,0.3515625,0.0
0.0390625,0.3515625,0.0
0.046875,0.3515625,0.0
0.0546875,0.3515625,0.0
0.0625,0.3515625,0.0
0.0703125,0.3515625,0.0
0.078125,0.3515625,0.0
0.0859375,0.3515625,0.0
0.09375,0.3515625,0.0
0.1015625,0.3515625,0.0
0.109375,0.3515625,0.0
0.1171875,0.3515625,0.0
0.125,0.3515625,0.0
0.1328125,0.3515625,0.0
0.140625,0.3515625,0.0
0.1484375,0.3515625,0.0
0.15625,0.3515625,0.0
0.1640625,0.3515625,0.0
0.171875,0.3515625,0.0
0.1796875,0.3515625,0.0
0.1875,0.3515625,0.0
0.1953125,0.3515625,0.0
0.203125,0.3515625,0.0
0.2109375,0.3515625,0.0
0.21875,0.3515625,0.0
0.2265625,0.3515625,0.0
0.234375,0.3515625,0.0
0.2421875,0.3515625,0.0
0.25,0.3515625,0.0
0.2578125,0.3515625,0.0
0.265625,0.3515625,0.0
0.2734375,0.3515625,0.0
0.28125,0.3515625,0.0
0.2890625,0.3515625,0.0
0.296875,0.3515625,0.0
0.3046875,0.3515625,0.0
0.3125,0.3515625,0.0
0.3203125,0.3515625,0.0
0.328125,0.3515625,0.0
0.3359375,0.3515625,0.0
0.34375,0.3515625,0.0
0.3515625,0.3515625,0.0
0.359375,0.3515625,0.0
0.3671875,0.3515625,0.0
0.375,0.3515625,0.0
0.3828125,0.3515625,0.0
0.390625,0.3515625,0.0
0.3984375,0.3515625,8.192e-06
0.40625,0.3515625,0.0
0.4140625,0.3515625,8.192e-06
0.421875,0.3515625,8.192e-06
0.4296875,0.3515625,8.192e-06
0.4375,0.3515625,6.5536e-05
0.4453125,0.3515625,3.2768e-05
0.453125,0.3515625,0.000155648
0.4609375,0.3515625,0.000155648
0.46875,0.3515625,0.000253952
0.4765625,0.3515625,0.000294912
0.484375,0.3515625,0.000253952
0.4921875,0.3515625,0.00032768
0.5,0.3515625,0.000294912
0.5078125,0.3515625,0.000278528
0.515625,0.3515625,0.000147456
0.5234375,0.3515625,0.000237568
0.53125,0.3515625,0.00016384
0.5390625,0.3515625,0.000131072
0.546875,0.3515625,2.4576e-05
0.5546875,0.3515625,2.4576e-05
0.5625,0.3515625,1.6384e-05
0.5703125,0.3515625,0.0
0.578125,0.3515625,0.0
0.5859375,0.3515625,0.0
0.59375,0.3515625,0.0
0.6015625,0.3515625,0.0
0.609375,0.3515625,0.0
0.6171875,0.3515625,0.0
0.625,0.3515625,0.0
0.6328125,0.3515625,0.0
0.640625,0.3515625,0.0
0.6484375,0.3515625,0.0
0.65625,0.3515625,0.0
0.6640625,0.3515625,0.0
0.671875,0.3515625,0.0
0.6796875,0.3515625,0.0
0.6875,0.3515625,0.0
0.6953125,0.3515625,0.0
0.703125,0.3515625,0.0
0.7109375,0.3515625,0.0
0.71875,0.3515625,0.0
0.7265625,0.3515625,0.0
0.734375,0.3515625,0.0
0.7421875,0.3515625,0.0
0.75,0.3515625,0.0
0.7578125,0.3515625,0.0
0.765625,0.3515625,0.0
0.7734375,0.3515625,0.0
0.78125,0.3515625,0.0
0.7890625,0.3515625,0.0
0.796875,0.3515625,0.0
0.8046875,0.3515625,0.0
0.8125,0.3515625,0.0
0.8203125,0.3515625,0.0
0.828125,0.3515625,0.0
0.8359375,0.3515625,0.0
0.84375,0.3515625,0.0
0.8515625,0.3515625,0.0
0.859375,0.3515625,0.0
0.8671875,0.3515625,0.0
0.875,0.3515625,0.0
0.8828125,0.3515625,0.0
0.890625,0.3515625,0.0
0.8984375,0.3515625,0.0
0.90625,0.3515625,0.0
0.9140625,0.3515625,0.0
0.921875,0.3515625,0.0
0.9296875,0.3515625,0.0
0.9375,0.3515625,0.0
0.9453125,0.3515625,0.0
0.953125,0.3515625,0.0
0.9609375,0.3515625,0.0
0.96875,0.3515625,0.0
0.9765625,0.3515625,0.0
0.984375,0.3515625,0.0
0.9921875,0.3515625,0.0

0.0,0.359375,0.0
0.0078125,0.359375,0.0
0.015625,0.359375,0.0
0.0234375,0.359375,0.0
0.03125,0.359375,0.0
0.0390625,0.359375,0.0
0.046875,0.359375,0.0
0.0546875,0.359375,0.0
0.0625,0.359375,0.0
0.0703125,0.359375,0.0
0.078125,0.359375,0.0
0.0859375,0.359375,0.0
0.09375,0.359375,0.0
0.1015625,0.359375,0.0
0.109375,0.359375,0.0
0.1171875,0.359375,0.0
0.125,0.359375,0.0
0.1328125,0.359375,0.0
0.140625,0.359375,0.0
0.1484375,0.359375,0.0
0.15625,0.359375,0.0
0.1640625,0.359375,0.0
0.171875,0.359375,0.0
0.1796875,0.359375,0.0
0.1875,0.359375,0.0
0.1953125,0.359375,0.0
0.203125,0.359375,0.0
0.2109375,0.359375,0.0
0.21875,0.359375,0.0
0.2265625,0.359375,0.0
0.234375,0.359375,0.0
0.2421875,0.359375,0.0
0.25,0.359375,0.0
0.2578125,0.359375,0.0
0.265625,0.359375,0.0
0.2734375,0.359375,0.0
0.28125,0.359375,0.0
0.2890625,0.359375,0.0
0.296875,0.359375,0.0
0.3046875,0.359375,0.0
0.3125,0.359375,0.0
0.3203125,0.359375,0.0
0.328125,0.359375,0.0
0.3359375,0.359375,0.0
0.34375,0.359375,0.0
0.3515625,0.359375,0.0
0.359375,0.359375,0.0
0.3671875,0.359375,0.0
0.375,0.359375,0.0
0.3828125,0.359375,8.192e-06
0.390625,0.359375,8.192e-06
0.3984375,0.359375,2.4576e-05
0.40625,0.359375,8.192e-06
0.4140625,0.359375,1.6384e-05
0.421875,0.359375,4.096e-05
0.4296875,0.359375,9.8304e-05
0.4375,0.359375,8.192e-05
0.4453125,0.359375,0.00028672
0.453125,0.359375,0.00036864
0.4609375,0.359375,0.000630784
0.46875,0.359375,0.000876544
0.4765625,0.359375,0.00098304
0.484375,0.359375,0.001253376
0.4921875,0.359375,0.001531904
0.5,0.359375,0.00139264
0.5078125,0.359375,0.001482752
0.515625,0.359375,0.001024
0.5234375,0.359375,0.000851968
0.53125,0.359375,0.000548864
0.5390625,0.359375,0.000417792
0.546875,0.359375,0.00024576
0.5546875,0.359375,9.8304e-05
0.5625,0.359375,8.192e-05
0.5703125,0.359375,4.9152e-05
0.578125,0.359375,3.2768e-05
0.5859375,0.359375,0.0
0.59375,0.359375,0.0
0.6015625,0.359375,0.0
0.609375,0.359375,0.0
0.6171875,0.359375,0.0
0.625,0.359375,0.0
0.6328125,0.359375,0.0
0.640625,0.359375,0.0
0.6484375,0.359375,0.0
0.65625,0.359375,0.0
0.6640625,0.359375,0.0
0.671875,0.359375,0.0
0.6796875,0.359375,0.0
0.6875,0.359375,0.0
0.6953125,0.359375,0.0
0.703125,0.359375,0.0
0.7109375,0.359375,0.0
0.71875,0.359375,0.0
0.7265625,0.359375,0.0
0.734375,0.359375,0.0
0.7421875,0.359375,0.0
0.75,0.359375,0.0
0.7578125,0.359375,0.0
0.765625,0.359375,0.0
0.7734375,0.359375,0.0
0.78125,0.359375,0.0
0.7890625,0.359375,0.0
0.796875,0.359375,0.0
0.8046875,0.359375,0.0
0.8125,0.359375,0.0
0.8203125,0.359375,0.0
0.828125,0.359375,0.0
0.8359375,0.359375,0.0
0.84375,0.359375,0.0
0.8515625,0.359375,0.0
0.859375,0.359375,0.0
0.8671875,0.359375,0.0
0.875,0.359375,0.0
0.8828125,0.359375,0.0
0.890625,0.359375,0.0
0.8984375,0.359375,0.0
0.90625,0.359375,0.0
0.9140625,0.359375,0.0
0.921875,0.359375,0.0
0.9296875,0.359375,0.0
0.9375,0.359375,0.0
0.9453125,0.359375,0.0
0.953125,0.359375,0.0
0.9609375,0.359375,0.0
0.96875,0.359375,0.0
0.9765625,0.359375,0.0
0.984375,0.359375,0.0
0.9921875,0.359375,0.0

0.0,0.3671875,0.0
0.0078125,0.3671875,0.0
0.015625,0.3671875,0.0
0.0234375,0.3671875,0.0
0.03125,0.3671875,0.0
0.0390625,0.3671875,0.0
0.046875,0.3671875,0.0
0.0546875,0.3671875,0.0
0.0625,0.3671875,0.0
0.0703125,0.3671875,0.0
0.078125,0.3671875,0.0
0.0859375,0.3671875,0.0
0.09375,0.3671875,0.0
0.1015625,0.3671875,0.0
0.109375,0.3671875,0.0
0.1171875,0.3671875,0.0
0.125,0.3671875,0.0
0.1328125,0.3671875,0.0
0.140625,0.3671875,0.0
0.1484375,0.3671875,0.0
0.15625,0.3671875,0.0
0.1640625,0.3671875,0.0
0.171875,0.3671875,0.0
0.1796875,0.3671875,0.0
0.1875,0.3671875,0.0
0.1953125,0.3671875,0.0
0.203125,0.3671875,0.0
0.2109375,0.3671875,0.0
0.21875,0.3671875,0.0
0.2265625,0.3671875,0.0
0.234375,0.3671875,0.0
0.2421875,0.3671875,0.0
0.25,0.3671875,0.0
0.2578125,0.3671875,0.0
0.265625,0.3671875,0.0
0.2734375,0.3671875,0.0
0.28125,0.3671875,0.0
0.2890625,0.3671875,0.0
0.296875,0.3671875,0.0
0.3046875,0.3671875,0.0
0.3125,0.3671875,0.0
0.3203125,0.3671875,0.0
0.328125,0.3671875,0.0
0.3359375,0.3671875,0.0
0.34375,0.3671875,0.0
0.3515625,0.3671875,0.0
0.359375,0.3671875,0.0
0.3671875,0.3671875,0.0
0.375,0.3671875,0.0
0.3828125,0.3671875,0.0
0.390625,0.3671875,1.6384e-05
0.3984375,0.3671875,2.4576e-05
0.40625,0.3671875,5.7344e-05
0.4140625,0.3671875,5.7344e-05
0.421875,0.3671875,9.0112e-05
0.4296875,0.3671875,0.000319488
0.4375,0.3671875,0.00057344
0.4453125,0.3671875,0.001097728
0.453125,0.3671875,0.001687552
0.4609375,0.3671875,0.002113536
0.46875,0.3671875,0.003203072
0.4765625,0.3671875,0.00405504
0.484375,0.3671875,0.005021696
0.4921875,0.3671875,0.005095424
0.5,0.3671875,0.005062656
0.5078125,0.3671875,0.004743168
0.515625,0.3671875,0.004104192
0.5234375,0.3671875,0.003211264
0.53125,0.3671875,0.002228224
0.5390625,0.3671875,0.001630208
0.546875,0.3671875,0.001048576
0.5546875,0.3671875,0.000507904
0.5625,0.3671875,0.000237568
0.5703125,0.3671875,0.000155648
0.578125,0.3671875,0.000106496
0.5859375,0.3671875,3.2768e-05
0.59375,0.3671875,8.192e-06
0.6015625,0.3671875,0.0
0.609375,0.3671875,0.0
0.6171875,0.3671875,0.0
0.625,0.3671875,0.0
0.6328125,0.3671875,0.0
0.640625,0.3671875,0.0
0.6484375,0.3671875,0.0
0.65625,0.3671875,0.0
0.6640625,0.3671875,0.0
0.671875,0.3671875,0.0
0.6796875,0.3671875,0.0
0.6875,0.3671875,0.0
0.6953125,0.3671875,0.0
0.703125,0.3671875,0.0
0.7109375,0.3671875,0.0
0.71875,0.3671875,0.0
0.7265625,0.3671875,0.0
0.734375,0.3671875,0.0
0.7421875,0.3671875,0.0
0.75,0.3671875,0.0
0.7578125,0.3671875,0.0
0.765625,0.3671875,0.0
0.7734375,0.3671875,0.0
0.78125,0.3671875,0.0
0.7890625,0.3671875,0.0
0.796875,0.3671875,0.0
0.8046875,0.3671875,0.0
0.8125,0.3671875,0.0
0.8203125,0.3671875,0.0
0.828125,0.3671875,0.0
0.8359375,0.3671875,0.0
0.84375,0.3671875,0.0
0.8515625,0.3671875,0.0
0.859375,0.3671875,0.0
0.8671875,0.3671875,0.0
0.875,0.3671875,0.0
0.8828125,0.3671875,0.0
0.890625,0.3671875,0.0
0.8984375,0.3671875,0.0
0.90625,0.3671875,0.0
0.9140625,0.3671875,0.0
0.921875,0.3671875,0.0
0.9296875,0.3671875,0.0
0.9375,0.3671875,0.0
0.9453125,0.3671875,0.0
0.953125,0.3671875,0.0
0.9609375,0.3671875,0.0
0.96875,0.3671875,0.0
0.9765625,0.3671875,0.0
0.984375,0.3671875,0.0
0.9921875,0.3671875,0.0

0.0,0.375,0.0
0.0078125,0.375,0.0
0.015625,0.375,0.0
0.0234375,0.375,0.0
0.03125,0.375,0.0
0.0390625,0.375,0.0
0.046875,0.375,0.0
0.0546875,0.375,0.0
0.0625,0.375,0.0
0.0703125,0.375,0.0
0.078125,0.375,0.0
0.0859375,0.375,0.0
0.09375,0.375,0.0
0.1015625,0.375,0.0
0.109375,0.375,0.0
0.1171875,0.375,0.0
0.125,0.375,0.0
0.1328125,0.375,0.0
0.140625,0.375,0.0
0.1484375,0.375,0.0
0.15625,0.375,0.0
0.1640625,0.375,0.0
0.171875,0.375,0.0
0.1796875,0.375,0.0
0.1875,0.375,0.0
0.1953125,0.375,0.0
0.203125,0.375,0.0
0.2109375,0.375,0.0
0.21875,0.375,0.0
0.2265625,0.375,0.0
0.234375,0.375,0.0
0.2421875,0.375,0.0
0.25,0.375,0.0
0.2578125,0.375,0.0
0.265625,0.375,0.0
0.2734375,0.375,0.0
0.28125,0.375,0.0
0.2890625,0.375,0.0
0.296875,0.375,0.0
0.3046875,0.375,0.0
0.3125,0.375,0.0
0.3203125,0.375,0.0
0.328125,0.375,0.0
0.3359375,0.375,0.0
0.34375,0.375,0.0
0.3515625,0.375,0.0
0.359375,0.375,0.0
0.3671875,0.375,0.0
0.375,0.375,0.0
0.3828125,0.375,0.0
0.390625,0.375,8.192e-06
0.3984375,0.375,4.096e-05
0.40625,0.375,0.00012288
0.4140625,0.375,0.000270336
0.421875,0.375,0.00049152
0.4296875,0.375,0.001114112
0.4375,0.375,0.002285568
0.4453125,0.375,0.003678208
0.453125,0.375,0.005505024
0.4609375,0.375,0.00802816
0.46875,0.375,0.011272192
0.4765625,0.375,0.014180352
0.484375,0.375,0.016662528
0.4921875,0.375,0.01826816
0.5,0.375,0.017580032
0.5078125,0.375,0.016285696
0.515625,0.375,0.01421312
0.5234375,0.375,0.010518528
0.53125,0.375,0.008364032
0.5390625,0.375,0.005554176
0.546875,0.375,0.003211264
0.5546875,0.375,0.001769472
0.5625,0.375,0.001114112
0.5703125,0.375,0.000638976
0.578125,0.375,0.000221184
0.5859375,0.375,4.9152e-05
0.59375,0.375,4.9152e-05
0.6015625,0.375,8.192e-06
0.609375,0.375,8.192e-06
0.6171875,0.375,0.0
0.625,0.375,0.0
0.6328125,0.375,0.0
0.640625,0.375,0.0
0.6484375,0.375,0.0
0.65625,0.375,0.0
0.6640625,0.375,0.0
0.671875,0.375,0.0
0.6796875,0.375,0.0
0.6875,0.375,0.0
0.6953125,0.375,0.0
0.703125,0.375,0.0
0.7109375,0.375,0.0
0.71875,0.375,0.0
0.7265625,0.375,0.0
0.734375,0.375,0.0
0.7421875,0.375,0.0
0.75,0.375,0.0
0.7578125,0.375,0.0
0.765625,0.375,0.0
0.7734375,0.375,0.0
0.78125,0.375,0.0
0.7890625,0.375,0.0
0.796875,0.375,0.0
0.8046875,0.375,0.0
0.8125,0.375,0.0
0.8203125,0.375,0.0
0.828125,0.375,0.0
0.8359375,0.375,0.0
0.84375,0.375,0.0
0.8515625,0.375,0.0
0.859375,0.375,0.0
0.8671875,0.375,0.0
0.875,0.375,0.0
0.8828125,0.375,0.0
0.890625,0.375,0.0
0.8984375,0.375,0.0
0.90625,0.375,0.0
0.9140625,0.375,0.0
0.921875,0.375,0.0
0.9296875,0.375,0.0
0.9375,0.375,0.0
0.9453125,0.375,0.0
0.953125,0.375,0.0
0.9609375,0.375,0.0
0.96875,0.375,0.0
0.9765625,0.375,0.0
0.984375,0.375,0.0
0.9921875,0.375,0.0

0.0,0.3828125,0.0
0.0078125,0.3828125,0.0
0.015625,0.3828125,0.0
0.0234375,0.3828125,0.0
0.03125,0.3828125,0.0
0.0390625,0.3828125,0.0
0.046875,0.3828125,0.0
0.0546875,0.3828125,0.0
0.0625,0.3828125,0.0
0.0703125,0.3828125,0.0
0.078125,0.3828125,0.0
0.0859375,0.3828125,0.0
0.09375,0.3828125,0.0
0.1015625,0.3828125,0.0
0.109375,0.3828125,0.0
0.1171875,0.3828125,0.0
0.125,0.3828125,0.0
0.1328125,0.3828125,0.0
0.140625,0.3828125,0.0
0.1484375,0.3828125,0.0
0.15625,0.3828125,0.0
0.1640625,0.3828125,0.0
0.171875,0.3828125,0.0
0.1796875,0.3828125,0.0
0.1875,0.3828125,0.0
0.1953125,0.3828125,0.0
0.203125,0.3828125,0.0
0.2109375,0.3828125,0.0
0.21875,0.3828125,0.0
0.2265625,0.3828125,0.0
0.234375,0.3828125,0.0
0.2421875,0.3828125,0.0
0.25,0.3828125,0.0
0.2578125,0.3828125,0.0
0.265625,0.3828125,0.0
0.2734375,0.3828125,0.0
0.28125,0.3828125,0.0
0.2890625,0.3828125,0.0
0.296875,0.3828125,0.0
0.3046875,0.3828125,0.0
0.3125,0.3828125,0.0
0.3203125,0.3828125,0.0
0.328125,0.3828125,0.0
0.3359375,0.3828125,0.0
0.34375,0.3828125,0.0
0.3515625,0.3828125,0.0
0.359375,0.3828125,0.0
0.3671875,0.3828125,0.0
0.375,0.3828125,2.4576e-05
0.3828125,0.3828125,2.4576e-05
0.390625,0.3828125,6.5536e-05
0.3984375,0.3828125,0.000114688
0.40625,0.3828125,0.000376832
0.4140625,0.3828125,0.000704512
0.421875,0.3828125,0.00167936
0.4296875,0.3828125,0.003334144
0.4375,0.3828125,0.007061504
0.4453125,0.3828125,0.010985472
0.453125,0.3828125,0.017580032
0.4609375,0.3828125,0.025919488
0.46875,0.3828125,0.034635776
0.4765625,0.3828125,0.044138496
0.484375,0.3828125,0.052772864
0.4921875,0.3828125,0.056147968
0.5,0.3828125,0.057933824
0.5078125,0.3828125,0.051625984
0.515625,0.3828125,0.045907968
0.5234375,0.3828125,0.036388864
0.53125,0.3828125,0.0262144
0.5390625,0.3828125,0.017973248
0.546875,0.3828125,0.011370496
0.5546875,0.3828125,0.006586368
0.5625,0.3828125,0.00344064
0.5703125,0.3828125,0.001736704
0.578125,0.3828125,0.000868352
0.5859375,0.3828125,0.000262144
0.59375,0.3828125,9.0112e-05
0.6015625,0.3828125,6.5536e-05
0.609375,0.3828125,2.4576e-05
0.6171875,0.3828125,1.6384e-05
0.625,0.3828125,0.0
0.6328125,0.3828125,0.0
0.640625,0.3828125,0.0
0.6484375,0.3828125,0.0
0.65625,0.3828125,0.0
0.6640625,0.3828125,0.0
0.671875,0.3828125,0.0
0.6796875,0.3828125,0.0
0.6875,0.3828125,0.0
0.6953125,0.3828125,0.0
0.703125,0.3828125,0.0
0.7109375,0.3828125,0.0
0.71875,0.3828125,0.0
0.7265625,0.3828125,0.0
0.734375,0.3828125,0.0
0.7421875,0.3828125,0.0
0.75,0.3828125,0.0
0.7578125,0.3828125,0.0
0.765625,0.3828125,0.0
0.7734375,0.3828125,0.0
0.78125,0.3828125,0.0
0.7890625,0.3828125,0.0
0.796875,0.3828125,0.0
0.8046875,0.3828125,0.0
0.8125,0.3828125,0.0
0.8203125,0.3828125,0.0
0.828125,0.3828125,0.0
0.8359375,0.3828125,0.0
0.84375,0.3828125,0.0
0.8515625,0.3828125,0.0
0.859375,0.3828125,0.0
0.8671875,0.3828125,0.0
0.875,0.3828125,0.0
0.8828125,0.3828125,0.0
0.890625,0.3828125,0.0
0.8984375,0.3828125,0.0
0.90625,0.3828125,0.0
0.9140625,0.3828125,0.0
0.921875,0.3828125,0.0
0.9296875,0.3828125,0.0
0.9375,0.3828125,0.0
0.9453125,0.3828125,0.0
0.953125,0.3828125,0.0
0.9609375,0.3828125,0.0
0.96875,0.3828125,0.0
0.9765625,0.3828125,0.0
0.984375,0.3828125,0.0
0.9921875,0.3828125,0.0

0.0,0.390625,0.0
0.0078125,0.390625,0.0
0.015625,0.390625,0.0
0.0234375,0.390625,0.0
0.03125,0.390625,0.0
0.0390625,0.390625,0.0
0.046875,0.390625,0.0
0.0546875,0.390625,0.0
0.0625,0.390625,0.0
0.0703125,0.390625,0.0
0.078125,0.390625,0.0
0.0859375,0.390625,0.0
0.09375,0.390625,0.0
0.1015625,0.390625,0.0
0.109375,0.390625,0.0
0.1171875,0.390625,0.0
0.125,0.390625,0.0
0.1328125,0.390625,0.0
0.140625,0.390625,0.0
0.1484375,0.390625,0.0
0.15625,0.390625,0.0
0.1640625,0.390625,0.0
0.171875,0.390625,0.0
0.1796875,0.390625,0.0
0.1875,0.390625,0.0
0.1953125,0.390625,0.0
0.203125,0.390625,0.0
0.2109375,0.390625,0.0
0.21875,0.390625,0.0
0.2265625,0.390625,0.0
0.234375,0.390625,0.0
0.2421875,0.390625,0.0
0.25,0.390625,0.0
0.2578125,0.390625,0.0
0.265625,0.390625,0.0
0.2734375,0.390625,0.0
0.28125,0.390625,0.0
0.2890625,0.390625,0.0
0.296875,0.390625,0.0
0.3046875,0.390625,0.0
0.3125,0.390625,0.0
0.3203125,0.390625,0.0
0.328125,0.390625,0.0
0.3359375,0.390625,0.0
0.34375,0.390625,0.0
0.3515625,0.390625,0.0
0.359375,0.390625,1.6384e-05
0.3671875,0.390625,0.0
0.375,0.390625,0.0
0.3828125,0.390625,3.2768e-05
0.390625,0.390625,0.000180224
0.3984375,0.390625,0.000311296
0.40625,0.390625,0.000999424
0.4140625,0.390625,0.002408448
0.421875,0.390625,0.004931584
0.4296875,0.390625,0.010297344
0.4375,0.390625,0.018661376
0.4453125,0.390625,0.033439744
0.453125,0.390625,0.051904512
0.4609375,0.390625,0.078102528
0.46875,0.390625,0.105791488
0.4765625,0.390625,0.133103616
0.484375,0.390625,0.154894336
0.4921875,0.390625,0.16891904
0.5,0.390625,0.16924672
0.5078125,0.390625,0.153583616
0.515625,0.390625,0.131547136
0.5234375,0.390625,0.104906752
0.53125,0.390625,0.07880704
0.5390625,0.390625,0.054788096
0.546875,0.390625,0.032243712
0.5546875,0.390625,0.019546112
0.5625,0.390625,0.009715712
0.5703125,0.390625,0.005496832
0.578125,0.390625,0.002449408
0.5859375,0.390625,0.00090112
0.59375,0.390625,0.000352256
0.6015625,0.390625,0.000188416
0.609375,0.390625,9.0112e-05
0.6171875,0.390625,0.0
0.625,0.390625,0.0
0.6328125,0.390625,0.0
0.640625,0.390625,0.0
0.6484375,0.390625,0.0
0.65625,0.390625,0.0
0.6640625,0.390625,0.0
0.671875,0.390625,0.0
0.6796875,0.390625,0.0
0.6875,0.390625,0.0
0.6953125,0.390625,0.0
0.703125,0.390625,0.0
0.7109375,0.390625,0.0
0.71875,0.390625,0.0
0.7265625,0.390625,0.0
0.734375,0.390625,0.0
0.7421875,0.390625,0.0
0.75,0.390625,0.0
0.7578125,0.390625,0.0
0.765625,0.390625,0.0
0.7734375,0.390625,0.0
0.78125,0.390625,0.0
0.7890625,0.390625,0.0
0.796875,0.390625,0.0
0.8046875,0.390625,0.0
0.8125,0.390625,0.0
0.8203125,0.390625,0.0
0.828125,0.390625,0.0
0.8359375,0.390625,0.0
0.84375,0.390625,0.0
0.8515625,0.390625,0.0
0.859375,0.390625,0.0
0.8671875,0.390625,0.0
0.875,0.390625,0.0
0.8828125,0.390625,0.0
0.890625,0.390625,0.0
0.8984375,0.390625,0.0
0.90625,0.390625,0.0
0.9140625,0.390625,0.0
0.921875,0.390625,0.0
0.9296875,0.390625,0.0
0.9375,0.390625,0.0
0.9453125,0.390625,0.0
0.953125,0.390625,0.0
0.9609375,0.390625,0.0
0.96875,0.390625,0.0
0.9765625,0.390625,0.0
0.984375,0.390625,0.0
0.9921875,0.390625,0.0

0.0,0.3984375,0.0
0.0078125,0.3984375,0.0
0.015625,0.3984375,0.0
0.0234375,0.3984375,0.0
0.03125,0.3984375,0.0
0.0390625,0.3984375,0.0
0.046875,0.3984375,0.0
0.0546875,0.3984375,0.0
0.0625,0.3984375,0.0
0.0703125,0.3984375,0.0
0.078125,0.3984375,0.0
0.0859375,0.3984375,0.0
0.09375,0.3984375,0.0
0.1015625,0.3984375,0.0
0.109375,0.3984375,0.0
0.1171875,0.3984375,0.0
0.125,0.3984375,0.0
0.1328125,0.3984375,0.0
0.140625,0.3984375,0.0
0.1484375,0.3984375,0.0
0.15625,0.3984375,0.0
0.1640625,0.3984375,0.0
0.171875,0.3984375,0.0
0.1796875,0.3984375,0.0
0.1875,0.3984375,0.0
0.1953125,0.3984375,0.0
0.203125,0.3984375,0.0
0.2109375,0.3984375,0.0
0.21875,0.3984375,0.0
0.2265625,0.3984375,0.0
0.234375,0.3984375,0.0
0.2421875,0.3984375,0.0
0.25,0.3984375,0.0
0.2578125,0.3984375,0.0
0.265625,0.3984375,0.0
0.2734375,0.3984375,0.0
0.28125,0.3984375,0.0
0.2890625,0.3984375,0.0
0.296875,0.3984375,0.0
0.3046875,0.3984375,0.0
0.3125,0.3984375,0.0
0.3203125,0.3984375,0.0
0.328125,0.3984375,0.0
0.3359375,0.3984375,0.0
0.34375,0.3984375,0.0
0.3515625,0.3984375,0.0
0.359375,0.3984375,0.0
0.3671875,0.3984375,0.0
0.375,0.3984375,4.9152e-05
0.3828125,0.3984375,0.000147456
0.390625,0.3984375,0.000360448
0.3984375,0.3984375,0.001138688
0.40625,0.3984375,0.002531328
0.4140625,0.3984375,0.006283264
0.421875,0.3984375,0.013606912
0.4296875,0.3984375,0.0278528
0.4375,0.3984375,0.053395456
0.4453125,0.3984375,0.090718208
0.453125,0.3984375,0.143802368
0.4609375,0.3984375,0.20938752
0.46875,0.3984375,0.28966912
0.4765625,0.3984375,0.36405248
0.484375,0.3984375,0.42483712
0.4921875,0.3984375,0.45907968
0.5,0.3984375,0.45842432
0.5078125,0.3984375,0.42369024
0.515625,0.3984375,0.36798464
0.5234375,0.3984375,0.28852224
0.53125,0.3984375,0.20955136
0.5390625,0.3984375,0.144080896
0.546875,0.3984375,0.08986624
0.5546875,0.3984375,0.052576256
0.5625,0.3984375,0.027869184
0.5703125,0.3984375,0.013860864
0.578125,0.3984375,0.006537216
0.5859375,0.3984375,0.0028672
0.59375,0.3984375,0.001048576
0.6015625,0.3984375,0.000376832
0.609375,0.3984375,0.000155648
0.6171875,0.3984375,8.192e-06
0.625,0.3984375,0.0
0.6328125,0.3984375,1.6384e-05
0.640625,0.3984375,0.0
0.6484375,0.3984375,0.0
0.65625,0.3984375,0.0
0.6640625,0.3984375,0.0
0.671875,0.3984375,0.0
0.6796875,0.3984375,0.0
0.6875,0.3984375,0.0
0.6953125,0.3984375,0.0
0.703125,0.3984375,0.0
0.7109375,0.3984375,0.0
0.71875,0.3984375,0.0
0.7265625,0.3984375,0.0
0.734375,0.3984375,0.0
0.7421875,0.3984375,0.0
0.75,0.3984375,0.0
0.7578125,0.3984375,0.0
0.765625,0.3984375,0.0
0.7734375,0.3984375,0.0
0.78125,0.3984375,0.0
0.7890625,0.3984375,0.0
0.796875,0.3984375,0.0
0.8046875,0.3984375,0.0
0.8125,0.3984375,0.0
0.8203125,0.3984375,0.0
0.828125,0.3984375,0.0
0.8359375,0.3984375,0.0
0.84375,0.3984375,0.0
0.8515625,0.3984375,0.0
0.859375,0.3984375,0.0
0.8671875,0.3984375,0.0
0.875,0.3984375,0.0
0.8828125,0.3984375,0.0
0.890625,0.3984375,0.0
0.8984375,0.3984375,0.0
0.90625,0.3984375,0.0
0.9140625,0.3984375,0.0
0.921875,0.3984375,0.0
0.9296875,0.3984375,0.0
0.9375,0.3984375,0.0
0.9453125,0.3984375,0.0
0.953125,0.3984375,0.0
0.9609375,0.3984375,0.0
0.96875,0.3984375,0.0
0.9765625,0.3984375,0.0
0.984375,0.3984375,0.0
0.9921875,0.3984375,0.0

0.0,0.40625,0.0
0.0078125,0.40625,0.0
0.015625,0.40625,0.0
0.0234375,0.40625,0.0
0.03125,0.40625,0.0
0.0390625,0.40625,0.0
0.046875,0.40625,0.0
0.0546875,0.40625,0.0
0.0625,0.40625,0.0
0.0703125,0.40625,0.0
0.078125,0.40625,0.0
0.0859375,0.40625,0.0
0.09375,0.40625,0.0
0.1015625,0.40625,0.0
0.109375,0.40625,0.0
0.1171875,0.40625,0.0
0.125,0.40625,0.0
0.1328125,0.40625,0.0
0.140625,0.40625,0.0
0.1484375,0.40625,0.0
0.15625,0.40625,0.0
0.1640625,0.40625,0.0
0.171875,0.40625,0.0
0.1796875,0.40625,0.0
0.1875,0.40625,0.0
0.1953125,0.40625,0.0
0.203125,0.40625,0.0
0.2109375,0.40625,0.0
0.21875,0.40625,0.0
0.2265625,0.40625,0.0
0.234375,0.40625,0.0
0.2421875,0.40625,0.0
0.25,0.40625,0.0
0.2578125,0.40625,0.0
0.265625,0.40625,0.0
0.2734375,0.40625,0.0
0.28125,0.40625,0.0
0.2890625,0.40625,0.0
0.296875,0.40625,0.0
0.3046875,0.40625,0.0
0.3125,0.40625,0.0
0.3203125,0.40625,0.0
0.328125,0.40625,0.0
0.3359375,0.40625,0.0
0.34375,0.40625,0.0
0.3515625,0.40625,0.0
0.359375,0.40625,0.0
0.3671875,0.40625,5.7344e-05
0.375,0.40625,0.000172032
0.3828125,0.40625,0.000352256
0.390625,0.40625,0.001056768
0.3984375,0.40625,0.002793472
0.40625,0.40625,0.007356416
0.4140625,0.40625,0.01622016
0.421875,0.40625,0.034603008
0.4296875,0.40625,0.072138752
0.4375,0.40625,0.133726208
0.4453125,0.40625,0.229376
0.453125,0.40625,0.36388864
0.4609375,0.40625,0.54263808
0.46875,0.40625,0.73613312
0.4765625,0.40625,0.92684288
0.484375,0.40625,1.08724224
0.4921875,0.40625,1.17604352
0.5,0.40625,1.1739136
0.5078125,0.40625,1.0862592
0.515625,0.40625,0.93437952
0.5234375,0.40625,0.7323648
0.53125,0.40625,0.53788672
0.5390625,0.40625,0.36601856
0.546875,0.40625,0.22921216
0.5546875,0.40625,0.132759552
0.5625,0.40625,0.071483392
0.5703125,0.40625,0.035667968
0.578125,0.40625,0.01564672
0.5859375,0.40625,0.007176192
0.59375,0.40625,0.002736128
0.6015625,0.40625,0.001056768
0.609375,0.40625,0.000434176
0.6171875,0.40625,0.00012288
0.625,0.40625,2.4576e-05
0.6328125,0.40625,0.0
0.640625,0.40625,0.0
0.6484375,0.40625,8.192e-06
0.65625,0.40625,0.0
0.6640625,0.40625,0.0
0.671875,0.40625,0.0
0.6796875,0.40625,0.0
0.6875,0.40625,0.0
0.6953125,0.40625,0.0
0.703125,0.40625,0.0
0.7109375,0.40625,0.0
0.71875,0.40625,0.0
0.7265625,0.40625,0.0
0.734375,0.40625,0.0
0.7421875,0.40625,0.0
0.75,0.40625,0.0
0.7578125,0.40625,0.0
0.765625,0.40625,0.0
0.7734375,0.40625,0.0
0.78125,0.40625,0.0
0.7890625,0.40625,0.0
0.796875,0.40625,0.0
0.8046875,0.40625,0.0
0.8125,0.40625,0.0
0.8203125,0.40625,0.0
0.828125,0.40625,0.0
0.8359375,0.40625,0.0
0.84375,0.40625,0.0
0.8515625,0.40625,0.0
0.859375,0.40625,0.0
0.8671875,0.40625,0.0
0.875,0.40625,0.0
0.8828125,0.40625,0.0
0.890625,0.40625,0.0
0.8984375,0.40625,0.0
0.90625,0.40625,0.0
0.9140625,0.40625,0.0
0.921875,0.40625,0.0
0.9296875,0.40625,0.0
0.9375,0.40625,0.0
0.9453125,0.40625,0.0
0.953125,0.40625,0.0
0.9609375,0.40625,0.0
0.96875,0.40625,0.0
0.9765625,0.40625,0.0
0.984375,0.40625,0.0
0.9921875,0.40625,0.0

0.0,0.4140625,0.0
0.0078125,0.4140625,0.0
0.015625,0.4140625,0.0
0.0234375,0.4140625,0.0
0.03125,0.4140625,0.0
0.0390625,0.4140625,0.0
0.046875,0.4140625,0.0
0.0546875,0.4140625,0.0
0.0625,0.4140625,0.0
0.0703125,0.4140625,0.0
0.078125,0.4140625,0.0
0.0859375,0.4140625,0.0
0.09375,0.4140625,0.0
0.1015625,0.4140625,0.0
0.109375,0.4140625,0.0
0.1171875,0.4140625,0.0
0.125,0.4140625,0.0
0.1328125,0.4140625,0.0
0.140625,0.4140625,0.0
0.1484375,0.4140625,0.0
0.15625,0.4140625,0.0
0.1640625,0.4140625,0.0
0.171875,0.4140625,0.0
0.1796875,0.4140625,0.0
0.1875,0.4140625,0.0
0.1953125,0.4140625,0.0
0.203125,0.4140625,0.0
0.2109375,0.4140625,0.0
0.21875,0.4140625,0.0
0.2265625,0.4140625,0.0
0.234375,0.4140625,0.0
0.2421875,0.4140625,0.0
0.25,0.4140625,0.0
0.2578125,0.4140625,0.0
0.265625,0.4140625,0.0
0.2734375,0.4140625,0.0
0.28125,0.4140625,0.0
0.2890625,0.4140625,0.0
0.296875,0.4140625,0.0
0.3046875,0.4140625,0.0
0.3125,0.4140625,0.0
0.3203125,0.4140625,0.0
0.328125,0.4140625,0.0
0.3359375,0.4140625,0.0
0.34375,0.4140625,0.0
0.3515625,0.4140625,0.0
0.359375,0.4140625,8.192e-06
0.3671875,0.4140625,9.8304e-05
0.375,0.4140625,0.000262144
0.3828125,0.4140625,0.000917504
0.390625,0.4140625,0.00237568
0.3984375,0.4140625,0.006356992
0.40625,0.4140625,0.015876096
0.4140625,0.4140625,0.039337984
0.421875,0.4140625,0.083771392
0.4296875,0.4140625,0.167936
0.4375,0.4140625,0.3129344
0.4453125,0.4140625,0.53870592
0.453125,0.4140625,0.85540864
0.4609375,0.4140625,1.26746624
0.46875,0.4140625,1.7383424
0.4765625,0.4140625,2.1807104
0.484375,0.4140625,2.5591808
0.4921875,0.4140625,2.7574272
0.5,0.4140625,2.7623424
0.5078125,0.4140625,2.555904
0.515625,0.4140625,2.2003712
0.5234375,0.4140625,1.7350656
0.53125,0.4140625,1.26828544
0.5390625,0.4140625,0.86474752
0.546875,0.4140625,0.53706752
0.5546875,0.4140625,0.31424512
0.5625,0.4140625,0.16842752
0.5703125,0.4140625,0.082804736
0.578125,0.4140625,0.038043648
0.5859375,0.4140625,0.01560576
0.59375,0.4140625,0.006479872
0.6015625,0.4140625,0.002277376
0.609375,0.4140625,0.0008192
0.6171875,0.4140625,0.000270336
0.625,0.4140625,5.7344e-05
0.6328125,0.4140625,1.6384e-05
0.640625,0.4140625,0.0
0.6484375,0.4140625,0.0
0.65625,0.4140625,0.0
0.6640625,0.4140625,0.0
0.671875,0.4140625,0.0
0.6796875,0.4140625,0.0
0.6875,0.4140625,0.0
0.6953125,0.4140625,0.0
0.703125,0.4140625,0.0
0.7109375,0.4140625,0.0
0.71875,0.4140625,0.0
0.7265625,0.4140625,0.0
0.734375,0.4140625,0.0
0.7421875,0.4140625,0.0
0.75,0.4140625,0.0
0.7578125,0.4140625,0.0
0.765625,0.4140625,0.0
0.7734375,0.4140625,0.0
0.78125,0.4140625,0.0
0.7890625,0.4140625,0.0
0.796875,0.4140625,0.0
0.8046875,0.4140625,0.0
0.8125,0.4140625,0.0
0.8203125,0.4140625,0.0
0.828125,0.4140625,0.0
0.8359375,0.4140625,0.0
0.84375,0.4140625,0.0
0.8515625,0.4140625,0.0
0.859375,0.4140625,0.0
0.8671875,0.4140625,0.0
0.875,0.4140625,0.0
0.8828125,0.4140625,0.0
0.890625,0.4140625,0.0
0.8984375,0.4140625,0.0
0.90625,0.4140625,0.0
0.9140625,0.4140625,0.0
0.921875,0.4140625,0.0
0.9296875,0.4140625,0.0
0.9375,0.4140625,0.0
0.9453125,0.4140625,0.0
0.953125,0.4140625,0.0
0.9609375,0.4140625,0.0
0.96875,0.4140625,0.0
0.9765625,0.4140625,0.0
0.984375,0.4140625,0.0
0.9921875,0.4140625,0.0

0.0,0.421875,0.0
0.0078125,0.421875,0.0
0.015625,0.421875,0.0
0.0234375,0.421875,0.0
0.03125,0.421875,0.0
0.0390625,0.421875,0.0
0.046875,0.421875,0.0
0.0546875,0.421875,0.0
0.0625,0.421875,0.0
0.0703125,0.421875,0.0
0.078125,0.421875,0.0
0.0859375,0.421875,0.0
0.09375,0.421875,0.0
0.1015625,0.421875,0.0
0.109375,0.421875,0.0
0.1171875,0.421875,0.0
0.125,0.421875,0.0
0.1328125,0.421875,0.0
0.140625,0.421875,0.0
0.1484375,0.421875,0.0
0.15625,0.421875,0.0
0.1640625,0.421875,0.0
0.171875,0.421875,0.0
0.1796875,0.421875,0.0
0.1875,0.421875,0.0
0.1953125,0.421875,0.0
0.203125,0.421875,0.0
0.2109375,0.421875,0.0
0.21875,0.421875,0.0
0.2265625,0.421875,0.0
0.234375,0.421875,0.0
0.2421875,0.421875,0.0
0.25,0.421875,0.0
0.2578125,0.421875,0.0
0.265625,0.421875,0.0
0.2734375,0.421875,0.0
0.28125,0.421875,0.0
0.2890625,0.421875,0.0
0.296875,0.421875,0.0
0.3046875,0.421875,0.0
0.3125,0.421875,0.0
0.3203125,0.421875,0.0
0.328125,0.421875,0.0
0.3359375,0.421875,0.0
0.34375,0.421875,0.0
0.3515625,0.421875,8.192e-06
0.359375,0.421875,7.3728e-05
0.3671875,0.421875,0.000172032
0.375,0.421875,0.00053248
0.3828125,0.421875,0.001728512
0.390625,0.421875,0.005513216
0.3984375,0.421875,0.013508608
0.40625,0.421875,0.035897344
0.4140625,0.421875,0.082968576
0.421875,0.421875,0.18055168
0.4296875,0.421875,0.36716544
0.4375,0.421875,0.68337664
0.4453125,0.421875,1.16801536
0.453125,0.421875,1.8792448
0.4609375,0.421875,2.7656192
0.46875,0.421875,3.7568512
0.4765625,0.421875,4.7628288
0.484375,0.421875,5.5574528
0.4921875,0.421875,6.0162048
0.5,0.421875,6.0030976
0.5078125,0.421875,5.5607296
0.515625,0.421875,4.7628288
0.5234375,0.421875,3.7748736
0.53125,0.421875,2.7557888
0.5390625,0.421875,1.8743296
0.546875,0.421875,1.1829248
0.5546875,0.421875,0.67846144
0.5625,0.421875,0.36487168
0.5703125,0.421875,0.18300928
0.578125,0.421875,0.084639744
0.5859375,0.421875,0.035438592
0.59375,0.421875,0.014065664
0.6015625,0.421875,0.004931584
0.609375,0.421875,0.001654784
0.6171875,0.421875,0.000466944
0.625,0.421875,0.00012288
0.6328125,0.421875,2.4576e-05
0.640625,0.421875,8.192e-06
0.6484375,0.421875,0.0
0.65625,0.421875,0.0
0.6640625,0.421875,0.0
0.671875,0.421875,0.0
0.6796875,0.421875,0.0
0.6875,0.421875,0.0
0.6953125,0.421875,0.0
0.703125,0.421875,0.0
0.7109375,0.421875,0.0
0.71875,0.421875,0.0
0.7265625,0.421875,0.0
0.734375,0.421875,0.0
0.7421875,0.421875,0.0
0.75,0.421875,0.0
0.7578125,0.421875,0.0
0.765625,0.421875,0.0
0.7734375,0.421875,0.0
0.78125,0.421875,0.0
0.7890625,0.421875,0.0
0.796875,0.421875,0.0
0.8046875,0.421875,0.0
0.8125,0.421875,0.0
0.8203125,0.421875,0.0
0.828125,0.421875,0.0
0.8359375,0.421875,0.0
0.84375,0.421875,0.0
0.8515625,0.421875,0.0
0.859375,0.421875,0.0
0.8671875,0.421875,0.0
0.875,0.421875,0.0
0.8828125,0.421875,0.0
0.890625,0.421875,0.0
0.8984375,0.421875,0.0
0.90625,0.421875,0.0
0.9140625,0.421875,0.0
0.921875,0.421875,0.0
0.9296875,0.421875,0.0
0.9375,0.421875,0.0
0.9453125,0.421875,0.0
0.953125,0.421875,0.0
0.9609375,0.421875,0.0
0.96875,0.421875,0.0
0.9765625,0.421875,0.0
0.984375,0.421875,0.0
0.9921875,0.421875,0.0

0.0,0.4296875,0.0
0.0078125,0.4296875,0.0
0.015625,0.4296875,0.0
0.0234375,0.4296875,0.0
0.03125,0.4296875,0.0
0.0390625,0.4296875,0.0
0.046875,0.4296875,0.0
0.0546875,0.4296875,0.0
0.0625,0.4296875,0.0
0.0703125,0.4296875,0.0
0.078125,0.4296875,0.0
0.0859375,0.4296875,0.0
0.09375,0.4296875,0.0
0.1015625,0.4296875,0.0
0.109375,0.4296875,0.0
0.1171875,0.4296875,0.0
0.125,0.4296875,0.0
0.1328125,0.4296875,0.0
0.140625,0.4296875,0.0
0.1484375,0.4296875,0.0
0.15625,0.4296875,0.0
0.1640625,0.4296875,0.0
0.171875,0.4296875,0.0
0.1796875,0.4296875,0.0
0.1875,0.4296875,0.0
0.1953125,0.4296875,0.0
0.203125,0.4296875,0.0
0.2109375,0.4296875,0.0
0.21875,0.4296875,0.0
0.2265625,0.4296875,0.0
0.234375,0.4296875,0.0
0.2421875,0.4296875,0.0
0.25,0.4296875,0.0
0.2578125,0.4296875,0.0
0.265625,0.4296875,0.0
0.2734375,0.4296875,0.0
0.28125,0.4296875,0.0
0.2890625,0.4296875,0.0
0.296875,0.4296875,0.0
0.3046875,0.4296875,0.0
0.3125,0.4296875,0.0
0.3203125,0.4296875,0.0
0.328125,0.4296875,0.0
0.3359375,0.4296875,0.0
0.34375,0.4296875,0.0
0.3515625,0.4296875,4.096e-05
0.359375,0.4296875,8.192e-05
0.3671875,0.4296875,0.000311296
0.375,0.4296875,0.00106496
0.3828125,0.4296875,0.003211264
0.390625,0.4296875,0.010002432
0.3984375,0.4296875,0.028475392
0.40625,0.4296875,0.071303168
0.4140625,0.4296875,0.167936
0.421875,0.4296875,0.36847616
0.4296875,0.4296875,0.73924608
0.4375,0.4296875,1.37805824
0.4453125,0.4296875,2.3625728
0.453125,0.4296875,3.7732352
0.4609375,0.4296875,5.5656448
0.46875,0.4296875,7.5890688
0.4765625,0.4296875,9.576448
0.484375,0.4296875,11.1968256
0.4921875,0.4296875,12.1143296
0.5,0.4296875,12.091392
0.5078125,0.4296875,11.1968256
0.515625,0.4296875,9.5731712
0.5234375,0.4296875,7.5907072
0.53125,0.4296875,5.5558144
0.5390625,0.4296875,3.751936
0.546875,0.4296875,2.3642112
0.5546875,0.4296875,1.37183232
0.5625,0.4296875,0.7397376
0.5703125,0.4296875,0.36225024
0.578125,0.4296875,0.16744448
0.5859375,0.4296875,0.07094272
0.59375,0.4296875,0.029097984
0.6015625,0.4296875,0.009756672
0.609375,0.4296875,0.003350528
0.6171875,0.4296875,0.000958464
0.625,0.4296875,0.000352256
0.6328125,0.4296875,0.000114688
0.640625,0.4296875,0.0
0.6484375,0.4296875,0.0
0.65625,0.4296875,0.0
0.6640625,0.4296875,0.0
0.671875,0.4296875,0.0
0.6796875,0.4296875,0.0
0.6875,0.4296875,0.0
0.6953125,0.4296875,0.0
0.703125,0.4296875,0.0
0.7109375,0.4296875,0.0
0.71875,0.4296875,0.0
0.7265625,0.4296875,0.0
0.734375,0.4296875,0.0
0.7421875,0.4296875,0.0
0.75,0.4296875,0.0
0.7578125,0.4296875,0.0
0.765625,0.4296875,0.0
0.7734375,0.4296875,0.0
0.78125,0.4296875,0.0
0.7890625,0.4296875,0.0
0.796875,0.4296875,0.0
0.8046875,0.4296875,0.0
0.8125,0.4296875,0.0
0.8203125,0.4296875,0.0
0.828125,0.4296875,0.0
0.8359375,0.4296875,0.0
0.84375,0.4296875,0.0
0.8515625,0.4296875,0.0
0.859375,0.4296875,0.0
0.8671875,0.4296875,0.0
0.875,0.4296875,0.0
0.8828125,0.4296875,0.0
0.890625,0.4296875,0.0
0.8984375,0.4296875,0.0
0.90625,0.4296875,0.0
0.9140625,0.4296875,0.0
0.921875,0.4296875,0.0
0.9296875,0.4296875,0.0
0.9375,0.4296875,0.0
0.9453125,0.4296875,0.0
0.953125,0.4296875,0.0
0.9609375,0.4296875,0.0
0.96875,0.4296875,0.0
0.9765625,0.4296875,0.0
0.984375,0.4296875,0.0
0.9921875,0.4296875,0.0

0.0,0.4375,0.0
0.0078125,0.4375,0.0
0.015625,0.4375,0.0
0.0234375,0.4375,0.0
0.03125,0.4375,0.0
0.0390625,0.4375,0.0
0.046875,0.4375,0.0
0.0546875,0.4375,0.0
0.0625,0.4375,0.0
0.0703125,0.4375,0.0
0.078125,0.4375,0.0
0.0859375,0.4375,0.0
0.09375,0.4375,0.0
0.1015625,0.4375,0.0
0.109375,0.4375,0.0
0.1171875,0.4375,0.0
0.125,0.4375,0.0
0.1328125,0.4375,0.0
0.140625,0.4375,0.0
0.1484375,0.4375,0.0
0.15625,0.4375,0.0
0.1640625,0.4375,0.0
0.171875,0.4375,0.0
0.1796875,0.4375,0.0
0.1875,0.4375,0.0
0.1953125,0.4375,0.0
0.203125,0.4375,0.0
0.2109375,0.4375,0.0
0.21875,0.4375,0.0
0.2265625,0.4375,0.0
0.234375,0.4375,0.0
0.2421875,0.4375,0.0
0.25,0.4375,0.0
0.2578125,0.4375,0.0
0.265625,0.4375,0.0
0.2734375,0.4375,0.0
0.28125,0.4375,0.0
0.2890625,0.4375,0.0
0.296875,0.4375,0.0
0.3046875,0.4375,0.0
0.3125,0.4375,0.0
0.3203125,0.4375,0.0
0.328125,0.4375,0.0
0.3359375,0.4375,8.192e-06
0.34375,0.4375,0.0
0.3515625,0.4375,6.5536e-05
0.359375,0.4375,0.000139264
0.3671875,0.4375,0.000483328
0.375,0.4375,0.001990656
0.3828125,0.4375,0.006086656
0.390625,0.4375,0.019546112
0.3984375,0.4375,0.053133312
0.40625,0.4375,0.134496256
0.4140625,0.4375,0.3137536
0.421875,0.4375,0.68108288
0.4296875,0.4375,1.37510912
0.4375,0.4375,2.5542656
0.4453125,0.4375,4.399104
0.453125,0.4375,7.0221824
0.4609375,0.4375,10.3563264
0.46875,0.4375,14.123008
0.4765625,0.4375,17.842176
0.484375,0.4375,20.840448
0.4921875,0.4375,22.544384
0.5,0.4375,22.511616
0.5078125,0.4375,20.856832
0.515625,0.4375,17.842176
0.5234375,0.4375,14.1246464
0.53125,0.4375,10.3645184
0.5390625,0.4375,7.0385664
0.546875,0.4375,4.4040192
0.5546875,0.4375,2.5624576
0.5625,0.4375,1.37527296
0.5703125,0.4375,0.68370432
0.578125,0.4375,0.30949376
0.5859375,0.4375,0.13369344
0.59375,0.4375,0.052117504
0.6015625,0.4375,0.018366464
0.609375,0.4375,0.006545408
0.6171875,0.4375,0.001867776
0.625,0.4375,0.000638976
0.6328125,0.4375,0.000147456
0.640625,0.4375,5.7344e-05
0.6484375,0.4375,8.192e-06
0.65625,0.4375,0.0
0.6640625,0.4375,0.0
0.671875,0.4375,0.0
0.6796875,0.4375,0.0
0.6875,0.4375,0.0
0.6953125,0.4375,0.0
0.703125,0.4375,0.0
0.7109375,0.4375,0.0
0.71875,0.4375,0.0
0.7265625,0.4375,0.0
0.734375,0.4375,0.0
0.7421875,0.4375,0.0
0.75,0.4375,0.0
0.7578125,0.4375,0.0
0.765625,0.4375,0.0
0.7734375,0.4375,0.0
0.78125,0.4375,0.0
0.7890625,0.4375,0.0
0.796875,0.4375,0.0
0.8046875,0.4375,0.0
0.8125,0.4375,0.0
0.8203125,0.4375,0.0
0.828125,0.4375,0.0
0.8359375,0.4375,0.0
0.84375,0.4375,0.0
0.8515625,0.4375,0.0
0.859375,0.4375,0.0
0.8671875,0.4375,0.0
0.875,0.4375,0.0
0.8828125,0.4375,0.0
0.890625,0.4375,0.0
0.8984375,0.4375,0.0
0.90625,0.4375,0.0
0.9140625,0.4375,0.0
0.921875,0.4375,0.0
0.9296875,0.4375,0.0
0.9375,0.4375,0.0
0.9453125,0.4375,0.0
0.953125,0.4375,0.0
0.9609375,0.4375,0.0
0.96875,0.4375,0.0
0.9765625,0.4375,0.0
0.984375,0.4375,0.0
0.9921875,0.4375,0.0

0.0,0.4453125,0.0
0.0078125,0.4453125,0.0
0.015625,0.4453125,0.0
0.0234375,0.4453125,0.0
0.03125,0.4453125,0.0
0.0390625,0.4453125,0.0
0.046875,0.4453125,0.0
0.0546875,0.4453125,0.0
0.0625,0.4453125,0.0
0.0703125,0.4453125,0.0
0.078125,0.4453125,0.0
0.0859375,0.4453125,0.0
0.09375,0.4453125,0.0
0.1015625,0.4453125,0.0
0.109375,0.4453125,0.0
0.1171875,0.4453125,0.0
0.125,0.4453125,0.0
0.1328125,0.4453125,0.0
0.140625,0.4453125,0.0
0.1484375,0.4453125,0.0
0.15625,0.4453125,0.0
0.1640625,0.4453125,0.0
0.171875,0.4453125,0.0
0.1796875,0.4453125,0.0
0.1875,0.4453125,0.0
0.1953125,0.4453125,0.0
0.203125,0.4453125,0.0
0.2109375,0.4453125,0.0
0.21875,0.4453125,0.0
0.2265625,0.4453125,0.0
0.234375,0.4453125,0.0
0.2421875,0.4453125,0.0
0.25,0.4453125,0.0
0.2578125,0.4453125,0.0
0.265625,0.4453125,0.0
0.2734375,0.4453125,0.0
0.28125,0.4453125,0.0
0.2890625,0.4453125,0.0
0.296875,0.4453125,0.0
0.3046875,0.4453125,0.0
0.3125,0.4453125,0.0
0.3203125,0.4453125,0.0
0.328125,0.4453125,0.0
0.3359375,0.4453125,0.0
0.34375,0.4453125,0.0
0.3515625,0.4453125,6.5536e-05
0.359375,0.4453125,0.00032768
0.3671875,0.4453125,0.001032192
0.375,0.4453125,0.003432448
0.3828125,0.4453125,0.011780096
0.390625,0.4453125,0.0331776
0.3984375,0.4453125,0.089473024
0.40625,0.4453125,0.23052288
0.4140625,0.4453125,0.53641216
0.421875,0.4453125,1.17571584
0.4296875,0.4453125,2.3691264
0.4375,0.4453125,4.4089344
0.4453125,0.4453125,7.585792
0.453125,0.4453125,12.1061376
0.4609375,0.4453125,17.842176
0.46875,0.4453125,24.379392
0.4765625,0.4453125,30.752768
0.484375,0.4453125,35.946496
0.4921875,0.4453125,38.846464
0.5,0.4453125,38.879232
0.5078125,0.4453125,35.930112
0.515625,0.4453125,30.752768
0.5234375,0.4453125,24.395776
0.53125,0.4453125,17.842176
0.5390625,0.4453125,12.1143296
0.546875,0.4453125,7.5825152
0.5546875,0.4453125,4.399104
0.5625,0.4453125,2.3691264
0.5703125,0.4453125,1.1730944
0.578125,0.4453125,0.53952512
0.5859375,0.4453125,0.23068672
0.59375,0.4453125,0.0905216
0.6015625,0.4453125,0.033538048
0.609375,0.4453125,0.011739136
0.6171875,0.4453125,0.003547136
0.625,0.4453125,0.001007616
0.6328125,0.4453125,0.000270336
0.640625,0.4453125,9.0112e-05
0.6484375,0.4453125,3.2768e-05
0.65625,0.4453125,0.0
0.6640625,0.4453125,0.0
0.671875,0.4453125,0.0
0.6796875,0.4453125,0.0
0.6875,0.4453125,0.0
0.6953125,0.4453125,0.0
0.703125,0.4453125,0.0
0.7109375,0.4453125,0.0
0.71875,0.4453125,0.0
0.7265625,0.4453125,0.0
0.734375,0.4453125,0.0
0.7421875,0.4453125,0.0
0.75,0.4453125,0.0
0.7578125,0.4453125,0.0
0.765625,0.4453125,0.0
0.7734375,0.4453125,0.0
0.78125,0.4453125,0.0
0.7890625,0.4453125,0.0
0.796875,0.4453125,0.0
0.8046875,0.4453125,0.0
0.8125,0.4453125,0.0
0.8203125,0.4453125,0.0
0.828125,0.4453125,0.0
0.8359375,0.4453125,0.0
0.84375,0.4453125,0.0
0.8515625,0.4453125,0.0
0.859375,0.4453125,0.0
0.8671875,0.4453125,0.0
0.875,0.4453125,0.0
0.8828125,0.4453125,0.0
0.890625,0.4453125,0.0
0.8984375,0.4453125,0.0
0.90625,0.4453125,0.0
0.9140625,0.4453125,0.0
0.921875,0.4453125,0.0
0.9296875,0.4453125,0.0
0.9375,0.4453125,0.0
0.9453125,0.4453125,0.0
0.953125,0.4453125,0.0
0.9609375,0.4453125,0.0
0.96875,0.4453125,0.0
0.9765625,0.4453125,0.0
0.984375,0.4453125,0.0
0.9921875,0.4453125,0.0

0.0,0.453125,0.0
0.0078125,0.453125,0.0
0.015625,0.453125,0.0
0.0234375,0.453125,0.0
0.03125,0.453125,0.0
0.0390625,0.453125,0.0
0.046875,0.453125,0.0
0.0546875,0.453125,0.0
0.0625,0.453125,0.0
0.0703125,0.453125,0.0
0.078125,0.453125,0.0
0.0859375,0.453125,0.0
0.09375,0.453125,0.0
0.1015625,0.453125,0.0
0.109375,0.453125,0.0
0.1171875,0.453125,0.0
0.125,0.453125,0.0
0.1328125,0.453125,0.0
0.140625,0.453125,0.0
0.1484375,0.453125,0.0
0.15625,0.453125,0.0
0.1640625,0.453125,0.0
0.171875,0.453125,0.0
0.1796875,0.453125,0.0
0.1875,0.453125,0.0
0.1953125,0.453125,0.0
0.203125,0.453125,0.0
0.2109375,0.453125,0.0
0.21875,0.453125,0.0
0.2265625,0.453125,0.0
0.234375,0.453125,0.0
0.2421875,0.453125,0.0
0.25,0.453125,0.0
0.2578125,0.453125,0.0
0.265625,0.453125,0.0
0.2734375,0.453125,0.0
0.28125,0.453125,0.0
0.2890625,0.453125,0.0
0.296875,0.453125,0.0
0.3046875,0.453125,0.0
0.3125,0.453125,0.0
0.3203125,0.453125,0.0
0.328125,0.453125,0.0
0.3359375,0.453125,0.0
0.34375,0.453125,1.6384e-05
0.3515625,0.453125,8.192e-05
0.359375,0.453125,0.000393216
0.3671875,0.453125,0.00151552
0.375,0.453125,0.005472256
0.3828125,0.453125,0.017596416
0.390625,0.453125,0.05234688
0.3984375,0.453125,0.142557184
0.40625,0.453125,0.36519936
0.4140625,0.453125,0.86081536
0.421875,0.453125,1.867776
0.4296875,0.453125,3.7699584
0.4375,0.453125,7.0156288
0.4453125,0.453125,12.0946688
0.453125,0.453125,19.300352
0.4609375,0.453125,28.459008
0.46875,0.453125,38.83008
0.4765625,0.453125,49.053696
0.484375,0.453125,57.26208
0.4921875,0.453125,61.964288
0.5,0.453125,61.997056
0.5078125,0.453125,57.294848
0.515625,0.453125,49.037312
0.5234375,0.453125,38.846464
0.53125,0.453125,28.442624
0.5390625,0.453125,19.300352
0.546875,0.453125,12.0897536
0.5546875,0.453125,7.0320128
0.5625,0.453125,3.7748736
0.5703125,0.453125,1.8726912
0.578125,0.453125,0.86523904
0.5859375,0.453125,0.36503552
0.59375,0.453125,0.143622144
0.6015625,0.453125,0.051347456
0.609375,0.453125,0.018563072
0.6171875,0.453125,0.005414912
0.625,0.453125,0.001728512
0.6328125,0.453125,0.000311296
0.640625,0.453125,9.8304e-05
0.6484375,0.453125,2.4576e-05
0.65625,0.453125,0.0
0.6640625,0.453125,0.0
0.671875,0.453125,0.0
0.6796875,0.453125,0.0
0.6875,0.453125,0.0
0.6953125,0.453125,0.0
0.703125,0.453125,0.0
0.7109375,0.453125,0.0
0.71875,0.453125,0.0
0.7265625,0.453125,0.0
0.734375,0.453125,0.0
0.7421875,0.453125,0.0
0.75,0.453125,0.0
0.7578125,0.453125,0.0
0.765625,0.453125,0.0
0.7734375,0.453125,0.0
0.78125,0.453125,0.0
0.7890625,0.453125,0.0
0.796875,0.453125,0.0
0.8046875,0.453125,0.0
0.8125,0.453125,0.0
0.8203125,0.453125,0.0
0.828125,0.453125,0.0
0.8359375,0.453125,0.0
0.84375,0.453125,0.0
0.8515625,0.453125,0.0
0.859375,0.453125,0.0
0.8671875,0.453125,0.0
0.875,0.453125,0.0
0.8828125,0.453125,0.0
0.890625,0.453125,0.0
0.8984375,0.453125,0.0
0.90625,0.453125,0.0
0.9140625,0.453125,0.0
0.921875,0.453125,0.0
0.9296875,0.453125,0.0
0.9375,0.453125,0.0
0.9453125,0.453125,0.0
0.953125,0.453125,0.0
0.9609375,0.453125,0.0
0.96875,0.453125,0.0
0.9765625,0.453125,0.0
0.984375,0.453125,0.0
0.9921875,0.453125,0.0

0.0,0.4609375,0.0
0.0078125,0.4609375,0.0
0.015625,0.4609375,0.0
0.0234375,0.4609375,0.0
0.03125,0.4609375,0.0
0.0390625,0.4609375,0.0
0.046875,0.4609375,0.0
0.0546875,0.4609375,0.0
0.0625,0.4609375,0.0
0.0703125,0.4609375,0.0
0.078125,0.4609375,0.0
0.0859375,0.4609375,0.0
0.09375,0.4609375,0.0
0.1015625,0.4609375,0.0
0.109375,0.4609375,0.0
0.1171875,0.4609375,0.0
0.125,0.4609375,0.0
0.1328125,0.4609375,0.0
0.140625,0.4609375,0.0
0.1484375,0.4609375,0.0
0.15625,0.4609375,0.0
0.1640625,0.4609375,0.0
0.171875,0.4609375,0.0
0.1796875,0.4609375,0.0
0.1875,0.4609375,0.0
0.1953125,0.4609375,0.0
0.203125,0.4609375,0.0
0.2109375,0.4609375,0.0
0.21875,0.4609375,0.0
0.2265625,0.4609375,0.0
0.234375,0.4609375,0.0
0.2421875,0.4609375,0.0
0.25,0.4609375,0.0
0.2578125,0.4609375,0.0
0.265625,0.4609375,0.0
0.2734375,0.4609375,0.0
0.28125,0.4609375,0.0
0.2890625,0.4609375,0.0
0.296875,0.4609375,0.0
0.3046875,0.4609375,0.0
0.3125,0.4609375,0.0
0.3203125,0.4609375,0.0
0.328125,0.4609375,0.0
0.3359375,0.4609375,0.0
0.34375,0.4609375,3.2768e-05
0.3515625,0.4609375,0.000212992
0.359375,0.4609375,0.000540672
0.3671875,0.4609375,0.002408448
0.375,0.4609375,0.007913472
0.3828125,0.4609375,0.025919488
0.390625,0.4609375,0.077185024
0.3984375,0.4609375,0.21200896
0.40625,0.4609375,0.54099968
0.4140625,0.4609375,1.27025152
0.421875,0.4609375,2.7590656
0.4296875,0.4609375,5.5508992
0.4375,0.4609375,10.3661568
0.4453125,0.4609375,17.842176
0.453125,0.4609375,28.491776
0.4609375,0.4609375,41.992192
0.46875,0.4609375,57.311232
0.4765625,0.4609375,72.384512
0.484375,0.4609375,84.525056
0.4921875,0.4609375,91.373568
0.5,0.4609375,91.3408
0.5078125,0.4609375,84.54144
0.515625,0.4609375,72.33536
0.5234375,0.4609375,57.311232
0.53125,0.4609375,41.992192
0.5390625,0.4609375,28.442624
0.546875,0.4609375,17.842176
0.5546875,0.4609375,10.36288
0.5625,0.4609375,5.5656448
0.5703125,0.4609375,2.760704
0.578125,0.4609375,1.26861312
0.5859375,0.4609375,0.540672
0.59375,0.4609375,0.21020672
0.6015625,0.4609375,0.07602176
0.609375,0.4609375,0.02588672
0.6171875,0.4609375,0.008773632
0.625,0.4609375,0.002097152
0.6328125,0.4609375,0.000606208
0.640625,0.4609375,0.000155648
0.6484375,0.4609375,1.6384e-05
0.65625,0.4609375,0.0
0.6640625,0.4609375,8.192e-06
0.671875,0.4609375,0.0
0.6796875,0.4609375,0.0
0.6875,0.4609375,0.0
0.6953125,0.4609375,0.0
0.703125,0.4609375,0.0
0.7109375,0.4609375,0.0
0.71875,0.4609375,0.0
0.7265625,0.4609375,0.0
0.734375,0.4609375,0.0
0.7421875,0.4609375,0.0
0.75,0.4609375,0.0
0.7578125,0.4609375,0.0
0.765625,0.4609375,0.0
0.7734375,0.4609375,0.0
0.78125,0.4609375,0.0
0.7890625,0.4609375,0.0
0.796875,0.4609375,0.0
0.8046875,0.4609375,0.0
0.8125,0.4609375,0.0
0.8203125,0.4609375,0.0
0.828125,0.4609375,0.0
0.8359375,0.4609375,0.0
0.84375,0.4609375,0.0
0.8515625,0.4609375,0.0
0.859375,0.4609375,0.0
0.8671875,0.4609375,0.0
0.875,0.4609375,0.0
0.8828125,0.4609375,0.0
0.890625,0.4609375,0.0
0.8984375,0.4609375,0.0
0.90625,0.4609375,0.0
0.9140625,0.4609375,0.0
0.921875,0.4609375,0.0
0.9296875,0.4609375,0.0
0.9375,0.4609375,0.0
0.9453125,0.4609375,0.0
0.953125,0.4609375,0.0
0.9609375,0.4609375,0.0
0.96875,0.4609375,0.0
0.9765625,0.4609375,0.0
0.984375,0.4609375,0.0
0.9921875,0.4609375,0.0

0.0,0.46875,0.0
0.0078125,0.46875,0.0
0.015625,0.46875,0.0
0.0234375,0.46875,0.0
0.03125,0.46875,0.0
0.0390625,0.46875,0.0
0.046875,0.46875,0.0
0.0546875,0.46875,0.0
0.0625,0.46875,0.0
0.0703125,0.46875,0.0
0.078125,0.46875,0.0
0.0859375,0.46875,0.0
0.09375,0.46875,0.0
0.1015625,0.46875,0.0
0.109375,0.46875,0.0
0.1171875,0.46875,0.0
0.125,0.46875,0.0
0.1328125,0.46875,0.0
0.140625,0.46875,0.0
0.1484375,0.46875,0.0
0.15625,0.46875,0.0
0.1640625,0.46875,0.0
0.171875,0.46875,0.0
0.1796875,0.46875,0.0
0.1875,0.46875,0.0
0.1953125,0.46875,0.0
0.203125,0.46875,0.0
0.2109375,0.46875,0.0
0.21875,0.46875,0.0
0.2265625,0.46875,0.0
0.234375,0.46875,0.0
0.2421875,0.46875,0.0
0.25,0.46875,0.0
0.2578125,0.46875,0.0
0.265625,0.46875,0.0
0.2734375,0.46875,0.0
0.28125,0.46875,0.0
0.2890625,0.46875,0.0
0.296875,0.46875,0.0
0.3046875,0.46875,0.0
0.3125,0.46875,0.0
0.3203125,0.46875,0.0
0.328125,0.46875,0.0
0.3359375,0.46875,0.0
0.34375,0.46875,5.7344e-05
0.3515625,0.46875,0.000278528
0.359375,0.46875,0.000729088
0.3671875,0.46875,0.003268608
0.375,0.46875,0.010928128
0.3828125,0.46875,0.036864
0.390625,0.46875,0.104415232
0.3984375,0.46875,0.2891776
0.40625,0.46875,0.73449472
0.4140625,0.46875,1.7268736
0.421875,0.46875,3.7748736
0.4296875,0.46875,7.5890688
0.4375,0.46875,14.1344768
0.4453125,0.46875,24.363008
0.453125,0.46875,38.846464
0.4609375,0.46875,57.294848
0.46875,0.46875,78.200832
0.4765625,0.46875,98.746368
0.484375,0.46875,115.376128
0.4921875,0.46875,124.731392
0.5,0.46875,124.780544
0.5078125,0.46875,115.376128
0.515625,0.46875,98.811904
0.5234375,0.46875,78.266368
0.53125,0.46875,57.360384
0.5390625,0.46875,38.83008
0.546875,0.46875,24.379392
0.5546875,0.46875,14.1541376
0.5625,0.46875,7.6005376
0.5703125,0.46875,3.7666816
0.578125,0.46875,1.7350656
0.5859375,0.46875,0.7356416
0.59375,0.46875,0.28786688
0.6015625,0.46875,0.105693184
0.609375,0.46875,0.034537472
0.6171875,0.46875,0.010551296
0.625,0.46875,0.003227648
0.6328125,0.46875,0.000909312
0.640625,0.46875,0.000221184
0.6484375,0.46875,5.7344e-05
0.65625,0.46875,1.6384e-05
0.6640625,0.46875,0.0
0.671875,0.46875,0.0
0.6796875,0.46875,0.0
0.6875,0.46875,0.0
0.6953125,0.46875,0.0
0.703125,0.46875,0.0
0.7109375,0.46875,0.0
0.71875,0.46875,0.0
0.7265625,0.46875,0.0
0.734375,0.46875,0.0
0.7421875,0.46875,0.0
0.75,0.46875,0.0
0.7578125,0.46875,0.0
0.765625,0.46875,0.0
0.7734375,0.46875,0.0
0.78125,0.46875,0.0
0.7890625,0.46875,0.0
0.796875,0.46875,0.0
0.8046875,0.46875,0.0
0.8125,0.46875,0.0
0.8203125,0.46875,0.0
0.828125,0.46875,0.0
0.8359375,0.46875,0.0
0.84375,0.46875,0.0
0.8515625,0.46875,0.0
0.859375,0.46875,0.0
0.8671875,0.46875,0.0
0.875,0.46875,0.0
0.8828125,0.46875,0.0
0.890625,0.46875,0.0
0.8984375,0.46875,0.0
0.90625,0.46875,0.0
0.9140625,0.46875,0.0
0.921875,0.46875,0.0
0.9296875,0.46875,0.0
0.9375,0.46875,0.0
0.9453125,0.46875,0.0
0.953125,0.46875,0.0
0.9609375,0.46875,0.0
0.96875,0.46875,0.0
0.9765625,0.46875,0.0
0.984375,0.46875,0.0
0.9921875,0.46875,0.0

0.0,0.4765625,0.0
0.0078125,0.4765625,0.0
0.015625,0.4765625,0.0
0.0234375,0.4765625,0.0
0.03125,0.4765625,0.0
0.0390625,0.4765625,0.0
0.046875,0.4765625,0.0
0.0546875,0.4765625,0.0
0.0625,0.4765625,0.0
0.0703125,0.4765625,0.0
0.078125,0.4765625,0.0
0.0859375,0.4765625,0.0
0.09375,0.4765625,0.0
0.1015625,0.4765625,0.0
0.109375,0.4765625,0.0
0.1171875,0.4765625,0.0
0.125,0.4765625,0.0
0.1328125,0.4765625,0.0
0.140625,0.4765625,0.0
0.1484375,0.4765625,0.0
0.15625,0.4765625,0.0
0.1640625,0.4765625,0.0
0.171875,0.4765625,0.0
0.1796875,0.4765625,0.0
0.1875,0.4765625,0.0
0.1953125,0.4765625,0.0
0.203125,0.4765625,0.0
0.2109375,0.4765625,0.0
0.21875,0.4765625,0.0
0.2265625,0.4765625,0.0
0.234375,0.4765625,0.0
0.2421875,0.4765625,0.0
0.25,0.4765625,0.0
0.2578125,0.4765625,0.0
0.265625,0.4765625,0.0
0.2734375,0.4765625,0.0
0.28125,0.4765625,0.0
0.2890625,0.4765625,0.0
0.296875,0.4765625,0.0
0.3046875,0.4765625,0.0
0.3125,0.4765625,0.0
0.3203125,0.4765625,0.0
0.328125,0.4765625,0.0
0.3359375,0.4765625,4.096e-05
0.34375,0.4765625,4.9152e-05
0.3515625,0.4765625,0.000352256
0.359375,0.4765625,0.001097728
0.3671875,0.4765625,0.00380928
0.375,0.4765625,0.014352384
0.3828125,0.4765625,0.045481984
0.390625,0.4765625,0.132366336
0.3984375,0.4765625,0.36683776
0.40625,0.4765625,0.93011968
0.4140625,0.4765625,2.187264
0.421875,0.4765625,4.7644672
0.4296875,0.4765625,9.5813632
0.4375,0.4765625,17.842176
0.4453125,0.4765625,30.752768
0.453125,0.4765625,49.053696
0.4609375,0.4765625,72.351744
0.46875,0.4765625,98.762752
0.4765625,0.4765625,124.76416
0.484375,0.4765625,145.670144
0.4921875,0.4765625,157.483008
0.5,0.4765625,157.53216
0.5078125,0.4765625,145.768448
0.515625,0.4765625,124.731392
0.5234375,0.4765625,98.79552
0.53125,0.4765625,72.400896
0.5390625,0.4765625,49.07008
0.546875,0.4765625,30.769152
0.5546875,0.4765625,17.842176
0.5625,0.4765625,9.568256
0.5703125,0.4765625,4.759552
0.578125,0.4765625,2.1938176
0.5859375,0.4765625,0.9224192
0.59375,0.4765625,0.36470784
0.6015625,0.4765625,0.133005312
0.609375,0.4765625,0.045170688
0.6171875,0.4765625,0.01384448
0.625,0.4765625,0.00421888
0.6328125,0.4765625,0.001097728
0.640625,0.4765625,0.000319488
0.6484375,0.4765625,5.7344e-05
0.65625,0.4765625,1.6384e-05
0.6640625,0.4765625,0.0
0.671875,0.4765625,0.0
0.6796875,0.4765625,0.0
0.6875,0.4765625,0.0
0.6953125,0.4765625,0.0
0.703125,0.4765625,0.0
0.7109375,0.4765625,0.0
0.71875,0.4765625,0.0
0.7265625,0.4765625,0.0
0.734375,0.4765625,0.0
0.7421875,0.4765625,0.0
0.75,0.4765625,0.0
0.7578125,0.4765625,0.0
0.765625,0.4765625,0.0
0.7734375,0.4765625,0.0
0.78125,0.4765625,0.0
0.7890625,0.4765625,0.0
0.796875,0.4765625,0.0
0.8046875,0.4765625,0.0
0.8125,0.4765625,0.0
0.8203125,0.4765625,0.0
0.828125,0.4765625,0.0
0.8359375,0.4765625,0.0
0.84375,0.4765625,0.0
0.8515625,0.4765625,0.0
0.859375,0.4765625,0.0
0.8671875,0.4765625,0.0
0.875,0.4765625,0.0
0.8828125,0.4765625,0.0
0.890625,0.4765625,0.0
0.8984375,0.4765625,0.0
0.90625,0.4765625,0.0
0.9140625,0.4765625,0.0
0.921875,0.4765625,0.0
0.9296875,0.4765625,0.0
0.9375,0.4765625,0.0
0.9453125,0.4765625,0.0
0.953125,0.4765625,0.0
0.9609375,0.4765625,0.0
0.96875,0.4765625,0.0
0.9765625,0.4765625,0.0
0.984375,0.4765625,0.0
0.9921875,0.4765625,0.0

0.0,0.484375,0.0
0.0078125,0.484375,0.0
0.015625,0.484375,0.0
0.0234375,0.484375,0.0
0.03125,0.484375,0.0
0.0390625,0.484375,0.0
0.046875,0.484375,0.0
0.0546875,0.484375,0.0
0.0625,0.484375,0.0
0.0703125,0.484375,0.0
0.078125,0.484375,0.0
0.0859375,0.484375,0.0
0.09375,0.484375,0.0
0.1015625,0.484375,0.0
0.109375,0.484375,0.0
0.1171875,0.484375,0.0
0.125,0.484375,0.0
0.1328125,0.484375,0.0
0.140625,0.484375,0.0
0.1484375,0.484375,0.0
0.15625,0.484375,0.0
0.1640625,0.484375,0.0
0.171875,0.484375,0.0
0.1796875,0.484375,0.0
0.1875,0.484375,0.0
0.1953125,0.484375,0.0
0.203125,0.484375,0.0
0.2109375,0.484375,0.0
0.21875,0.484375,0.0
0.2265625,0.484375,0.0
0.234375,0.484375,0.0
0.2421875,0.484375,0.0
0.25,0.484375,0.0
0.2578125,0.484375,0.0
0.265625,0.484375,0.0
0.2734375,0.484375,0.0
0.28125,0.484375,0.0
0.2890625,0.484375,0.0
0.296875,0.484375,0.0
0.3046875,0.484375,0.0
0.3125,0.484375,0.0
0.3203125,0.484375,0.0
0.328125,0.484375,0.0
0.3359375,0.484375,0.0
0.34375,0.484375,9.8304e-05
0.3515625,0.484375,0.000360448
0.359375,0.484375,0.001204224
0.3671875,0.484375,0.00454656
0.375,0.484375,0.015990784
0.3828125,0.484375,0.051888128
0.390625,0.484375,0.15581184
0.3984375,0.484375,0.43073536
0.40625,0.484375,1.0887168
0.4140625,0.484375,2.5542656
0.421875,0.484375,5.5443456
0.4296875,0.484375,11.1869952
0.4375,0.484375,20.873216
0.4453125,0.484375,35.930112
0.453125,0.484375,57.327616
0.4609375,0.484375,84.508672
0.46875,0.484375,115.376128
0.4765625,0.484375,145.686528
0.484375,0.484375,170.22976
0.4921875,0.484375,183.99232
0.5,0.484375,183.99232
0.5078125,0.484375,170.22976
0.515625,0.484375,145.73568
0.5234375,0.484375,115.376128
0.53125,0.484375,84.574208
0.5390625,0.484375,57.311232
0.546875,0.484375,35.946496
0.5546875,0.484375,20.873216
0.5625,0.484375,11.190272
0.5703125,0.484375,5.5574528
0.578125,0.484375,2.555904
0.5859375,0.484375,1.08429312
0.59375,0.484375,0.42696704
0.6015625,0.484375,0.153665536
0.609375,0.484375,0.052396032
0.6171875,0.484375,0.016064512
0.625,0.484375,0.004284416
0.6328125,0.484375,0.001368064
0.640625,0.484375,0.000278528
0.6484375,0.484375,5.7344e-05
0.65625,0.484375,1.6384e-05
0.6640625,0.484375,0.0
0.671875,0.484375,8.192e-06
0.6796875,0.484375,0.0
0.6875,0.484375,0.0
0.6953125,0.484375,0.0
0.703125,0.484375,0.0
0.7109375,0.484375,0.0
0.71875,0.484375,0.0
0.7265625,0.484375,0.0
0.734375,0.484375,0.0
0.7421875,0.484375,0.0
0.75,0.484375,0.0
0.7578125,0.484375,0.0
0.765625,0.484375,0.0
0.7734375,0.484375,0.0
0.78125,0.484375,0.0
0.7890625,0.484375,0.0
0.796875,0.484375,0.0
0.8046875,0.484375,0.0
0.8125,0.484375,0.0
0.8203125,0.484375,0.0
0.828125,0.484375,0.0
0.8359375,0.484375,0.0
0.84375,0.484375,0.0
0.8515625,0.484375,0.0
0.859375,0.484375,0.0
0.8671875,0.484375,0.0
0.875,0.484375,0.0
0.8828125,0.484375,0.0
0.890625,0.484375,0.0
0.8984375,0.484375,0.0
0.90625,0.484375,0.0
0.9140625,0.484375,0.0
0.921875,0.484375,0.0
0.9296875,0.484375,0.0
0.9375,0.484375,0.0
0.9453125,0.484375,0.0
0.953125,0.484375,0.0
0.9609375,0.484375,0.0
0.96875,0.484375,0.0
0.9765625,0.484375,0.0
0.984375,0.484375,0.0
0.9921875,0.484375,0.0

0.0,0.4921875,0.0
0.0078125,0.4921875,0.0
0.015625,0.4921875,0.0
0.0234375,0.4921875,0.0
0.03125,0.4921875,0.0
0.0390625,0.4921875,0.0
0.046875,0.4921875,0.0
0.0546875,0.4921875,0.0
0.0625,0.4921875,0.0
0.0703125,0.4921875,0.0
0.078125,0.4921875,0.0
0.0859375,0.4921875,0.0
0.09375,0.4921875,0.0
0.1015625,0.4921875,0.0
0.109375,0.4921875,0.0
0.1171875,0.4921875,0.0
0.125,0.4921875,0.0
0.1328125,0.4921875,0.0
0.140625,0.4921875,0.0
0.1484375,0.4921875,0.0
0.15625,0.4921875,0.0
0.1640625,0.4921875,0.0
0.171875,0.4921875,0.0
0.1796875,0.4921875,0.0
0.1875,0.4921875,0.0
0.1953125,0.4921875,0.0
0.203125,0.4921875,0.0
0.2109375,0.4921875,0.0
0.21875,0.4921875,0.0
0.2265625,0.4921875,0.0
0.234375,0.4921875,0.0
0.2421875,0.4921875,0.0
0.25,0.4921875,0.0
0.2578125,0.4921875,0.0
0.265625,0.4921875,0.0
0.2734375,0.4921875,0.0
0.28125,0.4921875,0.0
0.2890625,0.4921875,0.0
0.296875,0.4921875,0.0
0.3046875,0.4921875,0.0
0.3125,0.4921875,0.0
0.3203125,0.4921875,0.0
0.328125,0.4921875,0.0
0.3359375,0.4921875,1.6384e-05
0.34375,0.4921875,7.3728e-05
0.3515625,0.4921875,0.00036864
0.359375,0.4921875,0.0012288
0.3671875,0.4921875,0.005062656
0.375,0.4921875,0.017661952
0.3828125,0.4921875,0.05709824
0.390625,0.4921875,0.16744448
0.3984375,0.4921875,0.46333952
0.40625,0.4921875,1.17669888
0.4140625,0.4921875,2.760704
0.421875,0.4921875,5.9981824
0.4296875,0.4921875,12.1176064
0.4375,0.4921875,22.577152
0.4453125,0.4921875,38.846464
0.453125,0.4921875,61.947904
0.4609375,0.4921875,91.373568
0.46875,0.4921875,124.665856
0.4765625,0.4921875,157.45024
0.484375,0.4921875,183.99232
0.4921875,0.4921875,198.90176
0.5,0.4921875,198.73792
0.5078125,0.4921875,183.99232
0.515625,0.4921875,157.515776
0.5234375,0.4921875,124.731392
0.53125,0.4921875,91.406336
0.5390625,0.4921875,61.947904
0.546875,0.4921875,38.846464
0.5546875,0.4921875,22.544384
0.5625,0.4921875,12.091392
0.5703125,0.4921875,6.0096512
0.578125,0.4921875,2.7639808
0.5859375,0.4921875,1.17587968
0.59375,0.4921875,0.46465024
0.6015625,0.4921875,0.16596992
0.609375,0.4921875,0.05701632
0.6171875,0.4921875,0.016826368
0.625,0.4921875,0.005185536
0.6328125,0.4921875,0.001212416
0.640625,0.4921875,0.000319488
0.6484375,0.4921875,9.8304e-05
0.65625,0.4921875,8.192e-06
0.6640625,0.4921875,0.0
0.671875,0.4921875,0.0
0.6796875,0.4921875,0.0
0.6875,0.4921875,0.0
0.6953125,0.4921875,0.0
0.703125,0.4921875,0.0
0.7109375,0.4921875,0.0
0.71875,0.4921875,0.0
0.7265625,0.4921875,0.0
0.734375,0.4921875,0.0
0.7421875,0.4921875,0.0
0.75,0.4921875,0.0
0.7578125,0.4921875,0.0
0.765625,0.4921875,0.0
0.7734375,0.4921875,0.0
0.78125,0.4921875,0.0
0.7890625,0.4921875,0.0
0.796875,0.4921875,0.0
0.8046875,0.4921875,0.0
0.8125,0.4921875,0.0
0.8203125,0.4921875,0.0
0.828125,0.4921875,0.0
0.8359375,0.4921875,0.0
0.84375,0.4921875,0.0
0.8515625,0.4921875,0.0
0.859375,0.4921875,0.0
0.8671875,0.4921875,0.0
0.875,0.4921875,0.0
0.8828125,0.4921875,0.0
0.890625,0.4921875,0.0
0.8984375,0.4921875,0.0
0.90625,0.4921875,0.0
0.9140625,0.4921875,0.0
0.921875,0.4921875,0.0
0.9296875,0.4921875,0.0
0.9375,0.4921875,0.0
0.9453125,0.4921875,0.0
0.953125,0.4921875,0.0
0.9609375,0.4921875,0.0
0.96875,0.4921875,0.0
0.9765625,0.4921875,0.0
0.984375,0.4921875,0.0
0.9921875,0.4921875,0.0

0.0,0.5,0.0
0.0078125,0.5,0.0
0.015625,0.5,0.0
0.0234375,0.5,0.0
0.03125,0.5,0.0
0.0390625,0.5,0.0
0.046875,0.5,0.0
0.0546875,0.5,0.0
0.0625,0.5,0.0
0.0703125,0.5,0.0
0.078125,0.5,0.0
0.0859375,0.5,0.0
0.09375,0.5,0.0
0.1015625,0.5,0.0
0.109375,0.5,0.0
0.1171875,0.5,0.0
0.125,0.5,0.0
0.1328125,0.5,0.0
0.140625,0.5,0.0
0.1484375,0.5,0.0
0.15625,0.5,0.0
0.1640625,0.5,0.0
0.171875,0.5,0.0
0.1796875,0.5,0.0
0.1875,0.5,0.0
0.1953125,0.5,0.0
0.203125,0.5,0.0
0.2109375,0.5,0.0
0.21875,0.5,0.0
0.2265625,0.5,0.0
0.234375,0.5,0.0
0.2421875,0.5,0.0
0.25,0.5,0.0
0.2578125,0.5,0.0
0.265625,0.5,0.0
0.2734375,0.5,0.0
0.28125,0.5,0.0
0.2890625,0.5,0.0
0.296875,0.5,0.0
0.3046875,0.5,0.0
0.3125,0.5,0.0
0.3203125,0.5,0.0
0.328125,0.5,8.192e-06
0.3359375,0.5,1.6384e-05
0.34375,0.5,0.000114688
0.3515625,0.5,0.00028672
0.359375,0.5,0.001220608
0.3671875,0.5,0.005308416
0.375,0.5,0.017072128
0.3828125,0.5,0.056508416
0.390625,0.5,0.16613376
0.3984375,0.5,0.46661632
0.40625,0.5,1.17506048
0.4140625,0.5,2.768896
0.421875,0.5,6.012928
0.4296875,0.5,12.1012224
0.4375,0.5,22.544384
0.4453125,0.5,38.846464
0.453125,0.5,61.964288
0.4609375,0.5,91.42272
0.46875,0.5,124.715008
0.4765625,0.5,157.483008
0.484375,0.5,183.99232
0.4921875,0.5,198.90176
0.5,0.5,198.90176
0.5078125,0.5,183.99232
0.515625,0.5,157.483008
0.5234375,0.5,124.715008
0.53125,0.5,91.373568
0.5390625,0.5,61.964288
0.546875,0.5,38.846464
0.5546875,0.5,22.544384
0.5625,0.5,12.0832
0.5703125,0.5,6.0227584
0.578125,0.5,2.7672576
0.5859375,0.5,1.1722752
0.59375,0.5,0.462848
0.6015625,0.5,0.16826368
0.609375,0.5,0.056229888
0.6171875,0.5,0.017678336
0.625,0.5,0.004947968
0.6328125,0.5,0.001409024
0.640625,0.5,0.000344064
0.6484375,0.5,4.096e-05
0.65625,0.5,8.192e-06
0.6640625,0.5,8.192e-06
0.671875,0.5,2.4576e-05
0.6796875,0.5,0.0
0.6875,0.5,0.0
0.6953125,0.5,0.0
0.703125,0.5,0.0
0.7109375,0.5,0.0
0.71875,0.5,0.0
0.7265625,0.5,0.0
0.734375,0.5,0.0
0.7421875,0.5,0.0
0.75,0.5,0.0
0.7578125,0.5,0.0
0.765625,0.5,0.0
0.7734375,0.5,0.0
0.78125,0.5,0.0
0.7890625,0.5,0.0
0.796875,0.5,0.0
0.8046875,0.5,0.0
0.8125,0.5,0.0
0.8203125,0.5,0.0
0.828125,0.5,0.0
0.8359375,0.5,0.0
0.84375,0.5,0.0
0.8515625,0.5,0.0
0.859375,0.5,0.0
0.8671875,0.5,0.0
0.875,0.5,0.0
0.8828125,0.5,0.0
0.890625,0.5,0.0
0.8984375,0.5,0.0
0.90625,0.5,0.0
0.9140625,0.5,0.0
0.921875,0.5,0.0
0.9296875,0.5,0.0
0.9375,0.5,0.0
0.9453125,0.5,0.0
0.953125,0.5,0.0
0.9609375,0.5,0.0
0.96875,0.5,0.0
0.9765625,0.5,0.0
0.984375,0.5,0.0
0.9921875,0.5,0.0

0.0,0.5078125,0.0
0.0078125,0.5078125,0.0
0.015625,0.5078125,0.0
0.0234375,0.5078125,0.0
0.03125,0.5078125,0.0
0.0390625,0.5078125,0.0
0.046875,0.5078125,0.0
0.0546875,0.5078125,0.0
0.0625,0.5078125,0.0
0.0703125,0.5078125,0.0
0.078125,0.5078125,0.0
0.0859375,0.5078125,0.0
0.09375,0.5078125,0.0
0.1015625,0.5078125,0.0
0.109375,0.5078125,0.0
0.1171875,0.5078125,0.0
0.125,0.5078125,0.0
0.1328125,0.5078125,0.0
0.140625,0.5078125,0.0
0.1484375,0.5078125,0.0
0.15625,0.5078125,0.0
0.1640625,0.5078125,0.0
0.171875,0.5078125,0.0
0.1796875,0.5078125,0.0
0.1875,0.5078125,0.0
0.1953125,0.5078125,0.0
0.203125,0.5078125,0.0
0.2109375,0.5078125,0.0
0.21875,0.5078125,0.0
0.2265625,0.5078125,0.0
0.234375,0.5078125,0.0
0.2421875,0.5078125,0.0
0.25,0.5078125,0.0
0.2578125,0.5078125,0.0
0.265625,0.5078125,0.0
0.2734375,0.5078125,0.0
0.28125,0.5078125,0.0
0.2890625,0.5078125,0.0
0.296875,0.5078125,0.0
0.3046875,0.5078125,0.0
0.3125,0.5078125,0.0
0.3203125,0.5078125,0.0
0.328125,0.5078125,0.0
0.3359375,0.5078125,2.4576e-05
0.34375,0.5078125,0.000106496
0.3515625,0.5078125,0.000294912
0.359375,0.5078125,0.001163264
0.3671875,0.5078125,0.004808704
0.375,0.5078125,0.015785984
0.3828125,0.5078125,0.052969472
0.390625,0.5078125,0.157007872
0.3984375,0.5078125,0.42713088
0.40625,0.5078125,1.08412928
0.4140625,0.5078125,2.564096
0.421875,0.5078125,5.5574528
0.4296875,0.5078125,11.2050176
0.4375,0.5078125,20.856832
0.4453125,0.5078125,35.930112
0.453125,0.5078125,57.327616
0.4609375,0.5078125,84.557824
0.46875,0.5078125,115.359744
0.4765625,0.5078125,145.604608
0.484375,0.5078125,170.22976
0.4921875,0.5078125,183.99232
0.5,0.5078125,183.99232
0.5078125,0.5078125,170.22976
0.515625,0.5078125,145.670144
0.5234375,0.5078125,115.42528
0.53125,0.5078125,84.557824
0.5390625,0.5078125,57.294848
0.546875,0.5078125,35.946496
0.5546875,0.5078125,20.873216
0.5625,0.5078125,11.1788032
0.5703125,0.5078125,5.562368
0.578125,0.5078125,2.5542656
0.5859375,0.5078125,1.08281856
0.59375,0.5078125,0.4276224
0.6015625,0.5078125,0.155287552
0.609375,0.5078125,0.051511296
0.6171875,0.5078125,0.016564224
0.625,0.5078125,0.004497408
0.6328125,0.5078125,0.00126976
0.640625,0.5078125,0.000335872
0.6484375,0.5078125,5.7344e-05
0.65625,0.5078125,8.192e-06
0.6640625,0.5078125,0.0
0.671875,0.5078125,0.0
0.6796875,0.5078125,0.0
0.6875,0.5078125,0.0
0.6953125,0.5078125,0.0
0.703125,0.5078125,0.0
0.7109375,0.5078125,0.0
0.71875,0.5078125,0.0
0.7265625,0.5078125,0.0
0.734375,0.5078125,0.0
0.7421875,0.5078125,0.0
0.75,0.5078125,0.0
0.7578125,0.5078125,0.0
0.765625,0.5078125,0.0
0.7734375,0.5078125,0.0
0.78125,0.5078125,0.0
0.7890625,0.5078125,0.0
0.796875,0.5078125,0.0
0.8046875,0.5078125,0.0
0.8125,0.5078125,0.0
0.8203125,0.5078125,0.0
0.828125,0.5078125,0.0
0.8359375,0.5078125,0.0
0.84375,0.5078125,0.0
0.8515625,0.5078125,0.0
0.859375,0.5078125,0.0
0.8671875,0.5078125,0.0
0.875,0.5078125,0.0
0.8828125,0.5078125,0.0
0.890625,0.5078125,0.0
0.8984375,0.5078125,0.0
0.90625,0.5078125,0.0
0.9140625,0.5078125,0.0
0.921875,0.5078125,0.0
0.9296875,0.5078125,0.0
0.9375,0.5078125,0.0
0.9453125,0.5078125,0.0
0.953125,0.5078125,0.0
0.9609375,0.5078125,0.0
0.96875,0.5078125,0.0
0.9765625,0.5078125,0.0
0.984375,0.5078125,0.0
0.9921875,0.5078125,0.0

0.0,0.515625,0.0
0.0078125,0.515625,0.0
0.015625,0.515625,0.0
0.0234375,0.515625,0.0
0.03125,0.515625,0.0
0.0390625,0.515625,0.0
0.046875,0.515625,0.0
0.0546875,0.515625,0.0
0.0625,0.515625,0.0
0.0703125,0.515625,0.0
0.078125,0.515625,0.0
0.0859375,0.515625,0.0
0.09375,0.515625,0.0
0.1015625,0.515625,0.0
0.109375,0.515625,0.0
0.1171875,0.515625,0.0
0.125,0.515625,0.0
0.1328125,0.515625,0.0
0.140625,0.515625,0.0
0.1484375,0.515625,0.0
0.15625,0.515625,0.0
0.1640625,0.515625,0.0
0.171875,0.515625,0.0
0.1796875,0.515625,0.0
0.1875,0.515625,0.0
0.1953125,0.515625,0.0
0.203125,0.515625,0.0
0.2109375,0.515625,0.0
0.21875,0.515625,0.0
0.2265625,0.515625,0.0
0.234375,0.515625,0.0
0.2421875,0.515625,0.0
0.25,0.515625,0.0
0.2578125,0.515625,0.0
0.265625,0.515625,0.0
0.2734375,0.515625,0.0
0.28125,0.515625,0.0
0.2890625,0.515625,0.0
0.296875,0.515625,0.0
0.3046875,0.515625,0.0
0.3125,0.515625,0.0
0.3203125,0.515625,0.0
0.328125,0.515625,0.0
0.3359375,0.515625,2.4576e-05
0.34375,0.515625,6.5536e-05
0.3515625,0.515625,0.000196608
0.359375,0.515625,0.001179648
0.3671875,0.515625,0.004087808
0.375,0.515625,0.013811712
0.3828125,0.515625,0.044367872
0.390625,0.515625,0.134578176
0.3984375,0.515625,0.36847616
0.40625,0.515625,0.92831744
0.4140625,0.515625,2.187264
0.421875,0.515625,4.7529984
0.4296875,0.515625,9.5911936
0.4375,0.515625,17.85856
0.4453125,0.515625,30.769152
0.453125,0.515625,49.037312
0.4609375,0.515625,72.384512
0.46875,0.515625,98.762752
0.4765625,0.515625,124.731392
0.484375,0.515625,145.686528
0.4921875,0.515625,157.483008
0.5,0.515625,157.466624
0.5078125,0.515625,145.670144
0.515625,0.515625,124.747776
0.5234375,0.515625,98.729984
0.53125,0.515625,72.351744
0.5390625,0.515625,49.053696
0.546875,0.515625,30.752768
0.5546875,0.515625,17.842176
0.5625,0.515625,9.58464
0.5703125,0.515625,4.759552
0.578125,0.515625,2.1921792
0.5859375,0.515625,0.92995584
0.59375,0.515625,0.36634624
0.6015625,0.515625,0.13508608
0.609375,0.515625,0.045105152
0.6171875,0.515625,0.01384448
0.625,0.515625,0.004120576
0.6328125,0.515625,0.00098304
0.640625,0.515625,0.000229376
0.6484375,0.515625,5.7344e-05
0.65625,0.515625,0.0
0.6640625,0.515625,8.192e-06
0.671875,0.515625,8.192e-06
0.6796875,0.515625,0.0
0.6875,0.515625,0.0
0.6953125,0.515625,0.0
0.703125,0.515625,0.0
0.7109375,0.515625,0.0
0.71875,0.515625,0.0
0.7265625,0.515625,0.0
0.734375,0.515625,0.0
0.7421875,0.515625,0.0
0.75,0.515625,0.0
0.7578125,0.515625,0.0
0.765625,0.515625,0.0
0.7734375,0.515625,0.0
0.78125,0.515625,0.0
0.7890625,0.515625,0.0
0.796875,0.515625,0.0
0.8046875,0.515625,0.0
0.8125,0.515625,0.0
0.8203125,0.515625,0.0
0.828125,0.515625,0.0
0.8359375,0.515625,0.0
0.84375,0.515625,0.0
0.8515625,0.515625,0.0
0.859375,0.515625,0.0
0.8671875,0.515625,0.0
0.875,0.515625,0.0
0.8828125,0.515625,0.0
0.890625,0.515625,0.0
0.8984375,0.515625,0.0
0.90625,0.515625,0.0
0.9140625,0.515625,0.0
0.921875,0.515625,0.0
0.9296875,0.515625,0.0
0.9375,0.515625,0.0
0.9453125,0.515625,0.0
0.953125,0.515625,0.0
0.9609375,0.515625,0.0
0.96875,0.515625,0.0
0.9765625,0.515625,0.0
0.984375,0.515625,0.0
0.9921875,0.515625,0.0

0.0,0.5234375,0.0
0.0078125,0.5234375,0.0
0.015625,0.5234375,0.0
0.0234375,0.5234375,0.0
0.03125,0.5234375,0.0
0.0390625,0.5234375,0.0
0.046875,0.5234375,0.0
0.0546875,0.5234375,0.0
0.0625,0.5234375,0.0
0.0703125,0.5234375,0.0
0.078125,0.5234375,0.0
0.0859375,0.5234375,0.0
0.09375,0.5234375,0.0
0.1015625,0.5234375,0.0
0.109375,0.5234375,0.0
0.1171875,0.5234375,0.0
0.125,0.5234375,0.0
0.1328125,0.5234375,0.0
0.140625,0.5234375,0.0
0.1484375,0.5234375,0.0
0.15625,0.5234375,0.0
0.1640625,0.5234375,0.0
0.171875,0.5234375,0.0
0.1796875,0.5234375,0.0
0.1875,0.5234375,0.0
0.1953125,0.5234375,0.0
0.203125,0.5234375,0.0
0.2109375,0.5234375,0.0
0.21875,0.5234375,0.0
0.2265625,0.5234375,0.0
0.234375,0.5234375,0.0
0.2421875,0.5234375,0.0
0.25,0.5234375,0.0
0.2578125,0.5234375,0.0
0.265625,0.5234375,0.0
0.2734375,0.5234375,0.0
0.28125,0.5234375,0.0
0.2890625,0.5234375,0.0
0.296875,0.5234375,0.0
0.3046875,0.5234375,0.0
0.3125,0.5234375,0.0
0.3203125,0.5234375,0.0
0.328125,0.5234375,0.0
0.3359375,0.5234375,0.0
0.34375,0.5234375,5.7344e-05
0.3515625,0.5234375,0.000212992
0.359375,0.5234375,0.000720896
0.3671875,0.5234375,0.003334144
0.375,0.5234375,0.01101824
0.3828125,0.5234375,0.034947072
0.390625,0.5234375,0.105955328
0.3984375,0.5234375,0.28852224
0.40625,0.5234375,0.7397376
0.4140625,0.5234375,1.7301504
0.421875,0.5234375,3.7830656
0.4296875,0.5234375,7.5759616
0.4375,0.5234375,14.147584
0.4453125,0.5234375,24.363008
0.453125,0.5234375,38.846464
0.4609375,0.5234375,57.294848
0.46875,0.5234375,78.200832
0.4765625,0.5234375,98.729984
0.484375,0.5234375,115.326976
0.4921875,0.5234375,124.747776
0.5,0.5234375,124.665856
0.5078125,0.5234375,115.408896
0.515625,0.5234375,98.828288
0.5234375,0.5234375,78.217216
0.53125,0.5234375,57.311232
0.5390625,0.5234375,38.879232
0.546875,0.5234375,24.363008
0.5546875,0.5234375,14.1164544
0.5625,0.5234375,7.593984
0.5703125,0.5234375,3.76832
0.578125,0.5234375,1.7268736
0.5859375,0.5234375,0.74006528
0.59375,0.5234375,0.28819456
0.6015625,0.5234375,0.105889792
0.609375,0.5234375,0.035373056
0.6171875,0.5234375,0.010911744
0.625,0.5234375,0.003350528
0.6328125,0.5234375,0.00077824
0.640625,0.5234375,0.000221184
0.6484375,0.5234375,4.9152e-05
0.65625,0.5234375,8.192e-06
0.6640625,0.5234375,0.0
0.671875,0.5234375,0.0
0.6796875,0.5234375,0.0
0.6875,0.5234375,0.0
0.6953125,0.5234375,0.0
0.703125,0.5234375,0.0
0.7109375,0.5234375,0.0
0.71875,0.5234375,0.0
0.7265625,0.5234375,0.0
0.734375,0.5234375,0.0
0.7421875,0.5234375,0.0
0.75,0.5234375,0.0
0.7578125,0.5234375,0.0
0.765625,0.5234375,0.0
0.7734375,0.5234375,0.0
0.78125,0.5234375,0.0
0.7890625,0.5234375,0.0
0.796875,0.5234375,0.0
0.8046875,0.5234375,0.0
0.8125,0.5234375,0.0
0.8203125,0.5234375,0.0
0.828125,0.5234375,0.0
0.8359375,0.5234375,0.0
0.84375,0.5234375,0.0
0.8515625,0.5234375,0.0
0.859375,0.5234375,0.0
0.8671875,0.5234375,0.0
0.875,0.5234375,0.0
0.8828125,0.5234375,0.0
0.890625,0.5234375,0.0
0.8984375,0.5234375,0.0
0.90625,0.5234375,0.0
0.9140625,0.5234375,0.0
0.921875,0.5234375,0.0
0.9296875,0.5234375,0.0
0.9375,0.5234375,0.0
0.9453125,0.5234375,0.0
0.953125,0.5234375,0.0
0.9609375,0.5234375,0.0
0.96875,0.5234375,0.0
0.9765625,0.5234375,0.0
0.984375,0.5234375,0.0
0.9921875,0.5234375,0.0

0.0,0.53125,0.0
0.0078125,0.53125,0.0
0.015625,0.53125,0.0
0.0234375,0.53125,0.0
0.03125,0.53125,0.0
0.0390625,0.53125,0.0
0.046875,0.53125,0.0
0.0546875,0.53125,0.0
0.0625,0.53125,0.0
0.0703125,0.53125,0.0
0.078125,0.53125,0.0
0.0859375,0.53125,0.0
0.09375,0.53125,0.0
0.1015625,0.53125,0.0
0.109375,0.53125,0.0
0.1171875,0.53125,0.0
0.125,0.53125,0.0
0.1328125,0.53125,0.0
0.140625,0.53125,0.0
0.1484375,0.53125,0.0
0.15625,0.53125,0.0
0.1640625,0.53125,0.0
0.171875,0.53125,0.0
0.1796875,0.53125,0.0
0.1875,0.53125,0.0
0.1953125,0.53125,0.0
0.203125,0.53125,0.0
0.2109375,0.53125,0.0
0.21875,0.53125,0.0
0.2265625,0.53125,0.0
0.234375,0.53125,0.0
0.2421875,0.53125,0.0
0.25,0.53125,0.0
0.2578125,0.53125,0.0
0.265625,0.53125,0.0
0.2734375,0.53125,0.0
0.28125,0.53125,0.0
0.2890625,0.53125,0.0
0.296875,0.53125,0.0
0.3046875,0.53125,0.0
0.3125,0.53125,0.0
0.3203125,0.53125,0.0
0.328125,0.53125,0.0
0.3359375,0.53125,8.192e-06
0.34375,0.53125,4.9152e-05
0.3515625,0.53125,0.000155648
0.359375,0.53125,0.000598016
0.3671875,0.53125,0.00217088
0.375,0.53125,0.00802816
0.3828125,0.53125,0.026017792
0.390625,0.53125,0.076087296
0.3984375,0.53125,0.20824064
0.40625,0.53125,0.53395456
0.4140625,0.53125,1.26533632
0.421875,0.53125,2.7721728
0.4296875,0.53125,5.5492608
0.4375,0.53125,10.346496
0.4453125,0.53125,17.842176
0.453125,0.53125,28.459008
0.4609375,0.53125,41.975808
0.46875,0.53125,57.311232
0.4765625,0.53125,72.33536
0.484375,0.53125,84.525056
0.4921875,0.53125,91.389952
0.5,0.53125,91.406336
0.5078125,0.53125,84.525056
0.515625,0.53125,72.384512
0.5234375,0.53125,57.294848
0.53125,0.53125,41.975808
0.5390625,0.53125,28.475392
0.546875,0.53125,17.85856
0.5546875,0.53125,10.3415808
0.5625,0.53125,5.5558144
0.5703125,0.53125,2.7672576
0.578125,0.53125,1.27401984
0.5859375,0.53125,0.5390336
0.59375,0.53125,0.21250048
0.6015625,0.53125,0.076398592
0.609375,0.53125,0.025493504
0.6171875,0.53125,0.008044544
0.625,0.53125,0.002596864
0.6328125,0.53125,0.00053248
0.640625,0.53125,0.000212992
0.6484375,0.53125,2.4576e-05
0.65625,0.53125,1.6384e-05
0.6640625,0.53125,0.0
0.671875,0.53125,0.0
0.6796875,0.53125,0.0
0.6875,0.53125,0.0
0.6953125,0.53125,0.0
0.703125,0.53125,0.0
0.7109375,0.53125,0.0
0.71875,0.53125,0.0
0.7265625,0.53125,0.0
0.734375,0.53125,0.0
0.7421875,0.53125,0.0
0.75,0.53125,0.0
0.7578125,0.53125,0.0
0.765625,0.53125,0.0
0.7734375,0.53125,0.0
0.78125,0.53125,0.0
0.7890625,0.53125,0.0
0.796875,0.53125,0.0
0.8046875,0.53125,0.0
0.8125,0.53125,0.0
0.8203125,0.53125,0.0
0.828125,0.53125,0.0
0.8359375,0.53125,0.0
0.84375,0.53125,0.0
0.8515625,0.53125,0.0
0.859375,0.53125,0.0
0.8671875,0.53125,0.0
0.875,0.53125,0.0
0.8828125,0.53125,0.0
0.890625,0.53125,0.0
0.8984375,0.53125,0.0
0.90625,0.53125,0.0
0.9140625,0.53125,0.0
0.921875,0.53125,0.0
0.9296875,0.53125,0.0
0.9375,0.53125,0.0
0.9453125,0.53125,0.0
0.953125,0.53125,0.0
0.9609375,0.53125,0.0
0.96875,0.53125,0.0
0.9765625,0.53125,0.0
0.984375,0.53125,0.0
0.9921875,0.53125,0.0

0.0,0.5390625,0.0
0.0078125,0.5390625,0.0
0.015625,0.5390625,0.0
0.0234375,0.5390625,0.0
0.03125,0.5390625,0.0
0.0390625,0.5390625,0.0
0.046875,0.5390625,0.0
0.0546875,0.5390625,0.0
0.0625,0.5390625,0.0
0.0703125,0.5390625,0.0
0.078125,0.5390625,0.0
0.0859375,0.5390625,0.0
0.09375,0.5390625,0.0
0.1015625,0.5390625,0.0
0.109375,0.5390625,0.0
0.1171875,0.5390625,0.0
0.125,0.5390625,0.0
0.1328125,0.5390625,0.0
0.140625,0.5390625,0.0
0.1484375,0.5390625,0.0
0.15625,0.5390625,0.0
0.1640625,0.5390625,0.0
0.171875,0.5390625,0.0
0.1796875,0.5390625,0.0
0.1875,0.5390625,0.0
0.1953125,0.5390625,0.0
0.203125,0.5390625,0.0
0.2109375,0.5390625,0.0
0.21875,0.5390625,0.0
0.2265625,0.5390625,0.0
0.234375,0.5390625,0.0
0.2421875,0.5390625,0.0
0.25,0.5390625,0.0
0.2578125,0.5390625,0.0
0.265625,0.5390625,0.0
0.2734375,0.5390625,0.0
0.28125,0.5390625,0.0
0.2890625,0.5390625,0.0
0.296875,0.5390625,0.0
0.3046875,0.5390625,0.0
0.3125,0.5390625,0.0
0.3203125,0.5390625,0.0
0.328125,0.5390625,0.0
0.3359375,0.5390625,8.192e-06
0.34375,0.5390625,5.7344e-05
0.3515625,0.5390625,7.3728e-05
0.359375,0.5390625,0.000475136
0.3671875,0.5390625,0.001589248
0.375,0.5390625,0.00565248
0.3828125,0.5390625,0.017760256
0.390625,0.5390625,0.051724288
0.3984375,0.5390625,0.14270464
0.40625,0.5390625,0.36552704
0.4140625,0.5390625,0.85786624
0.421875,0.5390625,1.875968
0.4296875,0.5390625,3.7666816
0.4375,0.5390625,7.0254592
0.4453125,0.5390625,12.1094144
0.453125,0.5390625,19.300352
0.4609375,0.5390625,28.459008
0.46875,0.5390625,38.862848
0.4765625,0.5390625,49.037312
0.484375,0.5390625,57.311232
0.4921875,0.5390625,61.947904
0.5,0.5390625,61.964288
0.5078125,0.5390625,57.294848
0.515625,0.5390625,49.020928
0.5234375,0.5390625,38.797312
0.53125,0.5390625,28.459008
0.5390625,0.5390625,19.283968
0.546875,0.5390625,12.1028608
0.5546875,0.5390625,7.0254592
0.5625,0.5390625,3.7666816
0.5703125,0.5390625,1.867776
0.578125,0.5390625,0.86032384
0.5859375,0.5390625,0.36552704
0.59375,0.5390625,0.143720448
0.6015625,0.5390625,0.051838976
0.609375,0.5390625,0.018006016
0.6171875,0.5390625,0.005464064
0.625,0.5390625,0.001548288
0.6328125,0.5390625,0.000425984
0.640625,0.5390625,9.8304e-05
0.6484375,0.5390625,1.6384e-05
0.65625,0.5390625,0.0
0.6640625,0.5390625,8.192e-06
0.671875,0.5390625,0.0
0.6796875,0.5390625,0.0
0.6875,0.5390625,0.0
0.6953125,0.5390625,0.0
0.703125,0.5390625,0.0
0.7109375,0.5390625,0.0
0.71875,0.5390625,0.0
0.7265625,0.5390625,0.0
0.734375,0.5390625,0.0
0.7421875,0.5390625,0.0
0.75,0.5390625,0.0
0.7578125,0.5390625,0.0
0.765625,0.5390625,0.0
0.7734375,0.5390625,0.0
0.78125,0.5390625,0.0
0.7890625,0.5390625,0.0
0.796875,0.5390625,0.0
0.8046875,0.5390625,0.0
0.8125,0.5390625,0.0
0.8203125,0.5390625,0.0
0.828125,0.5390625,0.0
0.8359375,0.5390625,0.0
0.84375,0.5390625,0.0
0.8515625,0.5390625,0.0
0.859375,0.5390625,0.0
0.8671875,0.5390625,0.0
0.875,0.5390625,0.0
0.8828125,0.5390625,0.0
0.890625,0.5390625,0.0
0.8984375,0.5390625,0.0
0.90625,0.5390625,0.0
0.9140625,0.5390625,0.0
0.921875,0.5390625,0.0
0.9296875,0.5390625,0.0
0.9375,0.5390625,0.0
0.9453125,0.5390625,0.0
0.953125,0.5390625,0.0
0.9609375,0.5390625,0.0
0.96875,0.5390625,0.0
0.9765625,0.5390625,0.0
0.984375,0.5390625,0.0
0.9921875,0.5390625,0.0

0.0,0.546875,0.0
0.0078125,0.546875,0.0
0.015625,0.546875,0.0
0.0234375,0.546875,0.0
0.03125,0.546875,0.0
0.0390625,0.546875,0.0
0.046875,0.546875,0.0
0.0546875,0.546875,0.0
0.0625,0.546875,0.0
0.0703125,0.546875,0.0
0.078125,0.546875,0.0
0.0859375,0.546875,0.0
0.09375,0.546875,0.0
0.1015625,0.546875,0.0
0.109375,0.546875,0.0
0.1171875,0.546875,0.0
0.125,0.546875,0.0
0.1328125,0.546875,0.0
0.140625,0.546875,0.0
0.1484375,0.546875,0.0
0.15625,0.546875,0.0
0.1640625,0.546875,0.0
0.171875,0.546875,0.0
0.1796875,0.546875,0.0
0.1875,0.546875,0.0
0.1953125,0.546875,0.0
0.203125,0.546875,0.0
0.2109375,0.546875,0.0
0.21875,0.546875,0.0
0.2265625,0.546875,0.0
0.234375,0.546875,0.0
0.2421875,0.546875,0.0
0.25,0.546875,0.0
0.2578125,0.546875,0.0
0.265625,0.546875,0.0
0.2734375,0.546875,0.0
0.28125,0.546875,0.0
0.2890625,0.546875,0.0
0.296875,0.546875,0.0
0.3046875,0.546875,0.0
0.3125,0.546875,0.0
0.3203125,0.546875,0.0
0.328125,0.546875,0.0
0.3359375,0.546875,0.0
0.34375,0.546875,8.192e-06
0.3515625,0.546875,5.7344e-05
0.359375,0.546875,0.00032768
0.3671875,0.546875,0.00094208
0.375,0.546875,0.00335872
0.3828125,0.546875,0.01150976
0.390625,0.546875,0.032997376
0.3984375,0.546875,0.091471872
0.40625,0.546875,0.22904832
0.4140625,0.546875,0.5398528
0.421875,0.546875,1.1730944
0.4296875,0.546875,2.3625728
0.4375,0.546875,4.3974656
0.4453125,0.546875,7.5923456
0.453125,0.546875,12.0963072
0.4609375,0.546875,17.842176
0.46875,0.546875,24.379392
0.4765625,0.546875,30.752768
0.484375,0.546875,35.930112
0.4921875,0.546875,38.862848
0.5,0.546875,38.83008
0.5078125,0.546875,35.96288
0.515625,0.546875,30.785536
0.5234375,0.546875,24.379392
0.53125,0.546875,17.85856
0.5390625,0.546875,12.0930304
0.546875,0.546875,7.5841536
0.5546875,0.546875,4.4023808
0.5625,0.546875,2.3642112
0.5703125,0.546875,1.17456896
0.578125,0.546875,0.54001664
0.5859375,0.546875,0.22921216
0.59375,0.546875,0.090963968
0.6015625,0.546875,0.032866304
0.609375,0.546875,0.011255808
0.6171875,0.546875,0.00364544
0.625,0.546875,0.001073152
0.6328125,0.546875,0.000253952
0.640625,0.546875,5.7344e-05
0.6484375,0.546875,0.0
0.65625,0.546875,0.0
0.6640625,0.546875,0.0
0.671875,0.546875,0.0
0.6796875,0.546875,0.0
0.6875,0.546875,0.0
0.6953125,0.546875,0.0
0.703125,0.546875,0.0
0.7109375,0.546875,0.0
0.71875,0.546875,0.0
0.7265625,0.546875,0.0
0.734375,0.546875,0.0
0.7421875,0.546875,0.0
0.75,0.546875,0.0
0.7578125,0.546875,0.0
0.765625,0.546875,0.0
0.7734375,0.546875,0.0
0.78125,0.546875,0.0
0.7890625,0.546875,0.0
0.796875,0.546875,0.0
0.8046875,0.546875,0.0
0.8125,0.546875,0.0
0.8203125,0.546875,0.0
0.828125,0.546875,0.0
0.8359375,0.546875,0.0
0.84375,0.546875,0.0
0.8515625,0.546875,0.0
0.859375,0.546875,0.0
0.8671875,0.546875,0.0
0.875,0.546875,0.0
0.8828125,0.546875,0.0
0.890625,0.546875,0.0
0.8984375,0.546875,0.0
0.90625,0.546875,0.0
0.9140625,0.546875,0.0
0.921875,0.546875,0.0
0.9296875,0.546875,0.0
0.9375,0.546875,0.0
0.9453125,0.546875,0.0
0.953125,0.546875,0.0
0.9609375,0.546875,0.0
0.96875,0.546875,0.0
0.9765625,0.546875,0.0
0.984375,0.546875,0.0
0.9921875,0.546875,0.0

0.0,0.5546875,0.0
0.0078125,0.5546875,0.0
0.015625,0.5546875,0.0
0.0234375,0.5546875,0.0
0.03125,0.5546875,0.0
0.0390625,0.5546875,0.0
0.046875,0.5546875,0.0
0.0546875,0.5546875,0.0
0.0625,0.5546875,0.0
0.0703125,0.5546875,0.0
0.078125,0.5546875,0.0
0.0859375,0.5546875,0.0
0.09375,0.5546875,0.0
0.1015625,0.5546875,0.0
0.109375,0.5546875,0.0
0.1171875,0.5546875,0.0
0.125,0.5546875,0.0
0.1328125,0.5546875,0.0
0.140625,0.5546875,0.0
0.1484375,0.5546875,0.0
0.15625,0.5546875,0.0
0.1640625,0.5546875,0.0
0.171875,0.5546875,0.0
0.1796875,0.5546875,0.0
0.1875,0.5546875,0.0
0.1953125,0.5546875,0.0
0.203125,0.5546875,0.0
0.2109375,0.5546875,0.0
0.21875,0.5546875,0.0
0.2265625,0.5546875,0.0
0.234375,0.5546875,0.0
0.2421875,0.5546875,0.0
0.25,0.5546875,0.0
0.2578125,0.5546875,0.0
0.265625,0.5546875,0.0
0.2734375,0.5546875,0.0
0.28125,0.5546875,0.0
0.2890625,0.5546875,0.0
0.296875,0.5546875,0.0
0.3046875,0.5546875,0.0
0.3125,0.5546875,0.0
0.3203125,0.5546875,0.0
0.328125,0.5546875,8.192e-06
0.3359375,0.5546875,0.0
0.34375,0.5546875,1.6384e-05
0.3515625,0.5546875,1.6384e-05
0.359375,0.5546875,9.8304e-05
0.3671875,0.5546875,0.000548864
0.375,0.5546875,0.00208896
0.3828125,0.5546875,0.00667648
0.390625,0.5546875,0.018907136
0.3984375,0.5546875,0.051904512
0.40625,0.5546875,0.132349952
0.4140625,0.5546875,0.3104768
0.421875,0.5546875,0.6823936
0.4296875,0.5546875,1.3770752
0.4375,0.5546875,2.5542656
0.4453125,0.5546875,4.407296
0.453125,0.5546875,7.020544
0.4609375,0.5546875,10.3448576
0.46875,0.5546875,14.1492224
0.4765625,0.5546875,17.842176
0.484375,0.5546875,20.856832
0.4921875,0.5546875,22.544384
0.5,0.5546875,22.528
0.5078125,0.5546875,20.873216
0.515625,0.5546875,17.85856
0.5234375,0.5546875,14.1164544
0.53125,0.5546875,10.3432192
0.5390625,0.5546875,7.0172672
0.546875,0.5546875,4.4040192
0.5546875,0.5546875,2.5591808
0.5625,0.5546875,1.3705216
0.5703125,0.5546875,0.6832128
0.578125,0.5546875,0.3145728
0.5859375,0.5546875,0.132694016
0.59375,0.5546875,0.05234688
0.6015625,0.5546875,0.019152896
0.609375,0.5546875,0.006250496
0.6171875,0.5546875,0.00188416
0.625,0.5546875,0.00053248
0.6328125,0.5546875,0.000139264
0.640625,0.5546875,3.2768e-05
0.6484375,0.5546875,1.6384e-05
0.65625,0.5546875,0.0
0.6640625,0.5546875,0.0
0.671875,0.5546875,0.0
0.6796875,0.5546875,0.0
0.6875,0.5546875,0.0
0.6953125,0.5546875,0.0
0.703125,0.5546875,0.0
0.7109375,0.5546875,0.0
0.71875,0.5546875,0.0
0.7265625,0.5546875,0.0
0.734375,0.5546875,0.0
0.7421875,0.5546875,0.0
0.75,0.5546875,0.0
0.7578125,0.5546875,0.0
0.765625,0.5546875,0.0
0.7734375,0.5546875,0.0
0.78125,0.5546875,0.0
0.7890625,0.5546875,0.0
0.796875,0.5546875,0.0
0.8046875,0.5546875,0.0
0.8125,0.5546875,0.0
0.8203125,0.5546875,0.0
0.828125,0.5546875,0.0
0.8359375,0.5546875,0.0
0.84375,0.5546875,0.0
0.8515625,0.5546875,0.0
0.859375,0.5546875,0.0
0.8671875,0.5546875,0.0
0.875,0.5546875,0.0
0.8828125,0.5546875,0.0
0.890625,0.5546875,0.0
0.8984375,0.5546875,0.0
0.90625,0.5546875,0.0
0.9140625,0.5546875,0.0
0.921875,0.5546875,0.0
0.9296875,0.5546875,0.0
0.9375,0.5546875,0.0
0.9453125,0.5546875,0.0
0.953125,0.5546875,0.0
0.9609375,0.5546875,0.0
0.96875,0.5546875,0.0
0.9765625,0.5546875,0.0
0.984375,0.5546875,0.0
0.9921875,0.5546875,0.0

0.0,0.5625,0.0
0.0078125,0.5625,0.0
0.015625,0.5625,0.0
0.0234375,0.5625,0.0
0.03125,0.5625,0.0
0.0390625,0.5625,0.0
0.046875,0.5625,0.0
0.0546875,0.5625,0.0
0.0625,0.5625,0.0
0.0703125,0.5625,0.0
0.078125,0.5625,0.0
0.0859375,0.5625,0.0
0.09375,0.5625,0.0
0.1015625,0.5625,0.0
0.109375,0.5625,0.0
0.1171875,0.5625,0.0
0.125,0.5625,0.0
0.1328125,0.5625,0.0
0.140625,0.5625,0.0
0.1484375,0.5625,0.0
0.15625,0.5625,0.0
0.1640625,0.5625,0.0
0.171875,0.5625,0.0
0.1796875,0.5625,0.0
0.1875,0.5625,0.0
0.1953125,0.5625,0.0
0.203125,0.5625,0.0
0.2109375,0.5625,0.0
0.21875,0.5625,0.0
0.2265625,0.5625,0.0
0.234375,0.5625,0.0
0.2421875,0.5625,0.0
0.25,0.5625,0.0
0.2578125,0.5625,0.0
0.265625,0.5625,0.0
0.2734375,0.5625,0.0
0.28125,0.5625,0.0
0.2890625,0.5625,0.0
0.296875,0.5625,0.0
0.3046875,0.5625,0.0
0.3125,0.5625,0.0
0.3203125,0.5625,0.0
0.328125,0.5625,0.0
0.3359375,0.5625,0.0
0.34375,0.5625,0.0
0.3515625,0.5625,8.192e-06
0.359375,0.5625,0.000131072
0.3671875,0.5625,0.000344064
0.375,0.5625,0.001114112
0.3828125,0.5625,0.003497984
0.390625,0.5625,0.010354688
0.3984375,0.5625,0.027017216
0.40625,0.5625,0.071581696
0.4140625,0.5625,0.16728064
0.421875,0.5625,0.36470784
0.4296875,0.5625,0.7380992
0.4375,0.5625,1.36790016
0.4453125,0.5625,2.359296
0.453125,0.5625,3.776512
0.4609375,0.5625,5.5607296
0.46875,0.5625,7.585792
0.4765625,0.5625,9.5780864
0.484375,0.5625,11.1919104
0.4921875,0.5625,12.0881152
0.5,0.5625,12.1110528
0.5078125,0.5625,11.1771648
0.515625,0.5625,9.5813632
0.5234375,0.5625,7.5759616
0.53125,0.5625,5.5640064
0.5390625,0.5625,3.7650432
0.546875,0.5625,2.3609344
0.5546875,0.5625,1.3656064
0.5625,0.5625,0.73629696
0.5703125,0.5625,0.36798464
0.578125,0.5625,0.16728064
0.5859375,0.5625,0.070631424
0.59375,0.5625,0.0282624
0.6015625,0.5625,0.009617408
0.609375,0.5625,0.003342336
0.6171875,0.5625,0.001179648
0.625,0.5625,0.000311296
0.6328125,0.5625,0.000131072
0.640625,0.5625,2.4576e-05
0.6484375,0.5625,0.0
0.65625,0.5625,0.0
0.6640625,0.5625,0.0
0.671875,0.5625,0.0
0.6796875,0.5625,0.0
0.6875,0.5625,0.0
0.6953125,0.5625,0.0
0.703125,0.5625,0.0
0.7109375,0.5625,0.0
0.71875,0.5625,0.0
0.7265625,0.5625,0.0
0.734375,0.5625,0.0
0.7421875,0.5625,0.0
0.75,0.5625,0.0
0.7578125,0.5625,0.0
0.765625,0.5625,0.0
0.7734375,0.5625,0.0
0.78125,0.5625,0.0
0.7890625,0.5625,0.0
0.796875,0.5625,0.0
0.8046875,0.5625,0.0
0.8125,0.5625,0.0
0.8203125,0.5625,0.0
0.828125,0.5625,0.0
0.8359375,0.5625,0.0
0.84375,0.5625,0.0
0.8515625,0.5625,0.0
0.859375,0.5625,0.0
0.8671875,0.5625,0.0
0.875,0.5625,0.0
0.8828125,0.5625,0.0
0.890625,0.5625,0.0
0.8984375,0.5625,0.0
0.90625,0.5625,0.0
0.9140625,0.5625,0.0
0.921875,0.5625,0.0
0.9296875,0.5625,0.0
0.9375,0.5625,0.0
0.9453125,0.5625,0.0
0.953125,0.5625,0.0
0.9609375,0.5625,0.0
0.96875,0.5625,0.0
0.9765625,0.5625,0.0
0.984375,0.5625,0.0
0.9921875,0.5625,0.0

0.0,0.5703125,0.0
0.0078125,0.5703125,0.0
0.015625,0.5703125,0.0
0.0234375,0.5703125,0.0
0.03125,0.5703125,0.0
0.0390625,0.5703125,0.0
0.046875,0.5703125,0.0
0.0546875,0.5703125,0.0
0.0625,0.5703125,0.0
0.0703125,0.5703125,0.0
0.078125,0.5703125,0.0
0.0859375,0.5703125,0.0
0.09375,0.5703125,0.0
0.1015625,0.5703125,0.0
0.109375,0.5703125,0.0
0.1171875,0.5703125,0.0
0.125,0.5703125,0.0
0.1328125,0.5703125,0.0
0.140625,0.5703125,0.0
0.1484375,0.5703125,0.0
0.15625,0.5703125,0.0
0.1640625,0.5703125,0.0
0.171875,0.5703125,0.0
0.1796875,0.5703125,0.0
0.1875,0.5703125,0.0
0.1953125,0.5703125,0.0
0.203125,0.5703125,0.0
0.2109375,0.5703125,0.0
0.21875,0.5703125,0.0
0.2265625,0.5703125,0.0
0.234375,0.5703125,0.0
0.2421875,0.5703125,0.0
0.25,0.5703125,0.0
0.2578125,0.5703125,0.0
0.265625,0.5703125,0.0
0.2734375,0.5703125,0.0
0.28125,0.5703125,0.0
0.2890625,0.5703125,0.0
0.296875,0.5703125,0.0
0.3046875,0.5703125,0.0
0.3125,0.5703125,0.0
0.3203125,0.5703125,0.0
0.328125,0.5703125,0.0
0.3359375,0.5703125,0.0
0.34375,0.5703125,0.0
0.3515625,0.5703125,0.0
0.359375,0.5703125,8.192e-05
0.3671875,0.5703125,0.000147456
0.375,0.5703125,0.000524288
0.3828125,0.5703125,0.001654784
0.390625,0.5703125,0.005062656
0.3984375,0.5703125,0.013377536
0.40625,0.5703125,0.036421632
0.4140625,0.5703125,0.08183808
0.421875,0.5703125,0.18087936
0.4296875,0.5703125,0.36274176
0.4375,0.5703125,0.68124672
0.4453125,0.5703125,1.17243904
0.453125,0.5703125,1.8710528
0.4609375,0.5703125,2.7639808
0.46875,0.5703125,3.7634048
0.4765625,0.5703125,4.7710208
0.484375,0.5703125,5.5590912
0.4921875,0.5703125,6.0145664
0.5,0.5703125,6.0162048
0.5078125,0.5703125,5.5525376
0.515625,0.5703125,4.7628288
0.5234375,0.5703125,3.7699584
0.53125,0.5703125,2.7541504
0.5390625,0.5703125,1.8694144
0.546875,0.5703125,1.17817344
0.5546875,0.5703125,0.68173824
0.5625,0.5703125,0.36585472
0.5703125,0.5703125,0.18300928
0.578125,0.5703125,0.083607552
0.5859375,0.5703125,0.035291136
0.59375,0.5703125,0.01441792
0.6015625,0.5703125,0.00540672
0.609375,0.5703125,0.001900544
0.6171875,0.5703125,0.000671744
0.625,0.5703125,0.000229376
0.6328125,0.5703125,6.5536e-05
0.640625,0.5703125,1.6384e-05
0.6484375,0.5703125,0.0
0.65625,0.5703125,0.0
0.6640625,0.5703125,0.0
0.671875,0.5703125,0.0
0.6796875,0.5703125,0.0
0.6875,0.5703125,0.0
0.6953125,0.5703125,0.0
0.703125,0.5703125,0.0
0.7109375,0.5703125,0.0
0.71875,0.5703125,0.0
0.7265625,0.5703125,0.0
0.734375,0.5703125,0.0
0.7421875,0.5703125,0.0
0.75,0.5703125,0.0
0.7578125,0.5703125,0.0
0.765625,0.5703125,0.0
0.7734375,0.5703125,0.0
0.78125,0.5703125,0.0
0.7890625,0.5703125,0.0
0.796875,0.5703125,0.0
0.8046875,0.5703125,0.0
0.8125,0.5703125,0.0
0.8203125,0.5703125,0.0
0.828125,0.5703125,0.0
0.8359375,0.5703125,0.0
0.84375,0.5703125,0.0
0.8515625,0.5703125,0.0
0.859375,0.5703125,0.0
0.8671875,0.5703125,0.0
0.875,0.5703125,0.0
0.8828125,0.5703125,0.0
0.890625,0.5703125,0.0
0.8984375,0.5703125,0.0
0.90625,0.5703125,0.0
0.9140625,0.5703125,0.0
0.921875,0.5703125,0.0
0.9296875,0.5703125,0.0
0.9375,0.5703125,0.0
0.9453125,0.5703125,0.0
0.953125,0.5703125,0.0
0.9609375,0.5703125,0.0
0.96875,0.5703125,0.0
0.9765625,0.5703125,0.0
0.984375,0.5703125,0.0
0.9921875,0.5703125,0.0

0.0,0.578125,0.0
0.0078125,0.578125,0.0
0.015625,0.578125,0.0
0.0234375,0.578125,0.0
0.03125,0.578125,0.0
0.0390625,0.578125,0.0
0.046875,0.578125,0.0
0.0546875,0.578125,0.0
0.0625,0.578125,0.0
0.0703125,0.578125,0.0
0.078125,0.578125,0.0
0.0859375,0.578125,0.0
0.09375,0.578125,0.0
0.1015625,0.578125,0.0
0.109375,0.578125,0.0
0.1171875,0.578125,0.0
0.125,0.578125,0.0
0.1328125,0.578125,0.0
0.140625,0.578125,0.0
0.1484375,0.578125,0.0
0.15625,0.578125,0.0
0.1640625,0.578125,0.0
0.171875,0.578125,0.0
0.1796875,0.578125,0.0
0.1875,0.578125,0.0
0.1953125,0.578125,0.0
0.203125,0.578125,0.0
0.2109375,0.578125,0.0
0.21875,0.578125,0.0
0.2265625,0.578125,0.0
0.234375,0.578125,0.0
0.2421875,0.578125,0.0
0.25,0.578125,0.0
0.2578125,0.578125,0.0
0.265625,0.578125,0.0
0.2734375,0.578125,0.0
0.28125,0.578125,0.0
0.2890625,0.578125,0.0
0.296875,0.578125,0.0
0.3046875,0.578125,0.0
0.3125,0.578125,0.0
0.3203125,0.578125,0.0
0.328125,0.578125,0.0
0.3359375,0.578125,0.0
0.34375,0.578125,8.192e-06
0.3515625,0.578125,1.6384e-05
0.359375,0.578125,1.6384e-05
0.3671875,0.578125,6.5536e-05
0.375,0.578125,0.000294912
0.3828125,0.578125,0.00073728
0.390625,0.578125,0.002326528
0.3984375,0.578125,0.00663552
0.40625,0.578125,0.016007168
0.4140625,0.578125,0.038223872
0.421875,0.578125,0.084312064
0.4296875,0.578125,0.16973824
0.4375,0.578125,0.31637504
0.4453125,0.578125,0.5390336
0.453125,0.578125,0.85803008
0.4609375,0.578125,1.26844928
0.46875,0.578125,1.7252352
0.4765625,0.578125,2.1889024
0.484375,0.578125,2.5591808
0.4921875,0.578125,2.7623424
0.5,0.578125,2.7623424
0.5078125,0.578125,2.5460736
0.515625,0.578125,2.1905408
0.5234375,0.578125,1.7334272
0.53125,0.578125,1.2722176
0.5390625,0.578125,0.85983232
0.546875,0.578125,0.53690368
0.5546875,0.578125,0.31358976
0.5625,0.578125,0.16924672
0.5703125,0.578125,0.083492864
0.578125,0.578125,0.037453824
0.5859375,0.578125,0.016613376
0.59375,0.578125,0.00643072
0.6015625,0.578125,0.002301952
0.609375,0.578125,0.00073728
0.6171875,0.578125,0.000294912
0.625,0.578125,0.000106496
0.6328125,0.578125,3.2768e-05
0.640625,0.578125,0.0
0.6484375,0.578125,0.0
0.65625,0.578125,0.0
0.6640625,0.578125,0.0
0.671875,0.578125,0.0
0.6796875,0.578125,0.0
0.6875,0.578125,0.0
0.6953125,0.578125,0.0
0.703125,0.578125,0.0
0.7109375,0.578125,0.0
0.71875,0.578125,0.0
0.7265625,0.578125,0.0
0.734375,0.578125,0.0
0.7421875,0.578125,0.0
0.75,0.578125,0.0
0.7578125,0.578125,0.0
0.765625,0.578125,0.0
0.7734375,0.578125,0.0
0.78125,0.578125,0.0
0.7890625,0.578125,0.0
0.796875,0.578125,0.0
0.8046875,0.578125,0.0
0.8125,0.578125,0.0
0.8203125,0.578125,0.0
0.828125,0.578125,0.0
0.8359375,0.578125,0.0
0.84375,0.578125,0.0
0.8515625,0.578125,0.0
0.859375,0.578125,0.0
0.8671875,0.578125,0.0
0.875,0.578125,0.0
0.8828125,0.578125,0.0
0.890625,0.578125,0.0
0.8984375,0.578125,0.0
0.90625,0.578125,0.0
0.9140625,0.578125,0.0
0.921875,0.578125,0.0
0.9296875,0.578125,0.0
0.9375,0.578125,0.0
0.9453125,0.578125,0.0
0.953125,0.578125,0.0
0.9609375,0.578125,0.0
0.96875,0.578125,0.0
0.9765625,0.578125,0.0
0.984375,0.578125,0.0
0.9921875,0.578125,0.0

0.0,0.5859375,0.0
0.0078125,0.5859375,0.0
0.015625,0.5859375,0.0
0.0234375,0.5859375,0.0
0.03125,0.5859375,0.0
0.0390625,0.5859375,0.0
0.046875,0.5859375,0.0
0.0546875,0.5859375,0.0
0.0625,0.5859375,0.0
0.0703125,0.5859375,0.0
0.078125,0.5859375,0.0
0.0859375,0.5859375,0.0
0.09375,0.5859375,0.0
0.1015625,0.5859375,0.0
0.109375,0.5859375,0.0
0.1171875,0.5859375,0.0
0.125,0.5859375,0.0
0.1328125,0.5859375,0.0
0.140625,0.5859375,0.0
0.1484375,0.5859375,0.0
0.15625,0.5859375,0.0
0.1640625,0.5859375,0.0
0.171875,0.5859375,0.0
0.1796875,0.5859375,0.0
0.1875,0.5859375,0.0
0.1953125,0.5859375,0.0
0.203125,0.5859375,0.0
0.2109375,0.5859375,0.0
0.21875,0.5859375,0.0
0.2265625,0.5859375,0.0
0.234375,0.5859375,0.0
0.2421875,0.5859375,0.0
0.25,0.5859375,0.0
0.2578125,0.5859375,0.0
0.265625,0.5859375,0.0
0.2734375,0.5859375,0.0
0.28125,0.5859375,0.0
0.2890625,0.5859375,0.0
0.296875,0.5859375,0.0
0.3046875,0.5859375,0.0
0.3125,0.5859375,0.0
0.3203125,0.5859375,0.0
0.328125,0.5859375,0.0
0.3359375,0.5859375,0.0
0.34375,0.5859375,0.0
0.3515625,0.5859375,0.0
0.359375,0.5859375,8.192e-06
0.3671875,0.5859375,1.6384e-05
0.375,0.5859375,7.3728e-05
0.3828125,0.5859375,0.000311296
0.390625,0.5859375,0.00090112
0.3984375,0.5859375,0.002523136
0.40625,0.5859375,0.006496256
0.4140625,0.5859375,0.015761408
0.421875,0.5859375,0.03612672
0.4296875,0.5859375,0.070565888
0.4375,0.5859375,0.132939776
0.4453125,0.5859375,0.23117824
0.453125,0.5859375,0.3678208
0.4609375,0.5859375,0.53870592
0.46875,0.5859375,0.73859072
0.4765625,0.5859375,0.93257728
0.484375,0.5859375,1.0846208
0.4921875,0.5859375,1.175552
0.5,0.5859375,1.17604352
0.5078125,0.5859375,1.08724224
0.515625,0.5859375,0.92749824
0.5234375,0.5859375,0.73940992
0.53125,0.5859375,0.53706752
0.5390625,0.5859375,0.36470784
0.546875,0.5859375,0.22970368
0.5546875,0.5859375,0.131383296
0.5625,0.5859375,0.07258112
0.5703125,0.5859375,0.036077568
0.578125,0.5859375,0.01601536
0.5859375,0.5859375,0.007184384
0.59375,0.5859375,0.002768896
0.6015625,0.5859375,0.001081344
0.609375,0.5859375,0.000221184
0.6171875,0.5859375,0.000147456
0.625,0.5859375,1.6384e-05
0.6328125,0.5859375,8.192e-06
0.640625,0.5859375,8.192e-06
0.6484375,0.5859375,0.0
0.65625,0.5859375,0.0
0.6640625,0.5859375,0.0
0.671875,0.5859375,0.0
0.6796875,0.5859375,0.0
0.6875,0.5859375,0.0
0.6953125,0.5859375,0.0
0.703125,0.5859375,0.0
0.7109375,0.5859375,0.0
0.71875,0.5859375,0.0
0.7265625,0.5859375,0.0
0.734375,0.5859375,0.0
0.7421875,0.5859375,0.0
0.75,0.5859375,0.0
0.7578125,0.5859375,0.0
0.765625,0.5859375,0.0
0.7734375,0.5859375,0.0
0.78125,0.5859375,0.0
0.7890625,0.5859375,0.0
0.796875,0.5859375,0.0
0.8046875,0.5859375,0.0
0.8125,0.5859375,0.0
0.8203125,0.5859375,0.0
0.828125,0.5859375,0.0
0.8359375,0.5859375,0.0
0.84375,0.5859375,0.0
0.8515625,0.5859375,0.0
0.859375,0.5859375,0.0
0.8671875,0.5859375,0.0
0.875,0.5859375,0.0
0.8828125,0.5859375,0.0
0.890625,0.5859375,0.0
0.8984375,0.5859375,0.0
0.90625,0.5859375,0.0
0.9140625,0.5859375,0.0
0.921875,0.5859375,0.0
0.9296875,0.5859375,0.0
0.9375,0.5859375,0.0
0.9453125,0.5859375,0.0
0.953125,0.5859375,0.0
0.9609375,0.5859375,0.0
0.96875,0.5859375,0.0
0.9765625,0.5859375,0.0
0.984375,0.5859375,0.0
0.9921875,0.5859375,0.0

0.0,0.59375,0.0
0.0078125,0.59375,0.0
0.015625,0.59375,0.0
0.0234375,0.59375,0.0
0.03125,0.59375,0.0
0.0390625,0.59375,0.0
0.046875,0.59375,0.0
0.0546875,0.59375,0.0
0.0625,0.59375,0.0
0.0703125,0.59375,0.0
0.078125,0.59375,0.0
0.0859375,0.59375,0.0
0.09375,0.59375,0.0
0.1015625,0.59375,0.0
0.109375,0.59375,0.0
0.1171875,0.59375,0.0
0.125,0.59375,0.0
0.1328125,0.59375,0.0
0.140625,0.59375,0.0
0.1484375,0.59375,0.0
0.15625,0.59375,0.0
0.1640625,0.59375,0.0
0.171875,0.59375,0.0
0.1796875,0.59375,0.0
0.1875,0.59375,0.0
0.1953125,0.59375,0.0
0.203125,0.59375,0.0
0.2109375,0.59375,0.0
0.21875,0.59375,0.0
0.2265625,0.59375,0.0
0.234375,0.59375,0.0
0.2421875,0.59375,0.0
0.25,0.59375,0.0
0.2578125,0.59375,0.0
0.265625,0.59375,0.0
0.2734375,0.59375,0.0
0.28125,0.59375,0.0
0.2890625,0.59375,0.0
0.296875,0.59375,0.0
0.3046875,0.59375,0.0
0.3125,0.59375,0.0
0.3203125,0.59375,0.0
0.328125,0.59375,0.0
0.3359375,0.59375,0.0
0.34375,0.59375,0.0
0.3515625,0.59375,0.0
0.359375,0.59375,1.6384e-05
0.3671875,0.59375,8.192e-06
0.375,0.59375,4.096e-05
0.3828125,0.59375,9.8304e-05
0.390625,0.59375,0.000434176
0.3984375,0.59375,0.001007616
0.40625,0.59375,0.002588672
0.4140625,0.59375,0.006209536
0.421875,0.59375,0.014360576
0.4296875,0.59375,0.027901952
0.4375,0.59375,0.05275648
0.4453125,0.59375,0.089849856
0.453125,0.59375,0.142852096
0.4609375,0.59375,0.21184512
0.46875,0.59375,0.28868608
0.4765625,0.59375,0.36388864
0.484375,0.59375,0.42811392
0.4921875,0.59375,0.46465024
0.5,0.59375,0.45973504
0.5078125,0.59375,0.42663936
0.515625,0.59375,0.36667392
0.5234375,0.59375,0.28966912
0.53125,0.59375,0.21069824
0.5390625,0.59375,0.143556608
0.546875,0.59375,0.089358336
0.5546875,0.59375,0.052199424
0.5625,0.59375,0.02859008
0.5703125,0.59375,0.01404928
0.578125,0.59375,0.006733824
0.5859375,0.59375,0.002596864
0.59375,0.59375,0.001089536
0.6015625,0.59375,0.000434176
0.609375,0.59375,0.000196608
0.6171875,0.59375,4.9152e-05
0.625,0.59375,2.4576e-05
0.6328125,0.59375,0.0
0.640625,0.59375,0.0
0.6484375,0.59375,0.0
0.65625,0.59375,0.0
0.6640625,0.59375,0.0
0.671875,0.59375,0.0
0.6796875,0.59375,0.0
0.6875,0.59375,0.0
0.6953125,0.59375,0.0
0.703125,0.59375,0.0
0.7109375,0.59375,0.0
0.71875,0.59375,0.0
0.7265625,0.59375,0.0
0.734375,0.59375,0.0
0.7421875,0.59375,0.0
0.75,0.59375,0.0
0.7578125,0.59375,0.0
0.765625,0.59375,0.0
0.7734375,0.59375,0.0
0.78125,0.59375,0.0
0.7890625,0.59375,0.0
0.796875,0.59375,0.0
0.8046875,0.59375,0.0
0.8125,0.59375,0.0
0.8203125,0.59375,0.0
0.828125,0.59375,0.0
0.8359375,0.59375,0.0
0.84375,0.59375,0.0
0.8515625,0.59375,0.0
0.859375,0.59375,0.0
0.8671875,0.59375,0.0
0.875,0.59375,0.0
0.8828125,0.59375,0.0
0.890625,0.59375,0.0
0.8984375,0.59375,0.0
0.90625,0.59375,0.0
0.9140625,0.59375,0.0
0.921875,0.59375,0.0
0.9296875,0.59375,0.0
0.9375,0.59375,0.0
0.9453125,0.59375,0.0
0.953125,0.59375,0.0
0.9609375,0.59375,0.0
0.96875,0.59375,0.0
0.9765625,0.59375,0.0
0.984375,0.59375,0.0
0.9921875,0.59375,0.0

0.0,0.6015625,0.0
0.0078125,0.6015625,0.0
0.015625,0.6015625,0.0
0.0234375,0.6015625,0.0
0.03125,0.6015625,0.0
0.0390625,0.6015625,0.0
0.046875,0.6015625,0.0
0.0546875,0.6015625,0.0
0.0625,0.6015625,0.0
0.0703125,0.6015625,0.0
0.078125,0.6015625,0.0
0.0859375,0.6015625,0.0
0.09375,0.6015625,0.0
0.1015625,0.6015625,0.0
0.109375,0.6015625,0.0
0.1171875,0.6015625,0.0
0.125,0.6015625,0.0
0.1328125,0.6015625,0.0
0.140625,0.6015625,0.0
0.1484375,0.6015625,0.0
0.15625,0.6015625,0.0
0.1640625,0.6015625,0.0
0.171875,0.6015625,0.0
0.1796875,0.6015625,0.0
0.1875,0.6015625,0.0
0.1953125,0.6015625,0.0
0.203125,0.6015625,0.0
0.2109375,0.6015625,0.0
0.21875,0.6015625,0.0
0.2265625,0.6015625,0.0
0.234375,0.6015625,0.0
0.2421875,0.6015625,0.0
0.25,0.6015625,0.0
0.2578125,0.6015625,0.0
0.265625,0.6015625,0.0
0.2734375,0.6015625,0.0
0.28125,0.6015625,0.0
0.2890625,0.6015625,0.0
0.296875,0.6015625,0.0
0.3046875,0.6015625,0.0
0.3125,0.6015625,0.0
0.3203125,0.6015625,0.0
0.328125,0.6015625,0.0
0.3359375,0.6015625,0.0
0.34375,0.6015625,0.0
0.3515625,0.6015625,0.0
0.359375,0.6015625,0.0
0.3671875,0.6015625,0.0
0.375,0.6015625,1.6384e-05
0.3828125,0.6015625,4.096e-05
0.390625,0.6015625,0.000147456
0.3984375,0.6015625,0.000376832
0.40625,0.6015625,0.000917504
0.4140625,0.6015625,0.002269184
0.421875,0.6015625,0.005431296
0.4296875,0.6015625,0.009887744
0.4375,0.6015625,0.01867776
0.4453125,0.6015625,0.032538624
0.453125,0.6015625,0.051757056
0.4609375,0.6015625,0.079003648
0.46875,0.6015625,0.105005056
0.4765625,0.6015625,0.133300224
0.484375,0.6015625,0.154796032
0.4921875,0.6015625,0.16941056
0.5,0.6015625,0.16728064
0.5078125,0.6015625,0.156516352
0.515625,0.6015625,0.13385728
0.5234375,0.6015625,0.103120896
0.53125,0.6015625,0.076382208
0.5390625,0.6015625,0.052789248
0.546875,0.6015625,0.032538624
0.5546875,0.6015625,0.019234816
0.5625,0.6015625,0.010428416
0.5703125,0.6015625,0.005095424
0.578125,0.6015625,0.002490368
0.5859375,0.6015625,0.000991232
0.59375,0.6015625,0.000425984
0.6015625,0.6015625,0.000139264
0.609375,0.6015625,5.7344e-05
0.6171875,0.6015625,1.6384e-05
0.625,0.6015625,2.4576e-05
0.6328125,0.6015625,0.0
0.640625,0.6015625,0.0
0.6484375,0.6015625,0.0
0.65625,0.6015625,0.0
0.6640625,0.6015625,0.0
0.671875,0.6015625,0.0
0.6796875,0.6015625,0.0
0.6875,0.6015625,0.0
0.6953125,0.6015625,0.0
0.703125,0.6015625,0.0
0.7109375,0.6015625,0.0
0.71875,0.6015625,0.0
0.7265625,0.6015625,0.0
0.734375,0.6015625,0.0
0.7421875,0.6015625,0.0
0.75,0.6015625,0.0
0.7578125,0.6015625,0.0
0.765625,0.6015625,0.0
0.7734375,0.6015625,0.0
0.78125,0.6015625,0.0
0.7890625,0.6015625,0.0
0.796875,0.6015625,0.0
0.8046875,0.6015625,0.0
0.8125,0.6015625,0.0
0.8203125,0.6015625,0.0
0.828125,0.6015625,0.0
0.8359375,0.6015625,0.0
0.84375,0.6015625,0.0
0.8515625,0.6015625,0.0
0.859375,0.6015625,0.0
0.8671875,0.6015625,0.0
0.875,0.6015625,0.0
0.8828125,0.6015625,0.0
0.890625,0.6015625,0.0
0.8984375,0.6015625,0.0
0.90625,0.6015625,0.0
0.9140625,0.6015625,0.0
0.921875,0.6015625,0.0
0.9296875,0.6015625,0.0
0.9375,0.6015625,0.0
0.9453125,0.6015625,0.0
0.953125,0.6015625,0.0
0.9609375,0.6015625,0.0
0.96875,0.6015625,0.0
0.9765625,0.6015625,0.0
0.984375,0.6015625,0.0
0.9921875,0.6015625,0.0

0.0,0.609375,0.0
0.0078125,0.609375,0.0
0.015625,0.609375,0.0
0.0234375,0.609375,0.0
0.03125,0.609375,0.0
0.0390625,0.609375,0.0
0.046875,0.609375,0.0
0.0546875,0.609375,0.0
0.0625,0.609375,0.0
0.0703125,0.609375,0.0
0.078125,0.609375,0.0
0.0859375,0.609375,0.0
0.09375,0.609375,0.0
0.1015625,0.609375,0.0
0.109375,0.609375,0.0
0.1171875,0.609375,0.0
0.125,0.609375,0.0
0.1328125,0.609375,0.0
0.140625,0.609375,0.0
0.1484375,0.609375,0.0
0.15625,0.609375,0.0
0.1640625,0.609375,0.0
0.171875,0.609375,0.0
0.1796875,0.609375,0.0
0.1875,0.609375,0.0
0.1953125,0.609375,0.0
0.203125,0.609375,0.0
0.2109375,0.609375,0.0
0.21875,0.609375,0.0
0.2265625,0.609375,0.0
0.234375,0.609375,0.0
0.2421875,0.609375,0.0
0.25,0.609375,0.0
0.2578125,0.609375,0.0
0.265625,0.609375,0.0
0.2734375,0.609375,0.0
0.28125,0.609375,0.0
0.2890625,0.609375,0.0
0.296875,0.609375,0.0
0.3046875,0.609375,0.0
0.3125,0.609375,0.0
0.3203125,0.609375,0.0
0.328125,0.609375,0.0
0.3359375,0.609375,0.0
0.34375,0.609375,0.0
0.3515625,0.609375,0.0
0.359375,0.609375,0.0
0.3671875,0.609375,1.6384e-05
0.375,0.609375,8.192e-06
0.3828125,0.609375,2.4576e-05
0.390625,0.609375,4.096e-05
0.3984375,0.609375,0.000155648
0.40625,0.609375,0.000311296
0.4140625,0.609375,0.000786432
0.421875,0.609375,0.001703936
0.4296875,0.609375,0.0034816
0.4375,0.609375,0.006209536
0.4453125,0.609375,0.011288576
0.453125,0.609375,0.017563648
0.4609375,0.609375,0.02613248
0.46875,0.609375,0.035340288
0.4765625,0.609375,0.044613632
0.484375,0.609375,0.052297728
0.4921875,0.609375,0.056655872
0.5,0.609375,0.054902784
0.5078125,0.609375,0.050741248
0.515625,0.609375,0.045531136
0.5234375,0.609375,0.035586048
0.53125,0.609375,0.026558464
0.5390625,0.609375,0.017317888
0.546875,0.609375,0.011264
0.5546875,0.609375,0.006422528
0.5625,0.609375,0.003710976
0.5703125,0.609375,0.001482752
0.578125,0.609375,0.00077824
0.5859375,0.609375,0.000294912
0.59375,0.609375,0.00016384
0.6015625,0.609375,7.3728e-05
0.609375,0.609375,2.4576e-05
0.6171875,0.609375,8.192e-06
0.625,0.609375,0.0
0.6328125,0.609375,0.0
0.640625,0.609375,0.0
0.6484375,0.609375,0.0
0.65625,0.609375,0.0
0.6640625,0.609375,0.0
0.671875,0.609375,0.0
0.6796875,0.609375,0.0
0.6875,0.609375,0.0
0.6953125,0.609375,0.0
0.703125,0.609375,0.0
0.7109375,0.609375,0.0
0.71875,0.609375,0.0
0.7265625,0.609375,0.0
0.734375,0.609375,0.0
0.7421875,0.609375,0.0
0.75,0.609375,0.0
0.7578125,0.609375,0.0
0.765625,0.609375,0.0
0.7734375,0.609375,0.0
0.78125,0.609375,0.0
0.7890625,0.609375,0.0
0.796875,0.609375,0.0
0.8046875,0.609375,0.0
0.8125,0.609375,0.0
0.8203125,0.609375,0.0
0.828125,0.609375,0.0
0.8359375,0.609375,0.0
0.84375,0.609375,0.0
0.8515625,0.609375,0.0
0.859375,0.609375,0.0
0.8671875,0.609375,0.0
0.875,0.609375,0.0
0.8828125,0.609375,0.0
0.890625,0.609375,0.0
0.8984375,0.609375,0.0
0.90625,0.609375,0.0
0.9140625,0.609375,0.0
0.921875,0.609375,0.0
0.9296875,0.609375,0.0
0.9375,0.609375,0.0
0.9453125,0.609375,0.0
0.953125,0.609375,0.0
0.9609375,0.609375,0.0
0.96875,0.609375,0.0
0.9765625,0.609375,0.0
0.984375,0.609375,0.0
0.9921875,0.609375,0.0

0.0,0.6171875,0.0
0.0078125,0.6171875,0.0
0.015625,0.6171875,0.0
0.0234375,0.6171875,0.0
0.03125,0.6171875,0.0
0.0390625,0.6171875,0.0
0.046875,0.6171875,0.0
0.0546875,0.6171875,0.0
0.0625,0.6171875,0.0
0.0703125,0.6171875,0.0
0.078125,0.6171875,0.0
0.0859375,0.6171875,0.0
0.09375,0.6171875,0.0
0.1015625,0.6171875,0.0
0.109375,0.6171875,0.0
0.1171875,0.6171875,0.0
0.125,0.6171875,0.0
0.1328125,0.6171875,0.0
0.140625,0.6171875,0.0
0.1484375,0.6171875,0.0
0.15625,0.6171875,0.0
0.1640625,0.6171875,0.0
0.171875,0.6171875,0.0
0.1796875,0.6171875,0.0
0.1875,0.6171875,0.0
0.1953125,0.6171875,0.0
0.203125,0.6171875,0.0
0.2109375,0.6171875,0.0
0.21875,0.6171875,0.0
0.2265625,0.6171875,0.0
0.234375,0.6171875,0.0
0.2421875,0.6171875,0.0
0.25,0.6171875,0.0
0.2578125,0.6171875,0.0
0.265625,0.6171875,0.0
0.2734375,0.6171875,0.0
0.28125,0.6171875,0.0
0.2890625,0.6171875,0.0
0.296875,0.6171875,0.0
0.3046875,0.6171875,0.0
0.3125,0.6171875,0.0
0.3203125,0.6171875,0.0
0.328125,0.6171875,0.0
0.3359375,0.6171875,0.0
0.34375,0.6171875,0.0
0.3515625,0.6171875,0.0
0.359375,0.6171875,0.0
0.3671875,0.6171875,0.0
0.375,0.6171875,0.0
0.3828125,0.6171875,8.192e-06
0.390625,0.6171875,8.192e-06
0.3984375,0.6171875,2.4576e-05
0.40625,0.6171875,0.00016384
0.4140625,0.6171875,0.000262144
0.421875,0.6171875,0.000507904
0.4296875,0.6171875,0.001073152
0.4375,0.6171875,0.002392064
0.4453125,0.6171875,0.003596288
0.453125,0.6171875,0.005292032
0.4609375,0.6171875,0.008306688
0.46875,0.6171875,0.011124736
0.4765625,0.6171875,0.014336
0.484375,0.6171875,0.016269312
0.4921875,0.6171875,0.018432
0.5,0.6171875,0.018087936
0.5078125,0.6171875,0.016195584
0.515625,0.6171875,0.013975552
0.5234375,0.6171875,0.01073152
0.53125,0.6171875,0.008192
0.5390625,0.6171875,0.005726208
0.546875,0.6171875,0.00344064
0.5546875,0.6171875,0.001998848
0.5625,0.6171875,0.001048576
0.5703125,0.6171875,0.000524288
0.578125,0.6171875,0.000270336
0.5859375,0.6171875,9.8304e-05
0.59375,0.6171875,4.9152e-05
0.6015625,0.6171875,0.0
0.609375,0.6171875,8.192e-06
0.6171875,0.6171875,0.0
0.625,0.6171875,0.0
0.6328125,0.6171875,0.0
0.640625,0.6171875,0.0
0.6484375,0.6171875,0.0
0.65625,0.6171875,0.0
0.6640625,0.6171875,0.0
0.671875,0.6171875,0.0
0.6796875,0.6171875,0.0
0.6875,0.6171875,0.0
0.6953125,0.6171875,0.0
0.703125,0.6171875,0.0
0.7109375,0.6171875,0.0
0.71875,0.6171875,0.0
0.7265625,0.6171875,0.0
0.734375,0.6171875,0.0
0.7421875,0.6171875,0.0
0.75,0.6171875,0.0
0.7578125,0.6171875,0.0
0.765625,0.6171875,0.0
0.7734375,0.6171875,0.0
0.78125,0.6171875,0.0
0.7890625,0.6171875,0.0
0.796875,0.6171875,0.0
0.8046875,0.6171875,0.0
0.8125,0.6171875,0.0
0.8203125,0.6171875,0.0
0.828125,0.6171875,0.0
0.8359375,0.6171875,0.0
0.84375,0.6171875,0.0
0.8515625,0.6171875,0.0
0.859375,0.6171875,0.0
0.8671875,0.6171875,0.0
0.875,0.6171875,0.0
0.8828125,0.6171875,0.0
0.890625,0.6171875,0.0
0.8984375,0.6171875,0.0
0.90625,0.6171875,0.0
0.9140625,0.6171875,0.0
0.921875,0.6171875,0.0
0.9296875,0.6171875,0.0
0.9375,0.6171875,0.0
0.9453125,0.6171875,0.0
0.953125,0.6171875,0.0
0.9609375,0.6171875,0.0
0.96875,0.6171875,0.0
0.9765625,0.6171875,0.0
0.984375,0.6171875,0.0
0.9921875,0.6171875,0.0

0.0,0.625,0.0
0.0078125,0.625,0.0
0.015625,0.625,0.0
0.0234375,0.625,0.0
0.03125,0.625,0.0
0.0390625,0.625,0.0
0.046875,0.625,0.0
0.0546875,0.625,0.0
0.0625,0.625,0.0
0.0703125,0.625,0.0
0.078125,0.625,0.0
0.0859375,0.625,0.0
0.09375,0.625,0.0
0.1015625,0.625,0.0
0.109375,0.625,0.0
0.1171875,0.625,0.0
0.125,0.625,0.0
0.1328125,0.625,0.0
0.140625,0.625,0.0
0.1484375,0.625,0.0
0.15625,0.625,0.0
0.1640625,0.625,0.0
0.171875,0.625,0.0
0.1796875,0.625,0.0
0.1875,0.625,0.0
0.1953125,0.625,0.0
0.203125,0.625,0.0
0.2109375,0.625,0.0
0.21875,0.625,0.0
0.2265625,0.625,0.0
0.234375,0.625,0.0
0.2421875,0.625,0.0
0.25,0.625,0.0
0.2578125,0.625,0.0
0.265625,0.625,0.0
0.2734375,0.625,0.0
0.28125,0.625,0.0
0.2890625,0.625,0.0
0.296875,0.625,0.0
0.3046875,0.625,0.0
0.3125,0.625,0.0
0.3203125,0.625,0.0
0.328125,0.625,0.0
0.3359375,0.625,0.0
0.34375,0.625,0.0
0.3515625,0.625,0.0
0.359375,0.625,0.0
0.3671875,0.625,0.0
0.375,0.625,0.0
0.3828125,0.625,0.0
0.390625,0.625,1.6384e-05
0.3984375,0.625,1.6384e-05
0.40625,0.625,1.6384e-05
0.4140625,0.625,5.7344e-05
0.421875,0.625,0.000131072
0.4296875,0.625,0.000401408
0.4375,0.625,0.000540672
0.4453125,0.625,0.000868352
0.453125,0.625,0.001622016
0.4609375,0.625,0.00241664
0.46875,0.625,0.002940928
0.4765625,0.625,0.003760128
0.484375,0.625,0.004472832
0.4921875,0.625,0.004907008
0.5,0.625,0.005054464
0.5078125,0.625,0.004677632
0.515625,0.625,0.003956736
0.5234375,0.625,0.003137536
0.53125,0.625,0.002392064
0.5390625,0.625,0.001605632
0.546875,0.625,0.000925696
0.5546875,0.625,0.000548864
0.5625,0.625,0.00028672
0.5703125,0.625,0.00012288
0.578125,0.625,4.9152e-05
0.5859375,0.625,2.4576e-05
0.59375,0.625,8.192e-06
0.6015625,0.625,0.0
0.609375,0.625,0.0
0.6171875,0.625,0.0
0.625,0.625,0.0
0.6328125,0.625,0.0
0.640625,0.625,0.0
0.6484375,0.625,0.0
0.65625,0.625,0.0
0.6640625,0.625,0.0
0.671875,0.625,0.0
0.6796875,0.625,0.0
0.6875,0.625,0.0
0.6953125,0.625,0.0
0.703125,0.625,0.0
0.7109375,0.625,0.0
0.71875,0.625,0.0
0.7265625,0.625,0.0
0.734375,0.625,0.0
0.7421875,0.625,0.0
0.75,0.625,0.0
0.7578125,0.625,0.0
0.765625,0.625,0.0
0.7734375,0.625,0.0
0.78125,0.625,0.0
0.7890625,0.625,0.0
0.796875,0.625,0.0
0.8046875,0.625,0.0
0.8125,0.625,0.0
0.8203125,0.625,0.0
0.828125,0.625,0.0
0.8359375,0.625,0.0
0.84375,0.625,0.0
0.8515625,0.625,0.0
0.859375,0.625,0.0
0.8671875,0.625,0.0
0.875,0.625,0.0
0.8828125,0.625,0.0
0.890625,0.625,0.0
0.8984375,0.625,0.0
0.90625,0.625,0.0
0.9140625,0.625,0.0
0.921875,0.625,0.0
0.9296875,0.625,0.0
0.9375,0.625,0.0
0.9453125,0.625,0.0
0.953125,0.625,0.0
0.9609375,0.625,0.0
0.96875,0.625,0.0
0.9765625,0.625,0.0
0.984375,0.625,0.0
0.9921875,0.625,0.0

0.0,0.6328125,0.0
0.0078125,0.6328125,0.0
0.015625,0.6328125,0.0
0.0234375,0.6328125,0.0
0.03125,0.6328125,0.0
0.0390625,0.6328125,0.0
0.046875,0.6328125,0.0
0.0546875,0.6328125,0.0
0.0625,0.6328125,0.0
0.0703125,0.6328125,0.0
0.078125,0.6328125,0.0
0.0859375,0.6328125,0.0
0.09375,0.6328125,0.0
0.1015625,0.6328125,0.0
0.109375,0.6328125,0.0
0.1171875,0.6328125,0.0
0.125,0.6328125,0.0
0.1328125,0.6328125,0.0
0.140625,0.6328125,0.0
0.1484375,0.6328125,0.0
0.15625,0.6328125,0.0
0.1640625,0.6328125,0.0
0.171875,0.6328125,0.0
0.1796875,0.6328125,0.0
0.1875,0.6328125,0.0
0.1953125,0.6328125,0.0
0.203125,0.6328125,0.0
0.2109375,0.6328125,0.0
0.21875,0.6328125,0.0
0.2265625,0.6328125,0.0
0.234375,0.6328125,0.0
0.2421875,0.6328125,0.0
0.25,0.6328125,0.0
0.2578125,0.6328125,0.0
0.265625,0.6328125,0.0
0.2734375,0.6328125,0.0
0.28125,0.6328125,0.0
0.2890625,0.6328125,0.0
0.296875,0.6328125,0.0
0.3046875,0.6328125,0.0
0.3125,0.6328125,0.0
0.3203125,0.6328125,0.0
0.328125,0.6328125,0.0
0.3359375,0.6328125,0.0
0.34375,0.6328125,0.0
0.3515625,0.6328125,0.0
0.359375,0.6328125,0.0
0.3671875,0.6328125,0.0
0.375,0.6328125,0.0
0.3828125,0.6328125,0.0
0.390625,0.6328125,0.0
0.3984375,0.6328125,8.192e-06
0.40625,0.6328125,1.6384e-05
0.4140625,0.6328125,2.4576e-05
0.421875,0.6328125,7.3728e-05
0.4296875,0.6328125,0.000106496
0.4375,0.6328125,7.3728e-05
0.4453125,0.6328125,0.000253952
0.453125,0.6328125,0.000483328
0.4609375,0.6328125,0.000598016
0.46875,0.6328125,0.000909312
0.4765625,0.6328125,0.000950272
0.484375,0.6328125,0.001277952
0.4921875,0.6328125,0.00135168
0.5,0.6328125,0.001523712
0.5078125,0.6328125,0.001400832
0.515625,0.6328125,0.001015808
0.5234375,0.6328125,0.000786432
0.53125,0.6328125,0.00069632
0.5390625,0.6328125,0.000499712
0.546875,0.6328125,0.000196608
0.5546875,0.6328125,0.000180224
0.5625,0.6328125,8.192e-05
0.5703125,0.6328125,2.4576e-05
0.578125,0.6328125,2.4576e-05
0.5859375,0.6328125,0.0
0.59375,0.6328125,0.0
0.6015625,0.6328125,0.0
0.609375,0.6328125,0.0
0.6171875,0.6328125,0.0
0.625,0.6328125,0.0
0.6328125,0.6328125,0.0
0.640625,0.6328125,0.0
0.6484375,0.6328125,0.0
0.65625,0.6328125,0.0
0.6640625,0.6328125,0.0
0.671875,0.6328125,0.0
0.6796875,0.6328125,0.0
0.6875,0.6328125,0.0
0.6953125,0.6328125,0.0
0.703125,0.6328125,0.0
0.7109375,0.6328125,0.0
0.71875,0.6328125,0.0
0.7265625,0.6328125,0.0
0.734375,0.6328125,0.0
0.7421875,0.6328125,0.0
0.75,0.6328125,0.0
0.7578125,0.6328125,0.0
0.765625,0.6328125,0.0
0.7734375,0.6328125,0.0
0.78125,0.6328125,0.0
0.7890625,0.6328125,0.0
0.796875,0.6328125,0.0
0.8046875,0.6328125,0.0
0.8125,0.6328125,0.0
0.8203125,0.6328125,0.0
0.828125,0.6328125,0.0
0.8359375,0.6328125,0.0
0.84375,0.6328125,0.0
0.8515625,0.6328125,0.0
0.859375,0.6328125,0.0
0.8671875,0.6328125,0.0
0.875,0.6328125,0.0
0.8828125,0.6328125,0.0
0.890625,0.6328125,0.0
0.8984375,0.6328125,0.0
0.90625,0.6328125,0.0
0.9140625,0.6328125,0.0
0.921875,0.6328125,0.0
0.9296875,0.6328125,0.0
0.9375,0.6328125,0.0
0.9453125,0.6328125,0.0
0.953125,0.6328125,0.0
0.9609375,0.6328125,0.0
0.96875,0.6328125,0.0
0.9765625,0.6328125,0.0
0.984375,0.6328125,0.0
0.9921875,0.6328125,0.0

0.0,0.640625,0.0
0.0078125,0.640625,0.0
0.015625,0.640625,0.0
0.0234375,0.640625,0.0
0.03125,0.640625,0.0
0.0390625,0.640625,0.0
0.046875,0.640625,0.0
0.0546875,0.640625,0.0
0.0625,0.640625,0.0
0.0703125,0.640625,0.0
0.078125,0.640625,0.0
0.0859375,0.640625,0.0
0.09375,0.640625,0.0
0.1015625,0.640625,0.0
0.109375,0.640625,0.0
0.1171875,0.640625,0.0
0.125,0.640625,0.0
0.1328125,0.640625,0.0
0.140625,0.640625,0.0
0.1484375,0.640625,0.0
0.15625,0.640625,0.0
0.1640625,0.640625,0.0
0.171875,0.640625,0.0
0.1796875,0.640625,0.0
0.1875,0.640625,0.0
0.1953125,0.640625,0.0
0.203125,0.640625,0.0
0.2109375,0.640625,0.0
0.21875,0.640625,0.0
0.2265625,0.640625,0.0
0.234375,0.640625,0.0
0.2421875,0.640625,0.0
0.25,0.640625,0.0
0.2578125,0.640625,0.0
0.265625,0.640625,0.0
0.2734375,0.640625,0.0
0.28125,0.640625,0.0
0.2890625,0.640625,0.0
0.296875,0.640625,0.0
0.3046875,0.640625,0.0
0.3125,0.640625,0.0
0.3203125,0.640625,0.0
0.328125,0.640625,0.0
0.3359375,0.640625,0.0
0.34375,0.640625,0.0
0.3515625,0.640625,0.0
0.359375,0.640625,0.0
0.3671875,0.640625,0.0
0.375,0.640625,0.0
0.3828125,0.640625,0.0
0.390625,0.640625,0.0
0.3984375,0.640625,0.0
0.40625,0.640625,0.0
0.4140625,0.640625,8.192e-06
0.421875,0.640625,8.192e-06
0.4296875,0.640625,2.4576e-05
0.4375,0.640625,2.4576e-05
0.4453125,0.640625,4.9152e-05
0.453125,0.640625,8.192e-05
0.4609375,0.640625,0.000180224
0.46875,0.640625,0.000229376
0.4765625,0.640625,0.000237568
0.484375,0.640625,0.000344064
0.4921875,0.640625,0.000385024
0.5,0.640625,0.000344064
0.5078125,0.640625,0.000212992
0.515625,0.640625,0.000278528
0.5234375,0.640625,0.000155648
0.53125,0.640625,0.000131072
0.5390625,0.640625,8.192e-05
0.546875,0.640625,3.2768e-05
0.5546875,0.640625,2.4576e-05
0.5625,0.640625,2.4576e-05
0.5703125,0.640625,2.4576e-05
0.578125,0.640625,0.0
0.5859375,0.640625,0.0
0.59375,0.640625,0.0
0.6015625,0.640625,0.0
0.609375,0.640625,0.0
0.6171875,0.640625,0.0
0.625,0.640625,0.0
0.6328125,0.640625,0.0
0.640625,0.640625,0.0
0.6484375,0.640625,0.0
0.65625,0.640625,0.0
0.6640625,0.640625,0.0
0.671875,0.640625,0.0
0.6796875,0.640625,0.0
0.6875,0.640625,0.0
0.6953125,0.640625,0.0
0.703125,0.640625,0.0
0.7109375,0.640625,0.0
0.71875,0.640625,0.0
0.7265625,0.640625,0.0
0.734375,0.640625,0.0
0.7421875,0.640625,0.0
0.75,0.640625,0.0
0.7578125,0.640625,0.0
0.765625,0.640625,0.0
0.7734375,0.640625,0.0
0.78125,0.640625,0.0
0.7890625,0.640625,0.0
0.796875,0.640625,0.0
0.8046875,0.640625,0.0
0.8125,0.640625,0.0
0.8203125,0.640625,0.0
0.828125,0.640625,0.0
0.8359375,0.640625,0.0
0.84375,0.640625,0.0
0.8515625,0.640625,0.0
0.859375,0.640625,0.0
0.8671875,0.640625,0.0
0.875,0.640625,0.0
0.8828125,0.640625,0.0
0.890625,0.640625,0.0
0.8984375,0.640625,0.0
0.90625,0.640625,0.0
0.9140625,0.640625,0.0
0.921875,0.640625,0.0
0.9296875,0.640625,0.0
0.9375,0.640625,0.0
0.9453125,0.640625,0.0
0.953125,0.640625,0.0
0.9609375,0.640625,0.0
0.96875,0.640625,0.0
0.9765625,0.640625,0.0
0.984375,0.640625,0.0
0.9921875,0.640625,0.0

0.0,0.6484375,0.0
0.0078125,0.6484375,0.0
0.015625,0.6484375,0.0
0.0234375,0.6484375,0.0
0.03125,0.6484375,0.0
0.0390625,0.6484375,0.0
0.046875,0.6484375,0.0
0.0546875,0.6484375,0.0
0.0625,0.6484375,0.0
0.0703125,0.6484375,0.0
0.078125,0.6484375,0.0
0.0859375,0.6484375,0.0
0.09375,0.6484375,0.0
0.1015625,0.6484375,0.0
0.109375,0.6484375,0.0
0.1171875,0.6484375,0.0
0.125,0.6484375,0.0
0.1328125,0.6484375,0.0
0.140625,0.6484375,0.0
0.1484375,0.6484375,0.0
0.15625,0.6484375,0.0
0.1640625,0.6484375,0.0
0.171875,0.6484375,0.0
0.1796875,0.6484375,0.0
0.1875,0.6484375,0.0
0.1953125,0.6484375,0.0
0.203125,0.6484375,0.0
0.2109375,0.6484375,0.0
0.21875,0.6484375,0.0
0.2265625,0.6484375,0.0
0.234375,0.6484375,0.0
0.2421875,0.6484375,0.0
0.25,0.6484375,0.0
0.2578125,0.6484375,0.0
0.265625,0.6484375,0.0
0.2734375,0.6484375,0.0
0.28125,0.6484375,0.0
0.2890625,0.6484375,0.0
0.296875,0.6484375,0.0
0.3046875,0.6484375,0.0
0.3125,0.6484375,0.0
0.3203125,0.6484375,0.0
0.328125,0.6484375,0.0
0.3359375,0.6484375,0.0
0.34375,0.6484375,0.0
0.3515625,0.6484375,0.0
0.359375,0.6484375,0.0
0.3671875,0.6484375,0.0
0.375,0.6484375,0.0
0.3828125,0.6484375,0.0
0.390625,0.6484375,0.0
0.3984375,0.6484375,0.0
0.40625,0.6484375,0.0
0.4140625,0.6484375,0.0
0.421875,0.6484375,0.0
0.4296875,0.6484375,8.192e-06
0.4375,0.6484375,0.0
0.4453125,0.6484375,8.192e-06
0.453125,0.6484375,1.6384e-05
0.4609375,0.6484375,4.9152e-05
0.46875,0.6484375,6.5536e-05
0.4765625,0.6484375,7.3728e-05
0.484375,0.6484375,6.5536e-05
0.4921875,0.6484375,4.9152e-05
0.5,0.6484375,5.7344e-05
0.5078125,0.6484375,5.7344e-05
0.515625,0.6484375,3.2768e-05
0.5234375,0.6484375,4.096e-05
0.53125,0.6484375,1.6384e-05
0.5390625,0.6484375,1.6384e-05
0.546875,0.6484375,1.6384e-05
0.5546875,0.6484375,0.0
0.5625,0.6484375,8.192e-06
0.5703125,0.6484375,8.192e-06
0.578125,0.6484375,0.0
0.5859375,0.6484375,0.0
0.59375,0.6484375,0.0
0.6015625,0.6484375,0.0
0.609375,0.6484375,0.0
0.6171875,0.6484375,0.0
0.625,0.6484375,0.0
0.6328125,0.6484375,0.0
0.640625,0.6484375,0.0
0.6484375,0.6484375,0.0
0.65625,0.6484375,0.0
0.6640625,0.6484375,0.0
0.671875,0.6484375,0.0
0.6796875,0.6484375,0.0
0.6875,0.6484375,0.0
0.6953125,0.6484375,0.0
0.703125,0.6484375,0.0
0.7109375,0.6484375,0.0
0.71875,0.6484375,0.0
0.7265625,0.6484375,0.0
0.734375,0.6484375,0.0
0.7421875,0.6484375,0.0
0.75,0.6484375,0.0
0.7578125,0.6484375,0.0
0.765625,0.6484375,0.0
0.7734375,0.6484375,0.0
0.78125,0.6484375,0.0
0.7890625,0.6484375,0.0
0.796875,0.6484375,0.0
0.8046875,0.6484375,0.0
0.8125,0.6484375,0.0
0.8203125,0.6484375,0.0
0.828125,0.6484375,0.0
0.8359375,0.6484375,0.0
0.84375,0.6484375,0.0
0.8515625,0.6484375,0.0
0.859375,0.6484375,0.0
0.8671875,0.6484375,0.0
0.875,0.6484375,0.0
0.8828125,0.6484375,0.0
0.890625,0.6484375,0.0
0.8984375,0.6484375,0.0
0.90625,0.6484375,0.0
0.9140625,0.6484375,0.0
0.921875,0.6484375,0.0
0.9296875,0.6484375,0.0
0.9375,0.6484375,0.0
0.9453125,0.6484375,0.0
0.953125,0.6484375,0.0
0.9609375,0.6484375,0.0
0.96875,0.6484375,0.0
0.9765625,0.6484375,0.0
0.984375,0.6484375,0.0
0.9921875,0.6484375,0.0

0.0,0.65625,0.0
0.0078125,0.65625,0.0
0.015625,0.65625,0.0
0.0234375,0.65625,0.0
0.03125,0.65625,0.0
0.0390625,0.65625,0.0
0.046875,0.65625,0.0
0.0546875,0.65625,0.0
0.0625,0.65625,0.0
0.0703125,0.65625,0.0
0.078125,0.65625,0.0
0.0859375,0.65625,0.0
0.09375,0.65625,0.0
0.1015625,0.65625,0.0
0.109375,0.65625,0.0
0.1171875,0.65625,0.0
0.125,0.65625,0.0
0.1328125,0.65625,0.0
0.140625,0.65625,0.0
0.1484375,0.65625,0.0
0.15625,0.65625,0.0
0.1640625,0.65625,0.0
0.171875,0.65625,0.0
0.1796875,0.65625,0.0
0.1875,0.65625,0.0
0.1953125,0.65625,0.0
0.203125,0.65625,0.0
0.2109375,0.65625,0.0
0.21875,0.65625,0.0
0.2265625,0.65625,0.0
0.234375,0.65625,0.0
0.2421875,0.65625,0.0
0.25,0.65625,0.0
0.2578125,0.65625,0.0
0.265625,0.65625,0.0
0.2734375,0.65625,0.0
0.28125,0.65625,0.0
0.2890625,0.65625,0.0
0.296875,0.65625,0.0
0.3046875,0.65625,0.0
0.3125,0.65625,0.0
0.3203125,0.65625,0.0
0.328125,0.65625,0.0
0.3359375,0.65625,0.0
0.34375,0.65625,0.0
0.3515625,0.65625,0.0
0.359375,0.65625,0.0
0.3671875,0.65625,0.0
0.375,0.65625,0.0
0.3828125,0.65625,0.0
0.390625,0.65625,0.0
0.3984375,0.65625,0.0
0.40625,0.65625,0.0
0.4140625,0.65625,0.0
0.421875,0.65625,0.0
0.4296875,0.65625,0.0
0.4375,0.65625,0.0
0.4453125,0.65625,0.0
0.453125,0.65625,8.192e-06
0.4609375,0.65625,0.0
0.46875,0.65625,8.192e-06
0.4765625,0.65625,0.0
0.484375,0.65625,8.192e-06
0.4921875,0.65625,8.192e-06
0.5,0.65625,2.4576e-05
0.5078125,0.65625,8.192e-06
0.515625,0.65625,1.6384e-05
0.5234375,0.65625,8.192e-06
0.53125,0.65625,8.192e-06
0.5390625,0.65625,0.0
0.546875,0.65625,8.192e-06
0.5546875,0.65625,8.192e-06
0.5625,0.65625,0.0
0.5703125,0.65625,0.0
0.578125,0.65625,0.0
0.5859375,0.65625,0.0
0.59375,0.65625,0.0
0.6015625,0.65625,0.0
0.609375,0.65625,0.0
0.6171875,0.65625,0.0
0.625,0.65625,0.0
0.6328125,0.65625,0.0
0.640625,0.65625,0.0
0.6484375,0.65625,0.0
0.65625,0.65625,0.0
0.6640625,0.65625,0.0
0.671875,0.65625,0.0
0.6796875,0.65625,0.0
0.6875,0.65625,0.0
0.6953125,0.65625,0.0
0.703125,0.65625,0.0
0.7109375,0.65625,0.0
0.71875,0.65625,0.0
0.7265625,0.65625,0.0
0.734375,0.65625,0.0
0.7421875,0.65625,0.0
0.75,0.65625,0.0
0.7578125,0.65625,0.0
0.765625,0.65625,0.0
0.7734375,0.65625,0.0
0.78125,0.65625,0.0
0.7890625,0.65625,0.0
0.796875,0.65625,0.0
0.8046875,0.65625,0.0
0.8125,0.65625,0.0
0.8203125,0.65625,0.0
0.828125,0.65625,0.0
0.8359375,0.65625,0.0
0.84375,0.65625,0.0
0.8515625,0.65625,0.0
0.859375,0.65625,0.0
0.8671875,0.65625,0.0
0.875,0.65625,0.0
0.8828125,0.65625,0.0
0.890625,0.65625,0.0
0.8984375,0.65625,0.0
0.90625,0.65625,0.0
0.9140625,0.65625,0.0
0.921875,0.65625,0.0
0.9296875,0.65625,0.0
0.9375,0.65625,0.0
0.9453125,0.65625,0.0
0.953125,0.65625,0.0
0.9609375,0.65625,0.0
0.96875,0.65625,0.0
0.9765625,0.65625,0.0
0.984375,0.65625,0.0
0.9921875,0.65625,0.0

0.0,0.6640625,0.0
0.0078125,0.6640625,0.0
0.015625,0.6640625,0.0
0.0234375,0.6640625,0.0
0.03125,0.6640625,0.0
0.0390625,0.6640625,0.0
0.046875,0.6640625,0.0
0.0546875,0.6640625,0.0
0.0625,0.6640625,0.0
0.0703125,0.6640625,0.0
0.078125,0.6640625,0.0
0.0859375,0.6640625,0.0
0.09375,0.6640625,0.0
0.1015625,0.6640625,0.0
0.109375,0.6640625,0.0
0.1171875,0.6640625,0.0
0.125,0.6640625,0.0
0.1328125,0.6640625,0.0
0.140625,0.6640625,0.0
0.1484375,0.6640625,0.0
0.15625,0.6640625,0.0
0.1640625,0.6640625,0.0
0.171875,0.6640625,0.0
0.1796875,0.6640625,0.0
0.1875,0.6640625,0.0
0.1953125,0.6640625,0.0
0.203125,0.6640625,0.0
0.2109375,0.6640625,0.0
0.21875,0.6640625,0.0
0.2265625,0.6640625,0.0
0.234375,0.6640625,0.0
0.2421875,0.6640625,0.0
0.25,0.6640625,0.0
0.2578125,0.6640625,0.0
0.265625,0.6640625,0.0
0.2734375,0.6640625,0.0
0.28125,0.6640625,0.0
0.2890625,0.6640625,0.0
0.296875,0.6640625,0.0
0.3046875,0.6640625,0.0
0.3125,0.6640625,0.0
0.3203125,0.6640625,0.0
0.328125,0.6640625,0.0
0.3359375,0.6640625,0.0
0.34375,0.6640625,0.0
0.3515625,0.6640625,0.0
0.359375,0.6640625,0.0
0.3671875,0.6640625,0.0
0.375,0.6640625,0.0
0.3828125,0.6640625,0.0
0.390625,0.6640625,0.0
0.3984375,0.6640625,0.0
0.40625,0.6640625,0.0
0.4140625,0.6640625,0.0
0.421875,0.6640625,0.0
0.4296875,0.6640625,0.0
0.4375,0.6640625,0.0
0.4453125,0.6640625,0.0
0.453125,0.6640625,0.0
0.4609375,0.6640625,0.0
0.46875,0.6640625,0.0
0.4765625,0.6640625,0.0
0.484375,0.6640625,0.0
0.4921875,0.6640625,0.0
0.5,0.6640625,0.0
0.5078125,0.6640625,0.0
0.515625,0.6640625,0.0
0.5234375,0.6640625,8.192e-06
0.53125,0.6640625,0.0
0.5390625,0.6640625,0.0
0.546875,0.6640625,0.0
0.5546875,0.6640625,0.0
0.5625,0.6640625,0.0
0.5703125,0.6640625,0.0
0.578125,0.6640625,0.0
0.5859375,0.6640625,0.0
0.59375,0.6640625,0.0
0.6015625,0.6640625,0.0
0.609375,0.6640625,0.0
0.6171875,0.6640625,0.0
0.625,0.6640625,0.0
0.6328125,0.6640625,0.0
0.640625,0.6640625,0.0
0.6484375,0.6640625,0.0
0.65625,0.6640625,0.0
0.6640625,0.6640625,0.0
0.671875,0.6640625,0.0
0.6796875,0.6640625,0.0
0.6875,0.6640625,0.0
0.6953125,0.6640625,0.0
0.703125,0.6640625,0.0
0.7109375,0.6640625,0.0
0.71875,0.6640625,0.0
0.7265625,0.6640625,0.0
0.734375,0.6640625,0.0
0.7421875,0.6640625,0.0
0.75,0.6640625,0.0
0.7578125,0.6640625,0.0
0.765625,0.6640625,0.0
0.7734375,0.6640625,0.0
0.78125,0.6640625,0.0
0.7890625,0.6640625,0.0
0.796875,0.6640625,0.0
0.8046875,0.6640625,0.0
0.8125,0.6640625,0.0
0.8203125,0.6640625,0.0
0.828125,0.6640625,0.0
0.8359375,0.6640625,0.0
0.84375,0.6640625,0.0
0.8515625,0.6640625,0.0
0.859375,0.6640625,0.0
0.8671875,0.6640625,0.0
0.875,0.6640625,0.0
0.8828125,0.6640625,0.0
0.890625,0.6640625,0.0
0.8984375,0.6640625,0.0
0.90625,0.6640625,0.0
0.9140625,0.6640625,0.0
0.921875,0.6640625,0.0
0.9296875,0.6640625,0.0
0.9375,0.6640625,0.0
0.9453125,0.6640625,0.0
0.953125,0.6640625,0.0
0.9609375,0.6640625,0.0
0.96875,0.6640625,0.0
0.9765625,0.6640625,0.0
0.984375,0.6640625,0.0
0.9921875,0.6640625,0.0

0.0,0.671875,0.0
0.0078125,0.671875,0.0
0.015625,0.671875,0.0
0.0234375,0.671875,0.0
0.03125,0.671875,0.0
0.0390625,0.671875,0.0
0.046875,0.671875,0.0
0.0546875,0.671875,0.0
0.0625,0.671875,0.0
0.0703125,0.671875,0.0
0.078125,0.671875,0.0
0.0859375,0.671875,0.0
0.09375,0.671875,0.0
0.1015625,0.671875,0.0
0.109375,0.671875,0.0
0.1171875,0.671875,0.0
0.125,0.671875,0.0
0.1328125,0.671875,0.0
0.140625,0.671875,0.0
0.1484375,0.671875,0.0
0.15625,0.671875,0.0
0.1640625,0.671875,0.0
0.171875,0.671875,0.0
0.1796875,0.671875,0.0
0.1875,0.671875,0.0
0.1953125,0.671875,0.0
0.203125,0.671875,0.0
0.2109375,0.671875,0.0
0.21875,0.671875,0.0
0.2265625,0.671875,0.0
0.234375,0.671875,0.0
0.2421875,0.671875,0.0
0.25,0.671875,0.0
0.2578125,0.671875,0.0
0.265625,0.671875,0.0
0.2734375,0.671875,0.0
0.28125,0.671875,0.0
0.2890625,0.671875,0.0
0.296875,0.671875,0.0
0.3046875,0.671875,0.0
0.3125,0.671875,0.0
0.3203125,0.671875,0.0
0.328125,0.671875,0.0
0.3359375,0.671875,0.0
0.34375,0.671875,0.0
0.3515625,0.671875,0.0
0.359375,0.671875,0.0
0.3671875,0.671875,0.0
0.375,0.671875,0.0
0.3828125,0.671875,0.0
0.390625,0.671875,0.0
0.3984375,0.671875,0.0
0.40625,0.671875,0.0
0.4140625,0.671875,0.0
0.421875,0.671875,0.0
0.4296875,0.671875,0.0
0.4375,0.671875,0.0
0.4453125,0.671875,0.0
0.453125,0.671875,0.0
0.4609375,0.671875,0.0
0.46875,0.671875,0.0
0.4765625,0.671875,0.0
0.484375,0.671875,0.0
0.4921875,0.671875,0.0
0.5,0.671875,0.0
0.5078125,0.671875,0.0
0.515625,0.671875,0.0
0.5234375,0.671875,0.0
0.53125,0.671875,0.0
0.5390625,0.671875,0.0
0.546875,0.671875,0.0
0.5546875,0.671875,8.192e-06
0.5625,0.671875,0.0
0.5703125,0.671875,0.0
0.578125,0.671875,0.0
0.5859375,0.671875,0.0
0.59375,0.671875,0.0
0.6015625,0.671875,0.0
0.609375,0.671875,0.0
0.6171875,0.671875,0.0
0.625,0.671875,0.0
0.6328125,0.671875,0.0
0.640625,0.671875,0.0
0.6484375,0.671875,0.0
0.65625,0.671875,0.0
0.6640625,0.671875,0.0
0.671875,0.671875,0.0
0.6796875,0.671875,0.0
0.6875,0.671875,0.0
0.6953125,0.671875,0.0
0.703125,0.671875,0.0
0.7109375,0.671875,0.0
0.71875,0.671875,0.0
0.7265625,0.671875,0.0
0.734375,0.671875,0.0
0.7421875,0.671875,0.0
0.75,0.671875,0.0
0.7578125,0.671875,0.0
0.765625,0.671875,0.0
0.7734375,0.671875,0.0
0.78125,0.671875,0.0
0.7890625,0.671875,0.0
0.796875,0.671875,0.0
0.8046875,0.671875,0.0
0.8125,0.671875,0.0
0.8203125,0.671875,0.0
0.828125,0.671875,0.0
0.8359375,0.671875,0.0
0.84375,0.671875,0.0
0.8515625,0.671875,0.0
0.859375,0.671875,0.0
0.8671875,0.671875,0.0
0.875,0.671875,0.0
0.8828125,0.671875,0.0
0.890625,0.671875,0.0
0.8984375,0.671875,0.0
0.90625,0.671875,0.0
0.9140625,0.671875,0.0
0.921875,0.671875,0.0
0.9296875,0.671875,0.0
0.9375,0.671875,0.0
0.9453125,0.671875,0.0
0.953125,0.671875,0.0
0.9609375,0.671875,0.0
0.96875,0.671875,0.0
0.9765625,0.671875,0.0
0.984375,0.671875,0.0
0.9921875,0.671875,0.0

0.0,0.6796875,0.0
0.0078125,0.6796875,0.0
0.015625,0.6796875,0.0
0.0234375,0.6796875,0.0
0.03125,0.6796875,0.0
0.0390625,0.6796875,0.0
0.046875,0.6796875,0.0
0.0546875,0.6796875,0.0
0.0625,0.6796875,0.0
0.0703125,0.6796875,0.0
0.078125,0.6796875,0.0
0.0859375,0.6796875,0.0
0.09375,0.6796875,0.0
0.1015625,0.6796875,0.0
0.109375,0.6796875,0.0
0.1171875,0.6796875,0.0
0.125,0.6796875,0.0
0.1328125,0.6796875,0.0
0.140625,0.6796875,0.0
0.1484375,0.6796875,0.0
0.15625,0.6796875,0.0
0.1640625,0.6796875,0.0
0.171875,0.6796875,0.0
0.1796875,0.6796875,0.0
0.1875,0.6796875,0.0
0.1953125,0.6796875,0.0
0.203125,0.6796875,0.0
0.2109375,0.6796875,0.0
0.21875,0.6796875,0.0
0.2265625,0.6796875,0.0
0.234375,0.6796875,0.0
0.2421875,0.6796875,0.0
0.25,0.6796875,0.0
0.2578125,0.6796875,0.0
0.265625,0.6796875,0.0
0.2734375,0.6796875,0.0
0.28125,0.6796875,0.0
0.2890625,0.6796875,0.0
0.296875,0.6796875,0.0
0.3046875,0.6796875,0.0
0.3125,0.6796875,0.0
0.3203125,0.6796875,0.0
0.328125,0.6796875,0.0
0.3359375,0.6796875,0.0
0.34375,0.6796875,0.0
0.3515625,0.6796875,0.0
0.359375,0.6796875,0.0
0.3671875,0.6796875,0.0
0.375,0.6796875,0.0
0.3828125,0.6796875,0.0
0.390625,0.6796875,0.0
0.3984375,0.6796875,0.0
0.40625,0.6796875,0.0
0.4140625,0.6796875,0.0
0.421875,0.6796875,0.0
0.4296875,0.6796875,0.0
0.4375,0.6796875,0.0
0.4453125,0.6796875,0.0
0.453125,0.6796875,0.0
0.4609375,0.6796875,0.0
0.46875,0.6796875,0.0
0.4765625,0.6796875,0.0
0.484375,0.6796875,0.0
0.4921875,0.6796875,0.0
0.5,0.6796875,0.0
0.5078125,0.6796875,0.0
0.515625,0.6796875,0.0
0.5234375,0.6796875,0.0
0.53125,0.6796875,0.0
0.5390625,0.6796875,0.0
0.546875,0.6796875,0.0
0.5546875,0.6796875,0.0
0.5625,0.6796875,0.0
0.5703125,0.6796875,0.0
0.578125,0.6796875,0.0
0.5859375,0.6796875,0.0
0.59375,0.6796875,0.0
0.6015625,0.6796875,0.0
0.609375,0.6796875,0.0
0.6171875,0.6796875,0.0
0.625,0.6796875,0.0
0.6328125,0.6796875,0.0
0.640625,0.6796875,0.0
0.6484375,0.6796875,0.0
0.65625,0.6796875,0.0
0.6640625,0.6796875,0.0
0.671875,0.6796875,0.0
0.6796875,0.6796875,0.0
0.6875,0.6796875,0.0
0.6953125,0.6796875,0.0
0.703125,0.6796875,0.0
0.7109375,0.6796875,0.0
0.71875,0.6796875,0.0
0.7265625,0.6796875,0.0
0.734375,0.6796875,0.0
0.7421875,0.6796875,0.0
0.75,0.6796875,0.0
0.7578125,0.6796875,0.0
0.765625,0.6796875,0.0
0.7734375,0.6796875,0.0
0.78125,0.6796875,0.0
0.7890625,0.6796875,0.0
0.796875,0.6796875,0.0
0.8046875,0.6796875,0.0
0.8125,0.6796875,0.0
0.8203125,0.6796875,0.0
0.828125,0.6796875,0.0
0.8359375,0.6796875,0.0
0.84375,0.6796875,0.0
0.8515625,0.6796875,0.0
0.859375,0.6796875,0.0
0.8671875,0.6796875,0.0
0.875,0.6796875,0.0
0.8828125,0.6796875,0.0
0.890625,0.6796875,0.0
0.8984375,0.6796875,0.0
0.90625,0.6796875,0.0
0.9140625,0.6796875,0.0
0.921875,0.6796875,0.0
0.9296875,0.6796875,0.0
0.9375,0.6796875,0.0
0.9453125,0.6796875,0.0
0.953125,0.6796875,0.0
0.9609375,0.6796875,0.0
0.96875,0.6796875,0.0
0.9765625,0.6796875,0.0
0.984375,0.6796875,0.0
0.9921875,0.6796875,0.0

0.0,0.6875,0.0
0.0078125,0.6875,0.0
0.015625,0.6875,0.0
0.0234375,0.6875,0.0
0.03125,0.6875,0.0
0.0390625,0.6875,0.0
0.046875,0.6875,0.0
0.0546875,0.6875,0.0
0.0625,0.6875,0.0
0.0703125,0.6875,0.0
0.078125,0.6875,0.0
0.0859375,0.6875,0.0
0.09375,0.6875,0.0
0.1015625,0.6875,0.0
0.109375,0.6875,0.0
0.1171875,0.6875,0.0
0.125,0.6875,0.0
0.1328125,0.6875,0.0
0.140625,0.6875,0.0
0.1484375,0.6875,0.0
0.15625,0.6875,0.0
0.1640625,0.6875,0.0
0.171875,0.6875,0.0
0.1796875,0.6875,0.0
0.1875,0.6875,0.0
0.1953125,0.6875,0.0
0.203125,0.6875,0.0
0.2109375,0.6875,0.0
0.21875,0.6875,0.0
0.2265625,0.6875,0.0
0.234375,0.6875,0.0
0.2421875,0.6875,0.0
0.25,0.6875,0.0
0.2578125,0.6875,0.0
0.265625,0.6875,0.0
0.2734375,0.6875,0.0
0.28125,0.6875,0.0
0.2890625,0.6875,0.0
0.296875,0.6875,0.0
0.3046875,0.6875,0.0
0.3125,0.6875,0.0
0.3203125,0.6875,0.0
0.328125,0.6875,0.0
0.3359375,0.6875,0.0
0.34375,0.6875,0.0
0.3515625,0.6875,0.0
0.359375,0.6875,0.0
0.3671875,0.6875,0.0
0.375,0.6875,0.0
0.3828125,0.6875,0.0
0.390625,0.6875,0.0
0.3984375,0.6875,0.0
0.40625,0.6875,0.0
0.4140625,0.6875,0.0
0.421875,0.6875,0.0
0.4296875,0.6875,0.0
0.4375,0.6875,0.0
0.4453125,0.6875,0.0
0.453125,0.6875,0.0
0.4609375,0.6875,0.0
0.46875,0.6875,0.0
0.4765625,0.6875,0.0
0.484375,0.6875,0.0
0.4921875,0.6875,0.0
0.5,0.6875,0.0
0.5078125,0.6875,0.0
0.515625,0.6875,0.0
0.5234375,0.6875,0.0
0.53125,0.6875,0.0
0.5390625,0.6875,0.0
0.546875,0.6875,0.0
0.5546875,0.6875,0.0
0.5625,0.6875,0.0
0.5703125,0.6875,0.0
0.578125,0.6875,0.0
0.5859375,0.6875,0.0
0.59375,0.6875,0.0
0.6015625,0.6875,0.0
0.609375,0.6875,0.0
0.6171875,0.6875,0.0
0.625,0.6875,0.0
0.6328125,0.6875,0.0
0.640625,0.6875,0.0
0.6484375,0.6875,0.0
0.65625,0.6875,0.0
0.6640625,0.6875,0.0
0.671875,0.6875,0.0
0.6796875,0.6875,0.0
0.6875,0.6875,0.0
0.6953125,0.6875,0.0
0.703125,0.6875,0.0
0.7109375,0.6875,0.0
0.71875,0.6875,0.0
0.7265625,0.6875,0.0
0.734375,0.6875,0.0
0.7421875,0.6875,0.0
0.75,0.6875,0.0
0.7578125,0.6875,0.0
0.765625,0.6875,0.0
0.7734375,0.6875,0.0
0.78125,0.6875,0.0
0.7890625,0.6875,0.0
0.796875,0.6875,0.0
0.8046875,0.6875,0.0
0.8125,0.6875,0.0
0.8203125,0.6875,0.0
0.828125,0.6875,0.0
0.8359375,0.6875,0.0
0.84375,0.6875,0.0
0.8515625,0.6875,0.0
0.859375,0.6875,0.0
0.8671875,0.6875,0.0
0.875,0.6875,0.0
0.8828125,0.6875,0.0
0.890625,0.6875,0.0
0.8984375,0.6875,0.0
0.90625,0.6875,0.0
0.9140625,0.6875,0.0
0.921875,0.6875,0.0
0.9296875,0.6875,0.0
0.9375,0.6875,0.0
0.9453125,0.6875,0.0
0.953125,0.6875,0.0
0.9609375,0.6875,0.0
0.96875,0.6875,0.0
0.9765625,0.6875,0.0
0.984375,0.6875,0.0
0.9921875,0.6875,0.0

0.0,0.6953125,0.0
0.0078125,0.6953125,0.0
0.015625,0.6953125,0.0
0.0234375,0.6953125,0.0
0.03125,0.6953125,0.0
0.0390625,0.6953125,0.0
0.046875,0.6953125,0.0
0.0546875,0.6953125,0.0
0.0625,0.6953125,0.0
0.0703125,0.6953125,0.0
0.078125,0.6953125,0.0
0.0859375,0.6953125,0.0
0.09375,0.6953125,0.0
0.1015625,0.6953125,0.0
0.109375,0.6953125,0.0
0.1171875,0.6953125,0.0
0.125,0.6953125,0.0
0.1328125,0.6953125,0.0
0.140625,0.6953125,0.0
0.1484375,0.6953125,0.0
0.15625,0.6953125,0.0
0.1640625,0.6953125,0.0
0.171875,0.6953125,0.0
0.1796875,0.6953125,0.0
0.1875,0.6953125,0.0
0.1953125,0.6953125,0.0
0.203125,0.6953125,0.0
0.2109375,0.6953125,0.0
0.21875,0.6953125,0.0
0.2265625,0.6953125,0.0
0.234375,0.6953125,0.0
0.2421875,0.6953125,0.0
0.25,0.6953125,0.0
0.2578125,0.6953125,0.0
0.265625,0.6953125,0.0
0.2734375,0.6953125,0.0
0.28125,0.6953125,0.0
0.2890625,0.6953125,0.0
0.296875,0.6953125,0.0
0.3046875,0.6953125,0.0
0.3125,0.6953125,0.0
0.3203125,0.6953125,0.0
0.328125,0.6953125,0.0
0.3359375,0.6953125,0.0
0.34375,0.6953125,0.0
0.3515625,0.6953125,0.0
0.359375,0.6953125,0.0
0.3671875,0.6953125,0.0
0.375,0.6953125,0.0
0.3828125,0.6953125,0.0
0.390625,0.6953125,0.0
0.3984375,0.6953125,0.0
0.40625,0.6953125,0.0
0.4140625,0.6953125,0.0
0.421875,0.6953125,0.0
0.4296875,0.6953125,0.0
0.4375,0.6953125,0.0
0.4453125,0.6953125,0.0
0.453125,0.6953125,0.0
0.4609375,0.6953125,0.0
0.46875,0.6953125,0.0
0.4765625,0.6953125,0.0
0.484375,0.6953125,0.0
0.4921875,0.6953125,0.0
0.5,0.6953125,0.0
0.5078125,0.6953125,0.0
0.515625,0.6953125,0.0
0.5234375,0.6953125,0.0
0.53125,0.6953125,0.0
0.5390625,0.6953125,0.0
0.546875,0.6953125,0.0
0.5546875,0.6953125,0.0
0.5625,0.6953125,0.0
0.5703125,0.6953125,0.0
0.578125,0.6953125,0.0
0.5859375,0.6953125,0.0
0.59375,0.6953125,0.0
0.6015625,0.6953125,0.0
0.609375,0.6953125,0.0
0.6171875,0.6953125,0.0
0.625,0.6953125,0.0
0.6328125,0.6953125,0.0
0.640625,0.6953125,0.0
0.6484375,0.6953125,0.0
0.65625,0.6953125,0.0
0.6640625,0.6953125,0.0
0.671875,0.6953125,0.0
0.6796875,0.6953125,0.0
0.6875,0.6953125,0.0
0.6953125,0.6953125,0.0
0.703125,0.6953125,0.0
0.7109375,0.6953125,0.0
0.71875,0.6953125,0.0
0.7265625,0.6953125,0.0
0.734375,0.6953125,0.0
0.7421875,0.6953125,0.0
0.75,0.6953125,0.0
0.7578125,0.6953125,0.0
0.765625,0.6953125,0.0
0.7734375,0.6953125,0.0
0.78125,0.6953125,0.0
0.7890625,0.6953125,0.0
0.796875,0.6953125,0.0
0.8046875,0.6953125,0.0
0.8125,0.6953125,0.0
0.8203125,0.6953125,0.0
0.828125,0.6953125,0.0
0.8359375,0.6953125,0.0
0.84375,0.6953125,0.0
0.8515625,0.6953125,0.0
0.859375,0.6953125,0.0
0.8671875,0.6953125,0.0
0.875,0.6953125,0.0
0.8828125,0.6953125,0.0
0.890625,0.6953125,0.0
0.8984375,0.6953125,0.0
0.90625,0.6953125,0.0
0.9140625,0.6953125,0.0
0.921875,0.6953125,0.0
0.9296875,0.6953125,0.0
0.9375,0.6953125,0.0
0.9453125,0.6953125,0.0
0.953125,0.6953125,0.0
0.9609375,0.6953125,0.0
0.96875,0.6953125,0.0
0.9765625,0.6953125,0.0
0.984375,0.6953125,0.0
0.9921875,0.6953125,0.0

0.0,0.703125,0.0
0.0078125,0.703125,0.0
0.015625,0.703125,0.0
0.0234375,0.703125,0.0
0.03125,0.703125,0.0
0.0390625,0.703125,0.0
0.046875,0.703125,0.0
0.0546875,0.703125,0.0
0.0625,0.703125,0.0
0.0703125,0.703125,0.0
0.078125,0.703125,0.0
0.0859375,0.703125,0.0
0.09375,0.703125,0.0
0.1015625,0.703125,0.0
0.109375,0.703125,0.0
0.1171875,0.703125,0.0
0.125,0.703125,0.0
0.1328125,0.703125,0.0
0.140625,0.703125,0.0
0.1484375,0.703125,0.0
0.15625,0.703125,0.0
0.1640625,0.703125,0.0
0.171875,0.703125,0.0
0.1796875,0.703125,0.0
0.1875,0.703125,0.0
0.1953125,0.703125,0.0
0.203125,0.703125,0.0
0.2109375,0.703125,0.0
0.21875,0.703125,0.0
0.2265625,0.703125,0.0
0.234375,0.703125,0.0
0.2421875,0.703125,0.0
0.25,0.703125,0.0
0.2578125,0.703125,0.0
0.265625,0.703125,0.0
0.2734375,0.703125,0.0
0.28125,0.703125,0.0
0.2890625,0.703125,0.0
0.296875,0.703125,0.0
0.3046875,0.703125,0.0
0.3125,0.703125,0.0
0.3203125,0.703125,0.0
0.328125,0.703125,0.0
0.3359375,0.703125,0.0
0.34375,0.703125,0.0
0.3515625,0.703125,0.0
0.359375,0.703125,0.0
0.3671875,0.703125,0.0
0.375,0.703125,0.0
0.3828125,0.703125,0.0
0.390625,0.703125,0.0
0.3984375,0.703125,0.0
0.40625,0.703125,0.0
0.4140625,0.703125,0.0
0.421875,0.703125,0.0
0.4296875,0.703125,0.0
0.4375,0.703125,0.0
0.4453125,0.703125,0.0
0.453125,0.703125,0.0
0.4609375,0.703125,0.0
0.46875,0.703125,0.0
0.4765625,0.703125,0.0
0.484375,0.703125,0.0
0.4921875,0.703125,0.0
0.5,0.703125,0.0
0.5078125,0.703125,0.0
0.515625,0.703125,0.0
0.5234375,0.703125,0.0
0.53125,0.703125,0.0
0.5390625,0.703125,0.0
0.546875,0.703125,0.0
0.5546875,0.703125,0.0
0.5625,0.703125,0.0
0.5703125,0.703125,0.0
0.578125,0.703125,0.0
0.5859375,0.703125,0.0
0.59375,0.703125,0.0
0.6015625,0.703125,0.0
0.609375,0.703125,0.0
0.6171875,0.703125,0.0
0.625,0.703125,0.0
0.6328125,0.703125,0.0
0.640625,0.703125,0.0
0.6484375,0.703125,0.0
0.65625,0.703125,0.0
0.6640625,0.703125,0.0
0.671875,0.703125,0.0
0.6796875,0.703125,0.0
0.6875,0.703125,0.0
0.6953125,0.703125,0.0
0.703125,0.703125,0.0
0.7109375,0.703125,0.0
0.71875,0.703125,0.0
0.7265625,0.703125,0.0
0.734375,0.703125,0.0
0.7421875,0.703125,0.0
0.75,0.703125,0.0
0.7578125,0.703125,0.0
0.765625,0.703125,0.0
0.7734375,0.703125,0.0
0.78125,0.703125,0.0
0.7890625,0.703125,0.0
0.796875,0.703125,0.0
0.8046875,0.703125,0.0
0.8125,0.703125,0.0
0.8203125,0.703125,0.0
0.828125,0.703125,0.0
0.8359375,0.703125,0.0
0.84375,0.703125,0.0
0.8515625,0.703125,0.0
0.859375,0.703125,0.0
0.8671875,0.703125,0.0
0.875,0.703125,0.0
0.8828125,0.703125,0.0
0.890625,0.703125,0.0
0.8984375,0.703125,0.0
0.90625,0.703125,0.0
0.9140625,0.703125,0.0
0.921875,0.703125,0.0
0.9296875,0.703125,0.0
0.9375,0.703125,0.0
0.9453125,0.703125,0.0
0.953125,0.703125,0.0
0.9609375,0.703125,0.0
0.96875,0.703125,0.0
0.9765625,0.703125,0.0
0.984375,0.703125,0.0
0.9921875,0.703125,0.0

0.0,0.7109375,0.0
0.0078125,0.7109375,0.0
0.015625,0.7109375,0.0
0.0234375,0.7109375,0.0
0.03125,0.7109375,0.0
0.0390625,0.7109375,0.0
0.046875,0.7109375,0.0
0.0546875,0.7109375,0.0
0.0625,0.7109375,0.0
0.0703125,0.7109375,0.0
0.078125,0.7109375,0.0
0.0859375,0.7109375,0.0
0.09375,0.7109375,0.0
0.1015625,0.7109375,0.0
0.109375,0.7109375,0.0
0.1171875,0.7109375,0.0
0.125,0.7109375,0.0
0.1328125,0.7109375,0.0
0.140625,0.7109375,0.0
0.1484375,0.7109375,0.0
0.15625,0.7109375,0.0
0.1640625,0.7109375,0.0
0.171875,0.7109375,0.0
0.1796875,0.7109375,0.0
0.1875,0.7109375,0.0
0.1953125,0.7109375,0.0
0.203125,0.7109375,0.0
0.2109375,0.7109375,0.0
0.21875,0.7109375,0.0
0.2265625,0.7109375,0.0
0.234375,0.7109375,0.0
0.2421875,0.7109375,0.0
0.25,0.7109375,0.0
0.2578125,0.7109375,0.0
0.265625,0.7109375,0.0
0.2734375,0.7109375,0.0
0.28125,0.7109375,0.0
0.2890625,0.7109375,0.0
0.296875,0.7109375,0.0
0.3046875,0.7109375,0.0
0.3125,0.7109375,0.0
0.3203125,0.7109375,0.0
0.328125,0.7109375,0.0
0.3359375,0.7109375,0.0
0.34375,0.7109375,0.0
0.3515625,0.7109375,0.0
0.359375,0.7109375,0.0
0.3671875,0.7109375,0.0
0.375,0.7109375,0.0
0.3828125,0.7109375,0.0
0.390625,0.7109375,0.0
0.3984375,0.7109375,0.0
0.40625,0.7109375,0.0
0.4140625,0.7109375,0.0
0.421875,0.7109375,0.0
0.4296875,0.7109375,0.0
0.4375,0.7109375,0.0
0.4453125,0.7109375,0.0
0.453125,0.7109375,0.0
0.4609375,0.7109375,0.0
0.46875,0.7109375,0.0
0.4765625,0.7109375,0.0
0.484375,0.7109375,0.0
0.4921875,0.7109375,0.0
0.5,0.7109375,0.0
0.5078125,0.7109375,0.0
0.515625,0.7109375,0.0
0.5234375,0.7109375,0.0
0.53125,0.7109375,0.0
0.5390625,0.7109375,0.0
0.546875,0.7109375,0.0
0.5546875,0.7109375,0.0
0.5625,0.7109375,0.0
0.5703125,0.7109375,0.0
0.578125,0.7109375,0.0
0.5859375,0.7109375,0.0
0.59375,0.7109375,0.0
0.6015625,0.7109375,0.0
0.609375,0.7109375,0.0
0.6171875,0.7109375,0.0
0.625,0.7109375,0.0
0.6328125,0.7109375,0.0
0.640625,0.7109375,0.0
0.6484375,0.7109375,0.0
0.65625,0.7109375,0.0
0.6640625,0.7109375,0.0
0.671875,0.7109375,0.0
0.6796875,0.7109375,0.0
0.6875,0.7109375,0.0
0.6953125,0.7109375,0.0
0.703125,0.7109375,0.0
0.7109375,0.7109375,0.0
0.71875,0.7109375,0.0
0.7265625,0.7109375,0.0
0.734375,0.7109375,0.0
0.7421875,0.7109375,0.0
0.75,0.7109375,0.0
0.7578125,0.7109375,0.0
0.765625,0.7109375,0.0
0.7734375,0.7109375,0.0
0.78125,0.7109375,0.0
0.7890625,0.7109375,0.0
0.796875,0.7109375,0.0
0.8046875,0.7109375,0.0
0.8125,0.7109375,0.0
0.8203125,0.7109375,0.0
0.828125,0.7109375,0.0
0.8359375,0.7109375,0.0
0.84375,0.7109375,0.0
0.8515625,0.7109375,0.0
0.859375,0.7109375,0.0
0.8671875,0.7109375,0.0
0.875,0.7109375,0.0
0.8828125,0.7109375,0.0
0.890625,0.7109375,0.0
0.8984375,0.7109375,0.0
0.90625,0.7109375,0.0
0.9140625,0.7109375,0.0
0.921875,0.7109375,0.0
0.9296875,0.7109375,0.0
0.9375,0.7109375,0.0
0.9453125,0.7109375,0.0
0.953125,0.7109375,0.0
0.9609375,0.7109375,0.0
0.96875,0.7109375,0.0
0.9765625,0.7109375,0.0
0.984375,0.7109375,0.0
0.9921875,0.7109375,0.0

0.0,0.71875,0.0
0.0078125,0.71875,0.0
0.015625,0.71875,0.0
0.0234375,0.71875,0.0
0.03125,0.71875,0.0
0.0390625,0.71875,0.0
0.046875,0.71875,0.0
0.0546875,0.71875,0.0
0.0625,0.71875,0.0
0.0703125,0.71875,0.0
0.078125,0.71875,0.0
0.0859375,0.71875,0.0
0.09375,0.71875,0.0
0.1015625,0.71875,0.0
0.109375,0.71875,0.0
0.1171875,0.71875,0.0
0.125,0.71875,0.0
0.1328125,0.71875,0.0
0.140625,0.71875,0.0
0.1484375,0.71875,0.0
0.15625,0.71875,0.0
0.1640625,0.71875,0.0
0.171875,0.71875,0.0
0.1796875,0.71875,0.0
0.1875,0.71875,0.0
0.1953125,0.71875,0.0
0.203125,0.71875,0.0
0.2109375,0.71875,0.0
0.21875,0.71875,0.0
0.2265625,0.71875,0.0
0.234375,0.71875,0.0
0.2421875,0.71875,0.0
0.25,0.71875,0.0
0.2578125,0.71875,0.0
0.265625,0.71875,0.0
0.2734375,0.71875,0.0
0.28125,0.71875,0.0
0.2890625,0.71875,0.0
0.296875,0.71875,0.0
0.3046875,0.71875,0.0
0.3125,0.71875,0.0
0.3203125,0.71875,0.0
0.328125,0.71875,0.0
0.3359375,0.71875,0.0
0.34375,0.71875,0.0
0.3515625,0.71875,0.0
0.359375,0.71875,0.0
0.3671875,0.71875,0.0
0.375,0.71875,0.0
0.3828125,0.71875,0.0
0.390625,0.71875,0.0
0.3984375,0.71875,0.0
0.40625,0.71875,0.0
0.4140625,0.71875,0.0
0.421875,0.71875,0.0
0.4296875,0.71875,0.0
0.4375,0.71875,0.0
0.4453125,0.71875,0.0
0.453125,0.71875,0.0
0.4609375,0.71875,0.0
0.46875,0.71875,0.0
0.4765625,0.71875,0.0
0.484375,0.71875,0.0
0.4921875,0.71875,0.0
0.5,0.71875,0.0
0.5078125,0.71875,0.0
0.515625,0.71875,0.0
0.5234375,0.71875,0.0
0.53125,0.71875,0.0
0.5390625,0.71875,0.0
0.546875,0.71875,0.0
0.5546875,0.71875,0.0
0.5625,0.71875,0.0
0.5703125,0.71875,0.0
0.578125,0.71875,0.0
0.5859375,0.71875,0.0
0.59375,0.71875,0.0
0.6015625,0.71875,0.0
0.609375,0.71875,0.0
0.6171875,0.71875,0.0
0.625,0.71875,0.0
0.6328125,0.71875,0.0
0.640625,0.71875,0.0
0.6484375,0.71875,0.0
0.65625,0.71875,0.0
0.6640625,0.71875,0.0
0.671875,0.71875,0.0
0.6796875,0.71875,0.0
0.6875,0.71875,0.0
0.6953125,0.71875,0.0
0.703125,0.71875,0.0
0.7109375,0.71875,0.0
0.71875,0.71875,0.0
0.7265625,0.71875,0.0
0.734375,0.71875,0.0
0.7421875,0.71875,0.0
0.75,0.71875,0.0
0.7578125,0.71875,0.0
0.765625,0.71875,0.0
0.7734375,0.71875,0.0
0.78125,0.71875,0.0
0.7890625,0.71875,0.0
0.796875,0.71875,0.0
0.8046875,0.71875,0.0
0.8125,0.71875,0.0
0.8203125,0.71875,0.0
0.828125,0.71875,0.0
0.8359375,0.71875,0.0
0.84375,0.71875,0.0
0.8515625,0.71875,0.0
0.859375,0.71875,0.0
0.8671875,0.71875,0.0
0.875,0.71875,0.0
0.8828125,0.71875,0.0
0.890625,0.71875,0.0
0.8984375,0.71875,0.0
0.90625,0.71875,0.0
0.9140625,0.71875,0.0
0.921875,0.71875,0.0
0.9296875,0.71875,0.0
0.9375,0.71875,0.0
0.9453125,0.71875,0.0
0.953125,0.71875,0.0
0.9609375,0.71875,0.0
0.96875,0.71875,0.0
0.9765625,0.71875,0.0
0.984375,0.71875,0.0
0.9921875,0.71875,0.0

0.0,0.7265625,0.0
0.0078125,0.7265625,0.0
0.015625,0.7265625,0.0
0.0234375,0.7265625,0.0
0.03125,0.7265625,0.0
0.0390625,0.7265625,0.0
0.046875,0.7265625,0.0
0.0546875,0.7265625,0.0
0.0625,0.7265625,0.0
0.0703125,0.7265625,0.0
0.078125,0.7265625,0.0
0.0859375,0.7265625,0.0
0.09375,0.7265625,0.0
0.1015625,0.7265625,0.0
0.109375,0.7265625,0.0
0.1171875,0.7265625,0.0
0.125,0.7265625,0.0
0.1328125,0.7265625,0.0
0.140625,0.7265625,0.0
0.1484375,0.7265625,0.0
0.15625,0.7265625,0.0
0.1640625,0.7265625,0.0
0.171875,0.7265625,0.0
0.1796875,0.7265625,0.0
0.1875,0.7265625,0.0
0.1953125,0.7265625,0.0
0.203125,0.7265625,0.0
0.2109375,0.7265625,0.0
0.21875,0.7265625,0.0
0.2265625,0.7265625,0.0
0.234375,0.7265625,0.0
0.2421875,0.7265625,0.0
0.25,0.7265625,0.0
0.2578125,0.7265625,0.0
0.265625,0.7265625,0.0
0.2734375,0.7265625,0.0
0.28125,0.7265625,0.0
0.2890625,0.7265625,0.0
0.296875,0.7265625,0.0
0.3046875,0.7265625,0.0
0.3125,0.7265625,0.0
0.3203125,0.7265625,0.0
0.328125,0.7265625,0.0
0.3359375,0.7265625,0.0
0.34375,0.7265625,0.0
0.3515625,0.7265625,0.0
0.359375,0.7265625,0.0
0.3671875,0.7265625,0.0
0.375,0.7265625,0.0
0.3828125,0.7265625,0.0
0.390625,0.7265625,0.0
0.3984375,0.7265625,0.0
0.40625,0.7265625,0.0
0.4140625,0.7265625,0.0
0.421875,0.7265625,0.0
0.4296875,0.7265625,0.0
0.4375,0.7265625,0.0
0.4453125,0.7265625,0.0
0.453125,0.7265625,0.0
0.4609375,0.7265625,0.0
0.46875,0.7265625,0.0
0.4765625,0.7265625,0.0
0.484375,0.7265625,0.0
0.4921875,0.7265625,0.0
0.5,0.7265625,0.0
0.5078125,0.7265625,0.0
0.515625,0.7265625,0.0
0.5234375,0.7265625,0.0
0.53125,0.7265625,0.0
0.5390625,0.7265625,0.0
0.546875,0.7265625,0.0
0.5546875,0.7265625,0.0
0.5625,0.7265625,0.0
0.5703125,0.7265625,0.0
0.578125,0.7265625,0.0
0.5859375,0.7265625,0.0
0.59375,0.7265625,0.0
0.6015625,0.7265625,0.0
0.609375,0.7265625,0.0
0.6171875,0.7265625,0.0
0.625,0.7265625,0.0
0.6328125,0.7265625,0.0
0.640625,0.7265625,0.0
0.6484375,0.7265625,0.0
0.65625,0.7265625,0.0
0.6640625,0.7265625,0.0
0.671875,0.7265625,0.0
0.6796875,0.7265625,0.0
0.6875,0.7265625,0.0
0.6953125,0.7265625,0.0
0.703125,0.7265625,0.0
0.7109375,0.7265625,0.0
0.71875,0.7265625,0.0
0.7265625,0.7265625,0.0
0.734375,0.7265625,0.0
0.7421875,0.7265625,0.0
0.75,0.7265625,0.0
0.7578125,0.7265625,0.0
0.765625,0.7265625,0.0
0.7734375,0.7265625,0.0
0.78125,0.7265625,0.0
0.7890625,0.7265625,0.0
0.796875,0.7265625,0.0
0.8046875,0.7265625,0.0
0.8125,0.7265625,0.0
0.8203125,0.7265625,0.0
0.828125,0.7265625,0.0
0.8359375,0.7265625,0.0
0.84375,0.7265625,0.0
0.8515625,0.7265625,0.0
0.859375,0.7265625,0.0
0.8671875,0.7265625,0.0
0.875,0.7265625,0.0
0.8828125,0.7265625,0.0
0.890625,0.7265625,0.0
0.8984375,0.7265625,0.0
0.90625,0.7265625,0.0
0.9140625,0.7265625,0.0
0.921875,0.7265625,0.0
0.9296875,0.7265625,0.0
0.9375,0.7265625,0.0
0.9453125,0.7265625,0.0
0.953125,0.7265625,0.0
0.9609375,0.7265625,0.0
0.96875,0.7265625,0.0
0.9765625,0.7265625,0.0
0.984375,0.7265625,0.0
0.9921875,0.7265625,0.0

0.0,0.734375,0.0
0.0078125,0.734375,0.0
0.015625,0.734375,0.0
0.0234375,0.734375,0.0
0.03125,0.734375,0.0
0.0390625,0.734375,0.0
0.046875,0.734375,0.0
0.0546875,0.734375,0.0
0.0625,0.734375,0.0
0.0703125,0.734375,0.0
0.078125,0.734375,0.0
0.0859375,0.734375,0.0
0.09375,0.734375,0.0
0.1015625,0.734375,0.0
0.109375,0.734375,0.0
0.1171875,0.734375,0.0
0.125,0.734375,0.0
0.1328125,0.734375,0.0
0.140625,0.734375,0.0
0.1484375,0.734375,0.0
0.15625,0.734375,0.0
0.1640625,0.734375,0.0
0.171875,0.734375,0.0
0.1796875,0.734375,0.0
0.1875,0.734375,0.0
0.1953125,0.734375,0.0
0.203125,0.734375,0.0
0.2109375,0.734375,0.0
0.21875,0.734375,0.0
0.2265625,0.734375,0.0
0.234375,0.734375,0.0
0.2421875,0.734375,0.0
0.25,0.734375,0.0
0.2578125,0.734375,0.0
0.265625,0.734375,0.0
0.2734375,0.734375,0.0
0.28125,0.734375,0.0
0.2890625,0.734375,0.0
0.296875,0.734375,0.0
0.3046875,0.734375,0.0
0.3125,0.734375,0.0
0.3203125,0.734375,0.0
0.328125,0.734375,0.0
0.3359375,0.734375,0.0
0.34375,0.734375,0.0
0.3515625,0.734375,0.0
0.359375,0.734375,0.0
0.3671875,0.734375,0.0
0.375,0.734375,0.0
0.3828125,0.734375,0.0
0.390625,0.734375,0.0
0.3984375,0.734375,0.0
0.40625,0.734375,0.0
0.4140625,0.734375,0.0
0.421875,0.734375,0.0
0.4296875,0.734375,0.0
0.4375,0.734375,0.0
0.4453125,0.734375,0.0
0.453125,0.734375,0.0
0.4609375,0.734375,0.0
0.46875,0.734375,0.0
0.4765625,0.734375,0.0
0.484375,0.734375,0.0
0.4921875,0.734375,0.0
0.5,0.734375,0.0
0.5078125,0.734375,0.0
0.515625,0.734375,0.0
0.5234375,0.734375,0.0
0.53125,0.734375,0.0
0.5390625,0.734375,0.0
0.546875,0.734375,0.0
0.5546875,0.734375,0.0
0.5625,0.734375,0.0
0.5703125,0.734375,0.0
0.578125,0.734375,0.0
0.5859375,0.734375,0.0
0.59375,0.734375,0.0
0.6015625,0.734375,0.0
0.609375,0.734375,0.0
0.6171875,0.734375,0.0
0.625,0.734375,0.0
0.6328125,0.734375,0.0
0.640625,0.734375,0.0
0.6484375,0.734375,0.0
0.65625,0.734375,0.0
0.6640625,0.734375,0.0
0.671875,0.734375,0.0
0.6796875,0.734375,0.0
0.6875,0.734375,0.0
0.6953125,0.734375,0.0
0.703125,0.734375,0.0
0.7109375,0.734375,0.0
0.71875,0.734375,0.0
0.7265625,0.734375,0.0
0.734375,0.734375,0.0
0.7421875,0.734375,0.0
0.75,0.734375,0.0
0.7578125,0.734375,0.0
0.765625,0.734375,0.0
0.7734375,0.734375,0.0
0.78125,0.734375,0.0
0.7890625,0.734375,0.0
0.796875,0.734375,0.0
0.8046875,0.734375,0.0
0.8125,0.734375,0.0
0.8203125,0.734375,0.0
0.828125,0.734375,0.0
0.8359375,0.734375,0.0
0.84375,0.734375,0.0
0.8515625,0.734375,0.0
0.859375,0.734375,0.0
0.8671875,0.734375,0.0
0.875,0.734375,0.0
0.8828125,0.734375,0.0
0.890625,0.734375,0.0
0.8984375,0.734375,0.0
0.90625,0.734375,0.0
0.9140625,0.734375,0.0
0.921875,0.734375,0.0
0.9296875,0.734375,0.0
0.9375,0.734375,0.0
0.9453125,0.734375,0.0
0.953125,0.734375,0.0
0.9609375,0.734375,0.0
0.96875,0.734375,0.0
0.9765625,0.734375,0.0
0.984375,0.734375,0.0
0.9921875,0.734375,0.0

0.0,0.7421875,0.0
0.0078125,0.7421875,0.0
0.015625,0.7421875,0.0
0.0234375,0.7421875,0.0
0.03125,0.7421875,0.0
0.0390625,0.7421875,0.0
0.046875,0.7421875,0.0
0.0546875,0.7421875,0.0
0.0625,0.7421875,0.0
0.0703125,0.7421875,0.0
0.078125,0.7421875,0.0
0.0859375,0.7421875,0.0
0.09375,0.7421875,0.0
0.1015625,0.7421875,0.0
0.109375,0.7421875,0.0
0.1171875,0.7421875,0.0
0.125,0.7421875,0.0
0.1328125,0.7421875,0.0
0.140625,0.7421875,0.0
0.1484375,0.7421875,0.0
0.15625,0.7421875,0.0
0.1640625,0.7421875,0.0
0.171875,0.7421875,0.0
0.1796875,0.7421875,0.0
0.1875,0.7421875,0.0
0.1953125,0.7421875,0.0
0.203125,0.7421875,0.0
0.2109375,0.7421875,0.0
0.21875,0.7421875,0.0
0.2265625,0.7421875,0.0
0.234375,0.7421875,0.0
0.2421875,0.7421875,0.0
0.25,0.7421875,0.0
0.2578125,0.7421875,0.0
0.265625,0.7421875,0.0
0.2734375,0.7421875,0.0
0.28125,0.7421875,0.0
0.2890625,0.7421875,0.0
0.296875,0.7421875,0.0
0.3046875,0.7421875,0.0
0.3125,0.7421875,0.0
0.3203125,0.7421875,0.0
0.328125,0.7421875,0.0
0.3359375,0.7421875,0.0
0.34375,0.7421875,0.0
0.3515625,0.7421875,0.0
0.359375,0.7421875,0.0
0.3671875,0.7421875,0.0
0.375,0.7421875,0.0
0.3828125,0.7421875,0.0
0.390625,0.7421875,0.0
0.3984375,0.7421875,0.0
0.40625,0.7421875,0.0
0.4140625,0.7421875,0.0
0.421875,0.7421875,0.0
0.4296875,0.7421875,0.0
0.4375,0.7421875,0.0
0.4453125,0.7421875,0.0
0.453125,0.7421875,0.0
0.4609375,0.7421875,0.0
0.46875,0.7421875,0.0
0.4765625,0.7421875,0.0
0.484375,0.7421875,0.0
0.4921875,0.7421875,0.0
0.5,0.7421875,0.0
0.5078125,0.7421875,0.0
0.515625,0.7421875,0.0
0.5234375,0.7421875,0.0
0.53125,0.7421875,0.0
0.5390625,0.7421875,0.0
0.546875,0.7421875,0.0
0.5546875,0.7421875,0.0
0.5625,0.7421875,0.0
0.5703125,0.7421875,0.0
0.578125,0.7421875,0.0
0.5859375,0.7421875,0.0
0.59375,0.7421875,0.0
0.6015625,0.7421875,0.0
0.609375,0.7421875,0.0
0.6171875,0.7421875,0.0
0.625,0.7421875,0.0
0.6328125,0.7421875,0.0
0.640625,0.7421875,0.0
0.6484375,0.7421875,0.0
0.65625,0.7421875,0.0
0.6640625,0.7421875,0.0
0.671875,0.7421875,0.0
0.6796875,0.7421875,0.0
0.6875,0.7421875,0.0
0.6953125,0.7421875,0.0
0.703125,0.7421875,0.0
0.7109375,0.7421875,0.0
0.71875,0.7421875,0.0
0.7265625,0.7421875,0.0
0.734375,0.7421875,0.0
0.7421875,0.7421875,0.0
0.75,0.7421875,0.0
0.7578125,0.7421875,0.0
0.765625,0.7421875,0.0
0.7734375,0.7421875,0.0
0.78125,0.7421875,0.0
0.7890625,0.7421875,0.0
0.796875,0.7421875,0.0
0.8046875,0.7421875,0.0
0.8125,0.7421875,0.0
0.8203125,0.7421875,0.0
0.828125,0.7421875,0.0
0.8359375,0.7421875,0.0
0.84375,0.7421875,0.0
0.8515625,0.7421875,0.0
0.859375,0.7421875,0.0
0.8671875,0.7421875,0.0
0.875,0.7421875,0.0
0.8828125,0.7421875,0.0
0.890625,0.7421875,0.0
0.8984375,0.7421875,0.0
0.90625,0.7421875,0.0
0.9140625,0.7421875,0.0
0.921875,0.7421875,0.0
0.9296875,0.7421875,0.0
0.9375,0.7421875,0.0
0.9453125,0.7421875,0.0
0.953125,0.7421875,0.0
0.9609375,0.7421875,0.0
0.96875,0.7421875,0.0
0.9765625,0.7421875,0.0
0.984375,0.7421875,0.0
0.9921875,0.7421875,0.0

0.0,0.75,0.0
0.0078125,0.75,0.0
0.015625,0.75,0.0
0.0234375,0.75,0.0
0.03125,0.75,0.0
0.0390625,0.75,0.0
0.046875,0.75,0.0
0.0546875,0.75,0.0
0.0625,0.75,0.0
0.0703125,0.75,0.0
0.078125,0.75,0.0
0.0859375,0.75,0.0
0.09375,0.75,0.0
0.1015625,0.75,0.0
0.109375,0.75,0.0
0.1171875,0.75,0.0
0.125,0.75,0.0
0.1328125,0.75,0.0
0.140625,0.75,0.0
0.1484375,0.75,0.0
0.15625,0.75,0.0
0.1640625,0.75,0.0
0.171875,0.75,0.0
0.1796875,0.75,0.0
0.1875,0.75,0.0
0.1953125,0.75,0.0
0.203125,0.75,0.0
0.2109375,0.75,0.0
0.21875,0.75,0.0
0.2265625,0.75,0.0
0.234375,0.75,0.0
0.2421875,0.75,0.0
0.25,0.75,0.0
0.2578125,0.75,0.0
0.265625,0.75,0.0
0.2734375,0.75,0.0
0.28125,0.75,0.0
0.2890625,0.75,0.0
0.296875,0.75,0.0
0.3046875,0.75,0.0
0.3125,0.75,0.0
0.3203125,0.75,0.0
0.328125,0.75,0.0
0.3359375,0.75,0.0
0.34375,0.75,0.0
0.3515625,0.75,0.0
0.359375,0.75,0.0
0.3671875,0.75,0.0
0.375,0.75,0.0
0.3828125,0.75,0.0
0.390625,0.75,0.0
0.3984375,0.75,0.0
0.40625,0.75,0.0
0.4140625,0.75,0.0
0.421875,0.75,0.0
0.4296875,0.75,0.0
0.4375,0.75,0.0
0.4453125,0.75,0.0
0.453125,0.75,0.0
0.4609375,0.75,0.0
0.46875,0.75,0.0
0.4765625,0.75,0.0
0.484375,0.75,0.0
0.4921875,0.75,0.0
0.5,0.75,0.0
0.5078125,0.75,0.0
0.515625,0.75,0.0
0.5234375,0.75,0.0
0.53125,0.75,0.0
0.5390625,0.75,0.0
0.546875,0.75,0.0
0.5546875,0.75,0.0
0.5625,0.75,0.0
0.5703125,0.75,0.0
0.578125,0.75,0.0
0.5859375,0.75,0.0
0.59375,0.75,0.0
0.6015625,0.75,0.0
0.609375,0.75,0.0
0.6171875,0.75,0.0
0.625,0.75,0.0
0.6328125,0.75,0.0
0.640625,0.75,0.0
0.6484375,0.75,0.0
0.65625,0.75,0.0
0.6640625,0.75,0.0
0.671875,0.75,0.0
0.6796875,0.75,0.0
0.6875,0.75,0.0
0.6953125,0.75,0.0
0.703125,0.75,0.0
0.7109375,0.75,0.0
0.71875,0.75,0.0
0.7265625,0.75,0.0
0.734375,0.75,0.0
0.7421875,0.75,0.0
0.75,0.75,0.0
0.7578125,0.75,0.0
0.765625,0.75,0.0
0.7734375,0.75,0.0
0.78125,0.75,0.0
0.7890625,0.75,0.0
0.796875,0.75,0.0
0.8046875,0.75,0.0
0.8125,0.75,0.0
0.8203125,0.75,0.0
0.828125,0.75,0.0
0.8359375,0.75,0.0
0.84375,0.75,0.0
0.8515625,0.75,0.0
0.859375,0.75,0.0
0.8671875,0.75,0.0
0.875,0.75,0.0
0.8828125,0.75,0.0
0.890625,0.75,0.0
0.8984375,0.75,0.0
0.90625,0.75,0.0
0.9140625,0.75,0.0
0.921875,0.75,0.0
0.9296875,0.75,0.0
0.9375,0.75,0.0
0.9453125,0.75,0.0
0.953125,0.75,0.0
0.9609375,0.75,0.0
0.96875,0.75,0.0
0.9765625,0.75,0.0
0.984375,0.75,0.0
0.9921875,0.75,0.0

0.0,0.7578125,0.0
0.0078125,0.7578125,0.0
0.015625,0.7578125,0.0
0.0234375,0.7578125,0.0
0.03125,0.7578125,0.0
0.0390625,0.7578125,0.0
0.046875,0.7578125,0.0
0.0546875,0.7578125,0.0
0.0625,0.7578125,0.0
0.0703125,0.7578125,0.0
0.078125,0.7578125,0.0
0.0859375,0.7578125,0.0
0.09375,0.7578125,0.0
0.1015625,0.7578125,0.0
0.109375,0.7578125,0.0
0.1171875,0.7578125,0.0
0.125,0.7578125,0.0
0.1328125,0.7578125,0.0
0.140625,0.7578125,0.0
0.1484375,0.7578125,0.0
0.15625,0.7578125,0.0
0.1640625,0.7578125,0.0
0.171875,0.7578125,0.0
0.1796875,0.7578125,0.0
0.1875,0.7578125,0.0
0.1953125,0.7578125,0.0
0.203125,0.7578125,0.0
0.2109375,0.7578125,0.0
0.21875,0.7578125,0.0
0.2265625,0.7578125,0.0
0.234375,0.7578125,0.0
0.2421875,0.7578125,0.0
0.25,0.7578125,0.0
0.2578125,0.7578125,0.0
0.265625,0.7578125,0.0
0.2734375,0.7578125,0.0
0.28125,0.7578125,0.0
0.2890625,0.7578125,0.0
0.296875,0.7578125,0.0
0.3046875,0.7578125,0.0
0.3125,0.7578125,0.0
0.3203125,0.7578125,0.0
0.328125,0.7578125,0.0
0.3359375,0.7578125,0.0
0.34375,0.7578125,0.0
0.3515625,0.7578125,0.0
0.359375,0.7578125,0.0
0.3671875,0.7578125,0.0
0.375,0.7578125,0.0
0.3828125,0.7578125,0.0
0.390625,0.7578125,0.0
0.3984375,0.7578125,0.0
0.40625,0.7578125,0.0
0.4140625,0.7578125,0.0
0.421875,0.7578125,0.0
0.4296875,0.7578125,0.0
0.4375,0.7578125,0.0
0.4453125,0.7578125,0.0
0.453125,0.7578125,0.0
0.4609375,0.7578125,0.0
0.46875,0.7578125,0.0
0.4765625,0.7578125,0.0
0.484375,0.7578125,0.0
0.4921875,0.7578125,0.0
0.5,0.7578125,0.0
0.5078125,0.7578125,0.0
0.515625,0.7578125,0.0
0.5234375,0.7578125,0.0
0.53125,0.7578125,0.0
0.5390625,0.7578125,0.0
0.546875,0.7578125,0.0
0.5546875,0.7578125,0.0
0.5625,0.7578125,0.0
0.5703125,0.7578125,0.0
0.578125,0.7578125,0.0
0.5859375,0.7578125,0.0
0.59375,0.7578125,0.0
0.6015625,0.7578125,0.0
0.609375,0.7578125,0.0
0.6171875,0.7578125,0.0
0.625,0.7578125,0.0
0.6328125,0.7578125,0.0
0.640625,0.7578125,0.0
0.6484375,0.7578125,0.0
0.65625,0.7578125,0.0
0.6640625,0.7578125,0.0
0.671875,0.7578125,0.0
0.6796875,0.7578125,0.0
0.6875,0.7578125,0.0
0.6953125,0.7578125,0.0
0.703125,0.7578125,0.0
0.7109375,0.7578125,0.0
0.71875,0.7578125,0.0
0.7265625,0.7578125,0.0
0.734375,0.7578125,0.0
0.7421875,0.7578125,0.0
0.75,0.7578125,0.0
0.7578125,0.7578125,0.0
0.765625,0.7578125,0.0
0.7734375,0.7578125,0.0
0.78125,0.7578125,0.0
0.7890625,0.7578125,0.0
0.796875,0.7578125,0.0
0.8046875,0.7578125,0.0
0.8125,0.7578125,0.0
0.8203125,0.7578125,0.0
0.828125,0.7578125,0.0
0.8359375,0.7578125,0.0
0.84375,0.7578125,0.0
0.8515625,0.7578125,0.0
0.859375,0.7578125,0.0
0.8671875,0.7578125,0.0
0.875,0.7578125,0.0
0.8828125,0.7578125,0.0
0.890625,0.7578125,0.0
0.8984375,0.7578125,0.0
0.90625,0.7578125,0.0
0.9140625,0.7578125,0.0
0.921875,0.7578125,0.0
0.9296875,0.7578125,0.0
0.9375,0.7578125,0.0
0.9453125,0.7578125,0.0
0.953125,0.7578125,0.0
0.9609375,0.7578125,0.0
0.96875,0.7578125,0.0
0.9765625,0.7578125,0.0
0.984375,0.7578125,0.0
0.9921875,0.7578125,0.0

0.0,0.765625,0.0
0.0078125,0.765625,0.0
0.015625,0.765625,0.0
0.0234375,0.765625,0.0
0.03125,0.765625,0.0
0.0390625,0.765625,0.0
0.046875,0.765625,0.0
0.0546875,0.765625,0.0
0.0625,0.765625,0.0
0.0703125,0.765625,0.0
0.078125,0.765625,0.0
0.0859375,0.765625,0.0
0.09375,0.765625,0.0
0.1015625,0.765625,0.0
0.109375,0.765625,0.0
0.1171875,0.765625,0.0
0.125,0.765625,0.0
0.1328125,0.765625,0.0
0.140625,0.765625,0.0
0.1484375,0.765625,0.0
0.15625,0.765625,0.0
0.1640625,0.765625,0.0
0.171875,0.765625,0.0
0.1796875,0.765625,0.0
0.1875,0.765625,0.0
0.1953125,0.765625,0.0
0.203125,0.765625,0.0
0.2109375,0.765625,0.0
0.21875,0.765625,0.0
0.2265625,0.765625,0.0
0.234375,0.765625,0.0
0.2421875,0.765625,0.0
0.25,0.765625,0.0
0.2578125,0.765625,0.0
0.265625,0.765625,0.0
0.2734375,0.765625,0.0
0.28125,0.765625,0.0
0.2890625,0.765625,0.0
0.296875,0.765625,0.0
0.3046875,0.765625,0.0
0.3125,0.765625,0.0
0.3203125,0.765625,0.0
0.328125,0.765625,0.0
0.3359375,0.765625,0.0
0.34375,0.765625,0.0
0.3515625,0.765625,0.0
0.359375,0.765625,0.0
0.3671875,0.765625,0.0
0.375,0.765625,0.0
0.3828125,0.765625,0.0
0.390625,0.765625,0.0
0.3984375,0.765625,0.0
0.40625,0.765625,0.0
0.4140625,0.765625,0.0
0.421875,0.765625,0.0
0.4296875,0.765625,0.0
0.4375,0.765625,0.0
0.4453125,0.765625,0.0
0.453125,0.765625,0.0
0.4609375,0.765625,0.0
0.46875,0.765625,0.0
0.4765625,0.765625,0.0
0.484375,0.765625,0.0
0.4921875,0.765625,0.0
0.5,0.765625,0.0
0.5078125,0.765625,0.0
0.515625,0.765625,0.0
0.5234375,0.765625,0.0
0.53125,0.765625,0.0
0.5390625,0.765625,0.0
0.546875,0.765625,0.0
0.5546875,0.765625,0.0
0.5625,0.765625,0.0
0.5703125,0.765625,0.0
0.578125,0.765625,0.0
0.5859375,0.765625,0.0
0.59375,0.765625,0.0
0.6015625,0.765625,0.0
0.609375,0.765625,0.0
0.6171875,0.765625,0.0
0.625,0.765625,0.0
0.6328125,0.765625,0.0
0.640625,0.765625,0.0
0.6484375,0.765625,0.0
0.65625,0.765625,0.0
0.6640625,0.765625,0.0
0.671875,0.765625,0.0
0.6796875,0.765625,0.0
0.6875,0.765625,0.0
0.6953125,0.765625,0.0
0.703125,0.765625,0.0
0.7109375,0.765625,0.0
0.71875,0.765625,0.0
0.7265625,0.765625,0.0
0.734375,0.765625,0.0
0.7421875,0.765625,0.0
0.75,0.765625,0.0
0.7578125,0.765625,0.0
0.765625,0.765625,0.0
0.7734375,0.765625,0.0
0.78125,0.765625,0.0
0.7890625,0.765625,0.0
0.796875,0.765625,0.0
0.8046875,0.765625,0.0
0.8125,0.765625,0.0
0.8203125,0.765625,0.0
0.828125,0.765625,0.0
0.8359375,0.765625,0.0
0.84375,0.765625,0.0
0.8515625,0.765625,0.0
0.859375,0.765625,0.0
0.8671875,0.765625,0.0
0.875,0.765625,0.0
0.8828125,0.765625,0.0
0.890625,0.765625,0.0
0.8984375,0.765625,0.0
0.90625,0.765625,0.0
0.9140625,0.765625,0.0
0.921875,0.765625,0.0
0.9296875,0.765625,0.0
0.9375,0.765625,0.0
0.9453125,0.765625,0.0
0.953125,0.765625,0.0
0.9609375,0.765625,0.0
0.96875,0.765625,0.0
0.9765625,0.765625,0.0
0.984375,0.765625,0.0
0.9921875,0.765625,0.0

0.0,0.7734375,0.0
0.0078125,0.7734375,0.0
0.015625,0.7734375,0.0
0.0234375,0.7734375,0.0
0.03125,0.7734375,0.0
0.0390625,0.7734375,0.0
0.046875,0.7734375,0.0
0.0546875,0.7734375,0.0
0.0625,0.7734375,0.0
0.0703125,0.7734375,0.0
0.078125,0.7734375,0.0
0.0859375,0.7734375,0.0
0.09375,0.7734375,0.0
0.1015625,0.7734375,0.0
0.109375,0.7734375,0.0
0.1171875,0.7734375,0.0
0.125,0.7734375,0.0
0.1328125,0.7734375,0.0
0.140625,0.7734375,0.0
0.1484375,0.7734375,0.0
0.15625,0.7734375,0.0
0.1640625,0.7734375,0.0
0.171875,0.7734375,0.0
0.1796875,0.7734375,0.0
0.1875,0.7734375,0.0
0.1953125,0.7734375,0.0
0.203125,0.7734375,0.0
0.2109375,0.7734375,0.0
0.21875,0.7734375,0.0
0.2265625,0.7734375,0.0
0.234375,0.7734375,0.0
0.2421875,0.7734375,0.0
0.25,0.7734375,0.0
0.2578125,0.7734375,0.0
0.265625,0.7734375,0.0
0.2734375,0.7734375,0.0
0.28125,0.7734375,0.0
0.2890625,0.7734375,0.0
0.296875,0.7734375,0.0
0.3046875,0.7734375,0.0
0.3125,0.7734375,0.0
0.3203125,0.7734375,0.0
0.328125,0.7734375,0.0
0.3359375,0.7734375,0.0
0.34375,0.7734375,0.0
0.3515625,0.7734375,0.0
0.359375,0.7734375,0.0
0.3671875,0.7734375,0.0
0.375,0.7734375,0.0
0.3828125,0.7734375,0.0
0.390625,0.7734375,0.0
0.3984375,0.7734375,0.0
0.40625,0.7734375,0.0
0.4140625,0.7734375,0.0
0.421875,0.7734375,0.0
0.4296875,0.7734375,0.0
0.4375,0.7734375,0.0
0.4453125,0.7734375,0.0
0.453125,0.7734375,0.0
0.4609375,0.7734375,0.0
0.46875,0.7734375,0.0
0.4765625,0.7734375,0.0
0.484375,0.7734375,0.0
0.4921875,0.7734375,0.0
0.5,0.7734375,0.0
0.5078125,0.7734375,0.0
0.515625,0.7734375,0.0
0.5234375,0.7734375,0.0
0.53125,0.7734375,0.0
0.5390625,0.7734375,0.0
0.546875,0.7734375,0.0
0.5546875,0.7734375,0.0
0.5625,0.7734375,0.0
0.5703125,0.7734375,0.0
0.578125,0.7734375,0.0
0.5859375,0.7734375,0.0
0.59375,0.7734375,0.0
0.6015625,0.7734375,0.0
0.609375,0.7734375,0.0
0.6171875,0.7734375,0.0
0.625,0.7734375,0.0
0.6328125,0.7734375,0.0
0.640625,0.7734375,0.0
0.6484375,0.7734375,0.0
0.65625,0.7734375,0.0
0.6640625,0.7734375,0.0
0.671875,0.7734375,0.0
0.6796875,0.7734375,0.0
0.6875,0.7734375,0.0
0.6953125,0.7734375,0.0
0.703125,0.7734375,0.0
0.7109375,0.7734375,0.0
0.71875,0.7734375,0.0
0.7265625,0.7734375,0.0
0.734375,0.7734375,0.0
0.7421875,0.7734375,0.0
0.75,0.7734375,0.0
0.7578125,0.7734375,0.0
0.765625,0.7734375,0.0
0.7734375,0.7734375,0.0
0.78125,0.7734375,0.0
0.7890625,0.7734375,0.0
0.796875,0.7734375,0.0
0.8046875,0.7734375,0.0
0.8125,0.7734375,0.0
0.8203125,0.7734375,0.0
0.828125,0.7734375,0.0
0.8359375,0.7734375,0.0
0.84375,0.7734375,0.0
0.8515625,0.7734375,0.0
0.859375,0.7734375,0.0
0.8671875,0.7734375,0.0
0.875,0.7734375,0.0
0.8828125,0.7734375,0.0
0.890625,0.7734375,0.0
0.8984375,0.7734375,0.0
0.90625,0.7734375,0.0
0.9140625,0.7734375,0.0
0.921875,0.7734375,0.0
0.9296875,0.7734375,0.0
0.9375,0.7734375,0.0
0.9453125,0.7734375,0.0
0.953125,0.7734375,0.0
0.9609375,0.7734375,0.0
0.96875,0.7734375,0.0
0.9765625,0.7734375,0.0
0.984375,0.7734375,0.0
0.9921875,0.7734375,0.0

0.0,0.78125,0.0
0.0078125,0.78125,0.0
0.015625,0.78125,0.0
0.0234375,0.78125,0.0
0.03125,0.78125,0.0
0.0390625,0.78125,0.0
0.046875,0.78125,0.0
0.0546875,0.78125,0.0
0.0625,0.78125,0.0
0.0703125,0.78125,0.0
0.078125,0.78125,0.0
0.0859375,0.78125,0.0
0.09375,0.78125,0.0
0.1015625,0.78125,0.0
0.109375,0.78125,0.0
0.1171875,0.78125,0.0
0.125,0.78125,0.0
0.1328125,0.78125,0.0
0.140625,0.78125,0.0
0.1484375,0.78125,0.0
0.15625,0.78125,0.0
0.1640625,0.78125,0.0
0.171875,0.78125,0.0
0.1796875,0.78125,0.0
0.1875,0.78125,0.0
0.1953125,0.78125,0.0
0.203125,0.78125,0.0
0.2109375,0.78125,0.0
0.21875,0.78125,0.0
0.2265625,0.78125,0.0
0.234375,0.78125,0.0
0.2421875,0.78125,0.0
0.25,0.78125,0.0
0.2578125,0.78125,0.0
0.265625,0.78125,0.0
0.2734375,0.78125,0.0
0.28125,0.78125,0.0
0.2890625,0.78125,0.0
0.296875,0.78125,0.0
0.3046875,0.78125,0.0
0.3125,0.78125,0.0
0.3203125,0.78125,0.0
0.328125,0.78125,0.0
0.3359375,0.78125,0.0
0.34375,0.78125,0.0
0.3515625,0.78125,0.0
0.359375,0.78125,0.0
0.3671875,0.78125,0.0
0.375,0.78125,0.0
0.3828125,0.78125,0.0
0.390625,0.78125,0.0
0.3984375,0.78125,0.0
0.40625,0.78125,0.0
0.4140625,0.78125,0.0
0.421875,0.78125,0.0
0.4296875,0.78125,0.0
0.4375,0.78125,0.0
0.4453125,0.78125,0.0
0.453125,0.78125,0.0
0.4609375,0.78125,0.0
0.46875,0.78125,0.0
0.4765625,0.78125,0.0
0.484375,0.78125,0.0
0.4921875,0.78125,0.0
0.5,0.78125,0.0
0.5078125,0.78125,0.0
0.515625,0.78125,0.0
0.5234375,0.78125,0.0
0.53125,0.78125,0.0
0.5390625,0.78125,0.0
0.546875,0.78125,0.0
0.5546875,0.78125,0.0
0.5625,0.78125,0.0
0.5703125,0.78125,0.0
0.578125,0.78125,0.0
0.5859375,0.78125,0.0
0.59375,0.78125,0.0
0.6015625,0.78125,0.0
0.609375,0.78125,0.0
0.6171875,0.78125,0.0
0.625,0.78125,0.0
0.6328125,0.78125,0.0
0.640625,0.78125,0.0
0.6484375,0.78125,0.0
0.65625,0.78125,0.0
0.6640625,0.78125,0.0
0.671875,0.78125,0.0
0.6796875,0.78125,0.0
0.6875,0.78125,0.0
0.6953125,0.78125,0.0
0.703125,0.78125,0.0
0.7109375,0.78125,0.0
0.71875,0.78125,0.0
0.7265625,0.78125,0.0
0.734375,0.78125,0.0
0.7421875,0.78125,0.0
0.75,0.78125,0.0
0.7578125,0.78125,0.0
0.765625,0.78125,0.0
0.7734375,0.78125,0.0
0.78125,0.78125,0.0
0.7890625,0.78125,0.0
0.796875,0.78125,0.0
0.8046875,0.78125,0.0
0.8125,0.78125,0.0
0.8203125,0.78125,0.0
0.828125,0.78125,0.0
0.8359375,0.78125,0.0
0.84375,0.78125,0.0
0.8515625,0.78125,0.0
0.859375,0.78125,0.0
0.8671875,0.78125,0.0
0.875,0.78125,0.0
0.8828125,0.78125,0.0
0.890625,0.78125,0.0
0.8984375,0.78125,0.0
0.90625,0.78125,0.0
0.9140625,0.78125,0.0
0.921875,0.78125,0.0
0.9296875,0.78125,0.0
0.9375,0.78125,0.0
0.9453125,0.78125,0.0
0.953125,0.78125,0.0
0.9609375,0.78125,0.0
0.96875,0.78125,0.0
0.9765625,0.78125,0.0
0.984375,0.78125,0.0
0.9921875,0.78125,0.0

0.0,0.7890625,0.0
0.0078125,0.7890625,0.0
0.015625,0.7890625,0.0
0.0234375,0.7890625,0.0
0.03125,0.7890625,0.0
0.0390625,0.7890625,0.0
0.046875,0.7890625,0.0
0.0546875,0.7890625,0.0
0.0625,0.7890625,0.0
0.0703125,0.7890625,0.0
0.078125,0.7890625,0.0
0.0859375,0.7890625,0.0
0.09375,0.7890625,0.0
0.1015625,0.7890625,0.0
0.109375,0.7890625,0.0
0.1171875,0.7890625,0.0
0.125,0.7890625,0.0
0.1328125,0.7890625,0.0
0.140625,0.7890625,0.0
0.1484375,0.7890625,0.0
0.15625,0.7890625,0.0
0.1640625,0.7890625,0.0
0.171875,0.7890625,0.0
0.1796875,0.7890625,0.0
0.1875,0.7890625,0.0
0.1953125,0.7890625,0.0
0.203125,0.7890625,0.0
0.2109375,0.7890625,0.0
0.21875,0.7890625,0.0
0.2265625,0.7890625,0.0
0.234375,0.7890625,0.0
0.2421875,0.7890625,0.0
0.25,0.7890625,0.0
0.2578125,0.7890625,0.0
0.265625,0.7890625,0.0
0.2734375,0.7890625,0.0
0.28125,0.7890625,0.0
0.2890625,0.7890625,0.0
0.296875,0.7890625,0.0
0.3046875,0.7890625,0.0
0.3125,0.7890625,0.0
0.3203125,0.7890625,0.0
0.328125,0.7890625,0.0
0.3359375,0.7890625,0.0
0.34375,0.7890625,0.0
0.3515625,0.7890625,0.0
0.359375,0.7890625,0.0
0.3671875,0.7890625,0.0
0.375,0.7890625,0.0
0.3828125,0.7890625,0.0
0.390625,0.7890625,0.0
0.3984375,0.7890625,0.0
0.40625,0.7890625,0.0
0.4140625,0.7890625,0.0
0.421875,0.7890625,0.0
0.4296875,0.7890625,0.0
0.4375,0.7890625,0.0
0.4453125,0.7890625,0.0
0.453125,0.7890625,0.0
0.4609375,0.7890625,0.0
0.46875,0.7890625,0.0
0.4765625,0.7890625,0.0
0.484375,0.7890625,0.0
0.4921875,0.7890625,0.0
0.5,0.7890625,0.0
0.5078125,0.7890625,0.0
0.515625,0.7890625,0.0
0.5234375,0.7890625,0.0
0.53125,0.7890625,0.0
0.5390625,0.7890625,0.0
0.546875,0.7890625,0.0
0.5546875,0.7890625,0.0
0.5625,0.7890625,0.0
0.5703125,0.7890625,0.0
0.578125,0.7890625,0.0
0.5859375,0.7890625,0.0
0.59375,0.7890625,0.0
0.6015625,0.7890625,0.0
0.609375,0.7890625,0.0
0.6171875,0.7890625,0.0
0.625,0.7890625,0.0
0.6328125,0.7890625,0.0
0.640625,0.7890625,0.0
0.6484375,0.7890625,0.0
0.65625,0.7890625,0.0
0.6640625,0.7890625,0.0
0.671875,0.7890625,0.0
0.6796875,0.7890625,0.0
0.6875,0.7890625,0.0
0.6953125,0.7890625,0.0
0.703125,0.7890625,0.0
0.7109375,0.7890625,0.0
0.71875,0.7890625,0.0
0.7265625,0.7890625,0.0
0.734375,0.7890625,0.0
0.7421875,0.7890625,0.0
0.75,0.7890625,0.0
0.7578125,0.7890625,0.0
0.765625,0.7890625,0.0
0.7734375,0.7890625,0.0
0.78125,0.7890625,0.0
0.7890625,0.7890625,0.0
0.796875,0.7890625,0.0
0.8046875,0.7890625,0.0
0.8125,0.7890625,0.0
0.8203125,0.7890625,0.0
0.828125,0.7890625,0.0
0.8359375,0.7890625,0.0
0.84375,0.7890625,0.0
0.8515625,0.7890625,0.0
0.859375,0.7890625,0.0
0.8671875,0.7890625,0.0
0.875,0.7890625,0.0
0.8828125,0.7890625,0.0
0.890625,0.7890625,0.0
0.8984375,0.7890625,0.0
0.90625,0.7890625,0.0
0.9140625,0.7890625,0.0
0.921875,0.7890625,0.0
0.9296875,0.7890625,0.0
0.9375,0.7890625,0.0
0.9453125,0.7890625,0.0
0.953125,0.7890625,0.0
0.9609375,0.7890625,0.0
0.96875,0.7890625,0.0
0.9765625,0.7890625,0.0
0.984375,0.7890625,0.0
0.9921875,0.7890625,0.0

0.0,0.796875,0.0
0.0078125,0.796875,0.0
0.015625,0.796875,0.0
0.0234375,0.796875,0.0
0.03125,0.796875,0.0
0.0390625,0.796875,0.0
0.046875,0.796875,0.0
0.0546875,0.796875,0.0
0.0625,0.796875,0.0
0.0703125,0.796875,0.0
0.078125,0.796875,0.0
0.0859375,0.796875,0.0
0.09375,0.796875,0.0
0.1015625,0.796875,0.0
0.109375,0.796875,0.0
0.1171875,0.796875,0.0
0.125,0.796875,0.0
0.1328125,0.796875,0.0
0.140625,0.796875,0.0
0.1484375,0.796875,0.0
0.15625,0.796875,0.0
0.1640625,0.796875,0.0
0.171875,0.796875,0.0
0.1796875,0.796875,0.0
0.1875,0.796875,0.0
0.1953125,0.796875,0.0
0.203125,0.796875,0.0
0.2109375,0.796875,0.0
0.21875,0.796875,0.0
0.2265625,0.796875,0.0
0.234375,0.796875,0.0
0.2421875,0.796875,0.0
0.25,0.796875,0.0
0.2578125,0.796875,0.0
0.265625,0.796875,0.0
0.2734375,0.796875,0.0
0.28125,0.796875,0.0
0.2890625,0.796875,0.0
0.296875,0.796875,0.0
0.3046875,0.796875,0.0
0.3125,0.796875,0.0
0.3203125,0.796875,0.0
0.328125,0.796875,0.0
0.3359375,0.796875,0.0
0.34375,0.796875,0.0
0.3515625,0.796875,0.0
0.359375,0.796875,0.0
0.3671875,0.796875,0.0
0.375,0.796875,0.0
0.3828125,0.796875,0.0
0.390625,0.796875,0.0
0.3984375,0.796875,0.0
0.40625,0.796875,0.0
0.4140625,0.796875,0.0
0.421875,0.796875,0.0
0.4296875,0.796875,0.0
0.4375,0.796875,0.0
0.4453125,0.796875,0.0
0.453125,0.796875,0.0
0.4609375,0.796875,0.0
0.46875,0.796875,0.0
0.4765625,0.796875,0.0
0.484375,0.796875,0.0
0.4921875,0.796875,0.0
0.5,0.796875,0.0
0.5078125,0.796875,0.0
0.515625,0.796875,0.0
0.5234375,0.796875,0.0
0.53125,0.796875,0.0
0.5390625,0.796875,0.0
0.546875,0.796875,0.0
0.5546875,0.796875,0.0
0.5625,0.796875,0.0
0.5703125,0.796875,0.0
0.578125,0.796875,0.0
0.5859375,0.796875,0.0
0.59375,0.796875,0.0
0.6015625,0.796875,0.0
0.609375,0.796875,0.0
0.6171875,0.796875,0.0
0.625,0.796875,0.0
0.6328125,0.796875,0.0
0.640625,0.796875,0.0
0.6484375,0.796875,0.0
0.65625,0.796875,0.0
0.6640625,0.796875,0.0
0.671875,0.796875,0.0
0.6796875,0.796875,0.0
0.6875,0.796875,0.0
0.6953125,0.796875,0.0
0.703125,0.796875,0.0
0.7109375,0.796875,0.0
0.71875,0.796875,0.0
0.7265625,0.796875,0.0
0.734375,0.796875,0.0
0.7421875,0.796875,0.0
0.75,0.796875,0.0
0.7578125,0.796875,0.0
0.765625,0.796875,0.0
0.7734375,0.796875,0.0
0.78125,0.796875,0.0
0.7890625,0.796875,0.0
0.796875,0.796875,0.0
0.8046875,0.796875,0.0
0.8125,0.796875,0.0
0.8203125,0.796875,0.0
0.828125,0.796875,0.0
0.8359375,0.796875,0.0
0.84375,0.796875,0.0
0.8515625,0.796875,0.0
0.859375,0.796875,0.0
0.8671875,0.796875,0.0
0.875,0.796875,0.0
0.8828125,0.796875,0.0
0.890625,0.796875,0.0
0.8984375,0.796875,0.0
0.90625,0.796875,0.0
0.9140625,0.796875,0.0
0.921875,0.796875,0.0
0.9296875,0.796875,0.0
0.9375,0.796875,0.0
0.9453125,0.796875,0.0
0.953125,0.796875,0.0
0.9609375,0.796875,0.0
0.96875,0.796875,0.0
0.9765625,0.796875,0.0
0.984375,0.796875,0.0
0.9921875,0.796875,0.0

0.0,0.8046875,0.0
0.0078125,0.8046875,0.0
0.015625,0.8046875,0.0
0.0234375,0.8046875,0.0
0.03125,0.8046875,0.0
0.0390625,0.8046875,0.0
0.046875,0.8046875,0.0
0.0546875,0.8046875,0.0
0.0625,0.8046875,0.0
0.0703125,0.8046875,0.0
0.078125,0.8046875,0.0
0.0859375,0.8046875,0.0
0.09375,0.8046875,0.0
0.1015625,0.8046875,0.0
0.109375,0.8046875,0.0
0.1171875,0.8046875,0.0
0.125,0.8046875,0.0
0.1328125,0.8046875,0.0
0.140625,0.8046875,0.0
0.1484375,0.8046875,0.0
0.15625,0.8046875,0.0
0.1640625,0.8046875,0.0
0.171875,0.8046875,0.0
0.1796875,0.8046875,0.0
0.1875,0.8046875,0.0
0.1953125,0.8046875,0.0
0.203125,0.8046875,0.0
0.2109375,0.8046875,0.0
0.21875,0.8046875,0.0
0.2265625,0.8046875,0.0
0.234375,0.8046875,0.0
0.2421875,0.8046875,0.0
0.25,0.8046875,0.0
0.2578125,0.8046875,0.0
0.265625,0.8046875,0.0
0.2734375,0.8046875,0.0
0.28125,0.8046875,0.0
0.2890625,0.8046875,0.0
0.296875,0.8046875,0.0
0.3046875,0.8046875,0.0
0.3125,0.8046875,0.0
0.3203125,0.8046875,0.0
0.328125,0.8046875,0.0
0.3359375,0.8046875,0.0
0.34375,0.8046875,0.0
0.3515625,0.8046875,0.0
0.359375,0.8046875,0.0
0.3671875,0.8046875,0.0
0.375,0.8046875,0.0
0.3828125,0.8046875,0.0
0.390625,0.8046875,0.0
0.3984375,0.8046875,0.0
0.40625,0.8046875,0.0
0.4140625,0.8046875,0.0
0.421875,0.8046875,0.0
0.4296875,0.8046875,0.0
0.4375,0.8046875,0.0
0.4453125,0.8046875,0.0
0.453125,0.8046875,0.0
0.4609375,0.8046875,0.0
0.46875,0.8046875,0.0
0.4765625,0.8046875,0.0
0.484375,0.8046875,0.0
0.4921875,0.8046875,0.0
0.5,0.8046875,0.0
0.5078125,0.8046875,0.0
0.515625,0.8046875,0.0
0.5234375,0.8046875,0.0
0.53125,0.8046875,0.0
0.5390625,0.8046875,0.0
0.546875,0.8046875,0.0
0.5546875,0.8046875,0.0
0.5625,0.8046875,0.0
0.5703125,0.8046875,0.0
0.578125,0.8046875,0.0
0.5859375,0.8046875,0.0
0.59375,0.8046875,0.0
0.6015625,0.8046875,0.0
0.609375,0.8046875,0.0
0.6171875,0.8046875,0.0
0.625,0.8046875,0.0
0.6328125,0.8046875,0.0
0.640625,0.8046875,0.0
0.6484375,0.8046875,0.0
0.65625,0.8046875,0.0
0.6640625,0.8046875,0.0
0.671875,0.8046875,0.0
0.6796875,0.8046875,0.0
0.6875,0.8046875,0.0
0.6953125,0.8046875,0.0
0.703125,0.8046875,0.0
0.7109375,0.8046875,0.0
0.71875,0.8046875,0.0
0.7265625,0.8046875,0.0
0.734375,0.8046875,0.0
0.7421875,0.8046875,0.0
0.75,0.8046875,0.0
0.7578125,0.8046875,0.0
0.765625,0.8046875,0.0
0.7734375,0.8046875,0.0
0.78125,0.8046875,0.0
0.7890625,0.8046875,0.0
0.796875,0.8046875,0.0
0.8046875,0.8046875,0.0
0.8125,0.8046875,0.0
0.8203125,0.8046875,0.0
0.828125,0.8046875,0.0
0.8359375,0.8046875,0.0
0.84375,0.8046875,0.0
0.8515625,0.8046875,0.0
0.859375,0.8046875,0.0
0.8671875,0.8046875,0.0
0.875,0.8046875,0.0
0.8828125,0.8046875,0.0
0.890625,0.8046875,0.0
0.8984375,0.8046875,0.0
0.90625,0.8046875,0.0
0.9140625,0.8046875,0.0
0.921875,0.8046875,0.0
0.9296875,0.8046875,0.0
0.9375,0.8046875,0.0
0.9453125,0.8046875,0.0
0.953125,0.8046875,0.0
0.9609375,0.8046875,0.0
0.96875,0.8046875,0.0
0.9765625,0.8046875,0.0
0.984375,0.8046875,0.0
0.9921875,0.8046875,0.0

0.0,0.8125,0.0
0.0078125,0.8125,0.0
0.015625,0.8125,0.0
0.0234375,0.8125,0.0
0.03125,0.8125,0.0
0.0390625,0.8125,0.0
0.046875,0.8125,0.0
0.0546875,0.8125,0.0
0.0625,0.8125,0.0
0.0703125,0.8125,0.0
0.078125,0.8125,0.0
0.0859375,0.8125,0.0
0.09375,0.8125,0.0
0.1015625,0.8125,0.0
0.109375,0.8125,0.0
0.1171875,0.8125,0.0
0.125,0.8125,0.0
0.1328125,0.8125,0.0
0.140625,0.8125,0.0
0.1484375,0.8125,0.0
0.15625,0.8125,0.0
0.1640625,0.8125,0.0
0.171875,0.8125,0.0
0.1796875,0.8125,0.0
0.1875,0.8125,0.0
0.1953125,0.8125,0.0
0.203125,0.8125,0.0
0.2109375,0.8125,0.0
0.21875,0.8125,0.0
0.2265625,0.8125,0.0
0.234375,0.8125,0.0
0.2421875,0.8125,0.0
0.25,0.8125,0.0
0.2578125,0.8125,0.0
0.265625,0.8125,0.0
0.2734375,0.8125,0.0
0.28125,0.8125,0.0
0.2890625,0.8125,0.0
0.296875,0.8125,0.0
0.3046875,0.8125,0.0
0.3125,0.8125,0.0
0.3203125,0.8125,0.0
0.328125,0.8125,0.0
0.3359375,0.8125,0.0
0.34375,0.8125,0.0
0.3515625,0.8125,0.0
0.359375,0.8125,0.0
0.3671875,0.8125,0.0
0.375,0.8125,0.0
0.3828125,0.8125,0.0
0.390625,0.8125,0.0
0.3984375,0.8125,0.0
0.40625,0.8125,0.0
0.4140625,0.8125,0.0
0.421875,0.8125,0.0
0.4296875,0.8125,0.0
0.4375,0.8125,0.0
0.4453125,0.8125,0.0
0.453125,0.8125,0.0
0.4609375,0.8125,0.0
0.46875,0.8125,0.0
0.4765625,0.8125,0.0
0.484375,0.8125,0.0
0.4921875,0.8125,0.0
0.5,0.8125,0.0
0.5078125,0.8125,0.0
0.515625,0.8125,0.0
0.5234375,0.8125,0.0
0.53125,0.8125,0.0
0.5390625,0.8125,0.0
0.546875,0.8125,0.0
0.5546875,0.8125,0.0
0.5625,0.8125,0.0
0.5703125,0.8125,0.0
0.578125,0.8125,0.0
0.5859375,0.8125,0.0
0.59375,0.8125,0.0
0.6015625,0.8125,0.0
0.609375,0.8125,0.0
0.6171875,0.8125,0.0
0.625,0.8125,0.0
0.6328125,0.8125,0.0
0.640625,0.8125,0.0
0.6484375,0.8125,0.0
0.65625,0.8125,0.0
0.6640625,0.8125,0.0
0.671875,0.8125,0.0
0.6796875,0.8125,0.0
0.6875,0.8125,0.0
0.6953125,0.8125,0.0
0.703125,0.8125,0.0
0.7109375,0.8125,0.0
0.71875,0.8125,0.0
0.7265625,0.8125,0.0
0.734375,0.8125,0.0
0.7421875,0.8125,0.0
0.75,0.8125,0.0
0.7578125,0.8125,0.0
0.765625,0.8125,0.0
0.7734375,0.8125,0.0
0.78125,0.8125,0.0
0.7890625,0.8125,0.0
0.796875,0.8125,0.0
0.8046875,0.8125,0.0
0.8125,0.8125,0.0
0.8203125,0.8125,0.0
0.828125,0.8125,0.0
0.8359375,0.8125,0.0
0.84375,0.8125,0.0
0.8515625,0.8125,0.0
0.859375,0.8125,0.0
0.8671875,0.8125,0.0
0.875,0.8125,0.0
0.8828125,0.8125,0.0
0.890625,0.8125,0.0
0.8984375,0.8125,0.0
0.90625,0.8125,0.0
0.9140625,0.8125,0.0
0.921875,0.8125,0.0
0.9296875,0.8125,0.0
0.9375,0.8125,0.0
0.9453125,0.8125,0.0
0.953125,0.8125,0.0
0.9609375,0.8125,0.0
0.96875,0.8125,0.0
0.9765625,0.8125,0.0
0.984375,0.8125,0.0
0.9921875,0.8125,0.0

0.0,0.8203125,0.0
0.0078125,0.8203125,0.0
0.015625,0.8203125,0.0
0.0234375,0.8203125,0.0
0.03125,0.8203125,0.0
0.0390625,0.8203125,0.0
0.046875,0.8203125,0.0
0.0546875,0.8203125,0.0
0.0625,0.8203125,0.0
0.0703125,0.8203125,0.0
0.078125,0.8203125,0.0
0.0859375,0.8203125,0.0
0.09375,0.8203125,0.0
0.1015625,0.8203125,0.0
0.109375,0.8203125,0.0
0.1171875,0.8203125,0.0
0.125,0.8203125,0.0
0.1328125,0.8203125,0.0
0.140625,0.8203125,0.0
0.1484375,0.8203125,0.0
0.15625,0.8203125,0.0
0.1640625,0.8203125,0.0
0.171875,0.8203125,0.0
0.1796875,0.8203125,0.0
0.1875,0.8203125,0.0
0.1953125,0.8203125,0.0
0.203125,0.8203125,0.0
0.2109375,0.8203125,0.0
0.21875,0.8203125,0.0
0.2265625,0.8203125,0.0
0.234375,0.8203125,0.0
0.2421875,0.8203125,0.0
0.25,0.8203125,0.0
0.2578125,0.8203125,0.0
0.265625,0.8203125,0.0
0.2734375,0.8203125,0.0
0.28125,0.8203125,0.0
0.2890625,0.8203125,0.0
0.296875,0.8203125,0.0
0.3046875,0.8203125,0.0
0.3125,0.8203125,0.0
0.3203125,0.8203125,0.0
0.328125,0.8203125,0.0
0.3359375,0.8203125,0.0
0.34375,0.8203125,0.0
0.3515625,0.8203125,0.0
0.359375,0.8203125,0.0
0.3671875,0.8203125,0.0
0.375,0.8203125,0.0
0.3828125,0.8203125,0.0
0.390625,0.8203125,0.0
0.3984375,0.8203125,0.0
0.40625,0.8203125,0.0
0.4140625,0.8203125,0.0
0.421875,0.8203125,0.0
0.4296875,0.8203125,0.0
0.4375,0.8203125,0.0
0.4453125,0.8203125,0.0
0.453125,0.8203125,0.0
0.4609375,0.8203125,0.0
0.46875,0.8203125,0.0
0.4765625,0.8203125,0.0
0.484375,0.8203125,0.0
0.4921875,0.8203125,0.0
0.5,0.8203125,0.0
0.5078125,0.8203125,0.0
0.515625,0.8203125,0.0
0.5234375,0.8203125,0.0
0.53125,0.8203125,0.0
0.5390625,0.8203125,0.0
0.546875,0.8203125,0.0
0.5546875,0.8203125,0.0
0.5625,0.8203125,0.0
0.5703125,0.8203125,0.0
0.578125,0.8203125,0.0
0.5859375,0.8203125,0.0
0.59375,0.8203125,0.0
0.6015625,0.8203125,0.0
0.609375,0.8203125,0.0
0.6171875,0.8203125,0.0
0.625,0.8203125,0.0
0.6328125,0.8203125,0.0
0.640625,0.8203125,0.0
0.6484375,0.8203125,0.0
0.65625,0.8203125,0.0
0.6640625,0.8203125,0.0
0.671875,0.8203125,0.0
0.6796875,0.8203125,0.0
0.6875,0.8203125,0.0
0.6953125,0.8203125,0.0
0.703125,0.8203125,0.0
0.7109375,0.8203125,0.0
0.71875,0.8203125,0.0
0.7265625,0.8203125,0.0
0.734375,0.8203125,0.0
0.7421875,0.8203125,0.0
0.75,0.8203125,0.0
0.7578125,0.8203125,0.0
0.765625,0.8203125,0.0
0.7734375,0.8203125,0.0
0.78125,0.8203125,0.0
0.7890625,0.8203125,0.0
0.796875,0.8203125,0.0
0.8046875,0.8203125,0.0
0.8125,0.8203125,0.0
0.8203125,0.8203125,0.0
0.828125,0.8203125,0.0
0.8359375,0.8203125,0.0
0.84375,0.8203125,0.0
0.8515625,0.8203125,0.0
0.859375,0.8203125,0.0
0.8671875,0.8203125,0.0
0.875,0.8203125,0.0
0.8828125,0.8203125,0.0
0.890625,0.8203125,0.0
0.8984375,0.8203125,0.0
0.90625,0.8203125,0.0
0.9140625,0.8203125,0.0
0.921875,0.8203125,0.0
0.9296875,0.8203125,0.0
0.9375,0.8203125,0.0
0.9453125,0.8203125,0.0
0.953125,0.8203125,0.0
0.9609375,0.8203125,0.0
0.96875,0.8203125,0.0
0.9765625,0.8203125,0.0
0.984375,0.8203125,0.0
0.9921875,0.8203125,0.0

0.0,0.828125,0.0
0.0078125,0.828125,0.0
0.015625,0.828125,0.0
0.0234375,0.828125,0.0
0.03125,0.828125,0.0
0.0390625,0.828125,0.0
0.046875,0.828125,0.0
0.0546875,0.828125,0.0
0.0625,0.828125,0.0
0.0703125,0.828125,0.0
0.078125,0.828125,0.0
0.0859375,0.828125,0.0
0.09375,0.828125,0.0
0.1015625,0.828125,0.0
0.109375,0.828125,0.0
0.1171875,0.828125,0.0
0.125,0.828125,0.0
0.1328125,0.828125,0.0
0.140625,0.828125,0.0
0.1484375,0.828125,0.0
0.15625,0.828125,0.0
0.1640625,0.828125,0.0
0.171875,0.828125,0.0
0.1796875,0.828125,0.0
0.1875,0.828125,0.0
0.1953125,0.828125,0.0
0.203125,0.828125,0.0
0.2109375,0.828125,0.0
0.21875,0.828125,0.0
0.2265625,0.828125,0.0
0.234375,0.828125,0.0
0.2421875,0.828125,0.0
0.25,0.828125,0.0
0.2578125,0.828125,0.0
0.265625,0.828125,0.0
0.2734375,0.828125,0.0
0.28125,0.828125,0.0
0.2890625,0.828125,0.0
0.296875,0.828125,0.0
0.3046875,0.828125,0.0
0.3125,0.828125,0.0
0.3203125,0.828125,0.0
0.328125,0.828125,0.0
0.3359375,0.828125,0.0
0.34375,0.828125,0.0
0.3515625,0.828125,0.0
0.359375,0.828125,0.0
0.3671875,0.828125,0.0
0.375,0.828125,0.0
0.3828125,0.828125,0.0
0.390625,0.828125,0.0
0.3984375,0.828125,0.0
0.40625,0.828125,0.0
0.4140625,0.828125,0.0
0.421875,0.828125,0.0
0.4296875,0.828125,0.0
0.4375,0.828125,0.0
0.4453125,0.828125,0.0
0.453125,0.828125,0.0
0.4609375,0.828125,0.0
0.46875,0.828125,0.0
0.4765625,0.828125,0.0
0.484375,0.828125,0.0
0.4921875,0.828125,0.0
0.5,0.828125,0.0
0.5078125,0.828125,0.0
0.515625,0.828125,0.0
0.5234375,0.828125,0.0
0.53125,0.828125,0.0
0.5390625,0.828125,0.0
0.546875,0.828125,0.0
0.5546875,0.828125,0.0
0.5625,0.828125,0.0
0.5703125,0.828125,0.0
0.578125,0.828125,0.0
0.5859375,0.828125,0.0
0.59375,0.828125,0.0
0.6015625,0.828125,0.0
0.609375,0.828125,0.0
0.6171875,0.828125,0.0
0.625,0.828125,0.0
0.6328125,0.828125,0.0
0.640625,0.828125,0.0
0.6484375,0.828125,0.0
0.65625,0.828125,0.0
0.6640625,0.828125,0.0
0.671875,0.828125,0.0
0.6796875,0.828125,0.0
0.6875,0.828125,0.0
0.6953125,0.828125,0.0
0.703125,0.828125,0.0
0.7109375,0.828125,0.0
0.71875,0.828125,0.0
0.7265625,0.828125,0.0
0.734375,0.828125,0.0
0.7421875,0.828125,0.0
0.75,0.828125,0.0
0.7578125,0.828125,0.0
0.765625,0.828125,0.0
0.7734375,0.828125,0.0
0.78125,0.828125,0.0
0.7890625,0.828125,0.0
0.796875,0.828125,0.0
0.8046875,0.828125,0.0
0.8125,0.828125,0.0
0.8203125,0.828125,0.0
0.828125,0.828125,0.0
0.8359375,0.828125,0.0
0.84375,0.828125,0.0
0.8515625,0.828125,0.0
0.859375,0.828125,0.0
0.8671875,0.828125,0.0
0.875,0.828125,0.0
0.8828125,0.828125,0.0
0.890625,0.828125,0.0
0.8984375,0.828125,0.0
0.90625,0.828125,0.0
0.9140625,0.828125,0.0
0.921875,0.828125,0.0
0.9296875,0.828125,0.0
0.9375,0.828125,0.0
0.9453125,0.828125,0.0
0.953125,0.828125,0.0
0.9609375,0.828125,0.0
0.96875,0.828125,0.0
0.9765625,0.828125,0.0
0.984375,0.828125,0.0
0.9921875,0.828125,0.0

0.0,0.8359375,0.0
0.0078125,0.8359375,0.0
0.015625,0.8359375,0.0
0.0234375,0.8359375,0.0
0.03125,0.8359375,0.0
0.0390625,0.8359375,0.0
0.046875,0.8359375,0.0
0.0546875,0.8359375,0.0
0.0625,0.8359375,0.0
0.0703125,0.8359375,0.0
0.078125,0.8359375,0.0
0.0859375,0.8359375,0.0
0.09375,0.8359375,0.0
0.1015625,0.8359375,0.0
0.109375,0.8359375,0.0
0.1171875,0.8359375,0.0
0.125,0.8359375,0.0
0.1328125,0.8359375,0.0
0.140625,0.8359375,0.0
0.1484375,0.8359375,0.0
0.15625,0.8359375,0.0
0.1640625,0.8359375,0.0
0.171875,0.8359375,0.0
0.1796875,0.8359375,0.0
0.1875,0.8359375,0.0
0.1953125,0.8359375,0.0
0.203125,0.8359375,0.0
0.2109375,0.8359375,0.0
0.21875,0.8359375,0.0
0.2265625,0.8359375,0.0
0.234375,0.8359375,0.0
0.2421875,0.8359375,0.0
0.25,0.8359375,0.0
0.2578125,0.8359375,0.0
0.265625,0.8359375,0.0
0.2734375,0.8359375,0.0
0.28125,0.8359375,0.0
0.2890625,0.8359375,0.0
0.296875,0.8359375,0.0
0.3046875,0.8359375,0.0
0.3125,0.8359375,0.0
0.3203125,0.8359375,0.0
0.328125,0.8359375,0.0
0.3359375,0.8359375,0.0
0.34375,0.8359375,0.0
0.3515625,0.8359375,0.0
0.359375,0.8359375,0.0
0.3671875,0.8359375,0.0
0.375,0.8359375,0.0
0.3828125,0.8359375,0.0
0.390625,0.8359375,0.0
0.3984375,0.8359375,0.0
0.40625,0.8359375,0.0
0.4140625,0.8359375,0.0
0.421875,0.8359375,0.0
0.4296875,0.8359375,0.0
0.4375,0.8359375,0.0
0.4453125,0.8359375,0.0
0.453125,0.8359375,0.0
0.4609375,0.8359375,0.0
0.46875,0.8359375,0.0
0.4765625,0.8359375,0.0
0.484375,0.8359375,0.0
0.4921875,0.8359375,0.0
0.5,0.8359375,0.0
0.5078125,0.8359375,0.0
0.515625,0.8359375,0.0
0.5234375,0.8359375,0.0
0.53125,0.8359375,0.0
0.5390625,0.8359375,0.0
0.546875,0.8359375,0.0
0.5546875,0.8359375,0.0
0.5625,0.8359375,0.0
0.5703125,0.8359375,0.0
0.578125,0.8359375,0.0
0.5859375,0.8359375,0.0
0.59375,0.8359375,0.0
0.6015625,0.8359375,0.0
0.609375,0.8359375,0.0
0.6171875,0.8359375,0.0
0.625,0.8359375,0.0
0.6328125,0.8359375,0.0
0.640625,0.8359375,0.0
0.6484375,0.8359375,0.0
0.65625,0.8359375,0.0
0.6640625,0.8359375,0.0
0.671875,0.8359375,0.0
0.6796875,0.8359375,0.0
0.6875,0.8359375,0.0
0.6953125,0.8359375,0.0
0.703125,0.8359375,0.0
0.7109375,0.8359375,0.0
0.71875,0.8359375,0.0
0.7265625,0.8359375,0.0
0.734375,0.8359375,0.0
0.7421875,0.8359375,0.0
0.75,0.8359375,0.0
0.7578125,0.8359375,0.0
0.765625,0.8359375,0.0
0.7734375,0.8359375,0.0
0.78125,0.8359375,0.0
0.7890625,0.8359375,0.0
0.796875,0.8359375,0.0
0.8046875,0.8359375,0.0
0.8125,0.8359375,0.0
0.8203125,0.8359375,0.0
0.828125,0.8359375,0.0
0.8359375,0.8359375,0.0
0.84375,0.8359375,0.0
0.8515625,0.8359375,0.0
0.859375,0.8359375,0.0
0.8671875,0.8359375,0.0
0.875,0.8359375,0.0
0.8828125,0.8359375,0.0
0.890625,0.8359375,0.0
0.8984375,0.8359375,0.0
0.90625,0.8359375,0.0
0.9140625,0.8359375,0.0
0.921875,0.8359375,0.0
0.9296875,0.8359375,0.0
0.9375,0.8359375,0.0
0.9453125,0.8359375,0.0
0.953125,0.8359375,0.0
0.9609375,0.8359375,0.0
0.96875,0.8359375,0.0
0.9765625,0.8359375,0.0
0.984375,0.8359375,0.0
0.9921875,0.8359375,0.0

0.0,0.84375,0.0
0.0078125,0.84375,0.0
0.015625,0.84375,0.0
0.0234375,0.84375,0.0
0.03125,0.84375,0.0
0.0390625,0.84375,0.0
0.046875,0.84375,0.0
0.0546875,0.84375,0.0
0.0625,0.84375,0.0
0.0703125,0.84375,0.0
0.078125,0.84375,0.0
0.0859375,0.84375,0.0
0.09375,0.84375,0.0
0.1015625,0.84375,0.0
0.109375,0.84375,0.0
0.1171875,0.84375,0.0
0.125,0.84375,0.0
0.1328125,0.84375,0.0
0.140625,0.84375,0.0
0.1484375,0.84375,0.0
0.15625,0.84375,0.0
0.1640625,0.84375,0.0
0.171875,0.84375,0.0
0.1796875,0.84375,0.0
0.1875,0.84375,0.0
0.1953125,0.84375,0.0
0.203125,0.84375,0.0
0.2109375,0.84375,0.0
0.21875,0.84375,0.0
0.2265625,0.84375,0.0
0.234375,0.84375,0.0
0.2421875,0.84375,0.0
0.25,0.84375,0.0
0.2578125,0.84375,0.0
0.265625,0.84375,0.0
0.2734375,0.84375,0.0
0.28125,0.84375,0.0
0.2890625,0.84375,0.0
0.296875,0.84375,0.0
0.3046875,0.84375,0.0
0.3125,0.84375,0.0
0.3203125,0.84375,0.0
0.328125,0.84375,0.0
0.3359375,0.84375,0.0
0.34375,0.84375,0.0
0.3515625,0.84375,0.0
0.359375,0.84375,0.0
0.3671875,0.84375,0.0
0.375,0.84375,0.0
0.3828125,0.84375,0.0
0.390625,0.84375,0.0
0.3984375,0.84375,0.0
0.40625,0.84375,0.0
0.4140625,0.84375,0.0
0.421875,0.84375,0.0
0.4296875,0.84375,0.0
0.4375,0.84375,0.0
0.4453125,0.84375,0.0
0.453125,0.84375,0.0
0.4609375,0.84375,0.0
0.46875,0.84375,0.0
0.4765625,0.84375,0.0
0.484375,0.84375,0.0
0.4921875,0.84375,0.0
0.5,0.84375,0.0
0.5078125,0.84375,0.0
0.515625,0.84375,0.0
0.5234375,0.84375,0.0
0.53125,0.84375,0.0
0.5390625,0.84375,0.0
0.546875,0.84375,0.0
0.5546875,0.84375,0.0
0.5625,0.84375,0.0
0.5703125,0.84375,0.0
0.578125,0.84375,0.0
0.5859375,0.84375,0.0
0.59375,0.84375,0.0
0.6015625,0.84375,0.0
0.609375,0.84375,0.0
0.6171875,0.84375,0.0
0.625,0.84375,0.0
0.6328125,0.84375,0.0
0.640625,0.84375,0.0
0.6484375,0.84375,0.0
0.65625,0.84375,0.0
0.6640625,0.84375,0.0
0.671875,0.84375,0.0
0.6796875,0.84375,0.0
0.6875,0.84375,0.0
0.6953125,0.84375,0.0
0.703125,0.84375,0.0
0.7109375,0.84375,0.0
0.71875,0.84375,0.0
0.7265625,0.84375,0.0
0.734375,0.84375,0.0
0.7421875,0.84375,0.0
0.75,0.84375,0.0
0.7578125,0.84375,0.0
0.765625,0.84375,0.0
0.7734375,0.84375,0.0
0.78125,0.84375,0.0
0.7890625,0.84375,0.0
0.796875,0.84375,0.0
0.8046875,0.84375,0.0
0.8125,0.84375,0.0
0.8203125,0.84375,0.0
0.828125,0.84375,0.0
0.8359375,0.84375,0.0
0.84375,0.84375,0.0
0.8515625,0.84375,0.0
0.859375,0.84375,0.0
0.8671875,0.84375,0.0
0.875,0.84375,0.0
0.8828125,0.84375,0.0
0.890625,0.84375,0.0
0.8984375,0.84375,0.0
0.90625,0.84375,0.0
0.9140625,0.84375,0.0
0.921875,0.84375,0.0
0.9296875,0.84375,0.0
0.9375,0.84375,0.0
0.9453125,0.84375,0.0
0.953125,0.84375,0.0
0.9609375,0.84375,0.0
0.96875,0.84375,0.0
0.9765625,0.84375,0.0
0.984375,0.84375,0.0
0.9921875,0.84375,0.0

0.0,0.8515625,0.0
0.0078125,0.8515625,0.0
0.015625,0.8515625,0.0
0.0234375,0.8515625,0.0
0.03125,0.8515625,0.0
0.0390625,0.8515625,0.0
0.046875,0.8515625,0.0
0.0546875,0.8515625,0.0
0.0625,0.8515625,0.0
0.0703125,0.8515625,0.0
0.078125,0.8515625,0.0
0.0859375,0.8515625,0.0
0.09375,0.8515625,0.0
0.1015625,0.8515625,0.0
0.109375,0.8515625,0.0
0.1171875,0.8515625,0.0
0.125,0.8515625,0.0
0.1328125,0.8515625,0.0
0.140625,0.8515625,0.0
0.1484375,0.8515625,0.0
0.15625,0.8515625,0.0
0.1640625,0.8515625,0.0
0.171875,0.8515625,0.0
0.1796875,0.8515625,0.0
0.1875,0.8515625,0.0
0.1953125,0.8515625,0.0
0.203125,0.8515625,0.0
0.2109375,0.8515625,0.0
0.21875,0.8515625,0.0
0.2265625,0.8515625,0.0
0.234375,0.8515625,0.0
0.2421875,0.8515625,0.0
0.25,0.8515625,0.0
0.2578125,0.8515625,0.0
0.265625,0.8515625,0.0
0.2734375,0.8515625,0.0
0.28125,0.8515625,0.0
0.2890625,0.8515625,0.0
0.296875,0.8515625,0.0
0.3046875,0.8515625,0.0
0.3125,0.8515625,0.0
0.3203125,0.8515625,0.0
0.328125,0.8515625,0.0
0.3359375,0.8515625,0.0
0.34375,0.8515625,0.0
0.3515625,0.8515625,0.0
0.359375,0.8515625,0.0
0.3671875,0.8515625,0.0
0.375,0.8515625,0.0
0.3828125,0.8515625,0.0
0.390625,0.8515625,0.0
0.3984375,0.8515625,0.0
0.40625,0.8515625,0.0
0.4140625,0.8515625,0.0
0.421875,0.8515625,0.0
0.4296875,0.8515625,0.0
0.4375,0.8515625,0.0
0.4453125,0.8515625,0.0
0.453125,0.8515625,0.0
0.4609375,0.8515625,0.0
0.46875,0.8515625,0.0
0.4765625,0.8515625,0.0
0.484375,0.8515625,0.0
0.4921875,0.8515625,0.0
0.5,0.8515625,0.0
0.5078125,0.8515625,0.0
0.515625,0.8515625,0.0
0.5234375,0.8515625,0.0
0.53125,0.8515625,0.0
0.5390625,0.8515625,0.0
0.546875,0.8515625,0.0
0.5546875,0.8515625,0.0
0.5625,0.8515625,0.0
0.5703125,0.8515625,0.0
0.578125,0.8515625,0.0
0.5859375,0.8515625,0.0
0.59375,0.8515625,0.0
0.6015625,0.8515625,0.0
0.609375,0.8515625,0.0
0.6171875,0.8515625,0.0
0.625,0.8515625,0.0
0.6328125,0.8515625,0.0
0.640625,0.8515625,0.0
0.6484375,0.8515625,0.0
0.65625,0.8515625,0.0
0.6640625,0.8515625,0.0
0.671875,0.8515625,0.0
0.6796875,0.8515625,0.0
0.6875,0.8515625,0.0
0.6953125,0.8515625,0.0
0.703125,0.8515625,0.0
0.7109375,0.8515625,0.0
0.71875,0.8515625,0.0
0.7265625,0.8515625,0.0
0.734375,0.8515625,0.0
0.7421875,0.8515625,0.0
0.75,0.8515625,0.0
0.7578125,0.8515625,0.0
0.765625,0.8515625,0.0
0.7734375,0.8515625,0.0
0.78125,0.8515625,0.0
0.7890625,0.8515625,0.0
0.796875,0.8515625,0.0
0.8046875,0.8515625,0.0
0.8125,0.8515625,0.0
0.8203125,0.8515625,0.0
0.828125,0.8515625,0.0
0.8359375,0.8515625,0.0
0.84375,0.8515625,0.0
0.8515625,0.8515625,0.0
0.859375,0.8515625,0.0
0.8671875,0.8515625,0.0
0.875,0.8515625,0.0
0.8828125,0.8515625,0.0
0.890625,0.8515625,0.0
0.8984375,0.8515625,0.0
0.90625,0.8515625,0.0
0.9140625,0.8515625,0.0
0.921875,0.8515625,0.0
0.9296875,0.8515625,0.0
0.9375,0.8515625,0.0
0.9453125,0.8515625,0.0
0.953125,0.8515625,0.0
0.9609375,0.8515625,0.0
0.96875,0.8515625,0.0
0.9765625,0.8515625,0.0
0.984375,0.8515625,0.0
0.9921875,0.8515625,0.0

0.0,0.859375,0.0
0.0078125,0.859375,0.0
0.015625,0.859375,0.0
0.0234375,0.859375,0.0
0.03125,0.859375,0.0
0.0390625,0.859375,0.0
0.046875,0.859375,0.0
0.0546875,0.859375,0.0
0.0625,0.859375,0.0
0.0703125,0.859375,0.0
0.078125,0.859375,0.0
0.0859375,0.859375,0.0
0.09375,0.859375,0.0
0.1015625,0.859375,0.0
0.109375,0.859375,0.0
0.1171875,0.859375,0.0
0.125,0.859375,0.0
0.1328125,0.859375,0.0
0.140625,0.859375,0.0
0.1484375,0.859375,0.0
0.15625,0.859375,0.0
0.1640625,0.859375,0.0
0.171875,0.859375,0.0
0.1796875,0.859375,0.0
0.1875,0.859375,0.0
0.1953125,0.859375,0.0
0.203125,0.859375,0.0
0.2109375,0.859375,0.0
0.21875,0.859375,0.0
0.2265625,0.859375,0.0
0.234375,0.859375,0.0
0.2421875,0.859375,0.0
0.25,0.859375,0.0
0.2578125,0.859375,0.0
0.265625,0.859375,0.0
0.2734375,0.859375,0.0
0.28125,0.859375,0.0
0.2890625,0.859375,0.0
0.296875,0.859375,0.0
0.3046875,0.859375,0.0
0.3125,0.859375,0.0
0.3203125,0.859375,0.0
0.328125,0.859375,0.0
0.3359375,0.859375,0.0
0.34375,0.859375,0.0
0.3515625,0.859375,0.0
0.359375,0.859375,0.0
0.3671875,0.859375,0.0
0.375,0.859375,0.0
0.3828125,0.859375,0.0
0.390625,0.859375,0.0
0.3984375,0.859375,0.0
0.40625,0.859375,0.0
0.4140625,0.859375,0.0
0.421875,0.859375,0.0
0.4296875,0.859375,0.0
0.4375,0.859375,0.0
0.4453125,0.859375,0.0
0.453125,0.859375,0.0
0.4609375,0.859375,0.0
0.46875,0.859375,0.0
0.4765625,0.859375,0.0
0.484375,0.859375,0.0
0.4921875,0.859375,0.0
0.5,0.859375,0.0
0.5078125,0.859375,0.0
0.515625,0.859375,0.0
0.5234375,0.859375,0.0
0.53125,0.859375,0.0
0.5390625,0.859375,0.0
0.546875,0.859375,0.0
0.5546875,0.859375,0.0
0.5625,0.859375,0.0
0.5703125,0.859375,0.0
0.578125,0.859375,0.0
0.5859375,0.859375,0.0
0.59375,0.859375,0.0
0.6015625,0.859375,0.0
0.609375,0.859375,0.0
0.6171875,0.859375,0.0
0.625,0.859375,0.0
0.6328125,0.859375,0.0
0.640625,0.859375,0.0
0.6484375,0.859375,0.0
0.65625,0.859375,0.0
0.6640625,0.859375,0.0
0.671875,0.859375,0.0
0.6796875,0.859375,0.0
0.6875,0.859375,0.0
0.6953125,0.859375,0.0
0.703125,0.859375,0.0
0.7109375,0.859375,0.0
0.71875,0.859375,0.0
0.7265625,0.859375,0.0
0.734375,0.859375,0.0
0.7421875,0.859375,0.0
0.75,0.859375,0.0
0.7578125,0.859375,0.0
0.765625,0.859375,0.0
0.7734375,0.859375,0.0
0.78125,0.859375,0.0
0.7890625,0.859375,0.0
0.796875,0.859375,0.0
0.8046875,0.859375,0.0
0.8125,0.859375,0.0
0.8203125,0.859375,0.0
0.828125,0.859375,0.0
0.8359375,0.859375,0.0
0.84375,0.859375,0.0
0.8515625,0.859375,0.0
0.859375,0.859375,0.0
0.8671875,0.859375,0.0
0.875,0.859375,0.0
0.8828125,0.859375,0.0
0.890625,0.859375,0.0
0.8984375,0.859375,0.0
0.90625,0.859375,0.0
0.9140625,0.859375,0.0
0.921875,0.859375,0.0
0.9296875,0.859375,0.0
0.9375,0.859375,0.0
0.9453125,0.859375,0.0
0.953125,0.859375,0.0
0.9609375,0.859375,0.0
0.96875,0.859375,0.0
0.9765625,0.859375,0.0
0.984375,0.859375,0.0
0.9921875,0.859375,0.0

0.0,0.8671875,0.0
0.0078125,0.8671875,0.0
0.015625,0.8671875,0.0
0.0234375,0.8671875,0.0
0.03125,0.8671875,0.0
0.0390625,0.8671875,0.0
0.046875,0.8671875,0.0
0.0546875,0.8671875,0.0
0.0625,0.8671875,0.0
0.0703125,0.8671875,0.0
0.078125,0.8671875,0.0
0.0859375,0.8671875,0.0
0.09375,0.8671875,0.0
0.1015625,0.8671875,0.0
0.109375,0.8671875,0.0
0.1171875,0.8671875,0.0
0.125,0.8671875,0.0
0.1328125,0.8671875,0.0
0.140625,0.8671875,0.0
0.1484375,0.8671875,0.0
0.15625,0.8671875,0.0
0.1640625,0.8671875,0.0
0.171875,0.8671875,0.0
0.1796875,0.8671875,0.0
0.1875,0.8671875,0.0
0.1953125,0.8671875,0.0
0.203125,0.8671875,0.0
0.2109375,0.8671875,0.0
0.21875,0.8671875,0.0
0.2265625,0.8671875,0.0
0.234375,0.8671875,0.0
0.2421875,0.8671875,0.0
0.25,0.8671875,0.0
0.2578125,0.8671875,0.0
0.265625,0.8671875,0.0
0.2734375,0.8671875,0.0
0.28125,0.8671875,0.0
0.2890625,0.8671875,0.0
0.296875,0.8671875,0.0
0.3046875,0.8671875,0.0
0.3125,0.8671875,0.0
0.3203125,0.8671875,0.0
0.328125,0.8671875,0.0
0.3359375,0.8671875,0.0
0.34375,0.8671875,0.0
0.3515625,0.8671875,0.0
0.359375,0.8671875,0.0
0.3671875,0.8671875,0.0
0.375,0.8671875,0.0
0.3828125,0.8671875,0.0
0.390625,0.8671875,0.0
0.3984375,0.8671875,0.0
0.40625,0.8671875,0.0
0.4140625,0.8671875,0.0
0.421875,0.8671875,0.0
0.4296875,0.8671875,0.0
0.4375,0.8671875,0.0
0.4453125,0.8671875,0.0
0.453125,0.8671875,0.0
0.4609375,0.8671875,0.0
0.46875,0.8671875,0.0
0.4765625,0.8671875,0.0
0.484375,0.8671875,0.0
0.4921875,0.8671875,0.0
0.5,0.8671875,0.0
0.5078125,0.8671875,0.0
0.515625,0.8671875,0.0
0.5234375,0.8671875,0.0
0.53125,0.8671875,0.0
0.5390625,0.8671875,0.0
0.546875,0.8671875,0.0
0.5546875,0.8671875,0.0
0.5625,0.8671875,0.0
0.5703125,0.8671875,0.0
0.578125,0.8671875,0.0
0.5859375,0.8671875,0.0
0.59375,0.8671875,0.0
0.6015625,0.8671875,0.0
0.609375,0.8671875,0.0
0.6171875,0.8671875,0.0
0.625,0.8671875,0.0
0.6328125,0.8671875,0.0
0.640625,0.8671875,0.0
0.6484375,0.8671875,0.0
0.65625,0.8671875,0.0
0.6640625,0.8671875,0.0
0.671875,0.8671875,0.0
0.6796875,0.8671875,0.0
0.6875,0.8671875,0.0
0.6953125,0.8671875,0.0
0.703125,0.8671875,0.0
0.7109375,0.8671875,0.0
0.71875,0.8671875,0.0
0.7265625,0.8671875,0.0
0.734375,0.8671875,0.0
0.7421875,0.8671875,0.0
0.75,0.8671875,0.0
0.7578125,0.8671875,0.0
0.765625,0.8671875,0.0
0.7734375,0.8671875,0.0
0.78125,0.8671875,0.0
0.7890625,0.8671875,0.0
0.796875,0.8671875,0.0
0.8046875,0.8671875,0.0
0.8125,0.8671875,0.0
0.8203125,0.8671875,0.0
0.828125,0.8671875,0.0
0.8359375,0.8671875,0.0
0.84375,0.8671875,0.0
0.8515625,0.8671875,0.0
0.859375,0.8671875,0.0
0.8671875,0.8671875,0.0
0.875,0.8671875,0.0
0.8828125,0.8671875,0.0
0.890625,0.8671875,0.0
0.8984375,0.8671875,0.0
0.90625,0.8671875,0.0
0.9140625,0.8671875,0.0
0.921875,0.8671875,0.0
0.9296875,0.8671875,0.0
0.9375,0.8671875,0.0
0.9453125,0.8671875,0.0
0.953125,0.8671875,0.0
0.9609375,0.8671875,0.0
0.96875,0.8671875,0.0
0.9765625,0.8671875,0.0
0.984375,0.8671875,0.0
0.9921875,0.8671875,0.0

0.0,0.875,0.0
0.0078125,0.875,0.0
0.015625,0.875,0.0
0.0234375,0.875,0.0
0.03125,0.875,0.0
0.0390625,0.875,0.0
0.046875,0.875,0.0
0.0546875,0.875,0.0
0.0625,0.875,0.0
0.0703125,0.875,0.0
0.078125,0.875,0.0
0.0859375,0.875,0.0
0.09375,0.875,0.0
0.1015625,0.875,0.0
0.109375,0.875,0.0
0.1171875,0.875,0.0
0.125,0.875,0.0
0.1328125,0.875,0.0
0.140625,0.875,0.0
0.1484375,0.875,0.0
0.15625,0.875,0.0
0.1640625,0.875,0.0
0.171875,0.875,0.0
0.1796875,0.875,0.0
0.1875,0.875,0.0
0.1953125,0.875,0.0
0.203125,0.875,0.0
0.2109375,0.875,0.0
0.21875,0.875,0.0
0.2265625,0.875,0.0
0.234375,0.875,0.0
0.2421875,0.875,0.0
0.25,0.875,0.0
0.2578125,0.875,0.0
0.265625,0.875,0.0
0.2734375,0.875,0.0
0.28125,0.875,0.0
0.2890625,0.875,0.0
0.296875,0.875,0.0
0.3046875,0.875,0.0
0.3125,0.875,0.0
0.3203125,0.875,0.0
0.328125,0.875,0.0
0.3359375,0.875,0.0
0.34375,0.875,0.0
0.3515625,0.875,0.0
0.359375,0.875,0.0
0.3671875,0.875,0.0
0.375,0.875,0.0
0.3828125,0.875,0.0
0.390625,0.875,0.0
0.3984375,0.875,0.0
0.40625,0.875,0.0
0.4140625,0.875,0.0
0.421875,0.875,0.0
0.4296875,0.875,0.0
0.4375,0.875,0.0
0.4453125,0.875,0.0
0.453125,0.875,0.0
0.4609375,0.875,0.0
0.46875,0.875,0.0
0.4765625,0.875,0.0
0.484375,0.875,0.0
0.4921875,0.875,0.0
0.5,0.875,0.0
0.5078125,0.875,0.0
0.515625,0.875,0.0
0.5234375,0.875,0.0
0.53125,0.875,0.0
0.5390625,0.875,0.0
0.546875,0.875,0.0
0.5546875,0.875,0.0
0.5625,0.875,0.0
0.5703125,0.875,0.0
0.578125,0.875,0.0
0.5859375,0.875,0.0
0.59375,0.875,0.0
0.6015625,0.875,0.0
0.609375,0.875,0.0
0.6171875,0.875,0.0
0.625,0.875,0.0
0.6328125,0.875,0.0
0.640625,0.875,0.0
0.6484375,0.875,0.0
0.65625,0.875,0.0
0.6640625,0.875,0.0
0.671875,0.875,0.0
0.6796875,0.875,0.0
0.6875,0.875,0.0
0.6953125,0.875,0.0
0.703125,0.875,0.0
0.7109375,0.875,0.0
0.71875,0.875,0.0
0.7265625,0.875,0.0
0.734375,0.875,0.0
0.7421875,0.875,0.0
0.75,0.875,0.0
0.7578125,0.875,0.0
0.765625,0.875,0.0
0.7734375,0.875,0.0
0.78125,0.875,0.0
0.7890625,0.875,0.0
0.796875,0.875,0.0
0.8046875,0.875,0.0
0.8125,0.875,0.0
0.8203125,0.875,0.0
0.828125,0.875,0.0
0.8359375,0.875,0.0
0.84375,0.875,0.0
0.8515625,0.875,0.0
0.859375,0.875,0.0
0.8671875,0.875,0.0
0.875,0.875,0.0
0.8828125,0.875,0.0
0.890625,0.875,0.0
0.8984375,0.875,0.0
0.90625,0.875,0.0
0.9140625,0.875,0.0
0.921875,0.875,0.0
0.9296875,0.875,0.0
0.9375,0.875,0.0
0.9453125,0.875,0.0
0.953125,0.875,0.0
0.9609375,0.875,0.0
0.96875,0.875,0.0
0.9765625,0.875,0.0
0.984375,0.875,0.0
0.9921875,0.875,0.0

0.0,0.8828125,0.0
0.0078125,0.8828125,0.0
0.015625,0.8828125,0.0
0.0234375,0.8828125,0.0
0.03125,0.8828125,0.0
0.0390625,0.8828125,0.0
0.046875,0.8828125,0.0
0.0546875,0.8828125,0.0
0.0625,0.8828125,0.0
0.0703125,0.8828125,0.0
0.078125,0.8828125,0.0
0.0859375,0.8828125,0.0
0.09375,0.8828125,0.0
0.1015625,0.8828125,0.0
0.109375,0.8828125,0.0
0.1171875,0.8828125,0.0
0.125,0.8828125,0.0
0.1328125,0.8828125,0.0
0.140625,0.8828125,0.0
0.1484375,0.8828125,0.0
0.15625,0.8828125,0.0
0.1640625,0.8828125,0.0
0.171875,0.8828125,0.0
0.1796875,0.8828125,0.0
0.1875,0.8828125,0.0
0.1953125,0.8828125,0.0
0.203125,0.8828125,0.0
0.2109375,0.8828125,0.0
0.21875,0.8828125,0.0
0.2265625,0.8828125,0.0
0.234375,0.8828125,0.0
0.2421875,0.8828125,0.0
0.25,0.8828125,0.0
0.2578125,0.8828125,0.0
0.265625,0.8828125,0.0
0.2734375,0.8828125,0.0
0.28125,0.8828125,0.0
0.2890625,0.8828125,0.0
0.296875,0.8828125,0.0
0.3046875,0.8828125,0.0
0.3125,0.8828125,0.0
0.3203125,0.8828125,0.0
0.328125,0.8828125,0.0
0.3359375,0.8828125,0.0
0.34375,0.8828125,0.0
0.3515625,0.8828125,0.0
0.359375,0.8828125,0.0
0.3671875,0.8828125,0.0
0.375,0.8828125,0.0
0.3828125,0.8828125,0.0
0.390625,0.8828125,0.0
0.3984375,0.8828125,0.0
0.40625,0.8828125,0.0
0.4140625,0.8828125,0.0
0.421875,0.8828125,0.0
0.4296875,0.8828125,0.0
0.4375,0.8828125,0.0
0.4453125,0.8828125,0.0
0.453125,0.8828125,0.0
0.4609375,0.8828125,0.0
0.46875,0.8828125,0.0
0.4765625,0.8828125,0.0
0.484375,0.8828125,0.0
0.4921875,0.8828125,0.0
0.5,0.8828125,0.0
0.5078125,0.8828125,0.0
0.515625,0.8828125,0.0
0.5234375,0.8828125,0.0
0.53125,0.8828125,0.0
0.5390625,0.8828125,0.0
0.546875,0.8828125,0.0
0.5546875,0.8828125,0.0
0.5625,0.8828125,0.0
0.5703125,0.8828125,0.0
0.578125,0.8828125,0.0
0.5859375,0.8828125,0.0
0.59375,0.8828125,0.0
0.6015625,0.8828125,0.0
0.609375,0.8828125,0.0
0.6171875,0.8828125,0.0
0.625,0.8828125,0.0
0.6328125,0.8828125,0.0
0.640625,0.8828125,0.0
0.6484375,0.8828125,0.0
0.65625,0.8828125,0.0
0.6640625,0.8828125,0.0
0.671875,0.8828125,0.0
0.6796875,0.8828125,0.0
0.6875,0.8828125,0.0
0.6953125,0.8828125,0.0
0.703125,0.8828125,0.0
0.7109375,0.8828125,0.0
0.71875,0.8828125,0.0
0.7265625,0.8828125,0.0
0.734375,0.8828125,0.0
0.7421875,0.8828125,0.0
0.75,0.8828125,0.0
0.7578125,0.8828125,0.0
0.765625,0.8828125,0.0
0.7734375,0.8828125,0.0
0.78125,0.8828125,0.0
0.7890625,0.8828125,0.0
0.796875,0.8828125,0.0
0.8046875,0.8828125,0.0
0.8125,0.8828125,0.0
0.8203125,0.8828125,0.0
0.828125,0.8828125,0.0
0.8359375,0.8828125,0.0
0.84375,0.8828125,0.0
0.8515625,0.8828125,0.0
0.859375,0.8828125,0.0
0.8671875,0.8828125,0.0
0.875,0.8828125,0.0
0.8828125,0.8828125,0.0
0.890625,0.8828125,0.0
0.8984375,0.8828125,0.0
0.90625,0.8828125,0.0
0.9140625,0.8828125,0.0
0.921875,0.8828125,0.0
0.9296875,0.8828125,0.0
0.9375,0.8828125,0.0
0.9453125,0.8828125,0.0
0.953125,0.8828125,0.0
0.9609375,0.8828125,0.0
0.96875,0.8828125,0.0
0.9765625,0.8828125,0.0
0.984375,0.8828125,0.0
0.9921875,0.8828125,0.0

0.0,0.890625,0.0
0.0078125,0.890625,0.0
0.015625,0.890625,0.0
0.0234375,0.890625,0.0
0.03125,0.890625,0.0
0.0390625,0.890625,0.0
0.046875,0.890625,0.0
0.0546875,0.890625,0.0
0.0625,0.890625,0.0
0.0703125,0.890625,0.0
0.078125,0.890625,0.0
0.0859375,0.890625,0.0
0.09375,0.890625,0.0
0.1015625,0.890625,0.0
0.109375,0.890625,0.0
0.1171875,0.890625,0.0
0.125,0.890625,0.0
0.1328125,0.890625,0.0
0.140625,0.890625,0.0
0.1484375,0.890625,0.0
0.15625,0.890625,0.0
0.1640625,0.890625,0.0
0.171875,0.890625,0.0
0.1796875,0.890625,0.0
0.1875,0.890625,0.0
0.1953125,0.890625,0.0
0.203125,0.890625,0.0
0.2109375,0.890625,0.0
0.21875,0.890625,0.0
0.2265625,0.890625,0.0
0.234375,0.890625,0.0
0.2421875,0.890625,0.0
0.25,0.890625,0.0
0.2578125,0.890625,0.0
0.265625,0.890625,0.0
0.2734375,0.890625,0.0
0.28125,0.890625,0.0
0.2890625,0.890625,0.0
0.296875,0.890625,0.0
0.3046875,0.890625,0.0
0.3125,0.890625,0.0
0.3203125,0.890625,0.0
0.328125,0.890625,0.0
0.3359375,0.890625,0.0
0.34375,0.890625,0.0
0.3515625,0.890625,0.0
0.359375,0.890625,0.0
0.3671875,0.890625,0.0
0.375,0.890625,0.0
0.3828125,0.890625,0.0
0.390625,0.890625,0.0
0.3984375,0.890625,0.0
0.40625,0.890625,0.0
0.4140625,0.890625,0.0
0.421875,0.890625,0.0
0.4296875,0.890625,0.0
0.4375,0.890625,0.0
0.4453125,0.890625,0.0
0.453125,0.890625,0.0
0.4609375,0.890625,0.0
0.46875,0.890625,0.0
0.4765625,0.890625,0.0
0.484375,0.890625,0.0
0.4921875,0.890625,0.0
0.5,0.890625,0.0
0.5078125,0.890625,0.0
0.515625,0.890625,0.0
0.5234375,0.890625,0.0
0.53125,0.890625,0.0
0.5390625,0.890625,0.0
0.546875,0.890625,0.0
0.5546875,0.890625,0.0
0.5625,0.890625,0.0
0.5703125,0.890625,0.0
0.578125,0.890625,0.0
0.5859375,0.890625,0.0
0.59375,0.890625,0.0
0.6015625,0.890625,0.0
0.609375,0.890625,0.0
0.6171875,0.890625,0.0
0.625,0.890625,0.0
0.6328125,0.890625,0.0
0.640625,0.890625,0.0
0.6484375,0.890625,0.0
0.65625,0.890625,0.0
0.6640625,0.890625,0.0
0.671875,0.890625,0.0
0.6796875,0.890625,0.0
0.6875,0.890625,0.0
0.6953125,0.890625,0.0
0.703125,0.890625,0.0
0.7109375,0.890625,0.0
0.71875,0.890625,0.0
0.7265625,0.890625,0.0
0.734375,0.890625,0.0
0.7421875,0.890625,0.0
0.75,0.890625,0.0
0.7578125,0.890625,0.0
0.765625,0.890625,0.0
0.7734375,0.890625,0.0
0.78125,0.890625,0.0
0.7890625,0.890625,0.0
0.796875,0.890625,0.0
0.8046875,0.890625,0.0
0.8125,0.890625,0.0
0.8203125,0.890625,0.0
0.828125,0.890625,0.0
0.8359375,0.890625,0.0
0.84375,0.890625,0.0
0.8515625,0.890625,0.0
0.859375,0.890625,0.0
0.8671875,0.890625,0.0
0.875,0.890625,0.0
0.8828125,0.890625,0.0
0.890625,0.890625,0.0
0.8984375,0.890625,0.0
0.90625,0.890625,0.0
0.9140625,0.890625,0.0
0.921875,0.890625,0.0
0.9296875,0.890625,0.0
0.9375,0.890625,0.0
0.9453125,0.890625,0.0
0.953125,0.890625,0.0
0.9609375,0.890625,0.0
0.96875,0.890625,0.0
0.9765625,0.890625,0.0
0.984375,0.890625,0.0
0.9921875,0.890625,0.0

0.0,0.8984375,0.0
0.0078125,0.8984375,0.0
0.015625,0.8984375,0.0
0.0234375,0.8984375,0.0
0.03125,0.8984375,0.0
0.0390625,0.8984375,0.0
0.046875,0.8984375,0.0
0.0546875,0.8984375,0.0
0.0625,0.8984375,0.0
0.0703125,0.8984375,0.0
0.078125,0.8984375,0.0
0.0859375,0.8984375,0.0
0.09375,0.8984375,0.0
0.1015625,0.8984375,0.0
0.109375,0.8984375,0.0
0.1171875,0.8984375,0.0
0.125,0.8984375,0.0
0.1328125,0.8984375,0.0
0.140625,0.8984375,0.0
0.1484375,0.8984375,0.0
0.15625,0.8984375,0.0
0.1640625,0.8984375,0.0
0.171875,0.8984375,0.0
0.1796875,0.8984375,0.0
0.1875,0.8984375,0.0
0.1953125,0.8984375,0.0
0.203125,0.8984375,0.0
0.2109375,0.8984375,0.0
0.21875,0.8984375,0.0
0.2265625,0.8984375,0.0
0.234375,0.8984375,0.0
0.2421875,0.8984375,0.0
0.25,0.8984375,0.0
0.2578125,0.8984375,0.0
0.265625,0.8984375,0.0
0.2734375,0.8984375,0.0
0.28125,0.8984375,0.0
0.2890625,0.8984375,0.0
0.296875,0.8984375,0.0
0.3046875,0.8984375,0.0
0.3125,0.8984375,0.0
0.3203125,0.8984375,0.0
0.328125,0.8984375,0.0
0.3359375,0.8984375,0.0
0.34375,0.8984375,0.0
0.3515625,0.8984375,0.0
0.359375,0.8984375,0.0
0.3671875,0.8984375,0.0
0.375,0.8984375,0.0
0.3828125,0.8984375,0.0
0.390625,0.8984375,0.0
0.3984375,0.8984375,0.0
0.40625,0.8984375,0.0
0.4140625,0.8984375,0.0
0.421875,0.8984375,0.0
0.4296875,0.8984375,0.0
0.4375,0.8984375,0.0
0.4453125,0.8984375,0.0
0.453125,0.8984375,0.0
0.4609375,0.8984375,0.0
0.46875,0.8984375,0.0
0.4765625,0.8984375,0.0
0.484375,0.8984375,0.0
0.4921875,0.8984375,0.0
0.5,0.8984375,0.0
0.5078125,0.8984375,0.0
0.515625,0.8984375,0.0
0.5234375,0.8984375,0.0
0.53125,0.8984375,0.0
0.5390625,0.8984375,0.0
0.546875,0.8984375,0.0
0.5546875,0.8984375,0.0
0.5625,0.8984375,0.0
0.5703125,0.8984375,0.0
0.578125,0.8984375,0.0
0.5859375,0.8984375,0.0
0.59375,0.8984375,0.0
0.6015625,0.8984375,0.0
0.609375,0.8984375,0.0
0.6171875,0.8984375,0.0
0.625,0.8984375,0.0
0.6328125,0.8984375,0.0
0.640625,0.8984375,0.0
0.6484375,0.8984375,0.0
0.65625,0.8984375,0.0
0.6640625,0.8984375,0.0
0.671875,0.8984375,0.0
0.6796875,0.8984375,0.0
0.6875,0.8984375,0.0
0.6953125,0.8984375,0.0
0.703125,0.8984375,0.0
0.7109375,0.8984375,0.0
0.71875,0.8984375,0.0
0.7265625,0.8984375,0.0
0.734375,0.8984375,0.0
0.7421875,0.8984375,0.0
0.75,0.8984375,0.0
0.7578125,0.8984375,0.0
0.765625,0.8984375,0.0
0.7734375,0.8984375,0.0
0.78125,0.8984375,0.0
0.7890625,0.8984375,0.0
0.796875,0.8984375,0.0
0.8046875,0.8984375,0.0
0.8125,0.8984375,0.0
0.8203125,0.8984375,0.0
0.828125,0.8984375,0.0
0.8359375,0.8984375,0.0
0.84375,0.8984375,0.0
0.8515625,0.8984375,0.0
0.859375,0.8984375,0.0
0.8671875,0.8984375,0.0
0.875,0.8984375,0.0
0.8828125,0.8984375,0.0
0.890625,0.8984375,0.0
0.8984375,0.8984375,0.0
0.90625,0.8984375,0.0
0.9140625,0.8984375,0.0
0.921875,0.8984375,0.0
0.9296875,0.8984375,0.0
0.9375,0.8984375,0.0
0.9453125,0.8984375,0.0
0.953125,0.8984375,0.0
0.9609375,0.8984375,0.0
0.96875,0.8984375,0.0
0.9765625,0.8984375,0.0
0.984375,0.8984375,0.0
0.9921875,0.8984375,0.0

0.0,0.90625,0.0
0.0078125,0.90625,0.0
0.015625,0.90625,0.0
0.0234375,0.90625,0.0
0.03125,0.90625,0.0
0.0390625,0.90625,0.0
0.046875,0.90625,0.0
0.0546875,0.90625,0.0
0.0625,0.90625,0.0
0.0703125,0.90625,0.0
0.078125,0.90625,0.0
0.0859375,0.90625,0.0
0.09375,0.90625,0.0
0.1015625,0.90625,0.0
0.109375,0.90625,0.0
0.1171875,0.90625,0.0
0.125,0.90625,0.0
0.1328125,0.90625,0.0
0.140625,0.90625,0.0
0.1484375,0.90625,0.0
0.15625,0.90625,0.0
0.1640625,0.90625,0.0
0.171875,0.90625,0.0
0.1796875,0.90625,0.0
0.1875,0.90625,0.0
0.1953125,0.90625,0.0
0.203125,0.90625,0.0
0.2109375,0.90625,0.0
0.21875,0.90625,0.0
0.2265625,0.90625,0.0
0.234375,0.90625,0.0
0.2421875,0.90625,0.0
0.25,0.90625,0.0
0.2578125,0.90625,0.0
0.265625,0.90625,0.0
0.2734375,0.90625,0.0
0.28125,0.90625,0.0
0.2890625,0.90625,0.0
0.296875,0.90625,0.0
0.3046875,0.90625,0.0
0.3125,0.90625,0.0
0.3203125,0.90625,0.0
0.328125,0.90625,0.0
0.3359375,0.90625,0.0
0.34375,0.90625,0.0
0.3515625,0.90625,0.0
0.359375,0.90625,0.0
0.3671875,0.90625,0.0
0.375,0.90625,0.0
0.3828125,0.90625,0.0
0.390625,0.90625,0.0
0.3984375,0.90625,0.0
0.40625,0.90625,0.0
0.4140625,0.90625,0.0
0.421875,0.90625,0.0
0.4296875,0.90625,0.0
0.4375,0.90625,0.0
0.4453125,0.90625,0.0
0.453125,0.90625,0.0
0.4609375,0.90625,0.0
0.46875,0.90625,0.0
0.4765625,0.90625,0.0
0.484375,0.90625,0.0
0.4921875,0.90625,0.0
0.5,0.90625,0.0
0.5078125,0.90625,0.0
0.515625,0.90625,0.0
0.5234375,0.90625,0.0
0.53125,0.90625,0.0
0.5390625,0.90625,0.0
0.546875,0.90625,0.0
0.5546875,0.90625,0.0
0.5625,0.90625,0.0
0.5703125,0.90625,0.0
0.578125,0.90625,0.0
0.5859375,0.90625,0.0
0.59375,0.90625,0.0
0.6015625,0.90625,0.0
0.609375,0.90625,0.0
0.6171875,0.90625,0.0
0.625,0.90625,0.0
0.6328125,0.90625,0.0
0.640625,0.90625,0.0
0.6484375,0.90625,0.0
0.65625,0.90625,0.0
0.6640625,0.90625,0.0
0.671875,0.90625,0.0
0.6796875,0.90625,0.0
0.6875,0.90625,0.0
0.6953125,0.90625,0.0
0.703125,0.90625,0.0
0.7109375,0.90625,0.0
0.71875,0.90625,0.0
0.7265625,0.90625,0.0
0.734375,0.90625,0.0
0.7421875,0.90625,0.0
0.75,0.90625,0.0
0.7578125,0.90625,0.0
0.765625,0.90625,0.0
0.7734375,0.90625,0.0
0.78125,0.90625,0.0
0.7890625,0.90625,0.0
0.796875,0.90625,0.0
0.8046875,0.90625,0.0
0.8125,0.90625,0.0
0.8203125,0.90625,0.0
0.828125,0.90625,0.0
0.8359375,0.90625,0.0
0.84375,0.90625,0.0
0.8515625,0.90625,0.0
0.859375,0.90625,0.0
0.8671875,0.90625,0.0
0.875,0.90625,0.0
0.8828125,0.90625,0.0
0.890625,0.90625,0.0
0.8984375,0.90625,0.0
0.90625,0.90625,0.0
0.9140625,0.90625,0.0
0.921875,0.90625,0.0
0.9296875,0.90625,0.0
0.9375,0.90625,0.0
0.9453125,0.90625,0.0
0.953125,0.90625,0.0
0.9609375,0.90625,0.0
0.96875,0.90625,0.0
0.9765625,0.90625,0.0
0.984375,0.90625,0.0
0.9921875,0.90625,0.0

0.0,0.9140625,0.0
0.0078125,0.9140625,0.0
0.015625,0.9140625,0.0
0.0234375,0.9140625,0.0
0.03125,0.9140625,0.0
0.0390625,0.9140625,0.0
0.046875,0.9140625,0.0
0.0546875,0.9140625,0.0
0.0625,0.9140625,0.0
0.0703125,0.9140625,0.0
0.078125,0.9140625,0.0
0.0859375,0.9140625,0.0
0.09375,0.9140625,0.0
0.1015625,0.9140625,0.0
0.109375,0.9140625,0.0
0.1171875,0.9140625,0.0
0.125,0.9140625,0.0
0.1328125,0.9140625,0.0
0.140625,0.9140625,0.0
0.1484375,0.9140625,0.0
0.15625,0.9140625,0.0
0.1640625,0.9140625,0.0
0.171875,0.9140625,0.0
0.1796875,0.9140625,0.0
0.1875,0.9140625,0.0
0.1953125,0.9140625,0.0
0.203125,0.9140625,0.0
0.2109375,0.9140625,0.0
0.21875,0.9140625,0.0
0.2265625,0.9140625,0.0
0.234375,0.9140625,0.0
0.2421875,0.9140625,0.0
0.25,0.9140625,0.0
0.2578125,0.9140625,0.0
0.265625,0.9140625,0.0
0.2734375,0.9140625,0.0
0.28125,0.9140625,0.0
0.2890625,0.9140625,0.0
0.296875,0.9140625,0.0
0.3046875,0.9140625,0.0
0.3125,0.9140625,0.0
0.3203125,0.9140625,0.0
0.328125,0.9140625,0.0
0.3359375,0.9140625,0.0
0.34375,0.9140625,0.0
0.3515625,0.9140625,0.0
0.359375,0.9140625,0.0
0.3671875,0.9140625,0.0
0.375,0.9140625,0.0
0.3828125,0.9140625,0.0
0.390625,0.9140625,0.0
0.3984375,0.9140625,0.0
0.40625,0.9140625,0.0
0.4140625,0.9140625,0.0
0.421875,0.9140625,0.0
0.4296875,0.9140625,0.0
0.4375,0.9140625,0.0
0.4453125,0.9140625,0.0
0.453125,0.9140625,0.0
0.4609375,0.9140625,0.0
0.46875,0.9140625,0.0
0.4765625,0.9140625,0.0
0.484375,0.9140625,0.0
0.4921875,0.9140625,0.0
0.5,0.9140625,0.0
0.5078125,0.9140625,0.0
0.515625,0.9140625,0.0
0.5234375,0.9140625,0.0
0.53125,0.9140625,0.0
0.5390625,0.9140625,0.0
0.546875,0.9140625,0.0
0.5546875,0.9140625,0.0
0.5625,0.9140625,0.0
0.5703125,0.9140625,0.0
0.578125,0.9140625,0.0
0.5859375,0.9140625,0.0
0.59375,0.9140625,0.0
0.6015625,0.9140625,0.0
0.609375,0.9140625,0.0
0.6171875,0.9140625,0.0
0.625,0.9140625,0.0
0.6328125,0.9140625,0.0
0.640625,0.9140625,0.0
0.6484375,0.9140625,0.0
0.65625,0.9140625,0.0
0.6640625,0.9140625,0.0
0.671875,0.9140625,0.0
0.6796875,0.9140625,0.0
0.6875,0.9140625,0.0
0.6953125,0.9140625,0.0
0.703125,0.9140625,0.0
0.7109375,0.9140625,0.0
0.71875,0.9140625,0.0
0.7265625,0.9140625,0.0
0.734375,0.9140625,0.0
0.7421875,0.9140625,0.0
0.75,0.9140625,0.0
0.7578125,0.9140625,0.0
0.765625,0.9140625,0.0
0.7734375,0.9140625,0.0
0.78125,0.9140625,0.0
0.7890625,0.9140625,0.0
0.796875,0.9140625,0.0
0.8046875,0.9140625,0.0
0.8125,0.9140625,0.0
0.8203125,0.9140625,0.0
0.828125,0.9140625,0.0
0.8359375,0.9140625,0.0
0.84375,0.9140625,0.0
0.8515625,0.9140625,0.0
0.859375,0.9140625,0.0
0.8671875,0.9140625,0.0
0.875,0.9140625,0.0
0.8828125,0.9140625,0.0
0.890625,0.9140625,0.0
0.8984375,0.9140625,0.0
0.90625,0.9140625,0.0
0.9140625,0.9140625,0.0
0.921875,0.9140625,0.0
0.9296875,0.9140625,0.0
0.9375,0.9140625,0.0
0.9453125,0.9140625,0.0
0.953125,0.9140625,0.0
0.9609375,0.9140625,0.0
0.96875,0.9140625,0.0
0.9765625,0.9140625,0.0
0.984375,0.9140625,0.0
0.9921875,0.9140625,0.0

0.0,0.921875,0.0
0.0078125,0.921875,0.0
0.015625,0.921875,0.0
0.0234375,0.921875,0.0
0.03125,0.921875,0.0
0.0390625,0.921875,0.0
0.046875,0.921875,0.0
0.0546875,0.921875,0.0
0.0625,0.921875,0.0
0.0703125,0.921875,0.0
0.078125,0.921875,0.0
0.0859375,0.921875,0.0
0.09375,0.921875,0.0
0.1015625,0.921875,0.0
0.109375,0.921875,0.0
0.1171875,0.921875,0.0
0.125,0.921875,0.0
0.1328125,0.921875,0.0
0.140625,0.921875,0.0
0.1484375,0.921875,0.0
0.15625,0.921875,0.0
0.1640625,0.921875,0.0
0.171875,0.921875,0.0
0.1796875,0.921875,0.0
0.1875,0.921875,0.0
0.1953125,0.921875,0.0
0.203125,0.921875,0.0
0.2109375,0.921875,0.0
0.21875,0.921875,0.0
0.2265625,0.921875,0.0
0.234375,0.921875,0.0
0.2421875,0.921875,0.0
0.25,0.921875,0.0
0.2578125,0.921875,0.0
0.265625,0.921875,0.0
0.2734375,0.921875,0.0
0.28125,0.921875,0.0
0.2890625,0.921875,0.0
0.296875,0.921875,0.0
0.3046875,0.921875,0.0
0.3125,0.921875,0.0
0.3203125,0.921875,0.0
0.328125,0.921875,0.0
0.3359375,0.921875,0.0
0.34375,0.921875,0.0
0.3515625,0.921875,0.0
0.359375,0.921875,0.0
0.3671875,0.921875,0.0
0.375,0.921875,0.0
0.3828125,0.921875,0.0
0.390625,0.921875,0.0
0.3984375,0.921875,0.0
0.40625,0.921875,0.0
0.4140625,0.921875,0.0
0.421875,0.921875,0.0
0.4296875,0.921875,0.0
0.4375,0.921875,0.0
0.4453125,0.921875,0.0
0.453125,0.921875,0.0
0.4609375,0.921875,0.0
0.46875,0.921875,0.0
0.4765625,0.921875,0.0
0.484375,0.921875,0.0
0.4921875,0.921875,0.0
0.5,0.921875,0.0
0.5078125,0.921875,0.0
0.515625,0.921875,0.0
0.5234375,0.921875,0.0
0.53125,0.921875,0.0
0.5390625,0.921875,0.0
0.546875,0.921875,0.0
0.5546875,0.921875,0.0
0.5625,0.921875,0.0
0.5703125,0.921875,0.0
0.578125,0.921875,0.0
0.5859375,0.921875,0.0
0.59375,0.921875,0.0
0.6015625,0.921875,0.0
0.609375,0.921875,0.0
0.6171875,0.921875,0.0
0.625,0.921875,0.0
0.6328125,0.921875,0.0
0.640625,0.921875,0.0
0.6484375,0.921875,0.0
0.65625,0.921875,0.0
0.6640625,0.921875,0.0
0.671875,0.921875,0.0
0.6796875,0.921875,0.0
0.6875,0.921875,0.0
0.6953125,0.921875,0.0
0.703125,0.921875,0.0
0.7109375,0.921875,0.0
0.71875,0.921875,0.0
0.7265625,0.921875,0.0
0.734375,0.921875,0.0
0.7421875,0.921875,0.0
0.75,0.921875,0.0
0.7578125,0.921875,0.0
0.765625,0.921875,0.0
0.7734375,0.921875,0.0
0.78125,0.921875,0.0
0.7890625,0.921875,0.0
0.796875,0.921875,0.0
0.8046875,0.921875,0.0
0.8125,0.921875,0.0
0.8203125,0.921875,0.0
0.828125,0.921875,0.0
0.8359375,0.921875,0.0
0.84375,0.921875,0.0
0.8515625,0.921875,0.0
0.859375,0.921875,0.0
0.8671875,0.921875,0.0
0.875,0.921875,0.0
0.8828125,0.921875,0.0
0.890625,0.921875,0.0
0.8984375,0.921875,0.0
0.90625,0.921875,0.0
0.9140625,0.921875,0.0
0.921875,0.921875,0.0
0.9296875,0.921875,0.0
0.9375,0.921875,0.0
0.9453125,0.921875,0.0
0.953125,0.921875,0.0
0.9609375,0.921875,0.0
0.96875,0.921875,0.0
0.9765625,0.921875,0.0
0.984375,0.921875,0.0
0.9921875,0.921875,0.0

0.0,0.9296875,0.0
0.0078125,0.9296875,0.0
0.015625,0.9296875,0.0
0.0234375,0.9296875,0.0
0.03125,0.9296875,0.0
0.0390625,0.9296875,0.0
0.046875,0.9296875,0.0
0.0546875,0.9296875,0.0
0.0625,0.9296875,0.0
0.0703125,0.9296875,0.0
0.078125,0.9296875,0.0
0.0859375,0.9296875,0.0
0.09375,0.9296875,0.0
0.1015625,0.9296875,0.0
0.109375,0.9296875,0.0
0.1171875,0.9296875,0.0
0.125,0.9296875,0.0
0.1328125,0.9296875,0.0
0.140625,0.9296875,0.0
0.1484375,0.9296875,0.0
0.15625,0.9296875,0.0
0.1640625,0.9296875,0.0
0.171875,0.9296875,0.0
0.1796875,0.9296875,0.0
0.1875,0.9296875,0.0
0.1953125,0.9296875,0.0
0.203125,0.9296875,0.0
0.2109375,0.9296875,0.0
0.21875,0.9296875,0.0
0.2265625,0.9296875,0.0
0.234375,0.9296875,0.0
0.2421875,0.9296875,0.0
0.25,0.9296875,0.0
0.2578125,0.9296875,0.0
0.265625,0.9296875,0.0
0.2734375,0.9296875,0.0
0.28125,0.9296875,0.0
0.2890625,0.9296875,0.0
0.296875,0.9296875,0.0
0.3046875,0.9296875,0.0
0.3125,0.9296875,0.0
0.3203125,0.9296875,0.0
0.328125,0.9296875,0.0
0.3359375,0.9296875,0.0
0.34375,0.9296875,0.0
0.3515625,0.9296875,0.0
0.359375,0.9296875,0.0
0.3671875,0.9296875,0.0
0.375,0.9296875,0.0
0.3828125,0.9296875,0.0
0.390625,0.9296875,0.0
0.3984375,0.9296875,0.0
0.40625,0.9296875,0.0
0.4140625,0.9296875,0.0
0.421875,0.9296875,0.0
0.4296875,0.9296875,0.0
0.4375,0.9296875,0.0
0.4453125,0.9296875,0.0
0.453125,0.9296875,0.0
0.4609375,0.9296875,0.0
0.46875,0.9296875,0.0
0.4765625,0.9296875,0.0
0.484375,0.9296875,0.0
0.4921875,0.9296875,0.0
0.5,0.9296875,0.0
0.5078125,0.9296875,0.0
0.515625,0.9296875,0.0
0.5234375,0.9296875,0.0
0.53125,0.9296875,0.0
0.5390625,0.9296875,0.0
0.546875,0.9296875,0.0
0.5546875,0.9296875,0.0
0.5625,0.9296875,0.0
0.5703125,0.9296875,0.0
0.578125,0.9296875,0.0
0.5859375,0.9296875,0.0
0.59375,0.9296875,0.0
0.6015625,0.9296875,0.0
0.609375,0.9296875,0.0
0.6171875,0.9296875,0.0
0.625,0.9296875,0.0
0.6328125,0.9296875,0.0
0.640625,0.9296875,0.0
0.6484375,0.9296875,0.0
0.65625,0.9296875,0.0
0.6640625,0.9296875,0.0
0.671875,0.9296875,0.0
0.6796875,0.9296875,0.0
0.6875,0.9296875,0.0
0.6953125,0.9296875,0.0
0.703125,0.9296875,0.0
0.7109375,0.9296875,0.0
0.71875,0.9296875,0.0
0.7265625,0.9296875,0.0
0.734375,0.9296875,0.0
0.7421875,0.9296875,0.0
0.75,0.9296875,0.0
0.7578125,0.9296875,0.0
0.765625,0.9296875,0.0
0.7734375,0.9296875,0.0
0.78125,0.9296875,0.0
0.7890625,0.9296875,0.0
0.796875,0.9296875,0.0
0.8046875,0.9296875,0.0
0.8125,0.9296875,0.0
0.8203125,0.9296875,0.0
0.828125,0.9296875,0.0
0.8359375,0.9296875,0.0
0.84375,0.9296875,0.0
0.8515625,0.9296875,0.0
0.859375,0.9296875,0.0
0.8671875,0.9296875,0.0
0.875,0.9296875,0.0
0.8828125,0.9296875,0.0
0.890625,0.9296875,0.0
0.8984375,0.9296875,0.0
0.90625,0.9296875,0.0
0.9140625,0.9296875,0.0
0.921875,0.9296875,0.0
0.9296875,0.9296875,0.0
0.9375,0.9296875,0.0
0.9453125,0.9296875,0.0
0.953125,0.9296875,0.0
0.9609375,0.9296875,0.0
0.96875,0.9296875,0.0
0.9765625,0.9296875,0.0
0.984375,0.9296875,0.0
0.9921875,0.9296875,0.0

0.0,0.9375,0.0
0.0078125,0.9375,0.0
0.015625,0.9375,0.0
0.0234375,0.9375,0.0
0.03125,0.9375,0.0
0.0390625,0.9375,0.0
0.046875,0.9375,0.0
0.0546875,0.9375,0.0
0.0625,0.9375,0.0
0.0703125,0.9375,0.0
0.078125,0.9375,0.0
0.0859375,0.9375,0.0
0.09375,0.9375,0.0
0.1015625,0.9375,0.0
0.109375,0.9375,0.0
0.1171875,0.9375,0.0
0.125,0.9375,0.0
0.1328125,0.9375,0.0
0.140625,0.9375,0.0
0.1484375,0.9375,0.0
0.15625,0.9375,0.0
0.1640625,0.9375,0.0
0.171875,0.9375,0.0
0.1796875,0.9375,0.0
0.1875,0.9375,0.0
0.1953125,0.9375,0.0
0.203125,0.9375,0.0
0.2109375,0.9375,0.0
0.21875,0.9375,0.0
0.2265625,0.9375,0.0
0.234375,0.9375,0.0
0.2421875,0.9375,0.0
0.25,0.9375,0.0
0.2578125,0.9375,0.0
0.265625,0.9375,0.0
0.2734375,0.9375,0.0
0.28125,0.9375,0.0
0.2890625,0.9375,0.0
0.296875,0.9375,0.0
0.3046875,0.9375,0.0
0.3125,0.9375,0.0
0.3203125,0.9375,0.0
0.328125,0.9375,0.0
0.3359375,0.9375,0.0
0.34375,0.9375,0.0
0.3515625,0.9375,0.0
0.359375,0.9375,0.0
0.3671875,0.9375,0.0
0.375,0.9375,0.0
0.3828125,0.9375,0.0
0.390625,0.9375,0.0
0.3984375,0.9375,0.0
0.40625,0.9375,0.0
0.4140625,0.9375,0.0
0.421875,0.9375,0.0
0.4296875,0.9375,0.0
0.4375,0.9375,0.0
0.4453125,0.9375,0.0
0.453125,0.9375,0.0
0.4609375,0.9375,0.0
0.46875,0.9375,0.0
0.4765625,0.9375,0.0
0.484375,0.9375,0.0
0.4921875,0.9375,0.0
0.5,0.9375,0.0
0.5078125,0.9375,0.0
0.515625,0.9375,0.0
0.5234375,0.9375,0.0
0.53125,0.9375,0.0
0.5390625,0.9375,0.0
0.546875,0.9375,0.0
0.5546875,0.9375,0.0
0.5625,0.9375,0.0
0.5703125,0.9375,0.0
0.578125,0.9375,0.0
0.5859375,0.9375,0.0
0.59375,0.9375,0.0
0.6015625,0.9375,0.0
0.609375,0.9375,0.0
0.6171875,0.9375,0.0
0.625,0.9375,0.0
0.6328125,0.9375,0.0
0.640625,0.9375,0.0
0.6484375,0.9375,0.0
0.65625,0.9375,0.0
0.6640625,0.9375,0.0
0.671875,0.9375,0.0
0.6796875,0.9375,0.0
0.6875,0.9375,0.0
0.6953125,0.9375,0.0
0.703125,0.9375,0.0
0.7109375,0.9375,0.0
0.71875,0.9375,0.0
0.7265625,0.9375,0.0
0.734375,0.9375,0.0
0.7421875,0.9375,0.0
0.75,0.9375,0.0
0.7578125,0.9375,0.0
0.765625,0.9375,0.0
0.7734375,0.9375,0.0
0.78125,0.9375,0.0
0.7890625,0.9375,0.0
0.796875,0.9375,0.0
0.8046875,0.9375,0.0
0.8125,0.9375,0.0
0.8203125,0.9375,0.0
0.828125,0.9375,0.0
0.8359375,0.9375,0.0
0.84375,0.9375,0.0
0.8515625,0.9375,0.0
0.859375,0.9375,0.0
0.8671875,0.9375,0.0
0.875,0.9375,0.0
0.8828125,0.9375,0.0
0.890625,0.9375,0.0
0.8984375,0.9375,0.0
0.90625,0.9375,0.0
0.9140625,0.9375,0.0
0.921875,0.9375,0.0
0.9296875,0.9375,0.0
0.9375,0.9375,0.0
0.9453125,0.9375,0.0
0.953125,0.9375,0.0
0.9609375,0.9375,0.0
0.96875,0.9375,0.0
0.9765625,0.9375,0.0
0.984375,0.9375,0.0
0.9921875,0.9375,0.0

0.0,0.9453125,0.0
0.0078125,0.9453125,0.0
0.015625,0.9453125,0.0
0.0234375,0.9453125,0.0
0.03125,0.9453125,0.0
0.0390625,0.9453125,0.0
0.046875,0.9453125,0.0
0.0546875,0.9453125,0.0
0.0625,0.9453125,0.0
0.0703125,0.9453125,0.0
0.078125,0.9453125,0.0
0.0859375,0.9453125,0.0
0.09375,0.9453125,0.0
0.1015625,0.9453125,0.0
0.109375,0.9453125,0.0
0.1171875,0.9453125,0.0
0.125,0.9453125,0.0
0.1328125,0.9453125,0.0
0.140625,0.9453125,0.0
0.1484375,0.9453125,0.0
0.15625,0.9453125,0.0
0.1640625,0.9453125,0.0
0.171875,0.9453125,0.0
0.1796875,0.9453125,0.0
0.1875,0.9453125,0.0
0.1953125,0.9453125,0.0
0.203125,0.9453125,0.0
0.2109375,0.9453125,0.0
0.21875,0.9453125,0.0
0.2265625,0.9453125,0.0
0.234375,0.9453125,0.0
0.2421875,0.9453125,0.0
0.25,0.9453125,0.0
0.2578125,0.9453125,0.0
0.265625,0.9453125,0.0
0.2734375,0.9453125,0.0
0.28125,0.9453125,0.0
0.2890625,0.9453125,0.0
0.296875,0.9453125,0.0
0.3046875,0.9453125,0.0
0.3125,0.9453125,0.0
0.3203125,0.9453125,0.0
0.328125,0.9453125,0.0
0.3359375,0.9453125,0.0
0.34375,0.9453125,0.0
0.3515625,0.9453125,0.0
0.359375,0.9453125,0.0
0.3671875,0.9453125,0.0
0.375,0.9453125,0.0
0.3828125,0.9453125,0.0
0.390625,0.9453125,0.0
0.3984375,0.9453125,0.0
0.40625,0.9453125,0.0
0.4140625,0.9453125,0.0
0.421875,0.9453125,0.0
0.4296875,0.9453125,0.0
0.4375,0.9453125,0.0
0.4453125,0.9453125,0.0
0.453125,0.9453125,0.0
0.4609375,0.9453125,0.0
0.46875,0.9453125,0.0
0.4765625,0.9453125,0.0
0.484375,0.9453125,0.0
0.4921875,0.9453125,0.0
0.5,0.9453125,0.0
0.5078125,0.9453125,0.0
0.515625,0.9453125,0.0
0.5234375,0.9453125,0.0
0.53125,0.9453125,0.0
0.5390625,0.9453125,0.0
0.546875,0.9453125,0.0
0.5546875,0.9453125,0.0
0.5625,0.9453125,0.0
0.5703125,0.9453125,0.0
0.578125,0.9453125,0.0
0.5859375,0.9453125,0.0
0.59375,0.9453125,0.0
0.6015625,0.9453125,0.0
0.609375,0.9453125,0.0
0.6171875,0.9453125,0.0
0.625,0.9453125,0.0
0.6328125,0.9453125,0.0
0.640625,0.9453125,0.0
0.6484375,0.9453125,0.0
0.65625,0.9453125,0.0
0.6640625,0.9453125,0.0
0.671875,0.9453125,0.0
0.6796875,0.9453125,0.0
0.6875,0.9453125,0.0
0.6953125,0.9453125,0.0
0.703125,0.9453125,0.0
0.7109375,0.9453125,0.0
0.71875,0.9453125,0.0
0.7265625,0.9453125,0.0
0.734375,0.9453125,0.0
0.7421875,0.9453125,0.0
0.75,0.9453125,0.0
0.7578125,0.9453125,0.0
0.765625,0.9453125,0.0
0.7734375,0.9453125,0.0
0.78125,0.9453125,0.0
0.7890625,0.9453125,0.0
0.796875,0.9453125,0.0
0.8046875,0.9453125,0.0
0.8125,0.9453125,0.0
0.8203125,0.9453125,0.0
0.828125,0.9453125,0.0
0.8359375,0.9453125,0.0
0.84375,0.9453125,0.0
0.8515625,0.9453125,0.0
0.859375,0.9453125,0.0
0.8671875,0.9453125,0.0
0.875,0.9453125,0.0
0.8828125,0.9453125,0.0
0.890625,0.9453125,0.0
0.8984375,0.9453125,0.0
0.90625,0.9453125,0.0
0.9140625,0.9453125,0.0
0.921875,0.9453125,0.0
0.9296875,0.9453125,0.0
0.9375,0.9453125,0.0
0.9453125,0.9453125,0.0
0.953125,0.9453125,0.0
0.9609375,0.9453125,0.0
0.96875,0.9453125,0.0
0.9765625,0.9453125,0.0
0.984375,0.9453125,0.0
0.9921875,0.9453125,0.0

0.0,0.953125,0.0
0.0078125,0.953125,0.0
0.015625,0.953125,0.0
0.0234375,0.953125,0.0
0.03125,0.953125,0.0
0.0390625,0.953125,0.0
0.046875,0.953125,0.0
0.0546875,0.953125,0.0
0.0625,0.953125,0.0
0.0703125,0.953125,0.0
0.078125,0.953125,0.0
0.0859375,0.953125,0.0
0.09375,0.953125,0.0
0.1015625,0.953125,0.0
0.109375,0.953125,0.0
0.1171875,0.953125,0.0
0.125,0.953125,0.0
0.1328125,0.953125,0.0
0.140625,0.953125,0.0
0.1484375,0.953125,0.0
0.15625,0.953125,0.0
0.1640625,0.953125,0.0
0.171875,0.953125,0.0
0.1796875,0.953125,0.0
0.1875,0.953125,0.0
0.1953125,0.953125,0.0
0.203125,0.953125,0.0
0.2109375,0.953125,0.0
0.21875,0.953125,0.0
0.2265625,0.953125,0.0
0.234375,0.953125,0.0
0.2421875,0.953125,0.0
0.25,0.953125,0.0
0.2578125,0.953125,0.0
0.265625,0.953125,0.0
0.2734375,0.953125,0.0
0.28125,0.953125,0.0
0.2890625,0.953125,0.0
0.296875,0.953125,0.0
0.3046875,0.953125,0.0
0.3125,0.953125,0.0
0.3203125,0.953125,0.0
0.328125,0.953125,0.0
0.3359375,0.953125,0.0
0.34375,0.953125,0.0
0.3515625,0.953125,0.0
0.359375,0.953125,0.0
0.3671875,0.953125,0.0
0.375,0.953125,0.0
0.3828125,0.953125,0.0
0.390625,0.953125,0.0
0.3984375,0.953125,0.0
0.40625,0.953125,0.0
0.4140625,0.953125,0.0
0.421875,0.953125,0.0
0.4296875,0.953125,0.0
0.4375,0.953125,0.0
0.4453125,0.953125,0.0
0.453125,0.953125,0.0
0.4609375,0.953125,0.0
0.46875,0.953125,0.0
0.4765625,0.953125,0.0
0.484375,0.953125,0.0
0.4921875,0.953125,0.0
0.5,0.953125,0.0
0.5078125,0.953125,0.0
0.515625,0.953125,0.0
0.5234375,0.953125,0.0
0.53125,0.953125,0.0
0.5390625,0.953125,0.0
0.546875,0.953125,0.0
0.5546875,0.953125,0.0
0.5625,0.953125,0.0
0.5703125,0.953125,0.0
0.578125,0.953125,0.0
0.5859375,0.953125,0.0
0.59375,0.953125,0.0
0.6015625,0.953125,0.0
0.609375,0.953125,0.0
0.6171875,0.953125,0.0
0.625,0.953125,0.0
0.6328125,0.953125,0.0
0.640625,0.953125,0.0
0.6484375,0.953125,0.0
0.65625,0.953125,0.0
0.6640625,0.953125,0.0
0.671875,0.953125,0.0
0.6796875,0.953125,0.0
0.6875,0.953125,0.0
0.6953125,0.953125,0.0
0.703125,0.953125,0.0
0.7109375,0.953125,0.0
0.71875,0.953125,0.0
0.7265625,0.953125,0.0
0.734375,0.953125,0.0
0.7421875,0.953125,0.0
0.75,0.953125,0.0
0.7578125,0.953125,0.0
0.765625,0.953125,0.0
0.7734375,0.953125,0.0
0.78125,0.953125,0.0
0.7890625,0.953125,0.0
0.796875,0.953125,0.0
0.8046875,0.953125,0.0
0.8125,0.953125,0.0
0.8203125,0.953125,0.0
0.828125,0.953125,0.0
0.8359375,0.953125,0.0
0.84375,0.953125,0.0
0.8515625,0.953125,0.0
0.859375,0.953125,0.0
0.8671875,0.953125,0.0
0.875,0.953125,0.0
0.8828125,0.953125,0.0
0.890625,0.953125,0.0
0.8984375,0.953125,0.0
0.90625,0.953125,0.0
0.9140625,0.953125,0.0
0.921875,0.953125,0.0
0.9296875,0.953125,0.0
0.9375,0.953125,0.0
0.9453125,0.953125,0.0
0.953125,0.953125,0.0
0.9609375,0.953125,0.0
0.96875,0.953125,0.0
0.9765625,0.953125,0.0
0.984375,0.953125,0.0
0.9921875,0.953125,0.0

0.0,0.9609375,0.0
0.0078125,0.9609375,0.0
0.015625,0.9609375,0.0
0.0234375,0.9609375,0.0
0.03125,0.9609375,0.0
0.0390625,0.9609375,0.0
0.046875,0.9609375,0.0
0.0546875,0.9609375,0.0
0.0625,0.9609375,0.0
0.0703125,0.9609375,0.0
0.078125,0.9609375,0.0
0.0859375,0.9609375,0.0
0.09375,0.9609375,0.0
0.1015625,0.9609375,0.0
0.109375,0.9609375,0.0
0.1171875,0.9609375,0.0
0.125,0.9609375,0.0
0.1328125,0.9609375,0.0
0.140625,0.9609375,0.0
0.1484375,0.9609375,0.0
0.15625,0.9609375,0.0
0.1640625,0.9609375,0.0
0.171875,0.9609375,0.0
0.1796875,0.9609375,0.0
0.1875,0.9609375,0.0
0.1953125,0.9609375,0.0
0.203125,0.9609375,0.0
0.2109375,0.9609375,0.0
0.21875,0.9609375,0.0
0.2265625,0.9609375,0.0
0.234375,0.9609375,0.0
0.2421875,0.9609375,0.0
0.25,0.9609375,0.0
0.2578125,0.9609375,0.0
0.265625,0.9609375,0.0
0.2734375,0.9609375,0.0
0.28125,0.9609375,0.0
0.2890625,0.9609375,0.0
0.296875,0.9609375,0.0
0.3046875,0.9609375,0.0
0.3125,0.9609375,0.0
0.3203125,0.9609375,0.0
0.328125,0.9609375,0.0
0.3359375,0.9609375,0.0
0.34375,0.9609375,0.0
0.3515625,0.9609375,0.0
0.359375,0.9609375,0.0
0.3671875,0.9609375,0.0
0.375,0.9609375,0.0
0.3828125,0.9609375,0.0
0.390625,0.9609375,0.0
0.3984375,0.9609375,0.0
0.40625,0.9609375,0.0
0.4140625,0.9609375,0.0
0.421875,0.9609375,0.0
0.4296875,0.9609375,0.0
0.4375,0.9609375,0.0
0.4453125,0.9609375,0.0
0.453125,0.9609375,0.0
0.4609375,0.9609375,0.0
0.46875,0.9609375,0.0
0.4765625,0.9609375,0.0
0.484375,0.9609375,0.0
0.4921875,0.9609375,0.0
0.5,0.9609375,0.0
0.5078125,0.9609375,0.0
0.515625,0.9609375,0.0
0.5234375,0.9609375,0.0
0.53125,0.9609375,0.0
0.5390625,0.9609375,0.0
0.546875,0.9609375,0.0
0.5546875,0.9609375,0.0
0.5625,0.9609375,0.0
0.5703125,0.9609375,0.0
0.578125,0.9609375,0.0
0.5859375,0.9609375,0.0
0.59375,0.9609375,0.0
0.6015625,0.9609375,0.0
0.609375,0.9609375,0.0
0.6171875,0.9609375,0.0
0.625,0.9609375,0.0
0.6328125,0.9609375,0.0
0.640625,0.9609375,0.0
0.6484375,0.9609375,0.0
0.65625,0.9609375,0.0
0.6640625,0.9609375,0.0
0.671875,0.9609375,0.0
0.6796875,0.9609375,0.0
0.6875,0.9609375,0.0
0.6953125,0.9609375,0.0
0.703125,0.9609375,0.0
0.7109375,0.9609375,0.0
0.71875,0.9609375,0.0
0.7265625,0.9609375,0.0
0.734375,0.9609375,0.0
0.7421875,0.9609375,0.0
0.75,0.9609375,0.0
0.7578125,0.9609375,0.0
0.765625,0.9609375,0.0
0.7734375,0.9609375,0.0
0.78125,0.9609375,0.0
0.7890625,0.9609375,0.0
0.796875,0.9609375,0.0
0.8046875,0.9609375,0.0
0.8125,0.9609375,0.0
0.8203125,0.9609375,0.0
0.828125,0.9609375,0.0
0.8359375,0.9609375,0.0
0.84375,0.9609375,0.0
0.8515625,0.9609375,0.0
0.859375,0.9609375,0.0
0.8671875,0.9609375,0.0
0.875,0.9609375,0.0
0.8828125,0.9609375,0.0
0.890625,0.9609375,0.0
0.8984375,0.9609375,0.0
0.90625,0.9609375,0.0
0.9140625,0.9609375,0.0
0.921875,0.9609375,0.0
0.9296875,0.9609375,0.0
0.9375,0.9609375,0.0
0.9453125,0.9609375,0.0
0.953125,0.9609375,0.0
0.9609375,0.9609375,0.0
0.96875,0.9609375,0.0
0.9765625,0.9609375,0.0
0.984375,0.9609375,0.0
0.9921875,0.9609375,0.0

0.0,0.96875,0.0
0.0078125,0.96875,0.0
0.015625,0.96875,0.0
0.0234375,0.96875,0.0
0.03125,0.96875,0.0
0.0390625,0.96875,0.0
0.046875,0.96875,0.0
0.0546875,0.96875,0.0
0.0625,0.96875,0.0
0.0703125,0.96875,0.0
0.078125,0.96875,0.0
0.0859375,0.96875,0.0
0.09375,0.96875,0.0
0.1015625,0.96875,0.0
0.109375,0.96875,0.0
0.1171875,0.96875,0.0
0.125,0.96875,0.0
0.1328125,0.96875,0.0
0.140625,0.96875,0.0
0.1484375,0.96875,0.0
0.15625,0.96875,0.0
0.1640625,0.96875,0.0
0.171875,0.96875,0.0
0.1796875,0.96875,0.0
0.1875,0.96875,0.0
0.1953125,0.96875,0.0
0.203125,0.96875,0.0
0.2109375,0.96875,0.0
0.21875,0.96875,0.0
0.2265625,0.96875,0.0
0.234375,0.96875,0.0
0.2421875,0.96875,0.0
0.25,0.96875,0.0
0.2578125,0.96875,0.0
0.265625,0.96875,0.0
0.2734375,0.96875,0.0
0.28125,0.96875,0.0
0.2890625,0.96875,0.0
0.296875,0.96875,0.0
0.3046875,0.96875,0.0
0.3125,0.96875,0.0
0.3203125,0.96875,0.0
0.328125,0.96875,0.0
0.3359375,0.96875,0.0
0.34375,0.96875,0.0
0.3515625,0.96875,0.0
0.359375,0.96875,0.0
0.3671875,0.96875,0.0
0.375,0.96875,0.0
0.3828125,0.96875,0.0
0.390625,0.96875,0.0
0.3984375,0.96875,0.0
0.40625,0.96875,0.0
0.4140625,0.96875,0.0
0.421875,0.96875,0.0
0.4296875,0.96875,0.0
0.4375,0.96875,0.0
0.4453125,0.96875,0.0
0.453125,0.96875,0.0
0.4609375,0.96875,0.0
0.46875,0.96875,0.0
0.4765625,0.96875,0.0
0.484375,0.96875,0.0
0.4921875,0.96875,0.0
0.5,0.96875,0.0
0.5078125,0.96875,0.0
0.515625,0.96875,0.0
0.5234375,0.96875,0.0
0.53125,0.96875,0.0
0.5390625,0.96875,0.0
0.546875,0.96875,0.0
0.5546875,0.96875,0.0
0.5625,0.96875,0.0
0.5703125,0.96875,0.0
0.578125,0.96875,0.0
0.5859375,0.96875,0.0
0.59375,0.96875,0.0
0.6015625,0.96875,0.0
0.609375,0.96875,0.0
0.6171875,0.96875,0.0
0.625,0.96875,0.0
0.6328125,0.96875,0.0
0.640625,0.96875,0.0
0.6484375,0.96875,0.0
0.65625,0.96875,0.0
0.6640625,0.96875,0.0
0.671875,0.96875,0.0
0.6796875,0.96875,0.0
0.6875,0.96875,0.0
0.6953125,0.96875,0.0
0.703125,0.96875,0.0
0.7109375,0.96875,0.0
0.71875,0.96875,0.0
0.7265625,0.96875,0.0
0.734375,0.96875,0.0
0.7421875,0.96875,0.0
0.75,0.96875,0.0
0.7578125,0.96875,0.0
0.765625,0.96875,0.0
0.7734375,0.96875,0.0
0.78125,0.96875,0.0
0.7890625,0.96875,0.0
0.796875,0.96875,0.0
0.8046875,0.96875,0.0
0.8125,0.96875,0.0
0.8203125,0.96875,0.0
0.828125,0.96875,0.0
0.8359375,0.96875,0.0
0.84375,0.96875,0.0
0.8515625,0.96875,0.0
0.859375,0.96875,0.0
0.8671875,0.96875,0.0
0.875,0.96875,0.0
0.8828125,0.96875,0.0
0.890625,0.96875,0.0
0.8984375,0.96875,0.0
0.90625,0.96875,0.0
0.9140625,0.96875,0.0
0.921875,0.96875,0.0
0.9296875,0.96875,0.0
0.9375,0.96875,0.0
0.9453125,0.96875,0.0
0.953125,0.96875,0.0
0.9609375,0.96875,0.0
0.96875,0.96875,0.0
0.9765625,0.96875,0.0
0.984375,0.96875,0.0
0.9921875,0.96875,0.0

0.0,0.9765625,0.0
0.0078125,0.9765625,0.0
0.015625,0.9765625,0.0
0.0234375,0.9765625,0.0
0.03125,0.9765625,0.0
0.0390625,0.9765625,0.0
0.046875,0.9765625,0.0
0.0546875,0.9765625,0.0
0.0625,0.9765625,0.0
0.0703125,0.9765625,0.0
0.078125,0.9765625,0.0
0.0859375,0.9765625,0.0
0.09375,0.9765625,0.0
0.1015625,0.9765625,0.0
0.109375,0.9765625,0.0
0.1171875,0.9765625,0.0
0.125,0.9765625,0.0
0.1328125,0.9765625,0.0
0.140625,0.9765625,0.0
0.1484375,0.9765625,0.0
0.15625,0.9765625,0.0
0.1640625,0.9765625,0.0
0.171875,0.9765625,0.0
0.1796875,0.9765625,0.0
0.1875,0.9765625,0.0
0.1953125,0.9765625,0.0
0.203125,0.9765625,0.0
0.2109375,0.9765625,0.0
0.21875,0.9765625,0.0
0.2265625,0.9765625,0.0
0.234375,0.9765625,0.0
0.2421875,0.9765625,0.0
0.25,0.9765625,0.0
0.2578125,0.9765625,0.0
0.265625,0.9765625,0.0
0.2734375,0.9765625,0.0
0.28125,0.9765625,0.0
0.2890625,0.9765625,0.0
0.296875,0.9765625,0.0
0.3046875,0.9765625,0.0
0.3125,0.9765625,0.0
0.3203125,0.9765625,0.0
0.328125,0.9765625,0.0
0.3359375,0.9765625,0.0
0.34375,0.9765625,0.0
0.3515625,0.9765625,0.0
0.359375,0.9765625,0.0
0.3671875,0.9765625,0.0
0.375,0.9765625,0.0
0.3828125,0.9765625,0.0
0.390625,0.9765625,0.0
0.3984375,0.9765625,0.0
0.40625,0.9765625,0.0
0.4140625,0.9765625,0.0
0.421875,0.9765625,0.0
0.4296875,0.9765625,0.0
0.4375,0.9765625,0.0
0.4453125,0.9765625,0.0
0.453125,0.9765625,0.0
0.4609375,0.9765625,0.0
0.46875,0.9765625,0.0
0.4765625,0.9765625,0.0
0.484375,0.9765625,0.0
0.4921875,0.9765625,0.0
0.5,0.9765625,0.0
0.5078125,0.9765625,0.0
0.515625,0.9765625,0.0
0.5234375,0.9765625,0.0
0.53125,0.9765625,0.0
0.5390625,0.9765625,0.0
0.546875,0.9765625,0.0
0.5546875,0.9765625,0.0
0.5625,0.9765625,0.0
0.5703125,0.9765625,0.0
0.578125,0.9765625,0.0
0.5859375,0.9765625,0.0
0.59375,0.9765625,0.0
0.6015625,0.9765625,0.0
0.609375,0.9765625,0.0
0.6171875,0.9765625,0.0
0.625,0.9765625,0.0
0.6328125,0.9765625,0.0
0.640625,0.9765625,0.0
0.6484375,0.9765625,0.0
0.65625,0.9765625,0.0
0.6640625,0.9765625,0.0
0.671875,0.9765625,0.0
0.6796875,0.9765625,0.0
0.6875,0.9765625,0.0
0.6953125,0.9765625,0.0
0.703125,0.9765625,0.0
0.7109375,0.9765625,0.0
0.71875,0.9765625,0.0
0.7265625,0.9765625,0.0
0.734375,0.9765625,0.0
0.7421875,0.9765625,0.0
0.75,0.9765625,0.0
0.7578125,0.9765625,0.0
0.765625,0.9765625,0.0
0.7734375,0.9765625,0.0
0.78125,0.9765625,0.0
0.7890625,0.9765625,0.0
0.796875,0.9765625,0.0
0.8046875,0.9765625,0.0
0.8125,0.9765625,0.0
0.8203125,0.9765625,0.0
0.828125,0.9765625,0.0
0.8359375,0.9765625,0.0
0.84375,0.9765625,0.0
0.8515625,0.9765625,0.0
0.859375,0.9765625,0.0
0.8671875,0.9765625,0.0
0.875,0.9765625,0.0
0.8828125,0.9765625,0.0
0.890625,0.9765625,0.0
0.8984375,0.9765625,0.0
0.90625,0.9765625,0.0
0.9140625,0.9765625,0.0
0.921875,0.9765625,0.0
0.9296875,0.9765625,0.0
0.9375,0.9765625,0.0
0.9453125,0.9765625,0.0
0.953125,0.9765625,0.0
0.9609375,0.9765625,0.0
0.96875,0.9765625,0.0
0.9765625,0.9765625,0.0
0.984375,0.9765625,0.0
0.9921875,0.9765625,0.0

0.0,0.984375,0.0
0.0078125,0.984375,0.0
0.015625,0.984375,0.0
0.0234375,0.984375,0.0
0.03125,0.984375,0.0
0.0390625,0.984375,0.0
0.046875,0.984375,0.0
0.0546875,0.984375,0.0
0.0625,0.984375,0.0
0.0703125,0.984375,0.0
0.078125,0.984375,0.0
0.0859375,0.984375,0.0
0.09375,0.984375,0.0
0.1015625,0.984375,0.0
0.109375,0.984375,0.0
0.1171875,0.984375,0.0
0.125,0.984375,0.0
0.1328125,0.984375,0.0
0.140625,0.984375,0.0
0.1484375,0.984375,0.0
0.15625,0.984375,0.0
0.1640625,0.984375,0.0
0.171875,0.984375,0.0
0.1796875,0.984375,0.0
0.1875,0.984375,0.0
0.1953125,0.984375,0.0
0.203125,0.984375,0.0
0.2109375,0.984375,0.0
0.21875,0.984375,0.0
0.2265625,0.984375,0.0
0.234375,0.984375,0.0
0.2421875,0.984375,0.0
0.25,0.984375,0.0
0.2578125,0.984375,0.0
0.265625,0.984375,0.0
0.2734375,0.984375,0.0
0.28125,0.984375,0.0
0.2890625,0.984375,0.0
0.296875,0.984375,0.0
0.3046875,0.984375,0.0
0.3125,0.984375,0.0
0.3203125,0.984375,0.0
0.328125,0.984375,0.0
0.3359375,0.984375,0.0
0.34375,0.984375,0.0
0.3515625,0.984375,0.0
0.359375,0.984375,0.0
0.3671875,0.984375,0.0
0.375,0.984375,0.0
0.3828125,0.984375,0.0
0.390625,0.984375,0.0
0.3984375,0.984375,0.0
0.40625,0.984375,0.0
0.4140625,0.984375,0.0
0.421875,0.984375,0.0
0.4296875,0.984375,0.0
0.4375,0.984375,0.0
0.4453125,0.984375,0.0
0.453125,0.984375,0.0
0.4609375,0.984375,0.0
0.46875,0.984375,0.0
0.4765625,0.984375,0.0
0.484375,0.984375,0.0
0.4921875,0.984375,0.0
0.5,0.984375,0.0
0.5078125,0.984375,0.0
0.515625,0.984375,0.0
0.5234375,0.984375,0.0
0.53125,0.984375,0.0
0.5390625,0.984375,0.0
0.546875,0.984375,0.0
0.5546875,0.984375,0.0
0.5625,0.984375,0.0
0.5703125,0.984375,0.0
0.578125,0.984375,0.0
0.5859375,0.984375,0.0
0.59375,0.984375,0.0
0.6015625,0.984375,0.0
0.609375,0.984375,0.0
0.6171875,0.984375,0.0
0.625,0.984375,0.0
0.6328125,0.984375,0.0
0.640625,0.984375,0.0
0.6484375,0.984375,0.0
0.65625,0.984375,0.0
0.6640625,0.984375,0.0
0.671875,0.984375,0.0
0.6796875,0.984375,0.0
0.6875,0.984375,0.0
0.6953125,0.984375,0.0
0.703125,0.984375,0.0
0.7109375,0.984375,0.0
0.71875,0.984375,0.0
0.7265625,0.984375,0.0
0.734375,0.984375,0.0
0.7421875,0.984375,0.0
0.75,0.984375,0.0
0.7578125,0.984375,0.0
0.765625,0.984375,0.0
0.7734375,0.984375,0.0
0.78125,0.984375,0.0
0.7890625,0.984375,0.0
0.796875,0.984375,0.0
0.8046875,0.984375,0.0
0.8125,0.984375,0.0
0.8203125,0.984375,0.0
0.828125,0.984375,0.0
0.8359375,0.984375,0.0
0.84375,0.984375,0.0
0.8515625,0.984375,0.0
0.859375,0.984375,0.0
0.8671875,0.984375,0.0
0.875,0.984375,0.0
0.8828125,0.984375,0.0
0.890625,0.984375,0.0
0.8984375,0.984375,0.0
0.90625,0.984375,0.0
0.9140625,0.984375,0.0
0.921875,0.984375,0.0
0.9296875,0.984375,0.0
0.9375,0.984375,0.0
0.9453125,0.984375,0.0
0.953125,0.984375,0.0
0.9609375,0.984375,0.0
0.96875,0.984375,0.0
0.9765625,0.984375,0.0
0.984375,0.984375,0.0
0.9921875,0.984375,0.0

0.0,0.9921875,0.0
0.0078125,0.9921875,0.0
0.015625,0.9921875,0.0
0.0234375,0.9921875,0.0
0.03125,0.9921875,0.0
0.0390625,0.9921875,0.0
0.046875,0.9921875,0.0
0.0546875,0.9921875,0.0
0.0625,0.9921875,0.0
0.0703125,0.9921875,0.0
0.078125,0.9921875,0.0
0.0859375,0.9921875,0.0
0.09375,0.9921875,0.0
0.1015625,0.9921875,0.0
0.109375,0.9921875,0.0
0.1171875,0.9921875,0.0
0.125,0.9921875,0.0
0.1328125,0.9921875,0.0
0.140625,0.9921875,0.0
0.1484375,0.9921875,0.0
0.15625,0.9921875,0.0
0.1640625,0.9921875,0.0
0.171875,0.9921875,0.0
0.1796875,0.9921875,0.0
0.1875,0.9921875,0.0
0.1953125,0.9921875,0.0
0.203125,0.9921875,0.0
0.2109375,0.9921875,0.0
0.21875,0.9921875,0.0
0.2265625,0.9921875,0.0
0.234375,0.9921875,0.0
0.2421875,0.9921875,0.0
0.25,0.9921875,0.0
0.2578125,0.9921875,0.0
0.265625,0.9921875,0.0
0.2734375,0.9921875,0.0
0.28125,0.9921875,0.0
0.2890625,0.9921875,0.0
0.296875,0.9921875,0.0
0.3046875,0.9921875,0.0
0.3125,0.9921875,0.0
0.3203125,0.9921875,0.0
0.328125,0.9921875,0.0
0.3359375,0.9921875,0.0
0.34375,0.9921875,0.0
0.3515625,0.9921875,0.0
0.359375,0.9921875,0.0
0.3671875,0.9921875,0.0
0.375,0.9921875,0.0
0.3828125,0.9921875,0.0
0.390625,0.9921875,0.0
0.3984375,0.9921875,0.0
0.40625,0.9921875,0.0
0.4140625,0.9921875,0.0
0.421875,0.9921875,0.0
0.4296875,0.9921875,0.0
0.4375,0.9921875,0.0
0.4453125,0.9921875,0.0
0.453125,0.9921875,0.0
0.4609375,0.9921875,0.0
0.46875,0.9921875,0.0
0.4765625,0.9921875,0.0
0.484375,0.9921875,0.0
0.4921875,0.9921875,0.0
0.5,0.9921875,0.0
0.5078125,0.9921875,0.0
0.515625,0.9921875,0.0
0.5234375,0.9921875,0.0
0.53125,0.9921875,0.0
0.5390625,0.9921875,0.0
0.546875,0.9921875,0.0
0.5546875,0.9921875,0.0
0.5625,0.9921875,0.0
0.5703125,0.9921875,0.0
0.578125,0.9921875,0.0
0.5859375,0.9921875,0.0
0.59375,0.9921875,0.0
0.6015625,0.9921875,0.0
0.609375,0.9921875,0.0
0.6171875,0.9921875,0.0
0.625,0.9921875,0.0
0.6328125,0.9921875,0.0
0.640625,0.9921875,0.0
0.6484375,0.9921875,0.0
0.65625,0.9921875,0.0
0.6640625,0.9921875,0.0
0.671875,0.9921875,0.0
0.6796875,0.9921875,0.0
0.6875,0.9921875,0.0
0.6953125,0.9921875,0.0
0.703125,0.9921875,0.0
0.7109375,0.9921875,0.0
0.71875,0.9921875,0.0
0.7265625,0.9921875,0.0
0.734375,0.9921875,0.0
0.7421875,0.9921875,0.0
0.75,0.9921875,0.0
0.7578125,0.9921875,0.0
0.765625,0.9921875,0.0
0.7734375,0.9921875,0.0
0.78125,0.9921875,0.0
0.7890625,0.9921875,0.0
0.796875,0.9921875,0.0
0.8046875,0.9921875,0.0
0.8125,0.9921875,0.0
0.8203125,0.9921875,0.0
0.828125,0.9921875,0.0
0.8359375,0.9921875,0.0
0.84375,0.9921875,0.0
0.8515625,0.9921875,0.0
0.859375,0.9921875,0.0
0.8671875,0.9921875,0.0
0.875,0.9921875,0.0
0.8828125,0.9921875,0.0
0.890625,0.9921875,0.0
0.8984375,0.9921875,0.0
0.90625,0.9921875,0.0
0.9140625,0.9921875,0.0
0.921875,0.9921875,0.0
0.9296875,0.9921875,0.0
0.9375,0.9921875,0.0
0.9453125,0.9921875,0.0
0.953125,0.9921875,0.0
0.9609375,0.9921875,0.0
0.96875,0.9921875,0.0
0.9765625,0.9921875,0.0
0.984375,0.9921875,0.0
0.9921875,0.9921875,0.0



==> data_archive/clean/diffusive_limit_2B/diffusive_2B_reduced_x_folded_profiles.csv <==
mft,x,error
3.0517578125e-05,0,0.0001573
3.0517578125e-05,1,9.735e-05
3.0517578125e-05,2,1.327e-05
3.0517578125e-05,3,-6.511e-05
3.0517578125e-05,4,-9.898e-05
3.0517578125e-05,5,-8.987e-05
3.0517578125e-05,6,-6.014e-05
3.0517578125e-05,7,-2.191e-05
3.0517578125e-05,8,4.845e-06
3.0517578125e-05,9,1.182e-05
3.0517578125e-05,10,1.747e-05
3.0517578125e-05,11,1.398e-05
3.0517578125e-05,12,1.039e-05
3.0517578125e-05,13,5.219e-06
3.0517578125e-05,14,2.722e-06
3.0517578125e-05,15,8.55e-07
3.0517578125e-05,16,5.305e-07
3.0517578125e-05,17,9.55e-08
3.0517578125e-05,18,9.8e-08
3.0517578125e-05,19,2.15e-08
3.0517578125e-05,20,4e-09
3.0517578125e-05,21,1.5e-09
3.0517578125e-05,22,0
3.0517578125e-05,23,5e-10
3.0517578125e-05,24,0
3.0517578125e-05,25,0
3.0517578125e-05,26,0
3.0517578125e-05,27,0
3.0517578125e-05,28,0
3.0517578125e-05,29,0
3.0517578125e-05,30,0
3.0517578125e-05,31,0
3.0517578125e-05,32,0
3.0517578125e-05,33,0
3.0517578125e-05,34,0
3.0517578125e-05,35,0
3.0517578125e-05,36,0
3.0517578125e-05,37,0
3.0517578125e-05,38,0
3.0517578125e-05,39,0
3.0517578125e-05,40,0
3.0517578125e-05,41,0
3.0517578125e-05,42,0
3.0517578125e-05,43,0
3.0517578125e-05,44,0
3.0517578125e-05,45,0
3.0517578125e-05,46,0
3.0517578125e-05,47,0
3.0517578125e-05,48,0
3.0517578125e-05,49,0
3.0517578125e-05,50,0
3.0517578125e-05,51,0
3.0517578125e-05,52,0
3.0517578125e-05,53,0
3.0517578125e-05,54,0
3.0517578125e-05,55,0
3.0517578125e-05,56,0
3.0517578125e-05,57,0
3.0517578125e-05,58,0
3.0517578125e-05,59,0
3.0517578125e-05,60,0
3.0517578125e-05,61,0
3.0517578125e-05,62,0
3.0517578125e-05,63,0
6.103515625e-05,0,0.0003062
6.103515625e-05,1,0.000184
6.103515625e-05,2,1.03e-05
6.103515625e-05,3,-0.0001278
6.103515625e-05,4,-0.0001864
6.103515625e-05,5,-0.0001634
6.103515625e-05,6,-0.0001228
6.103515625e-05,7,-4.178e-05
6.103515625e-05,8,8.257e-06
6.103515625e-05,9,3.334e-05
6.103515625e-05,10,3.359e-05
6.103515625e-05,11,2.847e-05
6.103515625e-05,12,1.879e-05
6.103515625e-05,13,1.058e-05
6.103515625e-05,14,5.152e-06
6.103515625e-05,15,2.1e-06
6.103515625e-05,16,9.27e-07
6.103515625e-05,17,2.835e-07
6.103515625e-05,18,1.265e-07
6.103515625e-05,19,4.6e-08
6.103515625e-05,20,5e-09
6.103515625e-05,21,2e-09
6.103515625e-05,22,-5e-10
6.103515625e-05,23,0
6.103515625e-05,24,0
6.103515625e-05,25,0
6.103515625e-05,26,0
6.103515625e-05,27,0
6.103515625e-05,28,0
6.103515625e-05,29,0
6.103515625e-05,30,0
6.103515625e-05,31,0
6.103515625e-05,32,0
6.103515625e-05,33,0
6.103515625e-05,34,0
6.103515625e-05,35,0
6.103515625e-05,36,0
6.103515625e-05,37,0
6.103515625e-05,38,0
6.103515625e-05,39,0
6.103515625e-05,40,0
6.103515625e-05,41,0
6.103515625e-05,42,0
6.103515625e-05,43,0
6.103515625e-05,44,0
6.103515625e-05,45,0
6.103515625e-05,46,0
6.103515625e-05,47,0
6.103515625e-05,48,0
6.103515625e-05,49,0
6.103515625e-05,50,0
6.103515625e-05,51,0
6.103515625e-05,52,0
6.103515625e-05,53,0
6.103515625e-05,54,0
6.103515625e-05,55,0
6.103515625e-05,56,0
6.103515625e-05,57,0
6.103515625e-05,58,0
6.103515625e-05,59,0
6.103515625e-05,60,0
6.103515625e-05,61,0
6.103515625e-05,62,0
6.103515625e-05,63,0
0.0001220703125,0,0.0005778
0.0001220703125,1,0.0003454
0.0001220703125,2,2.772e-05
0.0001220703125,3,-0.0002065
0.0001220703125,4,-0.0003515
0.0001220703125,5,-0.0003304
0.0001220703125,6,-0.00023
0.0001220703125,7,-9.757e-05
0.0001220703125,8,1.147e-05
0.0001220703125,9,6.129e-05
0.0001220703125,10,6.457e-05
0.0001220703125,11,5.436e-05
0.0001220703125,12,3.642e-05
0.0001220703125,13,1.99e-05
0.0001220703125,14,1.018e-05
0.0001220703125,15,4.094e-06
0.0001220703125,16,1.757e-06
0.0001220703125,17,6.93e-07
0.0001220703125,18,2.375e-07
0.0001220703125,19,7.6e-08
0.0001220703125,20,2.3e-08
0.0001220703125,21,5.5e-09
0.0001220703125,22,2.5e-09
0.0001220703125,23,5e-10
0.0001220703125,24,0
0.0001220703125,25,5e-10
0.0001220703125,26,0
0.0001220703125,27,0
0.0001220703125,28,0
0.0001220703125,29,0
0.0001220703125,30,0
0.0001220703125,31,0
0.0001220703125,32,0
0.0001220703125,33,0
0.0001220703125,34,0
0.0001220703125,35,0
0.0001220703125,36,0
0.0001220703125,37,0
0.0001220703125,38,0
0.0001220703125,39,0
0.0001220703125,40,0
0.0001220703125,41,0
0.0001220703125,42,0
0.0001220703125,43,0
0.0001220703125,44,0
0.0001220703125,45,0
0.0001220703125,46,0
0.0001220703125,47,0
0.0001220703125,48,0
0.0001220703125,49,0
0.0001220703125,50,0
0.0001220703125,51,0
0.0001220703125,52,0
0.0001220703125,53,0
0.0001220703125,54,0
0.0001220703125,55,0
0.0001220703125,56,0
0.0001220703125,57,0
0.0001220703125,58,0
0.0001220703125,59,0
0.0001220703125,60,0
0.0001220703125,61,0
0.0001220703125,62,0
0.0001220703125,63,0
0.000244140625,0,0.001031
0.000244140625,1,0.0006298
0.000244140625,2,8.217e-05
0.000244140625,3,-0.0003989
0.000244140625,4,-0.000648
0.000244140625,5,-0.0005895
0.000244140625,6,-0.0004045
0.000244140625,7,-0.0001651
0.000244140625,8,1.659e-05
0.000244140625,9,0.0001033
0.000244140625,10,0.0001156
0.000244140625,11,9.502e-05
0.000244140625,12,6.396e-05
0.000244140625,13,3.596e-05
0.000244140625,14,1.859e-05
0.000244140625,15,8.379e-06
0.000244140625,16,3.467e-06
0.000244140625,17,1.304e-06
0.000244140625,18,4.96e-07
0.000244140625,19,1.675e-07
0.000244140625,20,5.1e-08
0.000244140625,21,8e-09
0.000244140625,22,5e-09
0.000244140625,23,1e-09
0.000244140625,24,5e-10
0.000244140625,25,0
0.000244140625,26,5e-10
0.000244140625,27,0
0.000244140625,28,0
0.000244140625,29,0
0.000244140625,30,0
0.000244140625,31,0
0.000244140625,32,0
0.000244140625,33,0
0.000244140625,34,0
0.000244140625,35,0
0.000244140625,36,0
0.000244140625,37,0
0.000244140625,38,0
0.000244140625,39,0
0.000244140625,40,0
0.000244140625,41,0
0.000244140625,42,0
0.000244140625,43,0
0.000244140625,44,0
0.000244140625,45,0
0.000244140625,46,0
0.000244140625,47,0
0.000244140625,48,0
0.000244140625,49,0
0.000244140625,50,0
0.000244140625,51,0
0.000244140625,52,0
0.000244140625,53,0
0.000244140625,54,0
0.000244140625,55,0
0.000244140625,56,0
0.000244140625,57,0
0.000244140625,58,0
0.000244140625,59,0
0.000244140625,60,0
0.000244140625,61,0
0.000244140625,62,0
0.000244140625,63,0
0.00048828125,0,0.001575
0.00048828125,1,0.001019
0.00048828125,2,0.0001258
0.00048828125,3,-0.0006266
0.00048828125,4,-0.001015
0.00048828125,5,-0.0009205
0.00048828125,6,-0.0006023
0.00048828125,7,-0.0002612
0.00048828125,8,2.045e-05
0.00048828125,9,0.0001503
0.00048828125,10,0.0001761
0.00048828125,11,0.000145
0.00048828125,12,9.852e-05
0.00048828125,13,5.789e-05
0.00048828125,14,3.037e-05
0.00048828125,15,1.519e-05
0.00048828125,16,6.686e-06
0.00048828125,17,2.862e-06
0.00048828125,18,1.138e-06
0.00048828125,19,4.535e-07
0.00048828125,20,1.59e-07
0.00048828125,21,7.7e-08
0.00048828125,22,2.3e-08
0.00048828125,23,4e-09
0.00048828125,24,2e-09
0.00048828125,25,5e-10
0.00048828125,26,1e-09
0.00048828125,27,0
0.00048828125,28,0
0.00048828125,29,0
0.00048828125,30,0
0.00048828125,31,0
0.00048828125,32,0
0.00048828125,33,0
0.00048828125,34,0
0.00048828125,35,0
0.00048828125,36,0
0.00048828125,37,0
0.00048828125,38,0
0.00048828125,39,0
0.00048828125,40,0
0.00048828125,41,0
0.00048828125,42,0
0.00048828125,43,0
0.00048828125,44,0
0.00048828125,45,0
0.00048828125,46,0
0.00048828125,47,0
0.00048828125,48,0
0.00048828125,49,0
0.00048828125,50,0
0.00048828125,51,0
0.00048828125,52,0
0.00048828125,53,0
0.00048828125,54,0
0.00048828125,55,0
0.00048828125,56,0
0.00048828125,57,0
0.00048828125,58,0
0.00048828125,59,0
0.00048828125,60,0
0.00048828125,61,0
0.00048828125,62,0
0.00048828125,63,0
0.0006905339660024878,0,0.001767
0.0006905339660024878,1,0.001107
0.0006905339660024878,2,0.0001357
0.0006905339660024878,3,-0.0007116
0.0006905339660024878,4,-0.0011
0.0006905339660024878,5,-0.00101
0.0006905339660024878,6,-0.0006653
0.0006905339660024878,7,-0.0002755
0.0006905339660024878,8,1.297e-05
0.0006905339660024878,9,0.0001578
0.0006905339660024878,10,0.000187
0.0006905339660024878,11,0.0001549
0.0006905339660024878,12,0.0001062
0.0006905339660024878,13,6.451e-05
0.0006905339660024878,14,3.523e-05
0.0006905339660024878,15,1.788e-05
0.0006905339660024878,16,8.924e-06
0.0006905339660024878,17,4.037e-06
0.0006905339660024878,18,1.742e-06
0.0006905339660024878,19,7.285e-07
0.0006905339660024878,20,2.97e-07
0.0006905339660024878,21,1.755e-07
0.0006905339660024878,22,3.95e-08
0.0006905339660024878,23,3.55e-08
0.0006905339660024878,24,1.3e-08
0.0006905339660024878,25,3e-09
0.0006905339660024878,26,1e-09
0.0006905339660024878,27,1e-09
0.0006905339660024878,28,1.5e-09
0.0006905339660024878,29,0
0.0006905339660024878,30,-5e-10
0.0006905339660024878,31,0
0.0006905339660024878,32,-1e-09
0.0006905339660024878,33,5e-10
0.0006905339660024878,34,0
0.0006905339660024878,35,0
0.0006905339660024878,36,0
0.0006905339660024878,37,0
0.0006905339660024878,38,0
0.0006905339660024878,39,0
0.0006905339660024878,40,0
0.0006905339660024878,41,0
0.0006905339660024878,42,0
0.0006905339660024878,43,0
0.0006905339660024878,44,0
0.0006905339660024878,45,0
0.0006905339660024878,46,0
0.0006905339660024878,47,0
0.0006905339660024878,48,0
0.0006905339660024878,49,0
0.0006905339660024878,50,0
0.0006905339660024878,51,0
0.0006905339660024878,52,0
0.0006905339660024878,53,0
0.0006905339660024878,54,0
0.0006905339660024878,55,0
0.0006905339660024878,56,0
0.0006905339660024878,57,0
0.0006905339660024878,58,0
0.0006905339660024878,59,0
0.0006905339660024878,60,0
0.0006905339660024878,61,0
0.0006905339660024878,62,0
0.0006905339660024878,63,0
0.0009765625,0,0.001595
0.0009765625,1,0.001019
0.0009765625,2,0.0001123
0.0009765625,3,-0.0006497
0.0009765625,4,-0.0009859
0.0009765625,5,-0.0009151
0.0009765625,6,-0.0005954
0.0009765625,7,-0.0002405
0.0009765625,8,1.57e-05
0.0009765625,9,0.0001323
0.0009765625,10,0.0001598
0.0009765625,11,0.0001326
0.0009765625,12,9.257e-05
0.0009765625,13,5.871e-05
0.0009765625,14,3.304e-05
0.0009765625,15,1.749e-05
0.0009765625,16,9.103e-06
0.0009765625,17,4.323e-06
0.0009765625,18,2.371e-06
0.0009765625,19,1.039e-06
0.0009765625,20,6.09e-07
0.0009765625,21,2.615e-07
0.0009765625,22,1.585e-07
0.0009765625,23,5e-08
0.0009765625,24,3.6e-08
0.0009765625,25,2.8e-08
0.0009765625,26,3.35e-08
0.0009765625,27,-7e-09
0.0009765625,28,-1.45e-08
0.0009765625,29,1.25e-08
0.0009765625,30,-1.5e-09
0.0009765625,31,1.5e-09
0.0009765625,32,6e-09
0.0009765625,33,4.5e-09
0.0009765625,34,2.5e-09
0.0009765625,35,-1.5e-09
0.0009765625,36,-3e-09
0.0009765625,37,-5e-10
0.0009765625,38,-1e-09
0.0009765625,39,-1e-09
0.0009765625,40,5e-10
0.0009765625,41,-5e-10
0.0009765625,42,5e-10
0.0009765625,43,0
0.0009765625,44,0
0.0009765625,45,0
0.0009765625,46,0
0.0009765625,47,-5e-10
0.0009765625,48,5e-10
0.0009765625,49,0
0.0009765625,50,0
0.0009765625,51,0
0.0009765625,52,0
0.0009765625,53,0
0.0009765625,54,0
0.0009765625,55,0
0.0009765625,56,0
0.0009765625,57,0
0.0009765625,58,0
0.0009765625,59,0
0.0009765625,60,0
0.0009765625,61,0
0.0009765625,62,0
0.0009765625,63,0
0.0013810679320049755,0,0.0009558
0.0013810679320049755,1,0.0005873
0.0013810679320049755,2,4.08e-05
0.0013810679320049755,3,-0.0004013
0.0013810679320049755,4,-0.0005796
0.0013810679320049755,5,-0.0005225
0.0013810679320049755,6,-0.0003203
0.0013810679320049755,7,-0.0001216
0.0013810679320049755,8,1.105e-05
0.0013810679320049755,9,7.454e-05
0.0013810679320049755,10,8.201e-05
0.0013810679320049755,11,6.991e-05
0.0013810679320049755,12,5.03e-05
0.0013810679320049755,13,3.096e-05
0.0013810679320049755,14,1.853e-05
0.0013810679320049755,15,1.053e-05
0.0013810679320049755,16,6.073e-06
0.0013810679320049755,17,3.622e-06
0.0013810679320049755,18,1.567e-06
0.0013810679320049755,19,1.004e-06
0.0013810679320049755,20,5.75e-07
0.0013810679320049755,21,2.6e-07
0.0013810679320049755,22,1.115e-07
0.0013810679320049755,23,8.35e-08
0.0013810679320049755,24,-2.85e-08
0.0013810679320049755,25,1.855e-07
0.0013810679320049755,26,3.1e-08
0.0013810679320049755,27,1.1e-08
0.0013810679320049755,28,6.4e-08
0.0013810679320049755,29,-3.1e-08
0.0013810679320049755,30,2.85e-08
0.0013810679320049755,31,1.35e-08
0.0013810679320049755,32,-1.2e-08
0.0013810679320049755,33,1.55e-08
0.0013810679320049755,34,1.05e-08
0.0013810679320049755,35,-2e-09
0.0013810679320049755,36,1.3e-08
0.0013810679320049755,37,5e-09
0.0013810679320049755,38,-3.5e-09
0.0013810679320049755,39,-1.7e-08
0.0013810679320049755,40,-2e-09
0.0013810679320049755,41,-1e-09
0.0013810679320049755,42,1e-09
0.0013810679320049755,43,1e-09
0.0013810679320049755,44,3.309e-24
0.0013810679320049755,45,3.5e-09
0.0013810679320049755,46,1.5e-09
0.0013810679320049755,47,0
0.0013810679320049755,48,3e-09
0.0013810679320049755,49,-2.5e-09
0.0013810679320049755,50,-2e-09
0.0013810679320049755,51,-2e-09
0.0013810679320049755,52,1.5e-09
0.0013810679320049755,53,-1e-09
0.0013810679320049755,54,5e-10
0.0013810679320049755,55,-5e-10
0.0013810679320049755,56,1e-09
0.0013810679320049755,57,0
0.0013810679320049755,58,-5e-10
0.0013810679320049755,59,0
0.0013810679320049755,60,0
0.0013810679320049755,61,0
0.0013810679320049755,62,0
0.0013810679320049755,63,-5e-10
0.001953125,0,-4.2e-05
0.001953125,1,-3.613e-05
0.001953125,2,1.966e-06
0.001953125,3,2.695e-05
0.001953125,4,2.362e-05
0.001953125,5,3.269e-05
0.001953125,6,2.176e-05
0.001953125,7,1.464e-06
0.001953125,8,-2.712e-06
0.001953125,9,-6.829e-06
0.001953125,10,-2.956e-06
0.001953125,11,-5.593e-06
0.001953125,12,-5.502e-06
0.001953125,13,-2.765e-06
0.001953125,14,-7.755e-07
0.001953125,15,-1.227e-06
0.001953125,16,1.605e-07
0.001953125,17,-9.58e-07
0.001953125,18,-5.6e-08
0.001953125,19,-2e-09
0.001953125,20,-9.3e-08
0.001953125,21,-4.46e-07
0.001953125,22,-1.98e-07
0.001953125,23,2.59e-07
0.001953125,24,-5.79e-07
0.001953125,25,7.15e-08
0.001953125,26,-1.535e-07
0.001953125,27,2.5e-09
0.001953125,28,9.7e-08
0.001953125,29,-1.7e-08
0.001953125,30,-1.405e-07
0.001953125,31,-1.505e-07
0.001953125,32,9.7e-08
0.001953125,33,-1.05e-08
0.001953125,34,8.65e-08
0.001953125,35,-2.15e-08
0.001953125,36,2.05e-08
0.001953125,37,3.9e-08
0.001953125,38,-8e-09
0.001953125,39,8.5e-09
0.001953125,40,1.65e-08
0.001953125,41,1.5e-08
0.001953125,42,1.5e-08
0.001953125,43,1e-09
0.001953125,44,-9.5e-09
0.001953125,45,-2e-09
0.001953125,46,1.2e-08
0.001953125,47,-2.5e-09
0.001953125,48,-5e-10
0.001953125,49,1.7e-08
0.001953125,50,1.5e-09
0.001953125,51,5e-09
0.001953125,52,-2.5e-09
0.001953125,53,-1.05e-08
0.001953125,54,-1.05e-08
0.001953125,55,-6e-09
0.001953125,56,-3.5e-09
0.001953125,57,-5e-10
0.001953125,58,-5e-10
0.001953125,59,-1.5e-09
0.001953125,60,4.5e-09
0.001953125,61,-3e-09
0.001953125,62,-5e-10
0.001953125,63,-5e-10
0.002762135864009951,0,-0.000839
0.002762135864009951,1,-0.0004714
0.002762135864009951,2,3.412e-05
0.002762135864009951,3,0.0004088
0.002762135864009951,4,0.0004968
0.002762135864009951,5,0.0003864
0.002762135864009951,6,0.0002173
0.002762135864009951,7,5.346e-05
0.002762135864009951,8,-2.898e-05
0.002762135864009951,9,-6.126e-05
0.002762135864009951,10,-5.517e-05
0.002762135864009951,11,-4.983e-05
0.002762135864009951,12,-3.043e-05
0.002762135864009951,13,-2.091e-05
0.002762135864009951,14,-1.238e-05
0.002762135864009951,15,-8.871e-06
0.002762135864009951,16,-7.561e-06
0.002762135864009951,17,-2.44e-06
0.002762135864009951,18,-2.682e-06
0.002762135864009951,19,-9.235e-07
0.002762135864009951,20,1.99e-07
0.002762135864009951,21,-5.66e-07
0.002762135864009951,22,-1.176e-06
0.002762135864009951,23,-1.198e-06
0.002762135864009951,24,4.95e-08
0.002762135864009951,25,-7.32e-07
0.002762135864009951,26,-5.54e-07
0.002762135864009951,27,1.415e-07
0.002762135864009951,28,-2.805e-07
0.002762135864009951,29,-5e-08
0.002762135864009951,30,1.88e-07
0.002762135864009951,31,-8.35e-08
0.002762135864009951,32,-2.275e-07
0.002762135864009951,33,-1.6e-07
0.002762135864009951,34,-4.35e-08
0.002762135864009951,35,-8.05e-08
0.002762135864009951,36,-2.745e-07
0.002762135864009951,37,-1.365e-07
0.002762135864009951,38,6.75e-08
0.002762135864009951,39,-9.95e-08
0.002762135864009951,40,-3.05e-08
0.002762135864009951,41,9e-09
0.002762135864009951,42,-9.1e-08
0.002762135864009951,43,-1.3e-08
0.002762135864009951,44,1.6e-08
0.002762135864009951,45,5.1e-08
0.002762135864009951,46,-3.15e-08
0.002762135864009951,47,-3e-09
0.002762135864009951,48,-5.5e-09
0.002762135864009951,49,-5.8e-08
0.002762135864009951,50,7.55e-08
0.002762135864009951,51,3.2e-08
0.002762135864009951,52,-3e-08
0.002762135864009951,53,-2e-09
0.002762135864009951,54,1.15e-08
0.002762135864009951,55,1.85e-08
0.002762135864009951,56,-2.4e-08
0.002762135864009951,57,2.8e-08
0.002762135864009951,58,2.35e-08
0.002762135864009951,59,2.1e-08
0.002762135864009951,60,1.9e-08
0.002762135864009951,61,3.5e-09
0.002762135864009951,62,-1.85e-08
0.002762135864009951,63,-3.65e-08
0.00390625,0,-0.001065
0.00390625,1,-0.0005564
0.00390625,2,0.0001281
0.00390625,3,0.0005344
0.00390625,4,0.00059
0.00390625,5,0.0004255
0.00390625,6,0.000207
0.00390625,7,4.691e-05
0.00390625,8,-3.629e-05
0.00390625,9,-6.955e-05
0.00390625,10,-6.367e-05
0.00390625,11,-4.724e-05
0.00390625,12,-3.303e-05
0.00390625,13,-2.285e-05
0.00390625,14,-1.088e-05
0.00390625,15,-6.637e-06
0.00390625,16,-3.745e-06
0.00390625,17,-4.232e-06
0.00390625,18,-3.835e-06
0.00390625,19,-1.476e-06
0.00390625,20,-2.019e-06
0.00390625,21,4.165e-07
0.00390625,22,-1.653e-06
0.00390625,23,-1.72e-07
0.00390625,24,-7.395e-07
0.00390625,25,5.645e-07
0.00390625,26,-3.65e-08
0.00390625,27,-3.59e-07
0.00390625,28,-7.855e-07
0.00390625,29,-4.555e-07
0.00390625,30,6.585e-07
0.00390625,31,-3.07e-07
0.00390625,32,-4.58e-07
0.00390625,33,-4.52e-07
0.00390625,34,-3.015e-07
0.00390625,35,-1.1e-08
0.00390625,36,-4.665e-07
0.00390625,37,-3.16e-07
0.00390625,38,1.585e-07
0.00390625,39,-9e-09
0.00390625,40,6.6e-08
0.00390625,41,3.895e-07
0.00390625,42,-3.535e-07
0.00390625,43,-1.905e-07
0.00390625,44,-3.155e-07
0.00390625,45,1.545e-07
0.00390625,46,-4.95e-08
0.00390625,47,-1.545e-07
0.00390625,48,-1.245e-07
0.00390625,49,-1.65e-08
0.00390625,50,-1.565e-07
0.00390625,51,-7.2e-08
0.00390625,52,-6.6e-08
0.00390625,53,6.5e-09
0.00390625,54,-9.1e-08
0.00390625,55,-8.45e-08
0.00390625,56,2e-08
0.00390625,57,-5.05e-08
0.00390625,58,-1.075e-07
0.00390625,59,-1.7e-08
0.00390625,60,1.5e-09
0.00390625,61,5.5e-09
0.00390625,62,-1.6e-08
0.00390625,63,-3.29e-07
0.005524271728019902,0,-0.0008487
0.005524271728019902,1,-0.0003912
0.005524271728019902,2,0.0001563
0.005524271728019902,3,0.0004599
0.005524271728019902,4,0.0004331
0.005524271728019902,5,0.0002884
0.005524271728019902,6,0.0001059
0.005524271728019902,7,8.862e-06
0.005524271728019902,8,-2.968e-05
0.005524271728019902,9,-5.042e-05
0.005524271728019902,10,-4.094e-05
0.005524271728019902,11,-3.662e-05
0.005524271728019902,12,-1.824e-05
0.005524271728019902,13,-1.11e-05
0.005524271728019902,14,-1.04e-05
0.005524271728019902,15,-5.445e-06
0.005524271728019902,16,-6.633e-06
0.005524271728019902,17,-2.601e-06
0.005524271728019902,18,1.919e-06
0.005524271728019902,19,1.002e-06
0.005524271728019902,20,2.3e-08
0.005524271728019902,21,3.82e-07
0.005524271728019902,22,-9.86e-07
0.005524271728019902,23,1.296e-06
0.005524271728019902,24,-8.26e-07
0.005524271728019902,25,-1.025e-07
0.005524271728019902,26,7.3e-08
0.005524271728019902,27,-1.32e-06
0.005524271728019902,28,-5.5e-09
0.005524271728019902,29,-6.865e-07
0.005524271728019902,30,-3.195e-07
0.005524271728019902,31,2.945e-07
0.005524271728019902,32,-8.53e-07
0.005524271728019902,33,-2.85e-07
0.005524271728019902,34,4.265e-07
0.005524271728019902,35,2.18e-07
0.005524271728019902,36,4.15e-08
0.005524271728019902,37,-6.82e-07
0.005524271728019902,38,-2.43e-07
0.005524271728019902,39,-2.845e-07
0.005524271728019902,40,5.9e-08
0.005524271728019902,41,2.575e-07
0.005524271728019902,42,-2.35e-08
0.005524271728019902,43,3.62e-07
0.005524271728019902,44,-9.2e-08
0.005524271728019902,45,3.015e-07
0.005524271728019902,46,-6.04e-07
0.005524271728019902,47,-2.745e-07
0.005524271728019902,48,2.755e-07
0.005524271728019902,49,-3.61e-07
0.005524271728019902,50,-1.865e-07
0.005524271728019902,51,-1.26e-07
0.005524271728019902,52,-6.85e-08
0.005524271728019902,53,-1.685e-07
0.005524271728019902,54,1.12e-07
0.005524271728019902,55,2e-09
0.005524271728019902,56,-4.65e-08
0.005524271728019902,57,-1.2e-08
0.005524271728019902,58,-3.35e-08
0.005524271728019902,59,-8.05e-08
0.005524271728019902,60,-4.6e-08
0.005524271728019902,61,2.4e-08
0.005524271728019902,62,-1.72e-07
0.005524271728019902,63,-1.632e-06
0.0078125,0,-0.000528
0.0078125,1,-0.0002005
0.0078125,2,0.0001431
0.0078125,3,0.0002925
0.0078125,4,0.0002529
0.0078125,5,0.000131
0.0078125,6,3.456e-05
0.0078125,7,-4.712e-06
0.0078125,8,-2.69e-05
0.0078125,9,-3.1e-05
0.0078125,10,-1.667e-05
0.0078125,11,-1.153e-05
0.0078125,12,-1.539e-05
0.0078125,13,-5.881e-06
0.0078125,14,-6.009e-06
0.0078125,15,-3.906e-06
0.0078125,16,-5.791e-06
0.0078125,17,-1.887e-06
0.0078125,18,1.885e-06
0.0078125,19,-2.715e-06
0.0078125,20,-3.45e-07
0.0078125,21,1.095e-07
0.0078125,22,-1.027e-06
0.0078125,23,2.368e-06
0.0078125,24,-1.66e-07
0.0078125,25,1.033e-06
0.0078125,26,8.4e-08
0.0078125,27,2.623e-06
0.0078125,28,-7.54e-07
0.0078125,29,1.496e-06
0.0078125,30,-8.145e-07
0.0078125,31,-2.5e-09
0.0078125,32,-5.15e-08
0.0078125,33,5.795e-07
0.0078125,34,-3.15e-08
0.0078125,35,1.103e-06
0.0078125,36,-9.995e-07
0.0078125,37,-5.6e-07
0.0078125,38,1.465e-07
0.0078125,39,-1.302e-06
0.0078125,40,1.29e-07
0.0078125,41,2.3e-08
0.0078125,42,2.475e-07
0.0078125,43,-1.014e-06
0.0078125,44,-6.095e-07
0.0078125,45,-7.555e-07
0.0078125,46,8.15e-08
0.0078125,47,1.895e-07
0.0078125,48,8.8e-08
0.0078125,49,9.8e-08
0.0078125,50,3.665e-07
0.0078125,51,4.765e-07
0.0078125,52,-2.3e-07
0.0078125,53,2.625e-07
0.0078125,54,-1.75e-07
0.0078125,55,-3.215e-07
0.0078125,56,1.88e-07
0.0078125,57,-1.13e-07
0.0078125,58,-4.045e-07
0.0078125,59,-7.2e-08
0.0078125,60,3.55e-07
0.0078125,61,1.485e-07
0.0078125,62,-5.12e-07
0.0078125,63,-3.541e-06
0.015625,0,-0.0001386
0.015625,1,-2.507e-05
0.015625,2,6.103e-05
0.015625,3,7.825e-05
0.015625,4,5.066e-05
0.015625,5,2.506e-05
0.015625,6,-3.339e-06
0.015625,7,-1.59e-06
0.015625,8,-6.527e-06
0.015625,9,-1.801e-06
0.015625,10,-1.029e-05
0.015625,11,-7.31e-06
0.015625,12,-6.939e-18
0.015625,13,-4.623e-06
0.015625,14,-4.196e-06
0.015625,15,-2.323e-06
0.015625,16,-5.011e-06
0.015625,17,4.415e-07
0.015625,18,-3.81e-06
0.015625,19,-3.224e-06
0.015625,20,2.637e-06
0.015625,21,-1.563e-06
0.015625,22,9.9e-08
0.015625,23,-3.293e-06
0.015625,24,-1.697e-06
0.015625,25,7.04e-07
0.015625,26,8.615e-07
0.015625,27,-9.36e-07
0.015625,28,-2.219e-06
0.015625,29,3.131e-06
0.015625,30,-7.795e-07
0.015625,31,-1.526e-06
0.015625,32,2.034e-06
0.015625,33,-7.19e-07
0.015625,34,3.09e-06
0.015625,35,-3.138e-06
0.015625,36,2.773e-06
0.015625,37,-2.04e-07
0.015625,38,-3.325e-06
0.015625,39,1.155e-07
0.015625,40,1.013e-06
0.015625,41,-2.39e-07
0.015625,42,-3.005e-07
0.015625,43,1.331e-06
0.015625,44,7.505e-07
0.015625,45,-1.839e-06
0.015625,46,1.008e-06
0.015625,47,-4.2e-08
0.015625,48,8.75e-08
0.015625,49,-1.3e-06
0.015625,50,1.01e-07
0.015625,51,-1.242e-06
0.015625,52,-2.92e-07
0.015625,53,-1.284e-06
0.015625,54,1.005e-06
0.015625,55,5.14e-07
0.015625,56,3.865e-07
0.015625,57,-9.125e-07
0.015625,58,-3.435e-07
0.015625,59,4.075e-07
0.015625,60,1.37e-06
0.015625,61,1.35e-08
0.015625,62,2.245e-07
0.015625,63,-7.942e-06
0.03125,0,-1.815e-05
0.03125,1,-2.162e-06
0.03125,2,1.369e-05
0.03125,3,1.755e-05
0.03125,4,1.39e-05
0.03125,5,5.457e-06
0.03125,6,-6.057e-06
0.03125,7,3.833e-06
0.03125,8,-2.814e-06
0.03125,9,6.586e-06
0.03125,10,3.898e-06
0.03125,11,-8.668e-06
0.03125,12,3.055e-06
0.03125,13,-3.782e-06
0.03125,14,-3.914e-06
0.03125,15,1.388e-06
0.03125,16,-1.09e-05
0.03125,17,-4.231e-06
0.03125,18,-3.12e-06
0.03125,19,2.518e-06
0.03125,20,-3.563e-06
0.03125,21,-1.959e-06
0.03125,22,-3.307e-06
0.03125,23,3.266e-06
0.03125,24,1.09e-07
0.03125,25,-2.285e-06
0.03125,26,-8.03e-07
0.03125,27,2.185e-06
0.03125,28,-4.651e-06
0.03125,29,-9.65e-08
0.03125,30,-2.986e-06
0.03125,31,1.344e-06
0.03125,32,2.711e-06
0.03125,33,2.949e-06
0.03125,34,4.493e-06
0.03125,35,1.428e-06
0.03125,36,1.162e-06
0.03125,37,-2.244e-06
0.03125,38,-2.852e-06
0.03125,39,-1.259e-06
0.03125,40,1.521e-06
0.03125,41,-2.129e-06
0.03125,42,-4.94e-07
0.03125,43,-1.38e-06
0.03125,44,-1.537e-06
0.03125,45,-2.113e-06
0.03125,46,3.07e-07
0.03125,47,9.185e-07
0.03125,48,5.125e-07
0.03125,49,-1.616e-06
0.03125,50,1.419e-06
0.03125,51,-1.362e-06
0.03125,52,-8.97e-07
0.03125,53,-1.683e-06
0.03125,54,-6.5e-09
0.03125,55,-3.465e-07
0.03125,56,-1.598e-06
0.03125,57,-1.205e-06
0.03125,58,6.84e-07
0.03125,59,5.415e-07
0.03125,60,1.525e-06
0.03125,61,3.255e-07
0.03125,62,2.885e-07
0.03125,63,-5.757e-06
0.0625,0,-5.39e-07
0.0625,1,-8.47e-06
0.0625,2,3.808e-06
0.0625,3,2.739e-05
0.0625,4,1.184e-05
0.0625,5,-4.481e-06
0.0625,6,-9.17e-06
0.0625,7,3.301e-06
0.0625,8,-4.35e-06
0.0625,9,9.239e-06
0.0625,10,-1.697e-06
0.0625,11,2.546e-06
0.0625,12,4.635e-06
0.0625,13,-3.045e-07
0.0625,14,1.829e-06
0.0625,15,2.021e-06
0.0625,16,-1.098e-05
0.0625,17,-6.752e-06
0.0625,18,-2.979e-06
0.0625,19,2.751e-06
0.0625,20,-3.724e-06
0.0625,21,-3.84e-07
0.0625,22,-8.544e-06
0.0625,23,3.912e-06
0.0625,24,-3.704e-06
0.0625,25,-1.066e-06
0.0625,26,-6.085e-07
0.0625,27,-2.673e-06
0.0625,28,-5.308e-06
0.0625,29,-1.99e-07
0.0625,30,-5.03e-07
0.0625,31,-3.345e-07
0.0625,32,2.271e-06
0.0625,33,2.798e-06
0.0625,34,2.076e-06
0.0625,35,-1.184e-06
0.0625,36,1.986e-06
0.0625,37,1.001e-06
0.0625,38,-8.96e-07
0.0625,39,1.652e-06
0.0625,40,3.676e-06
0.0625,41,-4.355e-07
0.0625,42,-2.445e-06
0.0625,43,-5.24e-07
0.0625,44,-1.024e-06
0.0625,45,-1.365e-06
0.0625,46,2.039e-06
0.0625,47,1.493e-06
0.0625,48,1.879e-06
0.0625,49,-5.52e-07
0.0625,50,2.32e-06
0.0625,51,-1.893e-06
0.0625,52,-2.95e-06
0.0625,53,-1.093e-06
0.0625,54,-2.065e-07
0.0625,55,-2.116e-06
0.0625,56,-3.1e-06
0.0625,57,-2.262e-06
0.0625,58,-6.15e-08
0.0625,59,1.42e-07
0.0625,60,7.5e-07
0.0625,61,-5.365e-07
0.0625,62,-3.35e-07
0.0625,63,-2.275e-06
0.125,0,-2.188e-06
0.125,1,-5.249e-06
0.125,2,3.711e-06
0.125,3,1.546e-05
0.125,4,4.485e-07
0.125,5,-2.25e-07
0.125,6,1.93e-07
0.125,7,9.716e-06
0.125,8,-6.664e-06
0.125,9,1.129e-05
0.125,10,4.927e-06
0.125,11,-9.645e-07
0.125,12,2.094e-06
0.125,13,-6.351e-06
0.125,14,2.63e-06
0.125,15,8.795e-07
0.125,16,-1.486e-05
0.125,17,2.6e-07
0.125,18,-2.943e-06
0.125,19,5.755e-07
0.125,20,-2.849e-06
0.125,21,5.354e-06
0.125,22,-2.224e-06
0.125,23,-1.01e-07
0.125,24,-3.489e-06
0.125,25,1.496e-06
0.125,26,-2.822e-06
0.125,27,-1.63e-06
0.125,28,-3.09e-06
0.125,29,8.8e-07
0.125,30,-2.21e-07
0.125,31,3.812e-06
0.125,32,6.145e-07
0.125,33,1.737e-06
0.125,34,-8.45e-07
0.125,35,4.675e-07
0.125,36,1.453e-06
0.125,37,5.68e-07
0.125,38,-1.507e-06
0.125,39,1.423e-06
0.125,40,1.322e-06
0.125,41,-2.28e-06
0.125,42,-2.787e-06
0.125,43,-4.25e-08
0.125,44,-1.056e-06
0.125,45,-1.938e-06
0.125,46,3.139e-06
0.125,47,9e-08
0.125,48,2.27e-06
0.125,49,-6.215e-07
0.125,50,1.786e-06
0.125,51,-2.519e-06
0.125,52,-2.404e-06
0.125,53,-2.16e-06
0.125,54,-5.45e-07
0.125,55,-2.526e-06
0.125,56,-3.384e-06
0.125,57,-2.298e-06
0.125,58,3.6e-07
0.125,59,1.897e-06
0.125,60,2.031e-06
0.125,61,-1.09e-06
0.125,62,-1.83e-07
0.125,63,3.35e-08
0.25,0,3.161e-06
0.25,1,-3.51e-06
0.25,2,2.299e-06
0.25,3,5.264e-06
0.25,4,8.02e-06
0.25,5,-1.881e-06
0.25,6,-4.62e-06
0.25,7,2.168e-06
0.25,8,-3.343e-06
0.25,9,1.561e-05
0.25,10,-6.775e-07
0.25,11,4.066e-06
0.25,12,1.096e-06
0.25,13,-6.944e-06
0.25,14,2.94e-06
0.25,15,-3.617e-06
0.25,16,-1.392e-05
0.25,17,-9.635e-07
0.25,18,2.317e-06
0.25,19,4.95e-06
0.25,20,-2.105e-06
0.25,21,5.114e-06
0.25,22,-7.602e-06
0.25,23,7.05e-07
0.25,24,-2.847e-06
0.25,25,2.9e-06
0.25,26,-2.66e-06
0.25,27,5.635e-07
0.25,28,-3.569e-06
0.25,29,1.84e-06
0.25,30,-3.893e-06
0.25,31,5.899e-06
0.25,32,1.779e-06
0.25,33,-9.85e-08
0.25,34,9.985e-07
0.25,35,-1.3e-07
0.25,36,4.068e-06
0.25,37,1.546e-06
0.25,38,-3.79e-07
0.25,39,2.221e-06
0.25,40,4.6e-08
0.25,41,-2.293e-06
0.25,42,-2.675e-06
0.25,43,2.299e-06
0.25,44,-2.254e-06
0.25,45,-3.168e-06
0.25,46,2.686e-06
0.25,47,-2.57e-07
0.25,48,1.712e-06
0.25,49,-3.615e-07
0.25,50,1.312e-06
0.25,51,-1.831e-06
0.25,52,-3.317e-06
0.25,53,-2.446e-06
0.25,54,2.97e-07
0.25,55,-1.8e-06
0.25,56,-3.208e-06
0.25,57,-2.592e-06
0.25,58,9.95e-07
0.25,59,1.256e-06
0.25,60,1.63e-06
0.25,61,-8.99e-07
0.25,62,-2.68e-07
0.25,63,5.155e-07
0.5,0,4.289e-06
0.5,1,-3.655e-06
0.5,2,-1.806e-06
0.5,3,8.05e-06
0.5,4,8.076e-06
0.5,5,-6.306e-06
0.5,6,-4.666e-06
0.5,7,5.772e-06
0.5,8,-2.728e-06
0.5,9,1.503e-05
0.5,10,-1.43e-07
0.5,11,-7.815e-07
0.5,12,7.585e-07
0.5,13,-7.565e-06
0.5,14,5.06e-06
0.5,15,8.2e-08
0.5,16,-1.615e-05
0.5,17,-5.634e-06
0.5,18,3.256e-06
0.5,19,3.704e-06
0.5,20,-1.696e-06
0.5,21,2.286e-06
0.5,22,-5.798e-06
0.5,23,7.975e-07
0.5,24,-8.08e-07
0.5,25,5.422e-06
0.5,26,-7.725e-07
0.5,27,1.873e-06
0.5,28,-3.618e-06
0.5,29,1.534e-06
0.5,30,-4.639e-06
0.5,31,4.362e-06
0.5,32,1.402e-06
0.5,33,-1.383e-06
0.5,34,2.824e-06
0.5,35,3.513e-06
0.5,36,3.113e-06
0.5,37,7.025e-07
0.5,38,-1.543e-06
0.5,39,4.24e-06
0.5,40,1.064e-06
0.5,41,-3.661e-06
0.5,42,-2.462e-06
0.5,43,1.759e-06
0.5,44,-3.058e-06
0.5,45,-4.452e-06
0.5,46,1.519e-06
0.5,47,1.044e-06
0.5,48,2.814e-06
0.5,49,1.67e-07
0.5,50,1.562e-06
0.5,51,-1.383e-06
0.5,52,-2.973e-06
0.5,53,-2.722e-06
0.5,54,1.007e-06
0.5,55,-2.51e-06
0.5,56,-2.916e-06
0.5,57,-2.347e-06
0.5,58,5.215e-07
0.5,59,1.811e-06
0.5,60,1.536e-06
0.5,61,-9.75e-07
0.5,62,-8.505e-07
0.5,63,7.045e-07
1.0,0,1.704e-06
1.0,1,-2.685e-06
1.0,2,1.44e-07
1.0,3,1.157e-05
1.0,4,2.778e-06
1.0,5,-5.924e-06
1.0,6,-6.757e-06
1.0,7,9.557e-06
1.0,8,-4.09e-06
1.0,9,1.643e-05
1.0,10,-2.1e-06
1.0,11,1.173e-06
1.0,12,2.236e-06
1.0,13,-8.048e-06
1.0,14,4.247e-06
1.0,15,-9.95e-08
1.0,16,-1.526e-05
1.0,17,-6.49e-06
1.0,18,2.221e-06
1.0,19,4.588e-06
1.0,20,-1.814e-06
1.0,21,-2.16e-07
1.0,22,-6.808e-06
1.0,23,8.725e-07
1.0,24,-9.91e-07
1.0,25,4.181e-06
1.0,26,-1.574e-06
1.0,27,6.65e-07
1.0,28,-2.375e-06
1.0,29,1.99e-06
1.0,30,-3.629e-06
1.0,31,5.221e-06
1.0,32,1.722e-06
1.0,33,1.5e-08
1.0,34,2.402e-06
1.0,35,8e-07
1.0,36,4.732e-06
1.0,37,4.84e-07
1.0,38,-8.765e-07
1.0,39,4.611e-06
1.0,40,1.843e-06
1.0,41,-4.54e-06
1.0,42,-2.259e-06
1.0,43,2.667e-06
1.0,44,-3.441e-06
1.0,45,-4.393e-06
1.0,46,1.729e-06
1.0,47,1.119e-06
1.0,48,2.764e-06
1.0,49,-1.95e-08
1.0,50,2.27e-06
1.0,51,-1.583e-06
1.0,52,-3.062e-06
1.0,53,-2.421e-06
1.0,54,1.408e-06
1.0,55,-2.716e-06
1.0,56,-3.31e-06
1.0,57,-2.365e-06
1.0,58,8.305e-07
1.0,59,1.846e-06
1.0,60,1.246e-06
1.0,61,-7.13e-07
1.0,62,-8.285e-07
1.0,63,9.015e-07


==> data_archive/clean/diffusive_limit_2B/diffusive_2B_reduced_x_folded_profiles_wrapped.csv <==
x,256,128,64,32,16,11.314,8,5.6569,4,2.8284,2,1.4142,1,0.5,0.25,0.125,6.25000e-02,3.12500e-02,1.56250e-02,7.81250e-03
0.0,0.0201344,0.0391936,0.0739584,0.131968,0.2016,0.226176,0.20416,0.1223424,-0.005376,-0.107392,-0.13632,-0.1086336,-0.067584,-0.0177408,-0.0023232,-6.8992e-05,-0.000280064,0.000404608,0.000548992,0.000218112
0.0078125,0.0124608,0.023552,0.0442112,0.0806144,0.130432,0.141696,0.130432,0.0751744,-0.00462464,-0.0603392,-0.0712192,-0.0500736,-0.025664,-0.00320896,-0.000276736,-0.00108416,-0.000671872,-0.00044928,-0.00046784,-0.00034368
0.015625,0.00169856,0.0013184,0.00354816,0.01051776,0.0161024,0.0173696,0.0143744,0.0052224,0.000251648,0.00436736,0.0163968,0.0200064,0.0183168,0.00781184,0.00175232,0.000487424,0.000475008,0.000294272,-0.000231168,1.8432e-05
0.0234375,-0.00833408,-0.0163584,-0.026432,-0.0510592,-0.0802048,-0.0910848,-0.0831616,-0.0513664,0.0034496,0.0523264,0.0684032,0.0588672,0.03744,0.010016,0.0022464,0.00350592,0.00197888,0.000673792,0.0010304,0.00148096
0.03125,-0.01266944,-0.0238592,-0.044992,-0.082944,-0.12992,-0.1408,-0.1261952,-0.0741888,0.00302336,0.0635904,0.07552,0.0554368,0.0323712,0.00648448,0.0017792,0.00151552,5.7408e-05,0.00102656,0.001033728,0.000355584
0.0390625,-0.01150336,-0.0209152,-0.0422912,-0.075456,-0.117824,-0.12928,-0.1171328,-0.06688,0.00418432,0.0494592,0.054464,0.0369152,0.016768,0.00320768,0.000698496,-0.000573568,-2.88e-05,-0.000240768,-0.000807168,-0.000758272
0.046875,-0.00769792,-0.0157184,-0.02944,-0.051776,-0.0770944,-0.0851584,-0.0762112,-0.0409984,0.00278528,0.0278144,0.026496,0.0135552,0.00442368,-0.000427392,-0.000775296,-0.00117376,2.4704e-05,-0.00059136,-0.000597248,-0.000864896
0.0546875,-0.00280448,-0.00534784,-0.01248896,-0.0211328,-0.0334336,-0.035264,-0.030784,-0.0155648,0.000187392,0.00684288,0.00600448,0.001134336,-0.000603136,-0.00020352,0.000490624,0.000422528,0.001243648,0.000277504,0.000738816,0.001223296
0.0625,0.00062016,0.001056896,0.00146816,0.00212352,0.0026176,0.00166016,0.0020096,0.0014144,-0.000347136,-0.00370944,-0.00464512,-0.00379904,-0.0034432,-0.000835456,-0.000360192,-0.0005568,-0.000852992,-0.000427904,-0.000349184,-0.00052352
0.0703125,0.00151296,0.00426752,0.00784512,0.0132224,0.0192384,0.0201984,0.0169344,0.00954112,-0.000874112,-0.00784128,-0.0089024,-0.00645376,-0.003968,-0.000230528,0.000843008,0.001182592,0.00144512,0.00199808,0.00192384,0.00210304
0.078125,0.00223616,0.00429952,0.00826496,0.0147968,0.0225408,0.023936,0.0204544,0.01049728,-0.000378368,-0.00706176,-0.00814976,-0.00524032,-0.00213376,-0.00131712,0.000498944,-0.000217216,0.000630656,-8.672e-05,-1.8304e-05,-0.0002688
0.0859375,0.00178944,0.00364416,0.00695808,0.01216256,0.01856,0.0198272,0.0169728,0.00894848,-0.000715904,-0.00637824,-0.00604672,-0.00468736,-0.00147584,-0.00093568,-0.001109504,0.000325888,-0.000123456,0.000520448,-0.000100032,0.000150144
0.09375,0.00132992,0.00240512,0.00466176,0.00818688,0.01261056,0.0135936,0.01184896,0.0064384,-0.000704256,-0.00389504,-0.00422784,-0.00233472,-0.00196992,-8.88192e-16,0.00039104,0.00059328,0.000268032,0.000140288,9.7088e-05,0.000286208
0.1015625,0.000668032,0.00135424,0.0025472,0.00460288,0.00740992,0.00825728,0.00751488,0.00396288,-0.00035392,-0.00267648,-0.0029248,-0.0014208,-0.000752768,-0.000591744,-0.000484096,-3.8976e-05,-0.000812928,-0.000888832,-0.00096832,-0.001030144
0.109375,0.000348416,0.000659456,0.00130304,0.00237952,0.00388736,0.00450944,0.00422912,0.00237184,-9.9264e-05,-0.00158464,-0.00139264,-0.0013312,-0.000769152,-0.000537088,-0.000500992,0.000234112,0.00033664,0.00037632,0.00064768,0.000543616
0.1171875,0.00010944,0.0002688,0.000524032,0.001072512,0.00194432,0.00228864,0.00223872,0.00134784,-0.000157056,-0.001135488,-0.000849536,-0.00069696,-0.000499968,-0.000297344,0.000177664,0.000258688,0.000112576,-0.000462976,1.0496e-05,-1.2736e-05
0.125,6.7904e-05,0.000118656,0.000224896,0.000443776,0.000855808,0.001142272,0.001165184,0.000777344,2.0544e-05,-0.000967808,-0.00047936,-0.000849024,-0.000741248,-0.000641408,-0.0013952,-0.00140544,-0.00190208,-0.00178176,-0.0020672,-0.00195328
0.1328125,1.2224e-05,3.6288e-05,8.8704e-05,0.000166912,0.000366336,0.000516736,0.000553344,0.000463616,-0.000122624,-0.00031232,-0.000541696,-0.000332928,-0.000241536,5.6512e-05,-0.000541568,-0.000864256,3.328e-05,-0.000123328,-0.000721152,-0.00083072
0.140625,1.2544e-05,1.6192e-05,3.04e-05,6.3488e-05,0.000145664,0.000222976,0.000303488,0.000200576,-7.168e-06,-0.000343296,-0.00049088,0.000245632,0.00024128,-0.00048768,-0.00039936,-0.000381312,-0.000376704,0.000296576,0.000416768,0.000284288
0.1484375,2.752e-06,5.888e-06,9.728e-06,2.144e-05,5.8048e-05,9.3248e-05,0.000132992,0.000128512,-2.56e-07,-0.000118208,-0.000188928,0.000128256,-0.00034752,-0.000412672,0.000322304,0.000352128,7.3664e-05,0.0006336,0.000474112,0.000587264
0.15625,5.12e-07,6.4e-07,2.944e-06,6.528e-06,2.0352e-05,3.8016e-05,7.7952e-05,7.36e-05,-1.1904e-05,2.5472e-05,-0.000258432,2.944e-06,-4.416e-05,0.000337536,-0.000456064,-0.000476672,-0.000364672,-0.00026944,-0.000217088,-0.000232192
0.1640625,1.92e-07,2.56e-07,7.04e-07,1.024e-06,9.856e-06,2.2464e-05,3.3472e-05,3.328e-05,-5.7088e-05,-7.2448e-05,5.3312e-05,4.8896e-05,1.4016e-05,-0.000200064,-0.000250752,-4.9152e-05,0.000685312,0.000654592,0.000292608,-2.7648e-05
0.171875,0.0,-6.4e-08,3.2e-07,6.4e-07,2.944e-06,5.056e-06,2.0288e-05,1.4272e-05,-2.5344e-05,-0.000150528,-0.000211584,-0.000126208,-0.000131456,1.2672e-05,-0.000423296,-0.001093632,-0.000284672,-0.000973056,-0.000742144,-0.000871424
0.1796875,6.4e-08,0.0,6.4e-08,1.28e-07,5.12e-07,4.544e-06,6.4e-06,1.0688e-05,3.3152e-05,-0.000153344,-2.2016e-05,0.000165888,0.000303104,-0.000421504,0.000418048,0.000500736,-1.2928e-05,9.024e-05,0.00010208,0.00011168
0.1875,0.0,0.0,0.0,6.4e-08,2.56e-07,1.664e-06,4.608e-06,-3.648e-06,-7.4112e-05,6.336e-06,-9.4656e-05,-0.000105728,-2.1248e-05,-0.000217216,1.3952e-05,-0.000474112,-0.000446592,-0.000364416,-0.000103424,-0.000126848
0.1953125,0.0,0.0,6.4e-08,0.0,6.4e-08,3.84e-07,3.584e-06,2.3744e-05,9.152e-06,-9.3696e-05,7.2256e-05,-1.312e-05,0.000132224,9.0112e-05,-0.00029248,-0.000136448,0.000191488,0.0003712,0.000694016,0.000535168
0.203125,0.0,0.0,0.0,6.4e-08,1.28e-07,1.28e-07,4.288e-06,3.968e-06,-1.9648e-05,-7.0912e-05,-4.672e-06,9.344e-06,1.0752e-05,0.000110272,-0.000102784,-7.7888e-05,-0.000361216,-0.00034048,-9.888e-05,-0.000201472
0.2109375,0.0,0.0,0.0,0.0,0.0,1.28e-07,-8.96e-07,1.408e-06,3.2e-07,1.8112e-05,-4.5952e-05,-0.00016896,0.000335744,-0.000119808,0.00027968,-0.000342144,-0.00020864,7.2128e-05,0.000239744,8.512e-05
0.21875,0.0,0.0,0.0,0.0,0.0,1.92e-07,-1.856e-06,8.192e-06,1.2416e-05,-3.5904e-05,-0.000100544,-7.04e-07,-9.6512e-05,-0.000284032,-0.000595328,-0.000679424,-0.00039552,-0.000456832,-0.000463104,-0.000304
0.2265625,0.0,0.0,0.0,0.0,0.0,0.0,1.6e-06,-3.968e-06,-2.176e-06,-6.4e-06,-5.8304e-05,-8.7872e-05,0.000191488,0.000400768,-1.2352e-05,-2.5472e-05,0.00011264,0.00023552,0.000196352,0.00025472
0.234375,0.0,0.0,0.0,0.0,0.0,-6.4e-08,-1.92e-07,3.648e-06,-1.7984e-05,2.4064e-05,8.4288e-05,-4.0896e-05,-0.000104256,-9.9776e-05,-0.000382208,-6.4384e-05,-2.8288e-05,-0.000498304,-0.000593792,-0.000464512
0.2421875,0.0,0.0,0.0,0.0,0.0,0.0,1.92e-07,1.728e-06,-1.9264e-05,-1.0688e-05,-3.9296e-05,3.7696e-05,-3.2e-07,-0.000195328,0.000172032,-4.2816e-05,0.000487936,0.000755072,0.000558336,0.000668288
0.25,0.0,0.0,0.0,0.0,0.0,-1.28e-07,7.68e-07,-1.536e-06,1.2416e-05,-2.912e-05,-5.8624e-05,-0.000109184,-6.592e-06,0.000260352,0.000347008,0.000290688,7.8656e-05,0.000227712,0.000179456,0.000220416
0.2578125,0.0,0.0,0.0,0.0,0.0,6.4e-08,5.76e-07,1.984e-06,-1.344e-06,-2.048e-05,-5.7856e-05,-3.648e-05,7.4176e-05,-9.2032e-05,0.000377472,0.000358144,0.000222336,-1.2608e-05,-0.000177024,1.92e-06
0.265625,0.0,0.0,0.0,0.0,0.0,0.0,3.2e-07,1.344e-06,1.1072e-05,-5.568e-06,-3.8592e-05,5.4592e-05,-4.032e-06,0.00039552,0.000575104,0.000265728,-0.00010816,0.000127808,0.000361472,0.000307456
0.2734375,0.0,0.0,0.0,0.0,0.0,0.0,-1.92e-07,-2.56e-07,-2.752e-06,-1.0304e-05,-1.408e-06,2.7904e-05,0.000141184,-0.000401664,0.000182784,-0.000151552,5.984e-05,-1.664e-05,0.000449664,0.0001024
0.28125,0.0,0.0,0.0,0.0,0.0,0.0,-3.84e-07,1.664e-06,2.624e-06,-3.5136e-05,-5.9712e-05,5.312e-06,-0.000127936,0.000354944,0.000148736,0.000254208,0.000185984,0.000520704,0.000398464,0.000605696
0.2890625,0.0,0.0,0.0,0.0,0.0,0.0,-6.4e-08,6.4e-07,4.992e-06,-1.7472e-05,-4.0448e-05,-8.7296e-05,-7.168e-05,-2.6112e-05,-0.000287232,0.000128128,7.2704e-05,0.000197888,8.992e-05,6.1952e-05
0.296875,0.0,0.0,0.0,0.0,0.0,0.0,-1.28e-07,-4.48e-07,-1.024e-06,8.64e-06,2.0288e-05,-3.1104e-05,1.8752e-05,-0.0004256,-0.000365056,-0.000114688,-0.000192896,-4.8512e-05,-0.000197504,-0.000112192
0.3046875,0.0,0.0,0.0,0.0,0.0,0.0,-1.28e-07,-2.176e-06,1.088e-06,-1.2736e-05,-1.152e-06,-3.6416e-05,-0.000166656,1.4784e-05,-0.000161152,0.000211456,0.000182144,0.000284288,0.00054272,0.000590208
0.3125,0.0,0.0,0.0,0.0,0.0,0.0,6.4e-08,-2.56e-07,2.112e-06,-3.904e-06,8.448e-06,7.552e-06,1.6512e-05,0.000129664,0.000194688,0.000470528,0.000169216,5.888e-06,0.000136192,0.000235904
0.3203125,0.0,0.0,0.0,0.0,0.0,0.0,-6.4e-08,-1.28e-07,1.92e-06,1.152e-06,4.9856e-05,3.296e-05,2.944e-06,-3.0592e-05,-0.000272512,-5.5744e-05,-0.00029184,-0.000293504,-0.000468608,-0.00058112
0.328125,0.0,0.0,0.0,0.0,0.0,0.0,6.4e-08,1.28e-07,1.92e-06,-1.1648e-05,-4.5248e-05,-3.008e-06,3.168e-05,-3.8464e-05,-6.3232e-05,-0.00031296,-0.000356736,-0.0003424,-0.000315136,-0.000289152
0.3359375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.28e-07,1.28e-07,-1.664e-06,-2.4384e-05,4.6336e-05,-0.000129792,0.000170368,-0.00017664,-6.7072e-05,-5.44e-06,0.000294272,0.000225152,0.000341376
0.34375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.2355199999999995e-22,-1.216e-06,2.048e-06,-4.0384e-05,-1.1776e-05,-7.8016e-05,9.6064e-05,-0.000196736,-0.000131072,-0.000135168,-0.000288512,-0.000391424,-0.000440448
0.3515625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.48e-07,-2.56e-07,6.528e-06,1.9776e-05,3.8592e-05,-9.6704e-05,-0.000235392,-0.000270464,-0.00017472,-0.000248064,-0.000405504,-0.000569856,-0.000562304
0.359375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.92e-07,1.536e-06,-4.032e-06,-6.336e-06,-7.7312e-05,1.0432e-05,0.000129024,3.9296e-05,0.000260992,0.000401792,0.000343808,0.000194432,0.000221312
0.3671875,0.0,0.0,0.0,0.0,0.0,0.0,-6.4e-08,0.0,-3.2e-07,-3.84e-07,-1.9776e-05,-3.5136e-05,2.4256e-05,-5.376e-06,0.000117568,0.000191104,1.152e-05,-3.2896e-05,0.000133632,0.000143232
0.375,0.0,0.0,0.0,0.0,0.0,0.0,6.4e-08,3.84e-07,-6.4e-08,-7.04e-07,-1.5936e-05,3.5264e-05,1.1264e-05,1.12e-05,6.56e-05,0.000240512,0.00029056,0.000219136,0.000360192,0.000353792
0.3828125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.2e-07,2.176e-06,-7.424e-06,-2.112e-06,-4.6208e-05,1.2544e-05,-0.0001664,-0.000206848,-7.0656e-05,-7.9552e-05,-4.6272e-05,2.1376e-05,-2.496e-06
0.390625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.56e-07,1.92e-07,9.664e-06,-2.0032e-05,-2.3872e-05,4.6912e-05,1.2928e-05,0.000181632,0.00029696,0.000228608,0.000167936,0.000199936,0.00029056
0.3984375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.56e-07,6.4e-07,4.096e-06,-9.216e-06,-1.6128e-05,6.0992e-05,-0.000158976,-0.000174336,-0.000242304,-0.000322432,-0.000234368,-0.000177024,-0.000202624
0.40625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.92e-07,-3.2e-07,-3.84e-06,-8.448e-06,-8.768e-06,-2.944e-05,-3.7376e-05,-0.000114816,-0.0003776,-0.000307712,-0.000424576,-0.000380544,-0.000391936
0.4140625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.28e-07,-1.344e-06,-2.56e-07,8.32e-07,-2.1568e-05,3.36e-05,-0.000164352,-0.000215424,-0.000139904,-0.00027648,-0.000313088,-0.000348416,-0.000309888
0.421875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.4e-08,-1.344e-06,1.472e-06,-1.1648e-05,1.4336e-05,-2.24e-05,0.00012864,-8.32e-07,-2.6432e-05,-6.976e-05,3.8016e-05,0.000128896,0.000180224
0.4296875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.4e-08,-7.68e-07,2.368e-06,-1.0816e-05,2.56e-07,-4.1152e-05,6.5792e-05,-4.4352e-05,-0.000270848,-0.000323328,-0.0002304,-0.00032128,-0.000347648
0.4375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.28e-07,-4.48e-07,-3.072e-06,2.56e-06,-5.952e-06,2.4064e-05,4.9472e-05,-0.000204544,-0.0003968,-0.000433152,-0.000410624,-0.000373248,-0.00042368
0.4453125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.4e-08,3.584e-06,-6.464e-06,-1.536e-06,-1.4464e-05,-0.0001168,-0.00015424,-0.000289536,-0.000294144,-0.000331776,-0.000300416,-0.00030272
0.453125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.4e-08,-6.4e-08,3.008e-06,-1.376e-05,-4.288e-06,-5.1776e-05,-4.3968e-05,8.7552e-05,-7.872e-06,4.608e-05,0.00012736,6.6752e-05,0.000106304
0.4609375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.92e-07,2.688e-06,-2.176e-06,-1.0304e-05,-9.216e-06,5.216e-05,6.9312e-05,1.8176e-05,0.000242816,0.000160768,0.000231808,0.000236288
0.46875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.76e-07,2.432e-06,1.92e-07,-5.888e-06,4.544e-05,0.00017536,0.0001952,9.6e-05,0.000259968,0.00020864,0.000196608,0.000159488
0.4765625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.84e-07,4.48e-07,7.04e-07,3.072e-06,1.9008e-05,1.728e-06,4.1664e-05,-6.8672e-05,-0.00013952,-0.000115072,-0.0001248,-9.1264e-05
0.484375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.4e-08,-2.368e-06,-2.048e-06,-2.2016e-05,-6.5536e-05,2.8736e-05,3.6928e-05,-4.288e-05,-2.3424e-05,-3.4304e-05,-0.000108864,-0.000106048
0.4921875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.4e-08,-6.4e-08,-4.672e-06,-4.2112e-05,-0.000208896,-0.000453248,-0.001016576,-0.000736896,-0.0002912,4.288e-06,6.5984e-05,9.0176e-05,0.000115392


==> data_archive/clean/diffusive_limit_2B/diffusive_2B_reduced_x_profiles.csv <==
mft,x,error
3.0517578125e-05,0,0
3.0517578125e-05,1,0
3.0517578125e-05,2,0
3.0517578125e-05,3,0
3.0517578125e-05,4,0
3.0517578125e-05,5,0
3.0517578125e-05,6,0
3.0517578125e-05,7,0
3.0517578125e-05,8,0
3.0517578125e-05,9,0
3.0517578125e-05,10,0
3.0517578125e-05,11,0
3.0517578125e-05,12,0
3.0517578125e-05,13,0
3.0517578125e-05,14,0
3.0517578125e-05,15,0
3.0517578125e-05,16,0
3.0517578125e-05,17,0
3.0517578125e-05,18,0
3.0517578125e-05,19,0
3.0517578125e-05,20,0
3.0517578125e-05,21,0
3.0517578125e-05,22,0
3.0517578125e-05,23,0
3.0517578125e-05,24,0
3.0517578125e-05,25,0
3.0517578125e-05,26,0
3.0517578125e-05,27,0
3.0517578125e-05,28,0
3.0517578125e-05,29,0
3.0517578125e-05,30,0
3.0517578125e-05,31,0
3.0517578125e-05,32,0
3.0517578125e-05,33,0
3.0517578125e-05,34,0
3.0517578125e-05,35,0
3.0517578125e-05,36,0
3.0517578125e-05,37,0
3.0517578125e-05,38,0
3.0517578125e-05,39,0
3.0517578125e-05,40,5e-10
3.0517578125e-05,41,5e-10
3.0517578125e-05,42,-5e-10
3.0517578125e-05,43,1e-09
3.0517578125e-05,44,4.5e-09
3.0517578125e-05,45,3.8e-08
3.0517578125e-05,46,6.4e-08
3.0517578125e-05,47,2.615e-07
3.0517578125e-05,48,4.46e-07
3.0517578125e-05,49,1.212e-06
3.0517578125e-05,50,2.481e-06
3.0517578125e-05,51,4.944e-06
3.0517578125e-05,52,6.692e-06
3.0517578125e-05,53,7.592e-06
3.0517578125e-05,54,6.926e-06
3.0517578125e-05,55,5.73e-07
3.0517578125e-05,56,-9.965e-06
3.0517578125e-05,57,-2.83e-05
3.0517578125e-05,58,-4.574e-05
3.0517578125e-05,59,-5.72e-05
3.0517578125e-05,60,-4.014e-05
3.0517578125e-05,61,3.037e-06
3.0517578125e-05,62,4.888e-05
3.0517578125e-05,63,7.733e-05
3.0517578125e-05,64,8.001e-05
3.0517578125e-05,65,4.847e-05
3.0517578125e-05,66,1.023e-05
3.0517578125e-05,67,-2.497e-05
3.0517578125e-05,68,-4.178e-05
3.0517578125e-05,69,-4.413e-05
3.0517578125e-05,70,-3.185e-05
3.0517578125e-05,71,-1.195e-05
3.0517578125e-05,72,4.272e-06
3.0517578125e-05,73,4.889e-06
3.0517578125e-05,74,9.88e-06
3.0517578125e-05,75,7.29e-06
3.0517578125e-05,76,5.45e-06
3.0517578125e-05,77,2.738e-06
3.0517578125e-05,78,1.509e-06
3.0517578125e-05,79,4.09e-07
3.0517578125e-05,80,2.69e-07
3.0517578125e-05,81,3.15e-08
3.0517578125e-05,82,6e-08
3.0517578125e-05,83,1.7e-08
3.0517578125e-05,84,3e-09
3.0517578125e-05,85,2e-09
3.0517578125e-05,86,-5e-10
3.0517578125e-05,87,0
3.0517578125e-05,88,0
3.0517578125e-05,89,0
3.0517578125e-05,90,0
3.0517578125e-05,91,0
3.0517578125e-05,92,0
3.0517578125e-05,93,0
3.0517578125e-05,94,0
3.0517578125e-05,95,0
3.0517578125e-05,96,0
3.0517578125e-05,97,0
3.0517578125e-05,98,0
3.0517578125e-05,99,0
3.0517578125e-05,100,0
3.0517578125e-05,101,0
3.0517578125e-05,102,0
3.0517578125e-05,103,0
3.0517578125e-05,104,0
3.0517578125e-05,105,0
3.0517578125e-05,106,0
3.0517578125e-05,107,0
3.0517578125e-05,108,0
3.0517578125e-05,109,0
3.0517578125e-05,110,0
3.0517578125e-05,111,0
3.0517578125e-05,112,0
3.0517578125e-05,113,0
3.0517578125e-05,114,0
3.0517578125e-05,115,0
3.0517578125e-05,116,0
3.0517578125e-05,117,0
3.0517578125e-05,118,0
3.0517578125e-05,119,0
3.0517578125e-05,120,0
3.0517578125e-05,121,0
3.0517578125e-05,122,0
3.0517578125e-05,123,0
3.0517578125e-05,124,0
3.0517578125e-05,125,0
3.0517578125e-05,126,0
3.0517578125e-05,127,0
6.103515625e-05,0,0
6.103515625e-05,1,0
6.103515625e-05,2,0
6.103515625e-05,3,0
6.103515625e-05,4,0
6.103515625e-05,5,0
6.103515625e-05,6,0
6.103515625e-05,7,0
6.103515625e-05,8,0
6.103515625e-05,9,0
6.103515625e-05,10,0
6.103515625e-05,11,0
6.103515625e-05,12,0
6.103515625e-05,13,0
6.103515625e-05,14,0
6.103515625e-05,15,0
6.103515625e-05,16,0
6.103515625e-05,17,0
6.103515625e-05,18,0
6.103515625e-05,19,0
6.103515625e-05,20,0
6.103515625e-05,21,0
6.103515625e-05,22,0
6.103515625e-05,23,0
6.103515625e-05,24,0
6.103515625e-05,25,0
6.103515625e-05,26,0
6.103515625e-05,27,0
6.103515625e-05,28,0
6.103515625e-05,29,0
6.103515625e-05,30,0
6.103515625e-05,31,0
6.103515625e-05,32,0
6.103515625e-05,33,0
6.103515625e-05,34,0
6.103515625e-05,35,0
6.103515625e-05,36,0
6.103515625e-05,37,0
6.103515625e-05,38,0
6.103515625e-05,39,0
6.103515625e-05,40,0
6.103515625e-05,41,-5e-10
6.103515625e-05,42,5e-10
6.103515625e-05,43,5e-09
6.103515625e-05,44,3.1e-08
6.103515625e-05,45,5.2e-08
6.103515625e-05,46,1.655e-07
6.103515625e-05,47,4.475e-07
6.103515625e-05,48,1.002e-06
6.103515625e-05,49,2.222e-06
6.103515625e-05,50,5.287e-06
6.103515625e-05,51,9.573e-06
6.103515625e-05,52,1.369e-05
6.103515625e-05,53,1.701e-05
6.103515625e-05,54,1.755e-05
6.103515625e-05,55,1.117e-06
6.103515625e-05,56,-1.859e-05
6.103515625e-05,57,-5.604e-05
6.103515625e-05,58,-8.298e-05
6.103515625e-05,59,-9.791e-05
6.103515625e-05,60,-6.515e-05
6.103515625e-05,61,-8.718e-06
6.103515625e-05,62,9.236e-05
6.103515625e-05,63,0.0001487
6.103515625e-05,64,0.0001575
6.103515625e-05,65,9.162e-05
6.103515625e-05,66,1.901e-05
6.103515625e-05,67,-6.27e-05
6.103515625e-05,68,-8.846e-05
6.103515625e-05,69,-8.042e-05
6.103515625e-05,70,-6.673e-05
6.103515625e-05,71,-2.319e-05
6.103515625e-05,72,7.14e-06
6.103515625e-05,73,1.579e-05
6.103515625e-05,74,1.658e-05
6.103515625e-05,75,1.477e-05
6.103515625e-05,76,9.212e-06
6.103515625e-05,77,5.291e-06
6.103515625e-05,78,2.93e-06
6.103515625e-05,79,1.098e-06
6.103515625e-05,80,4.795e-07
6.103515625e-05,81,1.18e-07
6.103515625e-05,82,7.45e-08
6.103515625e-05,83,1.5e-08
6.103515625e-05,84,0
6.103515625e-05,85,1.5e-09
6.103515625e-05,86,0
6.103515625e-05,87,0
6.103515625e-05,88,0
6.103515625e-05,89,0
6.103515625e-05,90,0
6.103515625e-05,91,0
6.103515625e-05,92,0
6.103515625e-05,93,0
6.103515625e-05,94,0
6.103515625e-05,95,0
6.103515625e-05,96,0
6.103515625e-05,97,0
6.103515625e-05,98,0
6.103515625e-05,99,0
6.103515625e-05,100,0
6.103515625e-05,101,0
6.103515625e-05,102,0
6.103515625e-05,103,0
6.103515625e-05,104,0
6.103515625e-05,105,0
6.103515625e-05,106,0
6.103515625e-05,107,0
6.103515625e-05,108,0
6.103515625e-05,109,0
6.103515625e-05,110,0
6.103515625e-05,111,0
6.103515625e-05,112,0
6.103515625e-05,113,0
6.103515625e-05,114,0
6.103515625e-05,115,0
6.103515625e-05,116,0
6.103515625e-05,117,0
6.103515625e-05,118,0
6.103515625e-05,119,0
6.103515625e-05,120,0
6.103515625e-05,121,0
6.103515625e-05,122,0
6.103515625e-05,123,0
6.103515625e-05,124,0
6.103515625e-05,125,0
6.103515625e-05,126,0
6.103515625e-05,127,0
0.0001220703125,0,0
0.0001220703125,1,0
0.0001220703125,2,0
0.0001220703125,3,0
0.0001220703125,4,0
0.0001220703125,5,0
0.0001220703125,6,0
0.0001220703125,7,0
0.0001220703125,8,0
0.0001220703125,9,0
0.0001220703125,10,0
0.0001220703125,11,0
0.0001220703125,12,0
0.0001220703125,13,0
0.0001220703125,14,0
0.0001220703125,15,0
0.0001220703125,16,0
0.0001220703125,17,0
0.0001220703125,18,0
0.0001220703125,19,0
0.0001220703125,20,0
0.0001220703125,21,0
0.0001220703125,22,0
0.0001220703125,23,0
0.0001220703125,24,0
0.0001220703125,25,0
0.0001220703125,26,0
0.0001220703125,27,0
0.0001220703125,28,0
0.0001220703125,29,0
0.0001220703125,30,0
0.0001220703125,31,0
0.0001220703125,32,0
0.0001220703125,33,0
0.0001220703125,34,0
0.0001220703125,35,0
0.0001220703125,36,0
0.0001220703125,37,0
0.0001220703125,38,5e-10
0.0001220703125,39,0
0.0001220703125,40,5e-10
0.0001220703125,41,1e-09
0.0001220703125,42,2.5e-09
0.0001220703125,43,1.55e-08
0.0001220703125,44,2.6e-08
0.0001220703125,45,1.225e-07
0.0001220703125,46,3.59e-07
0.0001220703125,47,8.405e-07
0.0001220703125,48,1.988e-06
0.0001220703125,49,5.071e-06
0.0001220703125,50,9.929e-06
0.0001220703125,51,1.862e-05
0.0001220703125,52,2.69e-05
0.0001220703125,53,3.234e-05
0.0001220703125,54,2.949e-05
0.0001220703125,55,3.888e-06
0.0001220703125,56,-4.599e-05
0.0001220703125,57,-0.0001146
0.0001220703125,58,-0.0001605
0.0001220703125,59,-0.0001791
0.0001220703125,60,-0.0001008
0.0001220703125,61,8.762e-06
0.0001220703125,62,0.0001698
0.0001220703125,63,0.0002805
0.0001220703125,64,0.0002973
0.0001220703125,65,0.0001756
0.0001220703125,66,1.896e-05
0.0001220703125,67,-0.0001057
0.0001220703125,68,-0.0001724
0.0001220703125,69,-0.00017
0.0001220703125,70,-0.0001153
0.0001220703125,71,-5.158e-05
0.0001220703125,72,7.581e-06
0.0001220703125,73,3.181e-05
0.0001220703125,74,3.223e-05
0.0001220703125,75,2.746e-05
0.0001220703125,76,1.779e-05
0.0001220703125,77,9.972e-06
0.0001220703125,78,5.11e-06
0.0001220703125,79,2.106e-06
0.0001220703125,80,9.165e-07
0.0001220703125,81,3.34e-07
0.0001220703125,82,1.15e-07
0.0001220703125,83,5e-08
0.0001220703125,84,7.5e-09
0.0001220703125,85,3e-09
0.0001220703125,86,1.5e-09
0.0001220703125,87,0
0.0001220703125,88,0
0.0001220703125,89,0
0.0001220703125,90,0
0.0001220703125,91,0
0.0001220703125,92,0
0.0001220703125,93,0
0.0001220703125,94,0
0.0001220703125,95,0
0.0001220703125,96,0
0.0001220703125,97,0
0.0001220703125,98,0
0.0001220703125,99,0
0.0001220703125,100,0
0.0001220703125,101,0
0.0001220703125,102,0
0.0001220703125,103,0
0.0001220703125,104,0
0.0001220703125,105,0
0.0001220703125,106,0
0.0001220703125,107,0
0.0001220703125,108,0
0.0001220703125,109,0
0.0001220703125,110,0
0.0001220703125,111,0
0.0001220703125,112,0
0.0001220703125,113,0
0.0001220703125,114,0
0.0001220703125,115,0
0.0001220703125,116,0
0.0001220703125,117,0
0.0001220703125,118,0
0.0001220703125,119,0
0.0001220703125,120,0
0.0001220703125,121,0
0.0001220703125,122,0
0.0001220703125,123,0
0.0001220703125,124,0
0.0001220703125,125,0
0.0001220703125,126,0
0.0001220703125,127,0
0.000244140625,0,0
0.000244140625,1,0
0.000244140625,2,0
0.000244140625,3,0
0.000244140625,4,0
0.000244140625,5,0
0.000244140625,6,0
0.000244140625,7,0
0.000244140625,8,0
0.000244140625,9,0
0.000244140625,10,0
0.000244140625,11,0
0.000244140625,12,0
0.000244140625,13,0
0.000244140625,14,0
0.000244140625,15,0
0.000244140625,16,0
0.000244140625,17,0
0.000244140625,18,0
0.000244140625,19,0
0.000244140625,20,0
0.000244140625,21,0
0.000244140625,22,0
0.000244140625,23,0
0.000244140625,24,0
0.000244140625,25,0
0.000244140625,26,0
0.000244140625,27,0
0.000244140625,28,0
0.000244140625,29,0
0.000244140625,30,0
0.000244140625,31,0
0.000244140625,32,0
0.000244140625,33,0
0.000244140625,34,0
0.000244140625,35,0
0.000244140625,36,0
0.000244140625,37,0
0.000244140625,38,0
0.000244140625,39,0
0.000244140625,40,5e-10
0.000244140625,41,2.5e-09
0.000244140625,42,5e-09
0.000244140625,43,2.3e-08
0.000244140625,44,9.2e-08
0.000244140625,45,2.335e-07
0.000244140625,46,6.42e-07
0.000244140625,47,1.758e-06
0.000244140625,48,4.16e-06
0.000244140625,49,9.282e-06
0.000244140625,50,1.771e-05
0.000244140625,51,3.154e-05
0.000244140625,52,4.746e-05
0.000244140625,53,5.822e-05
0.000244140625,54,5.141e-05
0.000244140625,55,7.895e-06
0.000244140625,56,-8.062e-05
0.000244140625,57,-0.0002039
0.000244140625,58,-0.0002948
0.000244140625,59,-0.0003268
0.000244140625,60,-0.0001984
0.000244140625,61,3.787e-05
0.000244140625,62,0.0003067
0.000244140625,63,0.0005104
0.000244140625,64,0.0005206
0.000244140625,65,0.0003231
0.000244140625,66,4.431e-05
0.000244140625,67,-0.0002004
0.000244140625,68,-0.0003212
0.000244140625,69,-0.0002947
0.000244140625,70,-0.0002007
0.000244140625,71,-8.447e-05
0.000244140625,72,8.699e-06
0.000244140625,73,5.191e-05
0.000244140625,74,5.741e-05
0.000244140625,75,4.757e-05
0.000244140625,76,3.242e-05
0.000244140625,77,1.825e-05
0.000244140625,78,9.306e-06
0.000244140625,79,4.219e-06
0.000244140625,80,1.708e-06
0.000244140625,81,6.625e-07
0.000244140625,82,2.625e-07
0.000244140625,83,7.55e-08
0.000244140625,84,2.8e-08
0.000244140625,85,3e-09
0.000244140625,86,2.5e-09
0.000244140625,87,5e-10
0.000244140625,88,5e-10
0.000244140625,89,0
0.000244140625,90,5e-10
0.000244140625,91,0
0.000244140625,92,0
0.000244140625,93,0
0.000244140625,94,0
0.000244140625,95,0
0.000244140625,96,0
0.000244140625,97,0
0.000244140625,98,0
0.000244140625,99,0
0.000244140625,100,0
0.000244140625,101,0
0.000244140625,102,0
0.000244140625,103,0
0.000244140625,104,0
0.000244140625,105,0
0.000244140625,106,0
0.000244140625,107,0
0.000244140625,108,0
0.000244140625,109,0
0.000244140625,110,0
0.000244140625,111,0
0.000244140625,112,0
0.000244140625,113,0
0.000244140625,114,0
0.000244140625,115,0
0.000244140625,116,0
0.000244140625,117,0
0.000244140625,118,0
0.000244140625,119,0
0.000244140625,120,0
0.000244140625,121,0
0.000244140625,122,0
0.000244140625,123,0
0.000244140625,124,0
0.000244140625,125,0
0.000244140625,126,0
0.000244140625,127,0
0.00048828125,0,0
0.00048828125,1,0
0.00048828125,2,0
0.00048828125,3,0
0.00048828125,4,0
0.00048828125,5,0
0.00048828125,6,0
0.00048828125,7,0
0.00048828125,8,0
0.00048828125,9,0
0.00048828125,10,0
0.00048828125,11,0
0.00048828125,12,0
0.00048828125,13,0
0.00048828125,14,0
0.00048828125,15,0
0.00048828125,16,0
0.00048828125,17,0
0.00048828125,18,0
0.00048828125,19,0
0.00048828125,20,0
0.00048828125,21,0
0.00048828125,22,0
0.00048828125,23,0
0.00048828125,24,0
0.00048828125,25,0
0.00048828125,26,0
0.00048828125,27,0
0.00048828125,28,0
0.00048828125,29,0
0.00048828125,30,0
0.00048828125,31,0
0.00048828125,32,0
0.00048828125,33,0
0.00048828125,34,0
0.00048828125,35,0
0.00048828125,36,0
0.00048828125,37,5e-10
0.00048828125,38,0
0.00048828125,39,1.5e-09
0.00048828125,40,1.5e-09
0.00048828125,41,1.1e-08
0.00048828125,42,3.65e-08
0.00048828125,43,7.8e-08
0.00048828125,44,2.29e-07
0.00048828125,45,5.62e-07
0.00048828125,46,1.426e-06
0.00048828125,47,3.293e-06
0.00048828125,48,7.539e-06
0.00048828125,49,1.518e-05
0.00048828125,50,2.871e-05
0.00048828125,51,4.927e-05
0.00048828125,52,7.265e-05
0.00048828125,53,8.837e-05
0.00048828125,54,7.685e-05
0.00048828125,55,8.241e-06
0.00048828125,56,-0.0001316
0.00048828125,57,-0.0003006
0.00048828125,58,-0.0004594
0.00048828125,59,-0.0005144
0.00048828125,60,-0.0003067
0.00048828125,61,5.876e-05
0.00048828125,62,0.0004927
0.00048828125,63,0.0007734
0.00048828125,64,0.000802
0.00048828125,65,0.0005264
0.00048828125,66,6.704e-05
0.00048828125,67,-0.0003199
0.00048828125,68,-0.0005008
0.00048828125,69,-0.000461
0.00048828125,70,-0.0003016
0.00048828125,71,-0.0001296
0.00048828125,72,1.221e-05
0.00048828125,73,7.349e-05
0.00048828125,74,8.772e-05
0.00048828125,75,7.238e-05
0.00048828125,76,4.925e-05
0.00048828125,77,2.918e-05
0.00048828125,78,1.519e-05
0.00048828125,79,7.654e-06
0.00048828125,80,3.392e-06
0.00048828125,81,1.436e-06
0.00048828125,82,5.76e-07
0.00048828125,83,2.245e-07
0.00048828125,84,8.1e-08
0.00048828125,85,4.05e-08
0.00048828125,86,1.2e-08
0.00048828125,87,2.5e-09
0.00048828125,88,5e-10
0.00048828125,89,5e-10
0.00048828125,90,5e-10
0.00048828125,91,0
0.00048828125,92,0
0.00048828125,93,0
0.00048828125,94,0
0.00048828125,95,0
0.00048828125,96,0
0.00048828125,97,0
0.00048828125,98,0
0.00048828125,99,0
0.00048828125,100,0
0.00048828125,101,0
0.00048828125,102,0
0.00048828125,103,0
0.00048828125,104,0
0.00048828125,105,0
0.00048828125,106,0
0.00048828125,107,0
0.00048828125,108,0
0.00048828125,109,0
0.00048828125,110,0
0.00048828125,111,0
0.00048828125,112,0
0.00048828125,113,0
0.00048828125,114,0
0.00048828125,115,0
0.00048828125,116,0
0.00048828125,117,0
0.00048828125,118,0
0.00048828125,119,0
0.00048828125,120,0
0.00048828125,121,0
0.00048828125,122,0
0.00048828125,123,0
0.00048828125,124,0
0.00048828125,125,0
0.00048828125,126,0
0.00048828125,127,0
0.0006905339660024878,0,0
0.0006905339660024878,1,0
0.0006905339660024878,2,0
0.0006905339660024878,3,0
0.0006905339660024878,4,0
0.0006905339660024878,5,0
0.0006905339660024878,6,0
0.0006905339660024878,7,0
0.0006905339660024878,8,0
0.0006905339660024878,9,0
0.0006905339660024878,10,0
0.0006905339660024878,11,0
0.0006905339660024878,12,0
0.0006905339660024878,13,0
0.0006905339660024878,14,0
0.0006905339660024878,15,0
0.0006905339660024878,16,0
0.0006905339660024878,17,0
0.0006905339660024878,18,0
0.0006905339660024878,19,0
0.0006905339660024878,20,0
0.0006905339660024878,21,0
0.0006905339660024878,22,0
0.0006905339660024878,23,0
0.0006905339660024878,24,0
0.0006905339660024878,25,0
0.0006905339660024878,26,0
0.0006905339660024878,27,0
0.0006905339660024878,28,0
0.0006905339660024878,29,0
0.0006905339660024878,30,5e-10
0.0006905339660024878,31,-5e-10
0.0006905339660024878,32,5e-10
0.0006905339660024878,33,0
0.0006905339660024878,34,1e-09
0.0006905339660024878,35,1e-09
0.0006905339660024878,36,-1.5e-09
0.0006905339660024878,37,1.5e-09
0.0006905339660024878,38,5e-10
0.0006905339660024878,39,7.5e-09
0.0006905339660024878,40,1.7e-08
0.0006905339660024878,41,2.1e-08
0.0006905339660024878,42,1.025e-07
0.0006905339660024878,43,1.445e-07
0.0006905339660024878,44,3.86e-07
0.0006905339660024878,45,8.71e-07
0.0006905339660024878,46,1.943e-06
0.0006905339660024878,47,4.445e-06
0.0006905339660024878,48,9.148e-06
0.0006905339660024878,49,1.739e-05
0.0006905339660024878,50,3.197e-05
0.0006905339660024878,51,5.253e-05
0.0006905339660024878,52,7.664e-05
0.0006905339660024878,53,9.441e-05
0.0006905339660024878,54,7.932e-05
0.0006905339660024878,55,4.458e-06
0.0006905339660024878,56,-0.0001393
0.0006905339660024878,57,-0.0003302
0.0006905339660024878,58,-0.0005061
0.0006905339660024878,59,-0.0005478
0.0006905339660024878,60,-0.000353
0.0006905339660024878,61,5.35e-05
0.0006905339660024878,62,0.000543
0.0006905339660024878,63,0.0008629
0.0006905339660024878,64,0.0009044
0.0006905339660024878,65,0.0005641
0.0006905339660024878,66,8.217e-05
0.0006905339660024878,67,-0.0003585
0.0006905339660024878,68,-0.0005525
0.0006905339660024878,69,-0.0005037
0.0006905339660024878,70,-0.0003352
0.0006905339660024878,71,-0.0001362
0.0006905339660024878,72,8.511e-06
0.0006905339660024878,73,7.85e-05
0.0006905339660024878,74,9.256e-05
0.0006905339660024878,75,7.822e-05
0.0006905339660024878,76,5.367e-05
0.0006905339660024878,77,3.254e-05
0.0006905339660024878,78,1.784e-05
0.0006905339660024878,79,8.729e-06
0.0006905339660024878,80,4.48e-06
0.0006905339660024878,81,2.094e-06
0.0006905339660024878,82,8.715e-07
0.0006905339660024878,83,3.425e-07
0.0006905339660024878,84,1.525e-07
0.0006905339660024878,85,7.3e-08
0.0006905339660024878,86,1.85e-08
0.0006905339660024878,87,1.85e-08
0.0006905339660024878,88,5.5e-09
0.0006905339660024878,89,2.5e-09
0.0006905339660024878,90,-5e-10
0.0006905339660024878,91,2.5e-09
0.0006905339660024878,92,5e-10
0.0006905339660024878,93,-1e-09
0.0006905339660024878,94,-5e-10
0.0006905339660024878,95,-5e-10
0.0006905339660024878,96,-5e-10
0.0006905339660024878,97,0
0.0006905339660024878,98,0
0.0006905339660024878,99,0
0.0006905339660024878,100,0
0.0006905339660024878,101,0
0.0006905339660024878,102,0
0.0006905339660024878,103,0
0.0006905339660024878,104,0
0.0006905339660024878,105,0
0.0006905339660024878,106,0
0.0006905339660024878,107,0
0.0006905339660024878,108,0
0.0006905339660024878,109,0
0.0006905339660024878,110,0
0.0006905339660024878,111,0
0.0006905339660024878,112,0
0.0006905339660024878,113,0
0.0006905339660024878,114,0
0.0006905339660024878,115,0
0.0006905339660024878,116,0
0.0006905339660024878,117,0
0.0006905339660024878,118,0
0.0006905339660024878,119,0
0.0006905339660024878,120,0
0.0006905339660024878,121,0
0.0006905339660024878,122,0
0.0006905339660024878,123,0
0.0006905339660024878,124,0
0.0006905339660024878,125,0
0.0006905339660024878,126,0
0.0006905339660024878,127,0
0.0009765625,0,0
0.0009765625,1,0
0.0009765625,2,0
0.0009765625,3,0
0.0009765625,4,0
0.0009765625,5,0
0.0009765625,6,0
0.0009765625,7,0
0.0009765625,8,0
0.0009765625,9,0
0.0009765625,10,0
0.0009765625,11,0
0.0009765625,12,0
0.0009765625,13,0
0.0009765625,14,0
0.0009765625,15,5e-10
0.0009765625,16,-5e-10
0.0009765625,17,0
0.0009765625,18,5e-10
0.0009765625,19,0
0.0009765625,20,0
0.0009765625,21,0
0.0009765625,22,0
0.0009765625,23,5e-10
0.0009765625,24,-1.5e-09
0.0009765625,25,0
0.0009765625,26,5e-10
0.0009765625,27,-1.5e-09
0.0009765625,28,-1.5e-09
0.0009765625,29,3e-09
0.0009765625,30,3e-09
0.0009765625,31,1e-09
0.0009765625,32,-2e-09
0.0009765625,33,3e-09
0.0009765625,34,8e-09
0.0009765625,35,-6.5e-09
0.0009765625,36,1.323e-23
0.0009765625,37,2.95e-08
0.0009765625,38,1.85e-08
0.0009765625,39,2.5e-08
0.0009765625,40,3.15e-08
0.0009765625,41,9.5e-08
0.0009765625,42,9.85e-08
0.0009765625,43,3.125e-07
0.0009765625,44,5.18e-07
0.0009765625,45,1.128e-06
0.0009765625,46,2.131e-06
0.0009765625,47,4.55e-06
0.0009765625,48,8.749e-06
0.0009765625,49,1.65e-05
0.0009765625,50,2.891e-05
0.0009765625,51,4.583e-05
0.0009765625,52,6.587e-05
0.0009765625,53,7.916e-05
0.0009765625,54,6.586e-05
0.0009765625,55,6.558e-06
0.0009765625,56,-0.0001209
0.0009765625,57,-0.0002977
0.0009765625,58,-0.0004579
0.0009765625,59,-0.0004921
0.0009765625,60,-0.0003314
0.0009765625,61,5.249e-05
0.0009765625,62,0.0005003
0.0009765625,63,0.0007987
0.0009765625,64,0.0007966
0.0009765625,65,0.0005186
0.0009765625,66,5.986e-05
0.0009765625,67,-0.0003184
0.0009765625,68,-0.0004939
0.0009765625,69,-0.0004572
0.0009765625,70,-0.0002978
0.0009765625,71,-0.0001196
0.0009765625,72,9.143e-06
0.0009765625,73,6.643e-05
0.0009765625,74,8.06e-05
0.0009765625,75,6.673e-05
0.0009765625,76,4.674e-05
0.0009765625,77,2.98e-05
0.0009765625,78,1.654e-05
0.0009765625,79,8.746e-06
0.0009765625,80,4.553e-06
0.0009765625,81,2.192e-06
0.0009765625,82,1.243e-06
0.0009765625,83,5.205e-07
0.0009765625,84,2.965e-07
0.0009765625,85,1.63e-07
0.0009765625,86,6.35e-08
0.0009765625,87,1.85e-08
0.0009765625,88,1.1e-08
0.0009765625,89,9.5e-09
0.0009765625,90,4e-09
0.0009765625,91,-7e-09
0.0009765625,92,-8e-09
0.0009765625,93,4.5e-09
0.0009765625,94,-4.5e-09
0.0009765625,95,3.5e-09
0.0009765625,96,5e-09
0.0009765625,97,1.5e-09
0.0009765625,98,-5e-10
0.0009765625,99,0
0.0009765625,100,-1.5e-09
0.0009765625,101,-1e-09
0.0009765625,102,-1e-09
0.0009765625,103,5e-10
0.0009765625,104,0
0.0009765625,105,-5e-10
0.0009765625,106,5e-10
0.0009765625,107,0
0.0009765625,108,0
0.0009765625,109,-5e-10
0.0009765625,110,0
0.0009765625,111,0
0.0009765625,112,0
0.0009765625,113,0
0.0009765625,114,0
0.0009765625,115,0
0.0009765625,116,0
0.0009765625,117,0
0.0009765625,118,0
0.0009765625,119,0
0.0009765625,120,0
0.0009765625,121,0
0.0009765625,122,0
0.0009765625,123,0
0.0009765625,124,0
0.0009765625,125,0
0.0009765625,126,0
0.0009765625,127,0
0.0013810679320049755,0,0
0.0013810679320049755,1,0
0.0013810679320049755,2,0
0.0013810679320049755,3,0
0.0013810679320049755,4,0
0.0013810679320049755,5,0
0.0013810679320049755,6,0
0.0013810679320049755,7,1e-09
0.0013810679320049755,8,-1e-09
0.0013810679320049755,9,0
0.0013810679320049755,10,-5e-10
0.0013810679320049755,11,1e-09
0.0013810679320049755,12,-1e-09
0.0013810679320049755,13,-1e-09
0.0013810679320049755,14,-1e-09
0.0013810679320049755,15,2.5e-09
0.0013810679320049755,16,1.5e-09
0.0013810679320049755,17,5e-10
0.0013810679320049755,18,3e-09
0.0013810679320049755,19,1e-09
0.0013810679320049755,20,-5e-10
0.0013810679320049755,21,5e-10
0.0013810679320049755,22,2e-09
0.0013810679320049755,23,-2.5e-09
0.0013810679320049755,24,-8.5e-09
0.0013810679320049755,25,4e-09
0.0013810679320049755,26,2e-09
0.0013810679320049755,27,4.5e-09
0.0013810679320049755,28,2.5e-09
0.0013810679320049755,29,7.5e-09
0.0013810679320049755,30,1.35e-08
0.0013810679320049755,31,-6e-09
0.0013810679320049755,32,4.5e-09
0.0013810679320049755,33,2.25e-08
0.0013810679320049755,34,-2.5e-08
0.0013810679320049755,35,5.35e-08
0.0013810679320049755,36,1.45e-08
0.0013810679320049755,37,1.9e-08
0.0013810679320049755,38,1.135e-07
0.0013810679320049755,39,-6.9e-08
0.0013810679320049755,40,3.9e-08
0.0013810679320049755,41,8.45e-08
0.0013810679320049755,42,1.08e-07
0.0013810679320049755,43,1.9e-07
0.0013810679320049755,44,4.69e-07
0.0013810679320049755,45,8.665e-07
0.0013810679320049755,46,1.67e-06
0.0013810679320049755,47,3.119e-06
0.0013810679320049755,48,5.243e-06
0.0013810679320049755,49,9.34e-06
0.0013810679320049755,50,1.472e-05
0.0013810679320049755,51,2.583e-05
0.0013810679320049755,52,3.378e-05
0.0013810679320049755,53,4.102e-05
0.0013810679320049755,54,3.571e-05
0.0013810679320049755,55,4.891e-06
0.0013810679320049755,56,-5.751e-05
0.0013810679320049755,57,-0.0001621
0.0013810679320049755,58,-0.0002589
0.0013810679320049755,59,-0.0002906
0.0013810679320049755,60,-0.0002109
0.0013810679320049755,61,2.672e-05
0.0013810679320049755,62,0.0002806
0.0013810679320049755,63,0.0004765
0.0013810679320049755,64,0.0004793
0.0013810679320049755,65,0.0003067
0.0013810679320049755,66,1.408e-05
0.0013810679320049755,67,-0.0001903
0.0013810679320049755,68,-0.000289
0.0013810679320049755,69,-0.0002636
0.0013810679320049755,70,-0.0001582
0.0013810679320049755,71,-6.406e-05
0.0013810679320049755,72,6.159e-06
0.0013810679320049755,73,3.883e-05
0.0013810679320049755,74,4.1e-05
0.0013810679320049755,75,3.612e-05
0.0013810679320049755,76,2.447e-05
0.0013810679320049755,77,1.624e-05
0.0013810679320049755,78,9.191e-06
0.0013810679320049755,79,5.282e-06
0.0013810679320049755,80,2.954e-06
0.0013810679320049755,81,1.952e-06
0.0013810679320049755,82,7e-07
0.0013810679320049755,83,5.355e-07
0.0013810679320049755,84,3.85e-07
0.0013810679320049755,85,1.52e-07
0.0013810679320049755,86,2.7e-08
0.0013810679320049755,87,4.45e-08
0.0013810679320049755,88,4.05e-08
0.0013810679320049755,89,7.2e-08
0.0013810679320049755,90,1.2e-08
0.0013810679320049755,91,-3.5e-09
0.0013810679320049755,92,1.05e-08
0.0013810679320049755,93,-6e-09
0.0013810679320049755,94,6e-09
0.0013810679320049755,95,9e-09
0.0013810679320049755,96,-6e-09
0.0013810679320049755,97,2e-09
0.0013810679320049755,98,3e-09
0.0013810679320049755,99,-4.5e-09
0.0013810679320049755,100,8.5e-09
0.0013810679320049755,101,3e-09
0.0013810679320049755,102,-7.5e-09
0.0013810679320049755,103,-8.5e-09
0.0013810679320049755,104,5e-10
0.0013810679320049755,105,-3e-09
0.0013810679320049755,106,5e-10
0.0013810679320049755,107,1.5e-09
0.0013810679320049755,108,-1e-09
0.0013810679320049755,109,5e-10
0.0013810679320049755,110,1e-09
0.0013810679320049755,111,-1.5e-09
0.0013810679320049755,112,5e-10
0.0013810679320049755,113,-1.5e-09
0.0013810679320049755,114,-1e-09
0.0013810679320049755,115,-1e-09
0.0013810679320049755,116,5e-10
0.0013810679320049755,117,-5e-10
0.0013810679320049755,118,5e-10
0.0013810679320049755,119,5e-10
0.0013810679320049755,120,0
0.0013810679320049755,121,0
0.0013810679320049755,122,-5e-10
0.0013810679320049755,123,0
0.0013810679320049755,124,0
0.0013810679320049755,125,0
0.0013810679320049755,126,0
0.0013810679320049755,127,-5e-10
0.001953125,0,-1e-09
0.001953125,1,0
0.001953125,2,-1.5e-09
0.001953125,3,2e-09
0.001953125,4,-3.5e-09
0.001953125,5,1e-09
0.001953125,6,5e-10
0.001953125,7,5e-10
0.001953125,8,-3e-09
0.001953125,9,-7.5e-09
0.001953125,10,-6e-09
0.001953125,11,5.5e-09
0.001953125,12,1.45e-08
0.001953125,13,5e-10
0.001953125,14,3e-09
0.001953125,15,6.617e-24
0.001953125,16,-2e-09
0.001953125,17,6.5e-09
0.001953125,18,9e-09
0.001953125,19,-1e-09
0.001953125,20,-5.5e-09
0.001953125,21,1.65e-08
0.001953125,22,5e-09
0.001953125,23,6.5e-09
0.001953125,24,6.5e-09
0.001953125,25,-2e-08
0.001953125,26,4.4e-08
0.001953125,27,3.95e-08
0.001953125,28,-2.5e-08
0.001953125,29,2e-08
0.001953125,30,-4.2e-08
0.001953125,31,2.9e-08
0.001953125,32,-5.8e-08
0.001953125,33,-1.675e-07
0.001953125,34,-1.7e-08
0.001953125,35,2.85e-08
0.001953125,36,3.5e-08
0.001953125,37,-1.24e-07
0.001953125,38,6.05e-08
0.001953125,39,-1.915e-07
0.001953125,40,3.04e-07
0.001953125,41,-1.015e-07
0.001953125,42,-3.25e-07
0.001953125,43,1.68e-07
0.001953125,44,-1.9e-07
0.001953125,45,-9.05e-08
0.001953125,46,-8.05e-08
0.001953125,47,1.575e-07
0.001953125,48,-1.257e-06
0.001953125,49,-7.595e-07
0.001953125,50,-1.366e-06
0.001953125,51,-3.967e-06
0.001953125,52,-2.264e-06
0.001953125,53,-2.885e-06
0.001953125,54,-2.605e-06
0.001953125,55,-3.136e-06
0.001953125,56,3.619e-06
0.001953125,57,1.024e-05
0.001953125,58,1.325e-05
0.001953125,59,7.979e-06
0.001953125,60,1.46e-05
0.001953125,61,1.201e-06
0.001953125,62,-3.129e-05
0.001953125,63,-2.617e-05
0.001953125,64,-1.583e-05
0.001953125,65,-4.843e-06
0.001953125,66,7.65e-07
0.001953125,67,1.235e-05
0.001953125,68,1.564e-05
0.001953125,69,1.944e-05
0.001953125,70,1.152e-05
0.001953125,71,-2.155e-06
0.001953125,72,4.23e-07
0.001953125,73,-4.224e-06
0.001953125,74,-7.1e-08
0.001953125,75,-3.33e-06
0.001953125,76,-1.534e-06
0.001953125,77,-1.399e-06
0.001953125,78,-1.6e-08
0.001953125,79,2.95e-08
0.001953125,80,3e-09
0.001953125,81,-8.775e-07
0.001953125,82,3.45e-08
0.001953125,83,1.88e-07
0.001953125,84,-2.61e-07
0.001953125,85,-1.21e-07
0.001953125,86,-9.65e-08
0.001953125,87,-4.5e-08
0.001953125,88,-3.875e-07
0.001953125,89,1.1e-08
0.001953125,90,-2.95e-08
0.001953125,91,-3.25e-08
0.001953125,92,6.85e-08
0.001953125,93,-1.694e-21
0.001953125,94,2.7e-08
0.001953125,95,-9.25e-08
0.001953125,96,6.8e-08
0.001953125,97,3.15e-08
0.001953125,98,6.65e-08
0.001953125,99,3.5e-09
0.001953125,100,-1.9e-08
0.001953125,101,-5e-09
0.001953125,102,1.2e-08
0.001953125,103,2e-09
0.001953125,104,1e-08
0.001953125,105,1e-08
0.001953125,106,-1.5e-09
0.001953125,107,6.5e-09
0.001953125,108,-8.5e-09
0.001953125,109,-1.1e-08
0.001953125,110,5.5e-09
0.001953125,111,-5e-10
0.001953125,112,-5e-10
0.001953125,113,1.4e-08
0.001953125,114,1e-09
0.001953125,115,-9.5e-09
0.001953125,116,-8e-09
0.001953125,117,-4.5e-09
0.001953125,118,-3e-09
0.001953125,119,-3e-09
0.001953125,120,-4e-09
0.001953125,121,-1e-09
0.001953125,122,-1.5e-09
0.001953125,123,2e-09
0.001953125,124,2.5e-09
0.001953125,125,-1.5e-09
0.001953125,126,-5e-10
0.001953125,127,5e-10
0.002762135864009951,0,-1.2e-08
0.002762135864009951,1,2e-09
0.002762135864009951,2,-3.5e-09
0.002762135864009951,3,5.5e-09
0.002762135864009951,4,1.55e-08
0.002762135864009951,5,3e-09
0.002762135864009951,6,3.1e-08
0.002762135864009951,7,-1.95e-08
0.002762135864009951,8,4.5e-09
0.002762135864009951,9,1.05e-08
0.002762135864009951,10,5.5e-09
0.002762135864009951,11,-1.15e-08
0.002762135864009951,12,-5e-10
0.002762135864009951,13,3.35e-08
0.002762135864009951,14,-1.2e-08
0.002762135864009951,15,-1.4e-08
0.002762135864009951,16,-1.6e-08
0.002762135864009951,17,-4.9e-08
0.002762135864009951,18,-1.3e-08
0.002762135864009951,19,1.5e-09
0.002762135864009951,20,-1.85e-08
0.002762135864009951,21,-8.45e-08
0.002762135864009951,22,-1.65e-08
0.002762135864009951,23,-9e-09
0.002762135864009951,24,-6.3e-08
0.002762135864009951,25,1.85e-08
0.002762135864009951,26,-4.55e-08
0.002762135864009951,27,-1.175e-07
0.002762135864009951,28,-3.85e-08
0.002762135864009951,29,-6.6e-08
0.002762135864009951,30,-6.35e-08
0.002762135864009951,31,-4.15e-08
0.002762135864009951,32,8.05e-08
0.002762135864009951,33,5.1e-08
0.002762135864009951,34,4.85e-08
0.002762135864009951,35,-2.495e-07
0.002762135864009951,36,-7.8e-08
0.002762135864009951,37,-1.325e-07
0.002762135864009951,38,-7.68e-07
0.002762135864009951,39,5.335e-07
0.002762135864009951,40,-2.04e-07
0.002762135864009951,41,-9.29e-07
0.002762135864009951,42,2.3e-08
0.002762135864009951,43,-2.35e-07
0.002762135864009951,44,-1.425e-07
0.002762135864009951,45,-2.286e-06
0.002762135864009951,46,-1.611e-06
0.002762135864009951,47,-2.922e-06
0.002762135864009951,48,-5.264e-06
0.002762135864009951,49,-6.924e-06
0.002762135864009951,50,-1.368e-05
0.002762135864009951,51,-1.46e-05
0.002762135864009951,52,-2.566e-05
0.002762135864009951,53,-2.479e-05
0.002762135864009951,54,-3.102e-05
0.002762135864009951,55,-1.303e-05
0.002762135864009951,56,2.52e-05
0.002762135864009951,57,0.0001107
0.002762135864009951,58,0.00019
0.002762135864009951,59,0.0002494
0.002762135864009951,60,0.0001997
0.002762135864009951,61,1.011e-05
0.002762135864009951,62,-0.0002372
0.002762135864009951,63,-0.0004283
0.002762135864009951,64,-0.0004107
0.002762135864009951,65,-0.0002342
0.002762135864009951,66,2.402e-05
0.002762135864009951,67,0.000209
0.002762135864009951,68,0.0002474
0.002762135864009951,69,0.0001964
0.002762135864009951,70,0.0001066
0.002762135864009951,71,2.827e-05
0.002762135864009951,72,-1.594e-05
0.002762135864009951,73,-3.024e-05
0.002762135864009951,74,-3.038e-05
0.002762135864009951,75,-2.417e-05
0.002762135864009951,76,-1.583e-05
0.002762135864009951,77,-7.23e-06
0.002762135864009951,78,-5.456e-06
0.002762135864009951,79,-3.606e-06
0.002762135864009951,80,-4.638e-06
0.002762135864009951,81,-8.295e-07
0.002762135864009951,82,-3.96e-07
0.002762135864009951,83,-7.81e-07
0.002762135864009951,84,4.34e-07
0.002762135864009951,85,-5.89e-07
0.002762135864009951,86,-2.47e-07
0.002762135864009951,87,-9.935e-07
0.002762135864009951,88,-4.84e-07
0.002762135864009951,89,3.6e-08
0.002762135864009951,90,-4.215e-07
0.002762135864009951,91,2.195e-07
0.002762135864009951,92,-3.1e-08
0.002762135864009951,93,-9.85e-08
0.002762135864009951,94,1.37e-07
0.002762135864009951,95,-1.64e-07
0.002762135864009951,96,-1.86e-07
0.002762135864009951,97,-9.65e-08
0.002762135864009951,98,2.25e-08
0.002762135864009951,99,-4.2e-08
0.002762135864009951,100,-1.57e-07
0.002762135864009951,101,-9.1e-08
0.002762135864009951,102,4.9e-08
0.002762135864009951,103,-3.65e-08
0.002762135864009951,104,-2.15e-08
0.002762135864009951,105,2.55e-08
0.002762135864009951,106,-6.5e-09
0.002762135864009951,107,5.5e-09
0.002762135864009951,108,1.45e-08
0.002762135864009951,109,6.4e-08
0.002762135864009951,110,1.75e-08
0.002762135864009951,111,1.3e-08
0.002762135864009951,112,8.5e-09
0.002762135864009951,113,-4.6e-08
0.002762135864009951,114,4.2e-08
0.002762135864009951,115,3.25e-08
0.002762135864009951,116,-1.85e-08
0.002762135864009951,117,-7.5e-09
0.002762135864009951,118,1e-09
0.002762135864009951,119,1.4e-08
0.002762135864009951,120,-4.5e-09
0.002762135864009951,121,-3e-09
0.002762135864009951,122,2.05e-08
0.002762135864009951,123,5.5e-09
0.002762135864009951,124,1.35e-08
0.002762135864009951,125,7e-09
0.002762135864009951,126,-2.05e-08
0.002762135864009951,127,-2.45e-08
0.00390625,0,-2.265e-07
0.00390625,1,-4.4e-08
0.00390625,2,-1.75e-08
0.00390625,3,-2.4e-08
0.00390625,4,-2e-08
0.00390625,5,4e-09
0.00390625,6,-4.45e-08
0.00390625,7,-4.25e-08
0.00390625,8,1.85e-08
0.00390625,9,-7.65e-08
0.00390625,10,3.35e-08
0.00390625,11,-7.5e-09
0.00390625,12,-6.7e-08
0.00390625,13,-6.6e-08
0.00390625,14,-2.7e-08
0.00390625,15,1.6e-08
0.00390625,16,-6.6e-08
0.00390625,17,-7.5e-09
0.00390625,18,6.85e-08
0.00390625,19,-2.665e-07
0.00390625,20,-8.15e-08
0.00390625,21,-4.85e-08
0.00390625,22,-3e-09
0.00390625,23,6.55e-08
0.00390625,24,-2.65e-08
0.00390625,25,-4e-08
0.00390625,26,9.95e-08
0.00390625,27,-4.02e-07
0.00390625,28,5.45e-08
0.00390625,29,-9.15e-08
0.00390625,30,-2.585e-07
0.00390625,31,1.835e-07
0.00390625,32,-2.43e-07
0.00390625,33,6.055e-07
0.00390625,34,-1.075e-07
0.00390625,35,-9.68e-07
0.00390625,36,-1.465e-07
0.00390625,37,-6.515e-07
0.00390625,38,-6.265e-07
0.00390625,39,-1.015e-07
0.00390625,40,1.43e-07
0.00390625,41,-1.705e-07
0.00390625,42,-1.9e-07
0.00390625,43,-2.93e-06
0.00390625,44,-1.039e-06
0.00390625,45,-1.918e-06
0.00390625,46,-2.579e-06
0.00390625,47,-3.141e-06
0.00390625,48,-1.889e-06
0.00390625,49,-6.339e-06
0.00390625,50,-1.357e-05
0.00390625,51,-1.733e-05
0.00390625,52,-2.201e-05
0.00390625,53,-2.942e-05
0.00390625,54,-3.071e-05
0.00390625,55,-1.819e-05
0.00390625,56,2.086e-05
0.00390625,57,0.0001001
0.00390625,58,0.0002208
0.00390625,59,0.0002927
0.00390625,60,0.0002636
0.00390625,61,6.359e-05
0.00390625,62,-0.0002808
0.00390625,63,-0.0005292
0.00390625,64,-0.0005357
0.00390625,65,-0.0002756
0.00390625,66,6.447e-05
0.00390625,67,0.0002708
0.00390625,68,0.0002974
0.00390625,69,0.0002047
0.00390625,70,0.0001069
0.00390625,71,2.605e-05
0.00390625,72,-1.809e-05
0.00390625,73,-3.884e-05
0.00390625,74,-3.425e-05
0.00390625,75,-2.523e-05
0.00390625,76,-1.57e-05
0.00390625,77,-9.282e-06
0.00390625,78,-4.543e-06
0.00390625,79,-4.748e-06
0.00390625,80,-6.05e-07
0.00390625,81,-1.653e-06
0.00390625,82,-1.917e-06
0.00390625,83,-4.365e-07
0.00390625,84,9.11e-07
0.00390625,85,6.065e-07
0.00390625,86,-1.483e-06
0.00390625,87,-3.15e-07
0.00390625,88,-6.38e-07
0.00390625,89,1.191e-06
0.00390625,90,6.15e-07
0.00390625,91,-2.125e-07
0.00390625,92,1.825e-07
0.00390625,93,-3.48e-07
0.00390625,94,5.3e-08
0.00390625,95,-6.4e-08
0.00390625,96,-6.415e-07
0.00390625,97,-1.935e-07
0.00390625,98,-2.1e-07
0.00390625,99,-6.55e-08
0.00390625,100,-6.45e-08
0.00390625,101,-4.155e-07
0.00390625,102,1.985e-07
0.00390625,103,1.75e-08
0.00390625,104,5e-10
0.00390625,105,3.925e-07
0.00390625,106,-3.05e-07
0.00390625,107,-1.09e-07
0.00390625,108,-4.9e-08
0.00390625,109,8.6e-08
0.00390625,110,-4.2e-08
0.00390625,111,-8.85e-08
0.00390625,112,-1.405e-07
0.00390625,113,1.05e-08
0.00390625,114,-9.05e-08
0.00390625,115,-5e-09
0.00390625,116,-5.85e-08
0.00390625,117,-2.7e-08
0.00390625,118,-1.45e-08
0.00390625,119,-1.03e-07
0.00390625,120,6.25e-08
0.00390625,121,-6e-09
0.00390625,122,-1.115e-07
0.00390625,123,3e-09
0.00390625,124,2.55e-08
0.00390625,125,2.3e-08
0.00390625,126,2.8e-08
0.00390625,127,-1.025e-07
0.005524271728019902,0,-8.34e-07
0.005524271728019902,1,-7.9e-08
0.005524271728019902,2,4.65e-08
0.005524271728019902,3,4.1e-08
0.005524271728019902,4,-7.15e-08
0.005524271728019902,5,-1.365e-07
0.005524271728019902,6,-9.9e-08
0.005524271728019902,7,-6.2e-08
0.005524271728019902,8,-1.2e-08
0.005524271728019902,9,4.75e-08
0.005524271728019902,10,-7.6e-08
0.005524271728019902,11,-5.3e-08
0.005524271728019902,12,-6.75e-08
0.005524271728019902,13,-1.06e-07
0.005524271728019902,14,-1.99e-07
0.005524271728019902,15,3.245e-07
0.005524271728019902,16,-1.005e-07
0.005524271728019902,17,-2.94e-07
0.005524271728019902,18,4.765e-07
0.005524271728019902,19,-3.88e-07
0.005524271728019902,20,3.84e-07
0.005524271728019902,21,-3.15e-08
0.005524271728019902,22,-1.05e-08
0.005524271728019902,23,-2.455e-07
0.005524271728019902,24,-3.7e-08
0.005524271728019902,25,-3.985e-07
0.005524271728019902,26,-3.35e-07
0.005524271728019902,27,-2.14e-07
0.005524271728019902,28,-4.155e-07
0.005524271728019902,29,4.745e-07
0.005524271728019902,30,3.58e-07
0.005524271728019902,31,-6.49e-07
0.005524271728019902,32,-3.56e-07
0.005524271728019902,33,-3.72e-07
0.005524271728019902,34,-5.185e-07
0.005524271728019902,35,2.3e-07
0.005524271728019902,36,-1.343e-06
0.005524271728019902,37,1.24e-07
0.005524271728019902,38,-7.2e-07
0.005524271728019902,39,-6.08e-07
0.005524271728019902,40,1.144e-06
0.005524271728019902,41,7.295e-07
0.005524271728019902,42,-3.32e-07
0.005524271728019902,43,-7.78e-07
0.005524271728019902,44,-7.025e-07
0.005524271728019902,45,-3.88e-07
0.005524271728019902,46,-2.582e-06
0.005524271728019902,47,-3.824e-06
0.005524271728019902,48,-2.795e-06
0.005524271728019902,49,-4.646e-06
0.005524271728019902,50,-2.709e-06
0.005524271728019902,51,-7.318e-06
0.005524271728019902,52,-1.83e-05
0.005524271728019902,53,-1.81e-05
0.005524271728019902,54,-2.709e-05
0.005524271728019902,55,-1.838e-05
0.005524271728019902,56,6.771e-06
0.005524271728019902,57,5.722e-05
0.005524271728019902,58,0.0001427
0.005524271728019902,59,0.0002116
0.005524271728019902,60,0.000229
0.005524271728019902,61,7.324e-05
0.005524271728019902,62,-0.0001917
0.005524271728019902,63,-0.0004113
0.005524271728019902,64,-0.0004374
0.005524271728019902,65,-0.0001995
0.005524271728019902,66,8.31e-05
0.005524271728019902,67,0.0002309
0.005524271728019902,68,0.0002215
0.005524271728019902,69,0.0001457
0.005524271728019902,70,4.873e-05
0.005524271728019902,71,2.092e-06
0.005524271728019902,72,-1.13e-05
0.005524271728019902,73,-2.333e-05
0.005524271728019902,74,-2.284e-05
0.005524271728019902,75,-1.832e-05
0.005524271728019902,76,-1.092e-05
0.005524271728019902,77,-8.389e-06
0.005524271728019902,78,-5.759e-06
0.005524271728019902,79,-2.649e-06
0.005524271728019902,80,-2.809e-06
0.005524271728019902,81,-1.85e-08
0.005524271728019902,82,2.307e-06
0.005524271728019902,83,1.705e-06
0.005524271728019902,84,8.01e-07
0.005524271728019902,85,7.14e-07
0.005524271728019902,86,-1.716e-06
0.005524271728019902,87,1.53e-07
0.005524271728019902,88,-2.18e-07
0.005524271728019902,89,6.175e-07
0.005524271728019902,90,-5.1e-08
0.005524271728019902,91,2.3e-08
0.005524271728019902,92,-2.355e-07
0.005524271728019902,93,-1.68e-07
0.005524271728019902,94,5.25e-08
0.005524271728019902,95,6.505e-07
0.005524271728019902,96,-2.04e-07
0.005524271728019902,97,-6.43e-07
0.005524271728019902,98,-4.8e-08
0.005524271728019902,99,6.335e-07
0.005524271728019902,100,2.555e-07
0.005524271728019902,101,-3.47e-07
0.005524271728019902,102,1.555e-07
0.005524271728019902,103,-2.475e-07
0.005524271728019902,104,3.045e-07
0.005524271728019902,105,2.68e-07
0.005524271728019902,106,8e-09
0.005524271728019902,107,-2.2e-08
0.005524271728019902,108,2.96e-07
0.005524271728019902,109,-1.75e-07
0.005524271728019902,110,-3.1e-07
0.005524271728019902,111,-1.74e-07
0.005524271728019902,112,-4.9e-08
0.005524271728019902,113,-1.62e-07
0.005524271728019902,114,-8.05e-08
0.005524271728019902,115,-5.85e-08
0.005524271728019902,116,-1.55e-08
0.005524271728019902,117,-9.25e-08
0.005524271728019902,118,6.45e-08
0.005524271728019902,119,1.4e-08
0.005524271728019902,120,1.55e-08
0.005524271728019902,121,8.7e-08
0.005524271728019902,122,1.03e-07
0.005524271728019902,123,-9e-09
0.005524271728019902,124,-8.7e-08
0.005524271728019902,125,-2.25e-08
0.005524271728019902,126,-9.3e-08
0.005524271728019902,127,-7.98e-07
0.0078125,0,-1.798e-06
0.0078125,1,-2.765e-07
0.0078125,2,6.3e-08
0.0078125,3,1.385e-07
0.0078125,4,-5.35e-08
0.0078125,5,-3.27e-07
0.0078125,6,-3.4e-08
0.0078125,7,1.535e-07
0.0078125,8,-2.005e-07
0.0078125,9,-6.15e-08
0.0078125,10,6.55e-08
0.0078125,11,-1.475e-07
0.0078125,12,-4.45e-08
0.0078125,13,2e-08
0.0078125,14,-2.63e-07
0.0078125,15,9.6e-08
0.0078125,16,-1.645e-07
0.0078125,17,4.8e-08
0.0078125,18,-1.315e-07
0.0078125,19,-7.905e-07
0.0078125,20,-7.63e-07
0.0078125,21,1.61e-07
0.0078125,22,3.865e-07
0.0078125,23,9.16e-07
0.0078125,24,-1.296e-06
0.0078125,25,4.6e-08
0.0078125,26,-4.13e-07
0.0078125,27,-5.47e-07
0.0078125,28,4.165e-07
0.0078125,29,-3.52e-07
0.0078125,30,8.77e-07
0.0078125,31,-3.32e-07
0.0078125,32,8.36e-07
0.0078125,33,-1.332e-06
0.0078125,34,5.35e-08
0.0078125,35,-2.97e-07
0.0078125,36,1.193e-06
0.0078125,37,8.385e-07
0.0078125,38,-2.395e-07
0.0078125,39,-1.435e-06
0.0078125,40,1.459e-06
0.0078125,41,-5.08e-07
0.0078125,42,-1.195e-07
0.0078125,43,6.295e-07
0.0078125,44,-3.744e-06
0.0078125,45,4.185e-07
0.0078125,46,-1.968e-06
0.0078125,47,3.04e-07
0.0078125,48,3.99e-07
0.0078125,49,-2.259e-06
0.0078125,50,-5.055e-06
0.0078125,51,-8.951e-06
0.0078125,52,-7.535e-07
0.0078125,53,-1.072e-05
0.0078125,54,-1.775e-05
0.0078125,55,-1.173e-05
0.0078125,56,-2.235e-07
0.0078125,57,1.54e-05
0.0078125,58,6.863e-05
0.0078125,59,0.0001291
0.0078125,60,0.0001407
0.0078125,61,7.221e-05
0.0078125,62,-0.0001044
0.0078125,63,-0.0002671
0.0078125,64,-0.0002609
0.0078125,65,-9.613e-05
0.0078125,66,7.085e-05
0.0078125,67,0.0001518
0.0078125,68,0.0001238
0.0078125,69,6.236e-05
0.0078125,70,1.916e-05
0.0078125,71,-4.488e-06
0.0078125,72,-1.517e-05
0.0078125,73,-1.325e-05
0.0078125,74,-5.947e-06
0.0078125,75,-1.077e-05
0.0078125,76,-6.442e-06
0.0078125,77,-8.26e-07
0.0078125,78,-3.75e-06
0.0078125,79,-4.306e-06
0.0078125,80,-6.095e-06
0.0078125,81,8.05e-08
0.0078125,82,1.466e-06
0.0078125,83,1.029e-06
0.0078125,84,-9.745e-07
0.0078125,85,2.29e-07
0.0078125,86,-5.19e-07
0.0078125,87,9.085e-07
0.0078125,88,1.269e-06
0.0078125,89,1.272e-06
0.0078125,90,-7.545e-07
0.0078125,91,1.429e-06
0.0078125,92,-4.57e-07
0.0078125,93,1.442e-06
0.0078125,94,5.175e-07
0.0078125,95,-8.385e-07
0.0078125,96,2.805e-07
0.0078125,97,-2.975e-07
0.0078125,98,3.205e-07
0.0078125,99,6.87e-07
0.0078125,100,-4.525e-07
0.0078125,101,-1.47e-07
0.0078125,102,1.005e-07
0.0078125,103,-5e-09
0.0078125,104,-7.87e-07
0.0078125,105,-3.635e-07
0.0078125,106,8.65e-08
0.0078125,107,-2.51e-07
0.0078125,108,1.81e-07
0.0078125,109,-6.24e-07
0.0078125,110,3.35e-08
0.0078125,111,3.54e-07
0.0078125,112,-8e-09
0.0078125,113,3.61e-07
0.0078125,114,3.465e-07
0.0078125,115,5.21e-07
0.0078125,116,-8.25e-08
0.0078125,117,1.97e-07
0.0078125,118,-1.135e-07
0.0078125,119,-1.21e-07
0.0078125,120,3.45e-08
0.0078125,121,-7.9e-08
0.0078125,122,-7.75e-08
0.0078125,123,-1.85e-08
0.0078125,124,2.165e-07
0.0078125,125,8.55e-08
0.0078125,126,-2.355e-07
0.0078125,127,-1.743e-06
0.015625,0,-3.612e-06
0.015625,1,4.45e-08
0.015625,2,2.12e-07
0.015625,3,6.945e-07
0.015625,4,2.95e-08
0.015625,5,-8.355e-07
0.015625,6,-8.4e-08
0.015625,7,-1.975e-07
0.015625,8,5.1e-07
0.015625,9,7.47e-07
0.015625,10,-1.214e-06
0.015625,11,-7.25e-07
0.015625,12,-5.25e-08
0.015625,13,-1.5e-07
0.015625,14,-2.245e-07
0.015625,15,-1.69e-07
0.015625,16,4.7e-07
0.015625,17,6.255e-07
0.015625,18,-7.97e-07
0.015625,19,-1.055e-07
0.015625,20,4.175e-07
0.015625,21,8.89e-07
0.015625,22,-3.13e-07
0.015625,23,1.23e-06
0.015625,24,-8.895e-07
0.015625,25,-1.137e-06
0.015625,26,-7.89e-07
0.015625,27,2.329e-06
0.015625,28,-1.211e-06
0.015625,29,4.04e-07
0.015625,30,-5.415e-07
0.015625,31,-3.295e-07
0.015625,32,-3.615e-07
0.015625,33,-8.165e-07
0.015625,34,1.823e-06
0.015625,35,6.3e-08
0.015625,36,-3.05e-07
0.015625,37,1.328e-06
0.015625,38,8.37e-07
0.015625,39,-1.549e-06
0.015625,40,-2.032e-06
0.015625,41,1.112e-06
0.015625,42,1.556e-06
0.015625,43,-1.138e-06
0.015625,44,-1.783e-06
0.015625,45,-2.125e-06
0.015625,46,-2.331e-06
0.015625,47,-8.405e-07
0.015625,48,-4.99e-07
0.015625,49,-9.265e-07
0.015625,50,-1.696e-06
0.015625,51,4.595e-07
0.015625,52,-2.771e-06
0.015625,53,-3.886e-06
0.015625,54,-2.221e-06
0.015625,55,-8.789e-06
0.015625,56,-2.953e-06
0.015625,57,1.122e-06
0.015625,58,1.723e-05
0.015625,59,3.348e-05
0.015625,60,3.719e-05
0.015625,61,2.939e-05
0.015625,62,-1.431e-05
0.015625,63,-7.007e-05
0.015625,64,-6.854e-05
0.015625,65,-1.076e-05
0.015625,66,3.164e-05
0.015625,67,4.106e-05
0.015625,68,1.718e-05
0.015625,69,7.837e-06
0.015625,70,-4.461e-06
0.015625,71,1.363e-06
0.015625,72,2.262e-06
0.015625,73,4.205e-07
0.015625,74,-6.405e-06
0.015625,75,-4.538e-06
0.015625,76,-4.595e-07
0.015625,77,-2.927e-06
0.015625,78,-3.27e-06
0.015625,79,-1.824e-06
0.015625,80,-4.171e-06
0.015625,81,2.772e-06
0.015625,82,-1.686e-06
0.015625,83,-1.442e-06
0.015625,84,3.775e-06
0.015625,85,-3.119e-06
0.015625,86,-1.013e-06
0.015625,87,-1.261e-06
0.015625,88,-1.48e-07
0.015625,89,-1.33e-07
0.015625,90,-4.665e-07
0.015625,91,-6.31e-07
0.015625,92,-2.282e-06
0.015625,93,1.308e-06
0.015625,94,3.7e-08
0.015625,95,-1.164e-06
0.015625,96,2.364e-06
0.015625,97,-1.775e-07
0.015625,98,2.686e-06
0.015625,99,-1.927e-06
0.015625,100,4.43e-07
0.015625,101,5.85e-07
0.015625,102,-2.187e-06
0.015625,103,1.005e-06
0.015625,104,-2.17e-07
0.015625,105,7.4e-08
0.015625,106,-1.19e-06
0.015625,107,9.135e-07
0.015625,108,8.56e-07
0.015625,109,-1.041e-06
0.015625,110,3.83e-07
0.015625,111,-5.12e-07
0.015625,112,2.565e-07
0.015625,113,-1.076e-06
0.015625,114,2.51e-07
0.015625,115,-1.189e-06
0.015625,116,4.33e-07
0.015625,117,-7e-08
0.015625,118,2.58e-07
0.015625,119,4e-09
0.015625,120,5.84e-07
0.015625,121,-8.285e-07
0.015625,122,4.92e-07
0.015625,123,3.78e-07
0.015625,124,6.755e-07
0.015625,125,-1.985e-07
0.015625,126,1.8e-07
0.015625,127,-4.33e-06
0.03125,0,-2.674e-06
0.03125,1,5.94e-07
0.03125,2,3.605e-07
0.03125,3,1.009e-06
0.03125,4,3.545e-07
0.03125,5,-4.165e-07
0.03125,6,-1.095e-07
0.03125,7,-1.034e-06
0.03125,8,-5.2e-07
0.03125,9,-7.43e-07
0.03125,10,-1.579e-06
0.03125,11,-8.8e-08
0.03125,12,-3.14e-07
0.03125,13,7.215e-07
0.03125,14,-7.52e-07
0.03125,15,1.078e-06
0.03125,16,1.121e-06
0.03125,17,7.585e-07
0.03125,18,-6.055e-07
0.03125,19,-1.272e-06
0.03125,20,7.24e-07
0.03125,21,1.6e-08
0.03125,22,-3.925e-07
0.03125,23,3.195e-07
0.03125,24,-3.26e-06
0.03125,25,2.7e-08
0.03125,26,-7.525e-07
0.03125,27,2.08e-07
0.03125,28,1.375e-06
0.03125,29,1.863e-06
0.03125,30,2.451e-06
0.03125,31,1.447e-06
0.03125,32,-2.865e-07
0.03125,33,-1.52e-07
0.03125,34,1.268e-06
0.03125,35,-5.275e-07
0.03125,36,1.368e-06
0.03125,37,-1.153e-06
0.03125,38,-1.863e-06
0.03125,39,5.95e-08
0.03125,40,2.9e-07
0.03125,41,-1.624e-06
0.03125,42,-2.152e-06
0.03125,43,-1.315e-06
0.03125,44,1.47e-06
0.03125,45,-1.994e-06
0.03125,46,-3.355e-06
0.03125,47,-5.854e-06
0.03125,48,6.94e-07
0.03125,49,-3.753e-06
0.03125,50,-3.598e-06
0.03125,51,-1.998e-06
0.03125,52,-1.933e-06
0.03125,53,8.227e-06
0.03125,54,2.347e-06
0.03125,55,7.715e-07
0.03125,56,6.36e-07
0.03125,57,1.725e-07
0.03125,58,2.266e-06
0.03125,59,1.153e-05
0.03125,60,5.951e-06
0.03125,61,7.764e-06
0.03125,62,3.023e-06
0.03125,63,-8.222e-06
0.03125,64,-9.927e-06
0.03125,65,-5.185e-06
0.03125,66,5.93e-06
0.03125,67,1.16e-05
0.03125,68,2.366e-06
0.03125,69,3.19e-06
0.03125,70,-6.229e-06
0.03125,71,3.197e-06
0.03125,72,-3.585e-06
0.03125,73,4.238e-06
0.03125,74,-4.329e-06
0.03125,75,-6.736e-06
0.03125,76,5.054e-06
0.03125,77,-1.84e-07
0.03125,78,-1.61e-07
0.03125,79,6.945e-07
0.03125,80,-5.049e-06
0.03125,81,-8.76e-07
0.03125,82,-1.125e-06
0.03125,83,1.049e-06
0.03125,84,-2.247e-06
0.03125,85,1.935e-07
0.03125,86,-1.683e-06
0.03125,87,2.976e-06
0.03125,88,4.95e-08
0.03125,89,-4.225e-07
0.03125,90,3.5e-07
0.03125,91,8.165e-07
0.03125,92,-4.123e-06
0.03125,93,-1.365e-06
0.03125,94,-2.834e-06
0.03125,95,1.63e-06
0.03125,96,1.264e-06
0.03125,97,4.97e-07
0.03125,98,2.629e-06
0.03125,99,5.3e-08
0.03125,100,9.54e-07
0.03125,101,-1.492e-06
0.03125,102,-2.879e-06
0.03125,103,2.002e-06
0.03125,104,1.202e-06
0.03125,105,-1.737e-06
0.03125,106,-5.1e-07
0.03125,107,-2.105e-06
0.03125,108,-2.645e-07
0.03125,109,-1.507e-06
0.03125,110,-4.515e-07
0.03125,111,-2.025e-07
0.03125,112,-5.655e-07
0.03125,113,-8.635e-07
0.03125,114,6.98e-07
0.03125,115,-1.048e-06
0.03125,116,-8.09e-07
0.03125,117,-1.045e-07
0.03125,118,7.365e-07
0.03125,119,1.735e-07
0.03125,120,-5.64e-07
0.03125,121,-1.095e-06
0.03125,122,1.1e-06
0.03125,123,1.87e-07
0.03125,124,5.16e-07
0.03125,125,-3.5e-08
0.03125,126,-3.055e-07
0.03125,127,-3.084e-06
0.0625,0,-1.064e-06
0.0625,1,-3.41e-07
0.0625,2,-1.95e-08
0.0625,3,3.035e-07
0.0625,4,-5.43e-07
0.0625,5,1.405e-07
0.0625,6,3.05e-08
0.0625,7,-1.79e-06
0.0625,8,-2.257e-06
0.0625,9,-7.86e-07
0.0625,10,-9.6e-07
0.0625,11,-1.897e-06
0.0625,12,3.45e-07
0.0625,13,1.246e-06
0.0625,14,5.05e-07
0.0625,15,5.83e-07
0.0625,16,1.44e-06
0.0625,17,4.3e-07
0.0625,18,-1.005e-06
0.0625,19,-3.865e-07
0.0625,20,2.88e-07
0.0625,21,-1.566e-06
0.0625,22,4.475e-07
0.0625,23,2.061e-06
0.0625,24,-1.978e-06
0.0625,25,1.596e-06
0.0625,26,7.5e-07
0.0625,27,-3.12e-07
0.0625,28,1.285e-06
0.0625,29,1.912e-06
0.0625,30,2.193e-06
0.0625,31,1.515e-07
0.0625,32,-4.735e-07
0.0625,33,2.514e-06
0.0625,34,-8.665e-07
0.0625,35,-2.729e-06
0.0625,36,-2.248e-06
0.0625,37,-5.085e-07
0.0625,38,-2.348e-06
0.0625,39,-4.67e-07
0.0625,40,-4.505e-07
0.0625,41,-3.645e-06
0.0625,42,-1.78e-07
0.0625,43,-2.481e-06
0.0625,44,2.732e-06
0.0625,45,-1.238e-06
0.0625,46,-3.92e-06
0.0625,47,-4.669e-06
0.0625,48,2.29e-06
0.0625,49,-2.242e-06
0.0625,50,-4.835e-07
0.0625,51,3.212e-06
0.0625,52,2.883e-06
0.0625,53,9.89e-07
0.0625,54,2.474e-06
0.0625,55,-2.72e-06
0.0625,56,4.747e-06
0.0625,57,-4.652e-06
0.0625,58,3.729e-06
0.0625,59,2.916e-06
0.0625,60,9.907e-06
0.0625,61,5.241e-06
0.0625,62,-3.61e-06
0.0625,63,-2.234e-06
0.0625,64,1.695e-06
0.0625,65,-4.861e-06
0.0625,66,-1.434e-06
0.0625,67,1.748e-05
0.0625,68,8.925e-06
0.0625,69,-8.21e-06
0.0625,70,-4.517e-06
0.0625,71,-1.446e-06
0.0625,72,-1.629e-06
0.0625,73,6.765e-06
0.0625,74,-2.687e-06
0.0625,75,-3.375e-07
0.0625,76,1.424e-06
0.0625,77,1.79e-07
0.0625,78,4.071e-06
0.0625,79,-2.69e-07
0.0625,80,-6.313e-06
0.0625,81,-2.831e-06
0.0625,82,-1.741e-06
0.0625,83,1.9e-08
0.0625,84,-1.244e-06
0.0625,85,-2.06e-07
0.0625,86,-4.899e-06
0.0625,87,4.363e-06
0.0625,88,-3.238e-06
0.0625,89,1.282e-06
0.0625,90,-1e-07
0.0625,91,-4.245e-07
0.0625,92,-2.58e-06
0.0625,93,6.675e-07
0.0625,94,-3.018e-06
0.0625,95,1.39e-07
0.0625,96,2.119e-06
0.0625,97,6.05e-07
0.0625,98,1.64e-07
0.0625,99,-2.469e-06
0.0625,100,2.298e-06
0.0625,101,2.515e-07
0.0625,102,-2.492e-06
0.0625,103,3.63e-06
0.0625,104,1.614e-06
0.0625,105,-8.83e-07
0.0625,106,-8.795e-07
0.0625,107,-8.12e-07
0.0625,108,-6.38e-07
0.0625,109,-3.595e-07
0.0625,110,1.609e-06
0.0625,111,5.2e-08
0.0625,112,1.296e-06
0.0625,113,-1.057e-06
0.0625,114,1.075e-06
0.0625,115,-2.237e-06
0.0625,116,-1.054e-06
0.0625,117,-1.335e-07
0.0625,118,5.795e-07
0.0625,119,1.405e-07
0.0625,120,-1.31e-06
0.0625,121,-2.293e-06
0.0625,122,-2.02e-07
0.0625,123,6.85e-07
0.0625,124,4.465e-07
0.0625,125,-5.17e-07
0.0625,126,6e-09
0.0625,127,-1.211e-06
0.125,0,6.35e-07
0.125,1,7.5e-08
0.125,2,-1e-08
0.125,3,1.014e-06
0.125,4,8.1e-08
0.125,5,1.525e-07
0.125,6,-1.024e-06
0.125,7,-1.957e-06
0.125,8,-2.532e-06
0.125,9,-9.55e-07
0.125,10,-1.975e-06
0.125,11,-1.833e-06
0.125,12,-1.119e-06
0.125,13,4.26e-07
0.125,14,2.3e-07
0.125,15,3.555e-07
0.125,16,2.45e-07
0.125,17,1.122e-06
0.125,18,-7.54e-07
0.125,19,1.745e-07
0.125,20,1.185e-06
0.125,21,-8.705e-07
0.125,22,-1.974e-06
0.125,23,8.525e-07
0.125,24,-1.311e-06
0.125,25,2.02e-06
0.125,26,5.66e-07
0.125,27,1.235e-07
0.125,28,1.951e-06
0.125,29,-1.622e-06
0.125,30,7.825e-07
0.125,31,1.65e-08
0.125,32,1.613e-06
0.125,33,1.728e-06
0.125,34,1.55e-08
0.125,35,-2.185e-06
0.125,36,-1.449e-06
0.125,37,-1.949e-06
0.125,38,1.479e-06
0.125,39,7.08e-07
0.125,40,-7.93e-07
0.125,41,1.374e-06
0.125,42,1e-06
0.125,43,-4.416e-06
0.125,44,2.678e-06
0.125,45,-2.451e-06
0.125,46,-1.13e-07
0.125,47,-8.658e-06
0.125,48,-2.468e-06
0.125,49,-2.065e-07
0.125,50,-1.204e-06
0.125,51,2.31e-06
0.125,52,-9.38e-07
0.125,53,2.692e-06
0.125,54,7.427e-06
0.125,55,-6.426e-06
0.125,56,6.236e-06
0.125,57,4.932e-06
0.125,58,3.959e-06
0.125,59,4.8e-08
0.125,60,1.242e-06
0.125,61,7.365e-06
0.125,62,-5.017e-06
0.125,63,-2.15e-06
0.125,64,-3.8e-08
0.125,65,-2.325e-07
0.125,66,-3.654e-06
0.125,67,1.422e-05
0.125,68,4.005e-07
0.125,69,-4.184e-06
0.125,70,-4.739e-06
0.125,71,3.48e-06
0.125,72,-2.38e-07
0.125,73,3.861e-06
0.125,74,2.235e-06
0.125,75,-2.65e-08
0.125,76,-2.165e-07
0.125,77,-5.147e-06
0.125,78,2.836e-06
0.125,79,3.348e-06
0.125,80,-6.202e-06
0.125,81,3.73e-07
0.125,82,-4.91e-07
0.125,83,-2.102e-06
0.125,84,1.566e-06
0.125,85,4.353e-06
0.125,86,-3.598e-06
0.125,87,6.92e-07
0.125,88,-4.197e-06
0.125,89,1.75e-08
0.125,90,-8.725e-07
0.125,91,-1.815e-07
0.125,92,-9.045e-07
0.125,93,8.645e-07
0.125,94,-1.949e-06
0.125,95,2.199e-06
0.125,96,5.98e-07
0.125,97,9.55e-07
0.125,98,7.77e-07
0.125,99,-1.483e-06
0.125,100,1.329e-06
0.125,101,2e-09
0.125,102,-3.528e-06
0.125,103,2.733e-06
0.125,104,4.695e-07
0.125,105,-3.06e-07
0.125,106,-1.917e-06
0.125,107,-1.228e-06
0.125,108,-1.231e-06
0.125,109,-1.184e-06
0.125,110,2.017e-06
0.125,111,-1.55e-07
0.125,112,1.915e-06
0.125,113,-8.515e-07
0.125,114,1.36e-06
0.125,115,-1.401e-06
0.125,116,-5.71e-07
0.125,117,-1.855e-07
0.125,118,4.1e-07
0.125,119,6e-09
0.125,120,-1.427e-06
0.125,121,-1.273e-06
0.125,122,2.075e-07
0.125,123,1.816e-06
0.125,124,1.017e-06
0.125,125,-1.079e-06
0.125,126,-2.58e-07
0.125,127,-6.015e-07
0.25,0,9.855e-07
0.25,1,-3.44e-07
0.25,2,9.7e-08
0.25,3,9.305e-07
0.25,4,-4.08e-07
0.25,5,6.94e-07
0.25,6,-6.95e-07
0.25,7,-1.923e-06
0.25,8,-2.317e-06
0.25,9,-9.015e-07
0.25,10,-2.304e-06
0.25,11,-2.381e-06
0.25,12,-1.385e-07
0.25,13,1.9e-08
0.25,14,3.45e-08
0.25,15,2.3e-07
0.25,16,1.17e-07
0.25,17,1.203e-06
0.25,18,-7.96e-07
0.25,19,-4.27e-07
0.25,20,2.289e-06
0.25,21,-1.18e-06
0.25,22,-2.339e-06
0.25,23,-2.345e-07
0.25,24,-9.955e-07
0.25,25,3.458e-06
0.25,26,1.309e-06
0.25,27,2.238e-06
0.25,28,5.945e-07
0.25,29,1.19e-07
0.25,30,1.468e-06
0.25,31,-4.37e-07
0.25,32,3.306e-06
0.25,33,-1.588e-06
0.25,34,9.14e-07
0.25,35,-2.278e-06
0.25,36,-2.057e-06
0.25,37,-1.715e-06
0.25,38,1.579e-06
0.25,39,5.18e-07
0.25,40,-1.056e-06
0.25,41,-3.119e-06
0.25,42,5.45e-08
0.25,43,-1.95e-06
0.25,44,4.475e-06
0.25,45,2.35e-08
0.25,46,-2.996e-06
0.25,47,-7.001e-06
0.25,48,-2.283e-06
0.25,49,1.361e-06
0.25,50,-1.984e-06
0.25,51,6.98e-07
0.25,52,1.744e-06
0.25,53,5.95e-07
0.25,54,8.127e-06
0.25,55,-1.269e-06
0.25,56,6.03e-07
0.25,57,-5.905e-07
0.25,58,5.375e-06
0.25,59,2.623e-06
0.25,60,8.88e-07
0.25,61,4.761e-06
0.25,62,-6.724e-06
0.25,63,4.854e-06
0.25,64,-1.694e-06
0.25,65,3.214e-06
0.25,66,-2.462e-06
0.25,67,4.376e-06
0.25,68,5.397e-06
0.25,69,-7.256e-06
0.25,70,-4.029e-06
0.25,71,1.565e-06
0.25,72,-2.075e-06
0.25,73,7.482e-06
0.25,74,-1.272e-06
0.25,75,2.322e-06
0.25,76,3.975e-07
0.25,77,-4.96e-06
0.25,78,1.579e-06
0.25,79,-1.334e-06
0.25,80,-6.923e-06
0.25,81,2.032e-06
0.25,82,2.293e-06
0.25,83,4.75e-07
0.25,84,-1.555e-07
0.25,85,5.06e-06
0.25,86,-4.483e-06
0.25,87,1.76e-06
0.25,88,-3.364e-06
0.25,89,1.321e-06
0.25,90,-9.45e-07
0.25,91,2.621e-06
0.25,92,-1.292e-06
0.25,93,9.265e-07
0.25,94,-2.305e-06
0.25,95,2.594e-06
0.25,96,2.215e-06
0.25,97,-1.567e-06
0.25,98,8.795e-07
0.25,99,-7.245e-07
0.25,100,1.83e-06
0.25,101,2.37e-07
0.25,102,-3.837e-06
0.25,103,3.216e-06
0.25,104,2.805e-07
0.25,105,4.6e-08
0.25,106,-1.495e-06
0.25,107,1.1e-08
0.25,108,-1.826e-06
0.25,109,-2.372e-06
0.25,110,1.482e-06
0.25,111,-3.74e-07
0.25,112,1.481e-06
0.25,113,-3.96e-07
0.25,114,1.292e-06
0.25,115,-1.692e-06
0.25,116,-9.35e-07
0.25,117,-1.42e-07
0.25,118,1.199e-06
0.25,119,5.17e-07
0.25,120,-1.285e-06
0.25,121,-1.897e-06
0.25,122,3.01e-07
0.25,123,1.664e-06
0.25,124,6.995e-07
0.25,125,-9.96e-07
0.25,126,7.6e-08
0.25,127,-4.7e-07
0.5,0,1.052e-06
0.5,1,-2.865e-07
0.5,2,9.5e-08
0.5,3,6.445e-07
0.5,4,-5.3e-08
0.5,5,2.995e-07
0.5,6,-6.975e-07
0.5,7,-1.627e-06
0.5,8,-2.72e-06
0.5,9,-5.86e-07
0.5,10,-2.348e-06
0.5,11,-2.412e-06
0.5,12,-5.9e-08
0.5,13,-2.85e-07
0.5,14,2.475e-07
0.5,15,7.38e-07
0.5,16,5.765e-07
0.5,17,8.335e-07
0.5,18,-1.417e-06
0.5,19,-1.5e-06
0.5,20,2.005e-06
0.5,21,-1.284e-06
0.5,22,-2.668e-06
0.5,23,4.42e-07
0.5,24,-2.575e-07
0.5,25,2.715e-06
0.5,26,1.153e-06
0.5,27,1.094e-06
0.5,28,3.016e-06
0.5,29,8.645e-07
0.5,30,9.93e-07
0.5,31,2.27e-07
0.5,32,2.505e-06
0.5,33,-2.051e-06
0.5,34,1.591e-06
0.5,35,-2.055e-06
0.5,36,-1.568e-06
0.5,37,-1.981e-06
0.5,38,3.1e-06
0.5,39,1.518e-06
0.5,40,-1.177e-06
0.5,41,-1.343e-06
0.5,42,-8.675e-07
0.5,43,-1.872e-06
0.5,44,4.077e-06
0.5,45,1.61e-06
0.5,46,-5.829e-06
0.5,47,-9.69e-06
0.5,48,7.18e-07
0.5,49,1.005e-06
0.5,50,-1.367e-06
0.5,51,2.835e-07
0.5,52,-9.3e-07
0.5,53,1.775e-06
0.5,54,7.484e-06
0.5,55,-2.496e-06
0.5,56,3.107e-06
0.5,57,-1.13e-06
0.5,58,4.246e-06
0.5,59,3.746e-06
0.5,60,1.848e-06
0.5,61,2.112e-06
0.5,62,-4.857e-06
0.5,63,4.422e-06
0.5,64,-1.325e-07
0.5,65,1.203e-06
0.5,66,-3.918e-06
0.5,67,6.203e-06
0.5,68,4.33e-06
0.5,69,-1.055e-05
0.5,70,-3.536e-06
0.5,71,2.665e-06
0.5,72,-2.325e-07
0.5,73,7.544e-06
0.5,74,-1.917e-06
0.5,75,1.485e-07
0.5,76,4.75e-07
0.5,77,-6.197e-06
0.5,78,4.055e-06
0.5,79,-6.36e-07
0.5,80,-6.464e-06
0.5,81,1.945e-07
0.5,82,1.647e-06
0.5,83,-3.725e-07
0.5,84,1.76e-07
0.5,85,3.154e-06
0.5,86,-4.456e-06
0.5,87,1.974e-06
0.5,88,-2.326e-06
0.5,89,2.322e-06
0.5,90,1.208e-06
0.5,91,3.441e-06
0.5,92,-1.563e-06
0.5,93,-5.75e-08
0.5,94,-2.588e-06
0.5,95,1.857e-06
0.5,96,1.175e-06
0.5,97,-2.376e-06
0.5,98,1.96e-06
0.5,99,4.97e-07
0.5,100,2.019e-06
0.5,101,-4.505e-07
0.5,102,-4.257e-06
0.5,103,4.498e-06
0.5,104,6.22e-07
0.5,105,-9.93e-07
0.5,106,-1.178e-06
0.5,107,-2.47e-07
0.5,108,-1.558e-06
0.5,109,-3.035e-06
0.5,110,6.855e-07
0.5,111,4.675e-07
0.5,112,2.077e-06
0.5,113,-8.05e-08
0.5,114,1.846e-06
0.5,115,-1.324e-06
0.5,116,-5.615e-07
0.5,117,-3.75e-07
0.5,118,1.593e-06
0.5,119,2.095e-07
0.5,120,-1.29e-06
0.5,121,-1.65e-06
0.5,122,2.22e-07
0.5,123,1.863e-06
0.5,124,8.915e-07
0.5,125,-1.07e-06
0.5,126,-5.64e-07
0.5,127,-3.475e-07
1.0,0,1.064e-06
1.0,1,-3.35e-08
1.0,2,1.75e-08
1.0,3,4.305e-07
1.0,4,8e-09
1.0,5,6.015e-07
1.0,6,-6.055e-07
1.0,7,-1.758e-06
1.0,8,-3.013e-06
1.0,9,-2.335e-07
1.0,10,-2.103e-06
1.0,11,-2.492e-06
1.0,12,-2.55e-07
1.0,13,1.295e-07
1.0,14,-6.85e-08
1.0,15,1.149e-06
1.0,16,5.78e-07
1.0,17,1.344e-06
1.0,18,-1.248e-06
1.0,19,-1.965e-06
1.0,20,3.077e-06
1.0,21,-1.29e-06
1.0,22,-3.708e-06
1.0,23,1.855e-07
1.0,24,-4.515e-07
1.0,25,3.106e-06
1.0,26,6.65e-07
1.0,27,2.24e-06
1.0,28,1.483e-06
1.0,29,1.182e-06
1.0,30,1.742e-06
1.0,31,1.485e-07
1.0,32,3.357e-06
1.0,33,-2.219e-06
1.0,34,1.2e-06
1.0,35,-1.23e-06
1.0,36,-2.589e-06
1.0,37,-2.272e-06
1.0,38,2.815e-06
1.0,39,1.06e-06
1.0,40,1.015e-07
1.0,41,-1.563e-06
1.0,42,-2.345e-06
1.0,43,-1.766e-06
1.0,44,4.636e-06
1.0,45,1.351e-06
1.0,46,-5.858e-06
1.0,47,-1.033e-05
1.0,48,4.64e-07
1.0,49,9.785e-07
1.0,50,-1.965e-06
1.0,51,1.193e-06
1.0,52,-2.72e-07
1.0,53,5.85e-07
1.0,54,7.273e-06
1.0,55,-1.414e-06
1.0,56,5.021e-06
1.0,57,-1.122e-06
1.0,58,2.9e-06
1.0,59,1.128e-06
1.0,60,3.939e-06
1.0,61,3.659e-06
1.0,62,-5.17e-06
1.0,63,4.027e-06
1.0,64,-2.323e-06
1.0,65,2.486e-06
1.0,66,-3.515e-06
1.0,67,7.636e-06
1.0,68,1.65e-06
1.0,69,-8.823e-06
1.0,70,-5.634e-06
1.0,71,4.536e-06
1.0,72,-2.676e-06
1.0,73,9.157e-06
1.0,74,-2.684e-06
1.0,75,1.446e-06
1.0,76,1.043e-06
1.0,77,-6.083e-06
1.0,78,3.269e-06
1.0,79,-5.635e-07
1.0,80,-4.939e-06
1.0,81,-6.31e-07
1.0,82,8.7e-07
1.0,83,-4.85e-08
1.0,84,-4.8e-08
1.0,85,2.129e-06
1.0,86,-5.245e-06
1.0,87,7.71e-07
1.0,88,-2.05e-06
1.0,89,1.367e-06
1.0,90,6.97e-07
1.0,91,3.254e-06
1.0,92,-1.144e-06
1.0,93,7.895e-07
1.0,94,-1.41e-06
1.0,95,1.865e-06
1.0,96,1.573e-06
1.0,97,-1.726e-06
1.0,98,1.22e-06
1.0,99,-6.835e-07
1.0,100,2.492e-06
1.0,101,-1.81e-07
1.0,102,-3.982e-06
1.0,103,5.062e-06
1.0,104,1.658e-06
1.0,105,-8.325e-07
1.0,106,-9.7e-07
1.0,107,-4.1e-07
1.0,108,-1.475e-06
1.0,109,-3.145e-06
1.0,110,3.85e-07
1.0,111,5.41e-07
1.0,112,1.615e-06
1.0,113,4.9e-08
1.0,114,2.141e-06
1.0,115,-1.328e-06
1.0,116,-5.69e-07
1.0,117,-3.185e-07
1.0,118,1.641e-06
1.0,119,2.97e-07
1.0,120,-1.552e-06
1.0,121,-1.759e-06
1.0,122,2.29e-07
1.0,123,1.838e-06
1.0,124,8.155e-07
1.0,125,-7.305e-07
1.0,126,-7.95e-07
1.0,127,-1.625e-07


==> data_archive/clean/diffusive_limit_2B/diffusive_2B_runtime.csv <==
mft,time_kdmc,time_kinetic
0.000030517578125,94.49759674072266,22504.931640625
0.00006103515625,96.07302856445312,5975.60595703125
0.0001220703125,96.60716247558594,3059.106201171875
0.000244140625,97.93247985839844,2983.150390625
0.00048828125,98.57564544677734,810.2300415039062
0.0006905339660024878,99.48284149169922,595.1984252929688
0.0009765625,101.11747741699219,787.3424682617188
0.0013810679320049755,100.8197250366211,314.8025207519531
0.001953125,102.15122985839844,230.09173583984375
0.002762135864009951,100.64990997314453,174.3970489501953
0.00390625,95.89051818847656,132.29833984375
0.005524271728019902,87.63011932373047,102.486083984375
0.0078125,77.91400146484375,79.60067749023438
0.015625,62.45152282714844,56.584964752197266
0.03125,51.19615173339844,47.06657409667969
0.0625,45.219058990478516,44.317684173583984
0.125,42.5748176574707,41.9050178527832
0.25,42.25373840332031,41.18688201904297
0.5,40.42742919921875,40.91505813598633
1,39.90402603149414,40.74403762817383


==> data_archive/clean/diffusive_limit_2B/diffusive_2B_runtime_Rcx.csv <==
time_kdmc,time_kinetic,Rcx
94.49759674072266,22504.931640625,256.0
96.07302856445312,5975.60595703125,128.0
96.60716247558594,3059.106201171875,64.0
97.93247985839844,2983.150390625,32.0
98.57564544677734,810.2300415039062,16.0
99.48284149169922,595.1984252929688,11.313708498986198
101.1174774169922,787.3424682617188,8.0
100.8197250366211,314.8025207519531,5.65685424949269
102.15122985839844,230.09173583984372,4.0
100.64990997314452,174.3970489501953,2.8284271247462427
95.89051818847656,132.29833984375,2.0
87.63011932373047,102.486083984375,1.4142135623730956
77.91400146484375,79.60067749023438,1.0
62.45152282714844,56.58496475219727,0.5
51.19615173339844,47.06657409667969,0.25
45.21905899047852,44.317684173583984,0.125
42.5748176574707,41.9050178527832,0.0625
42.25373840332031,41.18688201904297,0.03125
40.42742919921875,40.91505813598633,0.015625
39.90402603149414,40.74403762817383,0.0078125


==> data_archive/clean/diffusive_limit_2B/diffusive_2B_runtime_kdmc.csv <==
mft,time_kdmc
0.0001220703125,96.60716247558594
0.000244140625,97.93247985839844
0.00048828125,98.57564544677734
0.0006905339660024878,99.48284149169922
0.0009765625,101.11747741699219
0.0013810679320049755,100.8197250366211
0.001953125,102.15122985839844
0.002762135864009951,100.64990997314453
0.00390625,95.89051818847656
0.005524271728019902,87.63011932373047
0.0078125,77.91400146484375
0.015625,62.45152282714844
0.03125,51.19615173339844
0.0625,45.219058990478516
0.125,42.5748176574707
0.25,42.25373840332031
0.5,40.42742919921875
1,39.90402603149414
3.0517578125e-05,94.49759674072266
6.103515625e-05,96.07302856445312


==> data_archive/clean/diffusive_limit_2B/diffusive_2B_runtime_kinetic.csv <==
mft,time_kinetic
0.0001220703125,3059.106201171875
0.000244140625,2983.150390625
0.00048828125,810.2300415039062
0.0006905339660024878,595.1984252929688
0.0009765625,787.3424682617188
0.0013810679320049755,314.8025207519531
0.001953125,230.09173583984375
0.002762135864009951,174.3970489501953
0.00390625,132.29833984375
0.005524271728019902,102.486083984375
0.0078125,79.60067749023438
0.015625,56.584964752197266
0.03125,47.06657409667969
0.0625,44.317684173583984
0.125,41.9050178527832
0.25,41.18688201904297
0.5,40.91505813598633
1,40.74403762817383
3.0517578125e-05,22504.931640625
6.103515625e-05,5975.60595703125


==> data_archive/clean/diffusive_limit_2B/diffusive_2B_runtime_table.csv <==
algorithm,mft,time
kdmc,0.0001220703125,96.60716247558594
kdmc,0.000244140625,97.93247985839844
kdmc,0.00048828125,98.57564544677734
kdmc,0.0006905339660024878,99.48284149169922
kdmc,0.0009765625,101.11747741699219
kdmc,0.0013810679320049755,100.8197250366211
kdmc,0.001953125,102.15122985839844
kdmc,0.002762135864009951,100.64990997314453
kdmc,0.00390625,95.89051818847656
kdmc,0.005524271728019902,87.63011932373047
kdmc,0.0078125,77.91400146484375
kdmc,0.015625,62.45152282714844
kdmc,0.03125,51.19615173339844
kdmc,0.0625,45.219058990478516
kdmc,0.125,42.5748176574707
kdmc,0.25,42.25373840332031
kdmc,0.5,40.42742919921875
kdmc,1,39.90402603149414
kdmc,3.0517578125e-05,94.49759674072266
kdmc,6.103515625e-05,96.07302856445312
kinetic,0.0001220703125,3059.106201171875
kinetic,0.000244140625,2983.150390625
kinetic,0.00048828125,810.2300415039062
kinetic,0.0006905339660024878,595.1984252929688
kinetic,0.0009765625,787.3424682617188
kinetic,0.0013810679320049755,314.8025207519531
kinetic,0.001953125,230.09173583984375
kinetic,0.002762135864009951,174.3970489501953
kinetic,0.00390625,132.29833984375
kinetic,0.005524271728019902,102.486083984375
kinetic,0.0078125,79.60067749023438
kinetic,0.015625,56.584964752197266
kinetic,0.03125,47.06657409667969
kinetic,0.0625,44.317684173583984
kinetic,0.125,41.9050178527832
kinetic,0.25,41.18688201904297
kinetic,0.5,40.91505813598633
kinetic,1,40.74403762817383
kinetic,3.0517578125e-05,22504.931640625
kinetic,6.103515625e-05,5975.60595703125


==> data_archive/clean/kinetic_limit_10B/kinetic_10B_convergence.csv <==
delta_t,error
0.0625,2.208596666751857e-05
0.08838834764831845,2.236986338454847e-05
0.125,2.13595618126521e-05
0.1767766952966369,2.6884091634126823e-05
0.25,9.268994444831951e-05
0.3535533905932738,0.00037401744339457597
0.5,0.0014000803112821508
0.7071067811865476,0.00417538514472132
1.0,0.008570814811333413


==> data_archive/clean/kinetic_limit_10B/kinetic_10B_diff-0.0625.csv <==
x,y,diff
0,0,0
1,0,0
2,0,0
3,0,1e-10
4,0,-1e-10
5,0,0
6,0,0
7,0,0
8,0,1e-10
9,0,0
10,0,0
11,0,0
12,0,-1e-10
13,0,-1e-10
14,0,-1e-10
15,0,1e-10
16,0,0
17,0,0
18,0,-2e-10
19,0,1e-10
20,0,2e-10
21,0,4e-10
22,0,0
23,0,1e-10
24,0,2e-10
25,0,-2e-10
26,0,-4e-10
27,0,0
28,0,-9e-10
29,0,8e-10
30,0,-3e-10
31,0,4e-10
32,0,1e-10
33,0,6e-10
34,0,8e-10
35,0,-7e-10
36,0,-1e-09
37,0,-8e-10
38,0,-1e-10
39,0,-1.3e-09
40,0,-5e-10
41,0,8e-10
42,0,-1.1e-09
43,0,3e-10
44,0,1e-09
45,0,5e-10
46,0,-1.5e-09
47,0,-9e-10
48,0,-1.9e-09
49,0,-2e-10
50,0,-6e-10
51,0,7e-10
52,0,-1e-09
53,0,-1.1e-09
54,0,0
55,0,1.3e-09
56,0,1.3e-09
57,0,1.4e-09
58,0,-1e-10
59,0,1.6e-09
60,0,-8e-10
61,0,-3e-10
62,0,-1.3e-09
63,0,-1.3e-09
64,0,1e-09
65,0,7e-10
66,0,-5e-10
67,0,7e-10
68,0,-5e-10
69,0,2e-10
70,0,2.6e-09
71,0,1.5e-09
72,0,6e-10
73,0,1.2e-09
74,0,-6e-10
75,0,8e-10
76,0,1.4e-09
77,0,2e-10
78,0,-1.1e-09
79,0,3e-10
80,0,-1.4e-09
81,0,-1.5e-09
82,0,-1e-10
83,0,6e-10
84,0,-3e-10
85,0,1e-10
86,0,-3e-10
87,0,1e-10
88,0,-1e-09
89,0,-7e-10
90,0,0
91,0,-1.3e-09
92,0,0
93,0,-1e-09
94,0,-1e-10
95,0,-4e-10
96,0,-1e-10
97,0,3e-10
98,0,6e-10
99,0,1.3e-09
100,0,4e-10
101,0,-3e-10
102,0,-2e-10
103,0,-3e-10
104,0,-1e-10
105,0,3e-10
106,0,-5e-10
107,0,-1e-10
108,0,-2e-10
109,0,-2e-10
110,0,3e-10
111,0,-1e-10
112,0,1e-10
113,0,1e-10
114,0,-1e-10
115,0,-2e-10
116,0,0
117,0,1e-10
118,0,1e-10
119,0,0
120,0,0
121,0,-1e-10
122,0,0
123,0,-1e-10
124,0,0
125,0,0
126,0,0
127,0,-1e-10
0,1,0
1,1,0
2,1,0
3,1,0
4,1,0
5,1,0
6,1,0
7,1,0
8,1,1e-10
9,1,0
10,1,1e-10
11,1,0
12,1,0
13,1,2e-10
14,1,-3e-10
15,1,1e-10
16,1,2e-10
17,1,1e-10
18,1,0
19,1,0
20,1,-1e-10
21,1,-3e-10
22,1,2e-10
23,1,-3e-10
24,1,-5e-10
25,1,2e-10
26,1,3e-10
27,1,3e-10
28,1,4e-10
29,1,1e-10
30,1,4e-10
31,1,-2e-10
32,1,0
33,1,1.2e-09
34,1,2e-10
35,1,-1.5e-09
36,1,0
37,1,1e-10
38,1,4e-10
39,1,1.7e-09
40,1,-1.2e-09
41,1,2e-10
42,1,1e-09
43,1,-1.8e-09
44,1,1.7e-09
45,1,2e-10
46,1,-6e-10
47,1,1.5e-09
48,1,-2e-10
49,1,-2e-10
50,1,-6e-10
51,1,7e-10
52,1,-1.9e-09
53,1,1.3e-09
54,1,2.2e-09
55,1,-1.3e-09
56,1,4e-10
57,1,-1e-10
58,1,9e-10
59,1,4e-10
60,1,1.5e-09
61,1,-2.9e-09
62,1,6e-10
63,1,-1e-10
64,1,-2.2e-09
65,1,-2e-10
66,1,2.3e-09
67,1,7e-10
68,1,3e-09
69,1,1.3e-09
70,1,-1.5e-09
71,1,3.1e-09
72,1,-8e-10
73,1,-1.3e-09
74,1,6e-10
75,1,-1.3e-09
76,1,8e-10
77,1,5e-10
78,1,-5e-10
79,1,9e-10
80,1,0
81,1,-1.3e-09
82,1,-4e-10
83,1,0
84,1,-2e-09
85,1,1.5e-09
86,1,-1e-09
87,1,3e-10
88,1,0
89,1,-1e-09
90,1,-6e-10
91,1,2e-10
92,1,6e-10
93,1,-4e-10
94,1,-1.2e-09
95,1,1e-10
96,1,-2e-10
97,1,-1.1e-09
98,1,-1e-10
99,1,-3e-10
100,1,-5e-10
101,1,4e-10
102,1,0
103,1,2e-10
104,1,0
105,1,-6e-10
106,1,6e-10
107,1,0
108,1,-4e-10
109,1,3e-10
110,1,4e-10
111,1,-3e-10
112,1,2e-10
113,1,2e-10
114,1,1e-10
115,1,-1e-10
116,1,0
117,1,1e-10
118,1,0
119,1,1e-10
120,1,-1e-10
121,1,-1e-10
122,1,1e-10
123,1,0
124,1,0
125,1,0
126,1,0
127,1,0
0,2,0
1,2,-1e-10
2,2,1e-10
3,2,0
4,2,0
5,2,0
6,2,-1e-10
7,2,0
8,2,0
9,2,0
10,2,1e-10
11,2,-1e-10
12,2,-1e-10
13,2,1e-10
14,2,-1e-10
15,2,2e-10
16,2,5e-10
17,2,0
18,2,4e-10
19,2,1e-10
20,2,-5e-10
21,2,7e-10
22,2,7e-10
23,2,1e-10
24,2,-2e-10
25,2,-3e-10
26,2,-3e-10
27,2,1e-10
28,2,-9e-10
29,2,3e-10
30,2,-3e-10
31,2,1e-10
32,2,4e-10
33,2,0
34,2,2e-10
35,2,8e-10
36,2,1.9e-09
37,2,-5e-10
38,2,-1.4e-09
39,2,-4e-10
40,2,2.1e-09
41,2,-5e-10
42,2,-1.5e-09
43,2,-7e-10
44,2,-2e-10
45,2,1.9e-09
46,2,1.6e-09
47,2,1.1e-09
48,2,3e-10
49,2,2e-10
50,2,6e-10
51,2,9e-10
52,2,-7e-10
53,2,-9e-10
54,2,-9e-10
55,2,-2e-10
56,2,-8e-10
57,2,1.9e-09
58,2,3.4e-09
59,2,-4.6e-09
60,2,-2.1e-09
61,2,1.7e-09
62,2,-2.4e-09
63,2,-1.3e-09
64,2,-1.8e-09
65,2,3e-09
66,2,4e-10
67,2,-1.4e-09
68,2,1.2e-09
69,2,1.5e-09
70,2,0
71,2,-3.1e-09
72,2,-1e-09
73,2,-7e-10
74,2,-1.1e-09
75,2,-2e-10
76,2,9e-10
77,2,-9e-10
78,2,-2.5e-09
79,2,-1.6e-09
80,2,-9e-10
81,2,-7e-10
82,2,7e-10
83,2,-4e-10
84,2,-9e-10
85,2,1.1e-09
86,2,-5e-10
87,2,6e-10
88,2,-3e-10
89,2,9e-10
90,2,4e-10
91,2,3e-10
92,2,9e-10
93,2,6e-10
94,2,-3e-10
95,2,9e-10
96,2,2e-10
97,2,-3e-10
98,2,-3e-10
99,2,-8e-10
100,2,2e-10
101,2,-6e-10
102,2,-3e-10
103,2,2e-10
104,2,-2e-10
105,2,-8e-10
106,2,2e-10
107,2,0
108,2,-1e-10
109,2,-2e-10
110,2,-2e-10
111,2,1e-10
112,2,0
113,2,-1e-10
114,2,-1e-10
115,2,-3e-10
116,2,-1e-10
117,2,0
118,2,0
119,2,-1e-10
120,2,-1e-10
121,2,0
122,2,1e-10
123,2,0
124,2,-1e-10
125,2,0
126,2,0
127,2,0
0,3,-1e-10
1,3,0
2,3,-1e-10
3,3,0
4,3,0
5,3,0
6,3,2e-10
7,3,1e-10
8,3,3e-10
9,3,0
10,3,0
11,3,-1e-10
12,3,-2e-10
13,3,4e-10
14,3,-2e-10
15,3,-4e-10
16,3,2e-10
17,3,0
18,3,-1e-10
19,3,5e-10
20,3,-3e-10
21,3,-2e-10
22,3,4e-10
23,3,-1e-10
24,3,2e-10
25,3,6e-10
26,3,2e-10
27,3,-1.3e-09
28,3,-7e-10
29,3,7e-10
30,3,-1e-10
31,3,-1.3e-09
32,3,-1.9e-09
33,3,0
34,3,-1.3e-09
35,3,-1e-09
36,3,1.9e-09
37,3,3e-10
38,3,1.1e-09
39,3,-1.3e-09
40,3,-2e-10
41,3,-1.4e-09
42,3,-7e-10
43,3,-2.5e-09
44,3,0
45,3,-1.1e-09
46,3,8e-10
47,3,4e-10
48,3,1e-10
49,3,1.3e-09
50,3,-5e-10
51,3,2.3e-09
52,3,-2.3e-09
53,3,-4e-10
54,3,0
55,3,9e-10
56,3,-7e-10
57,3,-2e-09
58,3,-4e-10
59,3,-2.2e-09
60,3,-2.3e-09
61,3,-1.7e-09
62,3,-2.7e-09
63,3,-2e-10
64,3,-9e-10
65,3,-7e-10
66,3,2.2e-09
67,3,-3.3e-09
68,3,-6.3e-09
69,3,2.8e-09
70,3,-1.1e-09
71,3,-2.6e-09
72,3,0
73,3,-1.8e-09
74,3,-8e-10
75,3,-1e-10
76,3,-3.2e-09
77,3,-2.5e-09
78,3,-6e-10
79,3,-9e-10
80,3,9e-10
81,3,9e-10
82,3,-8e-10
83,3,-1.3e-09
84,3,-1e-09
85,3,7e-10
86,3,1e-10
87,3,0
88,3,-1.2e-09
89,3,4e-10
90,3,-2e-10
91,3,9e-10
92,3,5e-10
93,3,-3e-10
94,3,1.5e-09
95,3,4e-10
96,3,-1e-10
97,3,-6e-10
98,3,-1e-10
99,3,4e-10
100,3,-2e-10
101,3,4e-10
102,3,-8e-10
103,3,-4e-10
104,3,1e-10
105,3,-1e-10
106,3,-6e-10
107,3,2e-10
108,3,0
109,3,0
110,3,-3e-10
111,3,-2e-10
112,3,1e-10
113,3,3e-10
114,3,-3e-10
115,3,0
116,3,-1e-10
117,3,1e-10
118,3,0
119,3,0
120,3,-2e-10
121,3,1e-10
122,3,1e-10
123,3,0
124,3,0
125,3,0
126,3,0
127,3,0
0,4,-1e-10
1,4,0
2,4,0
3,4,0
4,4,-1e-10
5,4,0
6,4,0
7,4,0
8,4,0
9,4,2e-10
10,4,0
11,4,2e-10
12,4,0
13,4,-1e-10
14,4,-1e-10
15,4,-1e-10
16,4,0
17,4,4e-10
18,4,9e-10
19,4,-3e-10
20,4,4e-10
21,4,6e-10
22,4,6e-10
23,4,1.5e-09
24,4,-6e-10
25,4,4e-10
26,4,-8e-10
27,4,-1.1e-09
28,4,-7e-10
29,4,6e-10
30,4,-1e-09
31,4,5e-10
32,4,-1e-10
33,4,9e-10
34,4,-8e-10
35,4,-1.5e-09
36,4,-1.5e-09
37,4,-1e-09
38,4,1.5e-09
39,4,7e-10
40,4,4e-10
41,4,6e-10
42,4,-2e-09
43,4,2.7e-09
44,4,0
45,4,-2.2e-09
46,4,-3e-10
47,4,-6e-10
48,4,-2.3e-09
49,4,-8e-10
50,4,7e-10
51,4,1.6e-09
52,4,7e-10
53,4,-1e-10
54,4,2.7e-09
55,4,8e-10
56,4,-2.2e-09
57,4,1e-10
58,4,-9e-10
59,4,-3.8e-09
60,4,4e-09
61,4,1e-09
62,4,2e-09
63,4,2e-10
64,4,2.5e-09
65,4,4.4e-09
66,4,-6e-10
67,4,-1.6e-09
68,4,-1.1e-09
69,4,2e-09
70,4,-4.4e-09
71,4,2.3e-09
72,4,7e-10
73,4,-5e-10
74,4,-1.1e-09
75,4,1e-09
76,4,-7e-10
77,4,1e-09
78,4,-2.9e-09
79,4,-3e-10
80,4,6e-10
81,4,2e-10
82,4,8e-10
83,4,1.8e-09
84,4,-1.5e-09
85,4,6e-10
86,4,4e-10
87,4,1.1e-09
88,4,-1.9e-09
89,4,1.5e-09
90,4,-8e-10
91,4,3e-10
92,4,-4e-10
93,4,5e-10
94,4,-2e-10
95,4,-6e-10
96,4,2e-10
97,4,4e-10
98,4,-6e-10
99,4,7e-10
100,4,1.1e-09
101,4,6e-10
102,4,1e-10
103,4,-7e-10
104,4,-3e-10
105,4,-1e-10
106,4,5e-10
107,4,-5e-10
108,4,9e-10
109,4,-1e-10
110,4,7e-10
111,4,2e-10
112,4,1e-10
113,4,-1e-10
114,4,-3e-10
115,4,-2e-10
116,4,-1e-10
117,4,1e-10
118,4,-1e-10
119,4,-1e-10
120,4,0
121,4,0
122,4,0
123,4,-1e-10
124,4,0
125,4,0
126,4,0
127,4,0
0,5,0
1,5,1e-10
2,5,0
3,5,-1e-10
4,5,0
5,5,0
6,5,0
7,5,-1e-10
8,5,0
9,5,1e-10
10,5,0
11,5,1e-10
12,5,1e-10
13,5,-1e-10
14,5,-1e-10
15,5,1e-10
16,5,1e-10
17,5,1e-10
18,5,4e-10
19,5,0
20,5,4e-10
21,5,1.5e-09
22,5,2e-10
23,5,-1e-10
24,5,-2e-10
25,5,8e-10
26,5,-3e-10
27,5,-6e-10
28,5,7e-10
29,5,1e-10
30,5,-5e-10
31,5,1.5e-09
32,5,1e-09
33,5,-5e-10
34,5,-6e-10
35,5,-1.1e-09
36,5,4e-10
37,5,1.7e-09
38,5,-8e-10
39,5,4e-10
40,5,2.1e-09
41,5,-2.8e-09
42,5,-1.2e-09
43,5,4.4e-09
44,5,-2.2e-09
45,5,-3e-10
46,5,-3e-10
47,5,1e-10
48,5,-1.5e-09
49,5,3e-10
50,5,-1.7e-09
51,5,2e-10
52,5,-7e-10
53,5,-5e-09
54,5,0
55,5,-1.3e-09
56,5,-3.3e-09
57,5,-2.8e-09
58,5,-2.5e-09
59,5,3.4e-09
60,5,-1.2e-09
61,5,6e-09
62,5,1e-10
63,5,1.8e-09
64,5,5.5e-09
65,5,1.5e-09
66,5,-4.2e-09
67,5,1.8e-09
68,5,5e-10
69,5,2.5e-09
70,5,4.5e-09
71,5,-1.7e-09
72,5,-5e-09
73,5,-3e-10
74,5,-2e-09
75,5,1.9e-09
76,5,-1.3e-09
77,5,-2e-10
78,5,-1e-10
79,5,1e-09
80,5,-2e-10
81,5,6e-10
82,5,-1.4e-09
83,5,1e-10
84,5,3e-10
85,5,3e-10
86,5,-1.1e-09
87,5,-3.6e-09
88,5,2.3e-09
89,5,-5e-10
90,5,-1e-09
91,5,-1.5e-09
92,5,1e-10
93,5,-6e-10
94,5,0
95,5,2e-10
96,5,6e-10
97,5,-1.1e-09
98,5,4e-10
99,5,-1.2e-09
100,5,1e-10
101,5,8e-10
102,5,-7e-10
103,5,4e-10
104,5,1e-10
105,5,-6e-10
106,5,1e-10
107,5,7e-10
108,5,-2e-10
109,5,1e-10
110,5,0
111,5,-3e-10
112,5,1e-10
113,5,0
114,5,-1e-10
115,5,2e-10
116,5,1e-10
117,5,2e-10
118,5,-1e-10
119,5,0
120,5,1e-10
121,5,2e-10
122,5,-2e-10
123,5,1e-10
124,5,0
125,5,0
126,5,0
127,5,0
0,6,0
1,6,0
2,6,-1e-10
3,6,1e-10
4,6,0
5,6,0
6,6,1e-10
7,6,0
8,6,-2e-10
9,6,3e-10
10,6,3e-10
11,6,2e-10
12,6,2e-10
13,6,2e-10
14,6,2e-10
15,6,1e-10
16,6,-2e-10
17,6,-5e-10
18,6,4e-10
19,6,1.1e-09
20,6,1e-10
21,6,0
22,6,2e-10
23,6,-1e-10
24,6,2e-10
25,6,-3e-10
26,6,-6e-10
27,6,1.2e-09
28,6,-1e-10
29,6,4e-10
30,6,1.2e-09
31,6,3e-10
32,6,3e-10
33,6,-3e-10
34,6,7e-10
35,6,1.3e-09
36,6,7e-10
37,6,4.1e-09
38,6,-5e-10
39,6,1.3e-09
40,6,-1.3e-09
41,6,-3.3e-09
42,6,6e-10
43,6,1.9e-09
44,6,1.8e-09
45,6,0
46,6,3.2e-09
47,6,-4e-10
48,6,-1.5e-09
49,6,2.6e-09
50,6,-3e-09
51,6,-2.8e-09
52,6,-2.1e-09
53,6,2e-09
54,6,-2.5e-09
55,6,4.9e-09
56,6,-5.5e-09
57,6,-1.4e-09
58,6,1.1e-09
59,6,-3.4e-09
60,6,3.5e-09
61,6,-3.1e-09
62,6,-6.2e-09
63,6,4.2e-09
64,6,5.4e-09
65,6,-8e-10
66,6,1.5e-09
67,6,1.6e-09
68,6,3.3e-09
69,6,1e-09
70,6,1.8e-09
71,6,-1e-10
72,6,1.2e-09
73,6,-3e-09
74,6,-2e-10
75,6,2.5e-09
76,6,-5.6e-09
77,6,1.9e-09
78,6,-8e-10
79,6,1.7e-09
80,6,2e-09
81,6,1e-09
82,6,1.3e-09
83,6,4.4e-09
84,6,2.6e-09
85,6,1.7e-09
86,6,-2.3e-09
87,6,0
88,6,2.5e-09
89,6,1.7e-09
90,6,-1.3e-09
91,6,1.8e-09
92,6,2e-09
93,6,0
94,6,6e-10
95,6,-1e-10
96,6,-7e-10
97,6,4e-10
98,6,0
99,6,-5e-10
100,6,2e-10
101,6,-3e-10
102,6,-4e-10
103,6,-4e-10
104,6,-3e-10
105,6,0
106,6,-4e-10
107,6,0
108,6,2e-10
109,6,-2e-10
110,6,-5e-10
111,6,-4e-10
112,6,6e-10
113,6,-3e-10
114,6,1e-10
115,6,0
116,6,2e-10
117,6,0
118,6,1e-10
119,6,-2e-10
120,6,-2e-10
121,6,1e-10
122,6,1e-10
123,6,0
124,6,0
125,6,0
126,6,0
127,6,-1e-10
0,7,0
1,7,0
2,7,1e-10
3,7,1e-10
4,7,0
5,7,0
6,7,1e-10
7,7,-4e-10
8,7,-2e-10
9,7,-1e-10
10,7,0
11,7,0
12,7,0
13,7,1e-10
14,7,-1e-10
15,7,-5e-10
16,7,-5e-10
17,7,0
18,7,-2e-10
19,7,4e-10
20,7,3e-10
21,7,5e-10
22,7,-4e-10
23,7,-1e-10
24,7,-8e-10
25,7,1.5e-09
26,7,-3e-10
27,7,4e-10
28,7,-8e-10
29,7,2e-09
30,7,8e-10
31,7,5e-10
32,7,-1e-10
33,7,1.7e-09
34,7,-1.5e-09
35,7,2e-10
36,7,2.2e-09
37,7,-3.1e-09
38,7,3e-10
39,7,2.2e-09
40,7,-1.4e-09
41,7,3.3e-09
42,7,-3.5e-09
43,7,4e-10
44,7,-3e-10
45,7,-1.9e-09
46,7,-1e-09
47,7,-1.5e-09
48,7,-2.4e-09
49,7,-4.8e-09
50,7,-1.5e-09
51,7,4.9e-09
52,7,-1.6e-09
53,7,1.8e-09
54,7,-2.2e-09
55,7,1e-09
56,7,1e-10
57,7,4e-09
58,7,-6e-10
59,7,2.6e-09
60,7,-5.7e-09
61,7,8e-10
62,7,-2.1e-09
63,7,2.9e-09
64,7,-7e-10
65,7,1.1e-09
66,7,-4.2e-09
67,7,-3.5e-09
68,7,4.2e-09
69,7,-1.4e-09
70,7,-1.8e-09
71,7,-1e-10
72,7,2.1e-09
73,7,1e-10
74,7,-2.9e-09
75,7,2e-09
76,7,-2.4e-09
77,7,4.9e-09
78,7,2.2e-09
79,7,-1.4e-09
80,7,-1.9e-09
81,7,-1.7e-09
82,7,2.3e-09
83,7,1e-10
84,7,1.9e-09
85,7,-1.3e-09
86,7,-1.7e-09
87,7,1e-09
88,7,-2.8e-09
89,7,7e-10
90,7,-1.3e-09
91,7,-2.2e-09
92,7,-1.9e-09
93,7,8e-10
94,7,4e-10
95,7,9e-10
96,7,6e-10
97,7,-1e-10
98,7,-5e-10
99,7,-9e-10
100,7,1.1e-09
101,7,6e-10
102,7,-4e-10
103,7,-1e-10
104,7,-6e-10
105,7,1e-10
106,7,-6e-10
107,7,7e-10
108,7,9e-10
109,7,-6e-10
110,7,1e-10
111,7,-2e-10
112,7,8e-10
113,7,2e-10
114,7,3e-10
115,7,-4e-10
116,7,1e-10
117,7,-1e-10
118,7,0
119,7,2e-10
120,7,0
121,7,-5e-10
122,7,1e-10
123,7,1e-10
124,7,0
125,7,-1e-10
126,7,-1e-10
127,7,-1e-10
0,8,0
1,8,0
2,8,0
3,8,0
4,8,0
5,8,-1e-10
6,8,1e-10
7,8,0
8,8,2e-10
9,8,-2e-10
10,8,-1e-10
11,8,0
12,8,1e-10
13,8,4e-10
14,8,5e-10
15,8,-1e-10
16,8,-2e-10
17,8,4e-10
18,8,8e-10
19,8,-4e-10
20,8,1e-10
21,8,6e-10
22,8,1e-10
23,8,-1.4e-09
24,8,-8e-10
25,8,2.3e-09
26,8,3e-10
27,8,-9e-10
28,8,2e-09
29,8,8e-10
30,8,1.8e-09
31,8,3e-10
32,8,2.1e-09
33,8,-8e-10
34,8,2.4e-09
35,8,-9e-10
36,8,-9e-10
37,8,-7e-10
38,8,-4e-10
39,8,-3.3e-09
40,8,3e-10
41,8,-3.4e-09
42,8,-3.9e-09
43,8,1.7e-09
44,8,6e-10
45,8,2.3e-09
46,8,1.8e-09
47,8,-3e-09
48,8,2.4e-09
49,8,4e-10
50,8,-3.2e-09
51,8,1e-09
52,8,-1.5e-09
53,8,3.7e-09
54,8,-2.1e-09
55,8,5e-10
56,8,-7.9e-09
57,8,-1.6e-09
58,8,-2.5e-09
59,8,3e-10
60,8,2.6e-09
61,8,-6.3e-09
62,8,-8e-10
63,8,1.2e-09
64,8,-1.3e-09
65,8,1.8e-09
66,8,-5e-10
67,8,1.3e-09
68,8,1.7e-09
69,8,2.5e-09
70,8,6.4e-09
71,8,2.9e-09
72,8,-1.2e-09
73,8,-3.5e-09
74,8,-1.6e-09
75,8,-2.1e-09
76,8,2e-10
77,8,-4e-10
78,8,-4e-09
79,8,2.2e-09
80,8,-2e-09
81,8,2.3e-09
82,8,-1.4e-09
83,8,9e-10
84,8,3e-10
85,8,-4.8e-09
86,8,-8e-10
87,8,5.1e-09
88,8,1.3e-09
89,8,7e-10
90,8,3e-10
91,8,1.8e-09
92,8,-1e-09
93,8,-1.3e-09
94,8,-2.2e-09
95,8,9e-10
96,8,4e-10
97,8,-1e-09
98,8,1e-10
99,8,-1e-10
100,8,1.1e-09
101,8,-2e-10
102,8,1.6e-09
103,8,-2e-10
104,8,-7e-10
105,8,4e-10
106,8,-1e-10
107,8,2e-10
108,8,8e-10
109,8,-5e-10
110,8,-7e-10
111,8,-1.1e-09
112,8,-3e-10
113,8,2e-10
114,8,6e-10
115,8,0
116,8,-2e-10
117,8,-2e-10
118,8,3e-10
119,8,-4e-10
120,8,0
121,8,-1e-10
122,8,0
123,8,0
124,8,0
125,8,0
126,8,0
127,8,-1e-10
0,9,0
1,9,0
2,9,-1e-10
3,9,0
4,9,1e-10
5,9,-1e-10
6,9,0
7,9,-2e-10
8,9,-1e-10
9,9,1e-10
10,9,0
11,9,-5e-10
12,9,0
13,9,0
14,9,-2e-10
15,9,-4e-10
16,9,1e-10
17,9,-4e-10
18,9,1e-10
19,9,-6e-10
20,9,0
21,9,1.4e-09
22,9,0
23,9,1.4e-09
24,9,-1.7e-09
25,9,1e-10
26,9,8e-10
27,9,-1.3e-09
28,9,7e-10
29,9,-2e-10
30,9,-4.4e-09
31,9,5e-10
32,9,2.1e-09
33,9,2e-10
34,9,7e-10
35,9,1.3e-09
36,9,7e-10
37,9,7e-10
38,9,1.4e-09
39,9,-1.3e-09
40,9,1.4e-09
41,9,-1.2e-09
42,9,0
43,9,-2.2e-09
44,9,-5.2e-09
45,9,4.7e-09
46,9,-1.1e-09
47,9,1.7e-09
48,9,-3e-10
49,9,2.1e-09
50,9,6e-09
51,9,-5.1e-09
52,9,-3.4e-09
53,9,-3.3e-09
54,9,-8e-10
55,9,1.1e-08
56,9,-8.6e-09
57,9,-6e-10
58,9,7e-10
59,9,-3.8e-09
60,9,1.5e-09
61,9,1.7e-09
62,9,3.1e-09
63,9,-7.5e-09
64,9,5.6e-09
65,9,-6.8e-09
66,9,-2.3e-09
67,9,-8e-10
68,9,1e-10
69,9,2.6e-09
70,9,7e-10
71,9,-6.8e-09
72,9,-2.1e-09
73,9,2.2e-09
74,9,3.6e-09
75,9,-1e-09
76,9,-4.4e-09
77,9,-2.2e-09
78,9,-7e-10
79,9,-2.7e-09
80,9,1.5e-09
81,9,-2e-09
82,9,-2.1e-09
83,9,-5e-10
84,9,-4e-10
85,9,2.6e-09
86,9,-2.3e-09
87,9,-3e-09
88,9,-3.1e-09
89,9,-2.7e-09
90,9,6e-10
91,9,-2e-10
92,9,-1.2e-09
93,9,7e-10
94,9,4e-10
95,9,-9e-10
96,9,-5e-10
97,9,1e-10
98,9,5e-10
99,9,-1.8e-09
100,9,-1.2e-09
101,9,-2.4e-09
102,9,-1e-10
103,9,6e-10
104,9,2e-10
105,9,4e-10
106,9,6e-10
107,9,6e-10
108,9,9e-10
109,9,1e-09
110,9,-5e-10
111,9,-4e-10
112,9,1e-10
113,9,1e-10
114,9,1e-10
115,9,-4e-10
116,9,4e-10
117,9,1e-10
118,9,1e-10
119,9,1e-10
120,9,0
121,9,-1e-10
122,9,1e-10
123,9,2e-10
124,9,-2e-10
125,9,-3e-10
126,9,1e-10
127,9,0
0,10,1e-10
1,10,2e-10
2,10,0
3,10,2e-10
4,10,0
5,10,-1e-10
6,10,1e-10
7,10,5e-10
8,10,-1e-10
9,10,3e-10
10,10,4e-10
11,10,-4e-10
12,10,-4e-10
13,10,1e-10
14,10,4e-10
15,10,-2e-10
16,10,-5e-10
17,10,2e-10
18,10,2e-10
19,10,-7e-10
20,10,-5e-10
21,10,1.4e-09
22,10,5e-10
23,10,-1.8e-09
24,10,-6e-10
25,10,-1.1e-09
26,10,2e-10
27,10,-1e-10
28,10,1.5e-09
29,10,-2.3e-09
30,10,1.2e-09
31,10,-1.1e-09
32,10,7e-10
33,10,-2e-09
34,10,0
35,10,-4e-10
36,10,-2.7e-09
37,10,1.6e-09
38,10,3e-09
39,10,-2.8e-09
40,10,2.3e-09
41,10,-7e-10
42,10,1.1e-09
43,10,1.2e-09
44,10,-2.1e-09
45,10,-1.3e-09
46,10,-4.8e-09
47,10,-6.4e-09
48,10,-3e-09
49,10,-4e-09
50,10,1e-10
51,10,5.1e-09
52,10,-4.1e-09
53,10,2.5e-09
54,10,1e-09
55,10,1.1e-09
56,10,1.4e-09
57,10,-4.2e-09
58,10,6.9e-09
59,10,-3.8e-09
60,10,8.2e-09
61,10,-2e-10
62,10,-8e-09
63,10,-1.9e-09
64,10,-3.4e-09
65,10,8e-10
66,10,-6e-09
67,10,3.2e-09
68,10,5e-10
69,10,5e-10
70,10,-3.8e-09
71,10,-6.1e-09
72,10,3.5e-09
73,10,3.5e-09
74,10,-2.2e-09
75,10,-3.5e-09
76,10,2e-10
77,10,4e-10
78,10,-2e-09
79,10,6.5e-09
80,10,-2.1e-09
81,10,-1.7e-09
82,10,-8e-10
83,10,-4.3e-09
84,10,3.2e-09
85,10,-1.3e-09
86,10,-2.9e-09
87,10,-1.2e-09
88,10,3e-10
89,10,4.1e-09
90,10,3.5e-09
91,10,-3e-10
92,10,2.3e-09
93,10,-2e-10
94,10,1e-09
95,10,7e-10
96,10,7e-10
97,10,-1.3e-09
98,10,-5e-10
99,10,6e-10
100,10,-9e-10
101,10,5e-10
102,10,-1.6e-09
103,10,-5e-10
104,10,-1.2e-09
105,10,-1.1e-09
106,10,-9e-10
107,10,2e-10
108,10,-1e-10
109,10,-5e-10
110,10,-2e-10
111,10,-2e-10
112,10,7e-10
113,10,1e-10
114,10,3e-10
115,10,-1e-10
116,10,0
117,10,0
118,10,3e-10
119,10,-2e-10
120,10,-1e-10
121,10,0
122,10,0
123,10,-1e-10
124,10,1e-10
125,10,-1e-10
126,10,-1e-10
127,10,1e-10
0,11,-3e-10
1,11,1e-10
2,11,-1e-10
3,11,-1e-10
4,11,-1e-10
5,11,-3e-10
6,11,-2e-10
7,11,5e-10
8,11,2e-10
9,11,1e-10
10,11,-2e-10
11,11,2e-10
12,11,4e-10
13,11,-6e-10
14,11,-9e-10
15,11,1e-10
16,11,2e-10
17,11,-4e-10
18,11,-7e-10
19,11,0
20,11,1.4e-09
21,11,-7e-10
22,11,-6e-10
23,11,8e-10
24,11,1.5e-09
25,11,2.6e-09
26,11,1e-09
27,11,-5e-10
28,11,2e-10
29,11,1.2e-09
30,11,1.2e-09
31,11,0
32,11,1.5e-09
33,11,-2.3e-09
34,11,5.4e-09
35,11,2e-09
36,11,-1e-10
37,11,1.5e-09
38,11,1e-09
39,11,-7e-10
40,11,2.7e-09
41,11,3.5e-09
42,11,3.4e-09
43,11,-2.5e-09
44,11,3.6e-09
45,11,0
46,11,6e-10
47,11,-6e-10
48,11,-1.3e-09
49,11,2.8e-09
50,11,5.6e-09
51,11,2.1e-09
52,11,-6.2e-09
53,11,2.1e-09
54,11,-3.9e-09
55,11,2.1e-09
56,11,-6.4e-09
57,11,-2.7e-09
58,11,-8.3e-09
59,11,-6e-09
60,11,3.5e-09
61,11,0
62,11,-6e-10
63,11,-9e-10
64,11,-5.1e-09
65,11,-4.1e-09
66,11,5.9e-09
67,11,-5.3e-09
68,11,-4.2e-09
69,11,-1.3e-09
70,11,-7.7e-09
71,11,-8e-09
72,11,-3.2e-09
73,11,7e-10
74,11,3.9e-09
75,11,2.9e-09
76,11,9.2e-09
77,11,7.3e-09
78,11,8.1e-09
79,11,-1e-09
80,11,-2.2e-09
81,11,2e-10
82,11,6e-10
83,11,-7.6e-09
84,11,-7.8e-09
85,11,-3e-10
86,11,5.5e-09
87,11,1.7e-09
88,11,-2.2e-09
89,11,-4.2e-09
90,11,-4.7e-09
91,11,0
92,11,-1.5e-09
93,11,1.5e-09
94,11,1.9e-09
95,11,-1e-10
96,11,-1.9e-09
97,11,-1.5e-09
98,11,1.8e-09
99,11,1e-09
100,11,-7e-10
101,11,-2e-10
102,11,-2.6e-09
103,11,-6e-10
104,11,7e-10
105,11,-1.2e-09
106,11,0
107,11,4e-10
108,11,-3e-10
109,11,-2e-10
110,11,6e-10
111,11,0
112,11,0
113,11,-1.2e-09
114,11,5e-10
115,11,0
116,11,-3e-10
117,11,0
118,11,5e-10
119,11,3e-10
120,11,0
121,11,-1e-10
122,11,1e-10
123,11,-2e-10
124,11,-2e-10
125,11,-2e-10
126,11,0
127,11,1e-10
0,12,0
1,12,0
2,12,2e-10
3,12,0
4,12,0
5,12,1e-10
6,12,0
7,12,1e-10
8,12,-4e-10
9,12,3e-10
10,12,-7e-10
11,12,1e-10
12,12,6e-10
13,12,2e-10
14,12,0
15,12,4e-10
16,12,1e-10
17,12,-1e-10
18,12,-9e-10
19,12,8e-10
20,12,9e-10
21,12,-1.4e-09
22,12,1.7e-09
23,12,1.5e-09
24,12,-7e-10
25,12,-5e-10
26,12,-2.6e-09
27,12,-1.4e-09
28,12,0
29,12,-6e-10
30,12,1e-10
31,12,-1e-09
32,12,3e-10
33,12,1e-09
34,12,2e-10
35,12,-3.8e-09
36,12,-2e-10
37,12,-1.2e-09
38,12,-2.4e-09
39,12,2.2e-09
40,12,3.5e-09
41,12,-6e-10
42,12,1.16e-08
43,12,-5.9e-09
44,12,4e-10
45,12,-2.1e-09
46,12,-5e-09
47,12,-2e-10
48,12,2.4e-09
49,12,4.9e-09
50,12,2.8e-09
51,12,1.51e-08
52,12,6.4e-09
53,12,-8e-10
54,12,2.4e-09
55,12,-1.4e-09
56,12,6.7e-09
57,12,-3e-10
58,12,-1.4e-09
59,12,-4.8e-09
60,12,-4.6e-09
61,12,1.2e-08
62,12,-8e-10
63,12,-4.9e-09
64,12,1.7e-09
65,12,8.3e-09
66,12,-9e-10
67,12,-3.4e-09
68,12,1.45e-08
69,12,1.4e-09
70,12,-1.44e-08
71,12,-1.2e-09
72,12,-4.5e-09
73,12,-4e-09
74,12,-2.9e-09
75,12,4.2e-09
76,12,4e-09
77,12,-5e-10
78,12,9.2e-09
79,12,3e-10
80,12,-1.5e-09
81,12,4.4e-09
82,12,-4e-09
83,12,-1.7e-09
84,12,-3.1e-09
85,12,-7e-10
86,12,3.7e-09
87,12,4.8e-09
88,12,4e-09
89,12,-2.1e-09
90,12,-3.8e-09
91,12,1.1e-09
92,12,7e-10
93,12,-9e-10
94,12,-1e-09
95,12,-1.1e-09
96,12,1.3e-09
97,12,-3.5e-09
98,12,-1.8e-09
99,12,-3e-10
100,12,-2.1e-09
101,12,4e-10
102,12,-2.2e-09
103,12,6e-10
104,12,-3e-10
105,12,5e-10
106,12,8e-10
107,12,-2e-10
108,12,1.1e-09
109,12,-6e-10
110,12,7e-10
111,12,0
112,12,9e-10
113,12,9e-10
114,12,-4e-10
115,12,-3e-10
116,12,2e-10
117,12,1e-10
118,12,-6e-10
119,12,0
120,12,2e-10
121,12,1e-10
122,12,1e-10
123,12,0
124,12,1e-10
125,12,0
126,12,0
127,12,-1e-10
0,13,0
1,13,2e-10
2,13,1e-10
3,13,0
4,13,2e-10
5,13,-1e-10
6,13,2e-10
7,13,2e-10
8,13,-3e-10
9,13,-4e-10
10,13,0
11,13,-5e-10
12,13,-1e-10
13,13,-1e-10
14,13,5e-10
15,13,-8e-10
16,13,7e-10
17,13,-3e-10
18,13,3e-10
19,13,-4e-10
20,13,1.4e-09
21,13,3e-10
22,13,-1.8e-09
23,13,1.5e-09
24,13,-2.6e-09
25,13,5e-10
26,13,-2e-10
27,13,1.7e-09
28,13,-1.3e-09
29,13,1.5e-09
30,13,-1.4e-09
31,13,2.4e-09
32,13,-1.6e-09
33,13,3.9e-09
34,13,-2.4e-09
35,13,1.9e-09
36,13,-4.8e-09
37,13,-7.1e-09
38,13,2.3e-09
39,13,6.3e-09
40,13,-6.2e-09
41,13,-4e-10
42,13,3e-09
43,13,5.3e-09
44,13,2.4e-09
45,13,1.2e-09
46,13,4.8e-09
47,13,2.8e-09
48,13,-3.5e-09
49,13,9e-10
50,13,4.7e-09
51,13,1.4e-09
52,13,-2.2e-09
53,13,-1.33e-08
54,13,-1.1e-08
55,13,4.1e-09
56,13,5.4e-09
57,13,-1.1e-08
58,13,-1.2e-09
59,13,1.8e-09
60,13,-3e-09
61,13,8.2e-09
62,13,3.8e-09
63,13,-3.5e-09
64,13,5.5e-09
65,13,-1.5e-09
66,13,5.1e-09
67,13,-9e-10
68,13,6.6e-09
69,13,-1.2e-09
70,13,-1.76e-08
71,13,5.6e-09
72,13,3.8e-09
73,13,1.3e-09
74,13,-6e-09
75,13,5.6e-09
76,13,1.3e-09
77,13,-8e-09
78,13,1.2e-09
79,13,-9.6e-09
80,13,1.8e-09
81,13,-3.3e-09
82,13,-3.3e-09
83,13,6e-09
84,13,-7.8e-09
85,13,6.5e-09
86,13,4e-09
87,13,-6e-09
88,13,3.2e-09
89,13,-1.5e-09
90,13,7.2e-09
91,13,-4.3e-09
92,13,-2.8e-09
93,13,-3.5e-09
94,13,4e-09
95,13,3e-10
96,13,-3.5e-09
97,13,2.9e-09
98,13,-2e-10
99,13,2.7e-09
100,13,6e-10
101,13,-1.8e-09
102,13,-1.7e-09
103,13,7e-10
104,13,-1e-10
105,13,2e-09
106,13,-5e-10
107,13,4e-10
108,13,1.3e-09
109,13,6e-10
110,13,6e-10
111,13,-2e-10
112,13,4e-10
113,13,-2e-10
114,13,8e-10
115,13,2e-10
116,13,1e-10
117,13,2e-10
118,13,-2e-10
119,13,-1e-10
120,13,3e-10
121,13,0
122,13,0
123,13,2e-10
124,13,-1e-10
125,13,0
126,13,-1e-10
127,13,1e-10
0,14,3e-10
1,14,0
2,14,2e-10
3,14,2e-10
4,14,0
5,14,1e-10
6,14,0
7,14,9e-10
8,14,-3e-10
9,14,0
10,14,3e-10
11,14,-5e-10
12,14,-3e-10
13,14,1e-10
14,14,-1e-10
15,14,-6e-10
16,14,7e-10
17,14,-5e-10
18,14,-1e-10
19,14,4e-10
20,14,-1e-09
21,14,-2.4e-09
22,14,1e-10
23,14,3.4e-09
24,14,-1.3e-09
25,14,7e-10
26,14,1.5e-09
27,14,-5e-10
28,14,-2.5e-09
29,14,-7e-10
30,14,3.8e-09
31,14,-1e-10
32,14,-2.2e-09
33,14,2.4e-09
34,14,3.3e-09
35,14,0
36,14,-3e-10
37,14,1e-10
38,14,4.7e-09
39,14,9.7e-09
40,14,3.3e-09
41,14,-3e-10
42,14,3.4e-09
43,14,-4e-10
44,14,7e-09
45,14,-1.8e-09
46,14,-1.9e-09
47,14,-1e-10
48,14,2.1e-09
49,14,2.9e-09
50,14,-2.5e-09
51,14,1.03e-08
52,14,7.8e-09
53,14,-9.6e-09
54,14,-9e-09
55,14,-4.7e-09
56,14,2.4e-09
57,14,6.1e-09
58,14,-1.36e-08
59,14,8e-09
60,14,5.1e-09
61,14,3.7e-09
62,14,-1.1e-09
63,14,-1.03e-08
64,14,-7.8e-09
65,14,7.3e-09
66,14,4.2e-09
67,14,-9.4e-09
68,14,2.6e-09
69,14,2.8e-09
70,14,4.1e-09
71,14,8.2e-09
72,14,-8.9e-09
73,14,-8.6e-09
74,14,1.4e-09
75,14,-1.02e-08
76,14,7.3e-09
77,14,-6.4e-09
78,14,-2.8e-09
79,14,-6.5e-09
80,14,2.1e-09
81,14,1.5e-09
82,14,2.7e-09
83,14,4.9e-09
84,14,-9e-10
85,14,-2.6e-09
86,14,-4.1e-09
87,14,4.4e-09
88,14,9.5e-09
89,14,-4e-09
90,14,9e-10
91,14,-1.6e-09
92,14,1e-10
93,14,2.7e-09
94,14,-2.5e-09
95,14,7e-10
96,14,-8.5e-09
97,14,-6e-10
98,14,1.6e-09
99,14,1.4e-09
100,14,-1.1e-09
101,14,1.6e-09
102,14,3.1e-09
103,14,9e-10
104,14,-1e-09
105,14,-7e-10
106,14,4e-10
107,14,-8e-10
108,14,2e-10
109,14,-8e-10
110,14,4e-10
111,14,-5e-10
112,14,-8e-10
113,14,-6e-10
114,14,-6e-10
115,14,0
116,14,-2e-10
117,14,-6e-10
118,14,-8e-10
119,14,1e-10
120,14,1e-10
121,14,2e-10
122,14,3e-10
123,14,-2e-10
124,14,-1e-10
125,14,-1e-10
126,14,2e-10
127,14,-4e-10
0,15,-2e-10
1,15,0
2,15,1e-10
3,15,3e-10
4,15,0
5,15,2e-10
6,15,0
7,15,-7e-10
8,15,1e-10
9,15,-3e-10
10,15,2e-10
11,15,4e-10
12,15,-3e-10
13,15,3e-10
14,15,-1.2e-09
15,15,-3e-10
16,15,-9e-10
17,15,0
18,15,2e-10
19,15,-6e-10
20,15,-6e-10
21,15,9e-10
22,15,6e-10
23,15,-8e-10
24,15,-1.6e-09
25,15,0
26,15,1.1e-09
27,15,2e-09
28,15,3e-10
29,15,-1.4e-09
30,15,-1.9e-09
31,15,-5e-10
32,15,5.6e-09
33,15,7e-10
34,15,4e-09
35,15,-2.2e-09
36,15,-3.9e-09
37,15,3.6e-09
38,15,-1.2e-09
39,15,1e-10
40,15,-8.5e-09
41,15,1.4e-08
42,15,-5.3e-09
43,15,2.3e-09
44,15,-2.1e-09
45,15,4.9e-09
46,15,5.3e-09
47,15,3.5e-09
48,15,6e-09
49,15,-8.4e-09
50,15,3.9e-09
51,15,8.5e-09
52,15,-1.48e-08
53,15,6e-09
54,15,-4.3e-09
55,15,1.46e-08
56,15,1.32e-08
57,15,-7.8e-09
58,15,-1e-08
59,15,1.27e-08
60,15,2.7e-09
61,15,1.3e-09
62,15,-8e-09
63,15,2e-10
64,15,-7.2e-09
65,15,2.2e-09
66,15,6.3e-09
67,15,7e-10
68,15,4.1e-09
69,15,-1.07e-08
70,15,1.5e-09
71,15,3.9e-09
72,15,8e-09
73,15,9.3e-09
74,15,6.5e-09
75,15,-1e-08
76,15,-9e-10
77,15,-4.1e-09
78,15,4e-10
79,15,6.8e-09
80,15,1.67e-08
81,15,-2.3e-09
82,15,4.6e-09
83,15,1.1e-09
84,15,9.1e-09
85,15,-9e-09
86,15,-1.3e-09
87,15,-8e-09
88,15,-2.4e-09
89,15,4.1e-09
90,15,-5.9e-09
91,15,3.6e-09
92,15,-1.6e-09
93,15,3.5e-09
94,15,4.6e-09
95,15,-3.7e-09
96,15,-1.4e-09
97,15,4.4e-09
98,15,-7e-09
99,15,5e-10
100,15,-2.2e-09
101,15,2e-10
102,15,1.6e-09
103,15,-3.5e-09
104,15,-1.2e-09
105,15,2.6e-09
106,15,4e-10
107,15,4e-10
108,15,-2.6e-09
109,15,-6e-10
110,15,-1.6e-09
111,15,-4e-10
112,15,3e-10
113,15,1.5e-09
114,15,1e-10
115,15,1e-10
116,15,2e-10
117,15,1e-10
118,15,4e-10
119,15,0
120,15,-2e-10
121,15,-2e-10
122,15,-1e-10
123,15,-2e-10
124,15,-1e-10
125,15,-2e-10
126,15,1e-10
127,15,1e-10
0,16,1e-10
1,16,-3e-10
2,16,0
3,16,0
4,16,-2e-10
5,16,0
6,16,-6e-10
7,16,-5e-10
8,16,2e-10
9,16,4e-10
10,16,3e-10
11,16,-7e-10
12,16,-3e-10
13,16,-9e-10
14,16,-1.4e-09
15,16,1e-10
16,16,-3e-10
17,16,1e-10
18,16,-2e-10
19,16,-3e-10
20,16,-1.2e-09
21,16,-4.4e-09
22,16,9e-10
23,16,1e-09
24,16,1.1e-09
25,16,3e-09
26,16,-1.7e-09
27,16,-6.4e-09
28,16,1.7e-09
29,16,3.7e-09
30,16,-2e-10
31,16,7e-10
32,16,-2.5e-09
33,16,2.1e-09
34,16,-1.7e-09
35,16,2.6e-09
36,16,-5e-10
37,16,4.7e-09
38,16,-8e-09
39,16,-1.1e-09
40,16,-1.47e-08
41,16,-5e-09
42,16,1e-10
43,16,1.6e-09
44,16,-3e-10
45,16,-4.4e-09
46,16,4.1e-09
47,16,5.7e-09
48,16,6.5e-09
49,16,4.6e-09
50,16,1.9e-09
51,16,4.7e-09
52,16,4e-10
53,16,-3.9e-09
54,16,6e-10
55,16,-1.23e-08
56,16,6.5e-09
57,16,-1e-08
58,16,-3.7e-09
59,16,1.4e-09
60,16,-3.5e-09
61,16,1.1e-09
62,16,-1.09e-08
63,16,-3.3e-09
64,16,-8.7e-09
65,16,2.8e-09
66,16,1.6e-09
67,16,-1.74e-08
68,16,-7.9e-09
69,16,-1.02e-08
70,16,5.8e-09
71,16,-1.21e-08
72,16,-4.9e-09
73,16,5e-10
74,16,-2.7e-09
75,16,5e-10
76,16,1.6e-09
77,16,7.4e-09
78,16,6e-10
79,16,-4.8e-09
80,16,3.2e-09
81,16,-1.26e-08
82,16,-5.9e-09
83,16,-1.5e-09
84,16,4e-10
85,16,-7.6e-09
86,16,6.3e-09
87,16,-1.47e-08
88,16,4.2e-09
89,16,-1.8e-09
90,16,-6.8e-09
91,16,7.7e-09
92,16,-3e-10
93,16,2.5e-09
94,16,-5e-10
95,16,3.2e-09
96,16,-1e-09
97,16,1.1e-09
98,16,1.2e-09
99,16,3.2e-09
100,16,1.2e-09
101,16,1.8e-09
102,16,4e-10
103,16,-1.1e-09
104,16,3.5e-09
105,16,-2.5e-09
106,16,1.9e-09
107,16,7e-10
108,16,5e-10
109,16,-1e-10
110,16,-2e-10
111,16,2e-10
112,16,-1e-10
113,16,-8e-10
114,16,3e-10
115,16,7e-10
116,16,-5e-10
117,16,7e-10
118,16,0
119,16,5e-10
120,16,-4e-10
121,16,-1e-10
122,16,6e-10
123,16,1e-10
124,16,4e-10
125,16,1e-10
126,16,2e-10
127,16,-2e-10
0,17,1e-10
1,17,1e-10
2,17,1e-10
3,17,1e-10
4,17,-1e-10
5,17,-3e-10
6,17,4e-10
7,17,3e-10
8,17,7e-10
9,17,-2e-10
10,17,5e-10
11,17,-6e-10
12,17,4e-10
13,17,3e-10
14,17,-1e-10
15,17,1e-09
16,17,8e-10
17,17,-1.5e-09
18,17,1.9e-09
19,17,6e-10
20,17,1.7e-09
21,17,7e-10
22,17,-6e-10
23,17,-2.7e-09
24,17,-3.7e-09
25,17,2.2e-09
26,17,-8e-10
27,17,3e-09
28,17,1e-09
29,17,-1.7e-09
30,17,3.8e-09
31,17,2.9e-09
32,17,2.2e-09
33,17,-5.2e-09
34,17,2.8e-09
35,17,7e-10
36,17,-8e-10
37,17,2.6e-09
38,17,-1.6e-09
39,17,-6.1e-09
40,17,-1.1e-09
41,17,9.7e-09
42,17,2.9e-09
43,17,2.3e-09
44,17,4.1e-09
45,17,6.2e-09
46,17,3e-09
47,17,-9e-10
48,17,-4e-10
49,17,-7.2e-09
50,17,1.8e-09
51,17,-4.4e-09
52,17,5.4e-09
53,17,4.5e-09
54,17,-6.8e-09
55,17,1.48e-08
56,17,3.2e-09
57,17,-3e-09
58,17,1.8e-09
59,17,6.6e-09
60,17,6.4e-09
61,17,8.4e-09
62,17,1.5e-09
63,17,5.7e-09
64,17,2e-09
65,17,2.7e-09
66,17,4.9e-09
67,17,2.2e-09
68,17,1.46e-08
69,17,3e-10
70,17,-1.08e-08
71,17,-3.3e-09
72,17,-5.1e-09
73,17,8.1e-09
74,17,-4e-09
75,17,5e-10
76,17,3e-09
77,17,6.1e-09
78,17,-5e-10
79,17,2e-10
80,17,1.4e-09
81,17,-7.3e-09
82,17,-8.8e-09
83,17,3.6e-09
84,17,-5.3e-09
85,17,1.13e-08
86,17,-2.8e-09
87,17,3.9e-09
88,17,-4.7e-09
89,17,-4e-10
90,17,-1.1e-09
91,17,3.2e-09
92,17,8e-10
93,17,-3.8e-09
94,17,-1.7e-09
95,17,2.9e-09
96,17,1.4e-09
97,17,3.6e-09
98,17,-6e-10
99,17,-1.3e-09
100,17,-2.6e-09
101,17,-2e-09
102,17,-1.6e-09
103,17,-2.4e-09
104,17,-2.2e-09
105,17,1.9e-09
106,17,-1.8e-09
107,17,-5e-10
108,17,3.1e-09
109,17,-2.4e-09
110,17,-1.7e-09
111,17,2e-10
112,17,6e-10
113,17,-1e-09
114,17,6e-10
115,17,2e-10
116,17,2e-10
117,17,1e-10
118,17,-7e-10
119,17,8e-10
120,17,-7e-10
121,17,2e-10
122,17,-3e-10
123,17,-3e-10
124,17,2e-10
125,17,-1e-10
126,17,1e-10
127,17,0
0,18,-2e-10
1,18,0
2,18,-3e-10
3,18,0
4,18,0
5,18,-3e-10
6,18,0
7,18,-1e-09
8,18,-4e-10
9,18,7e-10
10,18,-1.2e-09
11,18,7e-10
12,18,6e-10
13,18,-9e-10
14,18,7e-10
15,18,4e-10
16,18,-1e-10
17,18,2.8e-09
18,18,-7e-10
19,18,-1.1e-09
20,18,-1e-09
21,18,1.5e-09
22,18,3e-09
23,18,2.2e-09
24,18,1.1e-09
25,18,1.2e-09
26,18,4.3e-09
27,18,2.3e-09
28,18,6.2e-09
29,18,1e-09
30,18,2.6e-09
31,18,-8e-09
32,18,-3.3e-09
33,18,1.8e-09
34,18,-4e-10
35,18,-1e-09
36,18,1.7e-09
37,18,-6.4e-09
38,18,2.7e-09
39,18,-1.04e-08
40,18,-1.9e-09
41,18,-3.2e-09
42,18,1.7e-09
43,18,-6e-10
44,18,6.7e-09
45,18,-9.9e-09
46,18,6.3e-09
47,18,-6.3e-09
48,18,4e-10
49,18,1.1e-09
50,18,-5e-10
51,18,-7.4e-09
52,18,5.5e-09
53,18,-1.18e-08
54,18,-2.5e-09
55,18,9.9e-09
56,18,2.85e-08
57,18,6e-09
58,18,4.2e-09
59,18,-1.35e-08
60,18,7.2e-09
61,18,1.02e-08
62,18,-1e-08
63,18,1.9e-08
64,18,-4e-10
65,18,-6e-10
66,18,8.1e-09
67,18,-5.3e-09
68,18,1.38e-08
69,18,1.4e-08
70,18,6.4e-09
71,18,9e-09
72,18,4.8e-09
73,18,3e-09
74,18,-3e-09
75,18,-2.28e-08
76,18,-1.7e-08
77,18,1e-09
78,18,2.9e-09
79,18,-1.9e-09
80,18,2.1e-09
81,18,3.2e-09
82,18,6.5e-09
83,18,-7.4e-09
84,18,-1.55e-08
85,18,-3.1e-09
86,18,7.2e-09
87,18,7.6e-09
88,18,-1e-10
89,18,-5.7e-09
90,18,1.05e-08
91,18,7.5e-09
92,18,-1.16e-08
93,18,-6e-10
94,18,1.2e-09
95,18,0
96,18,2.5e-09
97,18,-3e-10
98,18,-8e-10
99,18,4.3e-09
100,18,1.8e-09
101,18,-7e-10
102,18,3.1e-09
103,18,-1.6e-09
104,18,-2.6e-09
105,18,-2.8e-09
106,18,4e-10
107,18,3e-09
108,18,1e-09
109,18,1e-10
110,18,6e-10
111,18,-1.4e-09
112,18,7e-10
113,18,-7e-10
114,18,9e-10
115,18,3e-10
116,18,-4e-10
117,18,1e-10
118,18,6e-10
119,18,-1e-10
120,18,8e-10
121,18,-1e-10
122,18,7e-10
123,18,-3e-10
124,18,2e-10
125,18,-4e-10
126,18,-3e-10
127,18,-1e-10
0,19,3e-10
1,19,3e-10
2,19,-2e-10
3,19,-2e-10
4,19,-4e-10
5,19,7e-10
6,19,0
7,19,-4e-10
8,19,-5e-10
9,19,5e-10
10,19,6e-10
11,19,3e-10
12,19,0
13,19,-1.2e-09
14,19,-8e-10
15,19,5e-10
16,19,-6e-10
17,19,-4e-10
18,19,-2.9e-09
19,19,-2e-10
20,19,2e-09
21,19,-3.4e-09
22,19,1.6e-09
23,19,5e-09
24,19,-1e-09
25,19,1.1e-09
26,19,-3e-09
27,19,1.2e-09
28,19,-2.1e-09
29,19,6.6e-09
30,19,5.4e-09
31,19,-1.9e-09
32,19,-1.4e-09
33,19,-1.6e-09
34,19,-5.6e-09
35,19,1.7e-09
36,19,-1.6e-09
37,19,-1.3e-09
38,19,3.4e-09
39,19,3.4e-09
40,19,1e-09
41,19,5.4e-09
42,19,4.6e-09
43,19,4.9e-09
44,19,-7.6e-09
45,19,7.5e-09
46,19,1.72e-08
47,19,-4.8e-09
48,19,-3e-09
49,19,3.5e-09
50,19,-8.2e-09
51,19,-2.2e-09
52,19,1.2e-08
53,19,-3.4e-09
54,19,-9e-09
55,19,-1.75e-08
56,19,5.4e-09
57,19,4.7e-09
58,19,6e-10
59,19,3e-10
60,19,9.4e-09
61,19,1.4e-08
62,19,3.2e-09
63,19,-5.5e-09
64,19,5.1e-09
65,19,8.7e-09
66,19,-4.5e-09
67,19,6.7e-09
68,19,-1.31e-08
69,19,-2.13e-08
70,19,-8e-09
71,19,-6.4e-09
72,19,1.57e-08
73,19,1.15e-08
74,19,-2.61e-08
75,19,-2.09e-08
76,19,6.9e-09
77,19,-1.16e-08
78,19,1.83e-08
79,19,-9.2e-09
80,19,2.5e-09
81,19,-1.29e-08
82,19,-2.5e-09
83,19,-9e-10
84,19,-2e-09
85,19,2.1e-09
86,19,5.2e-09
87,19,-2.2e-09
88,19,-9e-10
89,19,8.1e-09
90,19,-4e-10
91,19,3e-10
92,19,7e-10
93,19,1.7e-09
94,19,1.31e-08
95,19,1.6e-09
96,19,-3.6e-09
97,19,-1.01e-08
98,19,4.8e-09
99,19,4.5e-09
100,19,2.9e-09
101,19,5e-10
102,19,5e-10
103,19,-1.6e-09
104,19,-1.3e-09
105,19,-1.8e-09
106,19,2.5e-09
107,19,-4e-10
108,19,-1.4e-09
109,19,1.2e-09
110,19,1e-10
111,19,4e-10
112,19,3.1e-09
113,19,-1.4e-09
114,19,2e-10
115,19,0
116,19,-8e-10
117,19,-1e-10
118,19,4e-10
119,19,0
120,19,-4e-10
121,19,-1e-10
122,19,8e-10
123,19,8e-10
124,19,0
125,19,1e-10
126,19,5e-10
127,19,3e-10
0,20,-2e-10
1,20,1e-10
2,20,0
3,20,-1e-10
4,20,-3e-10
5,20,-5e-10
6,20,5e-10
7,20,-5e-10
8,20,-3e-10
9,20,5e-10
10,20,0
11,20,5e-10
12,20,3e-10
13,20,7e-10
14,20,9e-10
15,20,1e-10
16,20,5e-10
17,20,2e-10
18,20,-4e-10
19,20,6e-10
20,20,9e-10
21,20,-2.2e-09
22,20,3e-10
23,20,-8e-10
24,20,-1.4e-09
25,20,-1.9e-09
26,20,2.1e-09
27,20,3.4e-09
28,20,-7e-10
29,20,-5e-09
30,20,5.3e-09
31,20,-2.4e-09
32,20,-9e-10
33,20,-3e-10
34,20,7e-09
35,20,-1.6e-09
36,20,2.8e-09
37,20,3.9e-09
38,20,-2.9e-09
39,20,-8.3e-09
40,20,-1.04e-08
41,20,3e-09
42,20,4.1e-09
43,20,4.3e-09
44,20,4.1e-09
45,20,4e-10
46,20,3e-10
47,20,9e-10
48,20,-9.9e-09
49,20,-5.5e-09
50,20,8.7e-09
51,20,2.1e-09
52,20,-1.49e-08
53,20,2.18e-08
54,20,4.3e-09
55,20,-2.48e-08
56,20,-1.14e-08
57,20,-2e-08
58,20,1.62e-08
59,20,-8.5e-09
60,20,-2.13e-08
61,20,4.4e-09
62,20,-6.7e-09
63,20,-2.41e-08
64,20,-8e-10
65,20,1.22e-08
66,20,-1e-09
67,20,-7.6e-09
68,20,-1.06e-08
69,20,1.6e-09
70,20,-3.5e-09
71,20,-1.29e-08
72,20,1.21e-08
73,20,-1.42e-08
74,20,-2.7e-09
75,20,-2.01e-08
76,20,-2.4e-09
77,20,-7.3e-09
78,20,-1.82e-08
79,20,1.2e-09
80,20,-3.9e-09
81,20,-4.1e-09
82,20,1.02e-08
83,20,9.7e-09
84,20,-1.1e-09
85,20,-2e-10
86,20,0
87,20,3.2e-09
88,20,3.4e-09
89,20,-4.4e-09
90,20,7.7e-09
91,20,-1.9e-09
92,20,3.8e-09
93,20,5.1e-09
94,20,8e-10
95,20,8e-09
96,20,6.4e-09
97,20,-5.6e-09
98,20,4.3e-09
99,20,1.1e-09
100,20,8e-10
101,20,-3.2e-09
102,20,0
103,20,-2.5e-09
104,20,5e-10
105,20,-6e-10
106,20,8e-10
107,20,7e-10
108,20,1.8e-09
109,20,-4.3e-09
110,20,5e-10
111,20,-1e-09
112,20,-6e-10
113,20,9e-10
114,20,1e-09
115,20,1.7e-09
116,20,-3e-10
117,20,-1.9e-09
118,20,-1e-09
119,20,1.5e-09
120,20,-1e-09
121,20,-1e-10
122,20,0
123,20,-6e-10
124,20,2e-10
125,20,-7e-10
126,20,-1e-10
127,20,2e-10
0,21,2e-10
1,21,0
2,21,-5e-10
3,21,-1e-10
4,21,0
5,21,5e-10
6,21,0
7,21,-2e-10
8,21,8e-10
9,21,0
10,21,5e-10
11,21,-1e-09
12,21,0
13,21,-1.2e-09
14,21,5e-10
15,21,6e-10
16,21,1.5e-09
17,21,-2e-10
18,21,2e-10
19,21,-1e-10
20,21,-4e-10
21,21,0
22,21,-2.9e-09
23,21,1.8e-09
24,21,-2.7e-09
25,21,-1.9e-09
26,21,4.2e-09
27,21,5.9e-09
28,21,-1e-09
29,21,2e-09
30,21,-8.5e-09
31,21,-4.2e-09
32,21,5.1e-09
33,21,-5.7e-09
34,21,6.9e-09
35,21,1.1e-09
36,21,-3.9e-09
37,21,1.3e-09
38,21,1.6e-09
39,21,-6.2e-09
40,21,-1.88e-08
41,21,1.03e-08
42,21,-1.18e-08
43,21,-2.2e-09
44,21,-5.3e-09
45,21,-1.13e-08
46,21,-9.3e-09
47,21,6.7e-09
48,21,-9e-09
49,21,1.03e-08
50,21,-2.2e-09
51,21,-2.02e-08
52,21,2.4e-09
53,21,1.2e-09
54,21,2.83e-08
55,21,-4.4e-09
56,21,6.3e-09
57,21,-7.8e-09
58,21,-1.94e-08
59,21,-1.53e-08
60,21,1.3e-08
61,21,-1.02e-08
62,21,-1.47e-08
63,21,-1.31e-08
64,21,-2e-09
65,21,-3.01e-08
66,21,3.1e-09
67,21,3.8e-09
68,21,-4.3e-09
69,21,-9.2e-09
70,21,-1.57e-08
71,21,-8.1e-09
72,21,-4.8e-09
73,21,1.07e-08
74,21,-2.8e-09
75,21,1.1e-08
76,21,7.1e-09
77,21,1.19e-08
78,21,2.17e-08
79,21,2.7e-09
80,21,1.01e-08
81,21,3.4e-09
82,21,6.6e-09
83,21,-1.6e-08
84,21,1.35e-08
85,21,-1.26e-08
86,21,2.2e-09
87,21,1.17e-08
88,21,6.5e-09
89,21,-1.3e-09
90,21,-1.22e-08
91,21,-3.5e-09
92,21,1.3e-09
93,21,-1e-10
94,21,8e-10
95,21,-3.2e-09
96,21,-6.6e-09
97,21,-1e-08
98,21,-2.8e-09
99,21,-8.6e-09
100,21,6e-10
101,21,-1.7e-09
102,21,2.2e-09
103,21,-3e-10
104,21,-2.7e-09
105,21,7e-10
106,21,2.8e-09
107,21,2e-09
108,21,0
109,21,-8e-10
110,21,6e-10
111,21,0
112,21,-1.5e-09
113,21,-1e-10
114,21,2.2e-09
115,21,1.3e-09
116,21,-1.2e-09
117,21,1.7e-09
118,21,1.1e-09
119,21,-1.2e-09
120,21,8e-10
121,21,5e-10
122,21,3e-10
123,21,2e-10
124,21,-5e-10
125,21,2e-10
126,21,3e-10
127,21,-3e-10
0,22,-3e-10
1,22,-2e-10
2,22,-3e-10
3,22,-1e-10
4,22,-4e-10
5,22,-1e-10
6,22,6e-10
7,22,7e-10
8,22,5e-10
9,22,7e-10
10,22,0
11,22,8e-10
12,22,-1e-09
13,22,-2e-10
14,22,-8e-10
15,22,-1.1e-09
16,22,-2.1e-09
17,22,-2.2e-09
18,22,-2.3e-09
19,22,-1.5e-09
20,22,0
21,22,-4.6e-09
22,22,1.7e-09
23,22,-1e-10
24,22,7.3e-09
25,22,8e-10
26,22,4.6e-09
27,22,3.6e-09
28,22,1.5e-09
29,22,-3e-10
30,22,9.5e-09
31,22,-2.2e-09
32,22,-8.4e-09
33,22,4.4e-09
34,22,-1.6e-09
35,22,-5e-09
36,22,4e-09
37,22,-1.29e-08
38,22,1.09e-08
39,22,-1.39e-08
40,22,-1.63e-08
41,22,1.05e-08
42,22,1.72e-08
43,22,1.65e-08
44,22,5.3e-09
45,22,-2.4e-09
46,22,1.5e-09
47,22,-3.4e-09
48,22,-2.8e-09
49,22,2.34e-08
50,22,1.8e-08
51,22,-1.63e-08
52,22,3.53e-08
53,22,8.4e-09
54,22,-8.4e-09
55,22,4.5e-09
56,22,-1.71e-08
57,22,1.6e-08
58,22,-6.3e-09
59,22,2e-10
60,22,7.4e-09
61,22,3.11e-08
62,22,-1.08e-08
63,22,2.7e-08
64,22,-6e-10
65,22,2.75e-08
66,22,1.41e-08
67,22,-1.56e-08
68,22,1.68e-08
69,22,-1.1e-08
70,22,1.72e-08
71,22,1.7e-09
72,22,-2.07e-08
73,22,3e-10
74,22,-7e-10
75,22,4e-10
76,22,6.8e-09
77,22,-2.21e-08
78,22,-9.7e-09
79,22,1.19e-08
80,22,6e-09
81,22,-3e-10
82,22,0
83,22,3.9e-09
84,22,4e-09
85,22,-1.31e-08
86,22,6.6e-09
87,22,1.11e-08
88,22,-3.9e-09
89,22,4.3e-09
90,22,-1.04e-08
91,22,-6.7e-09
92,22,-1.53e-08
93,22,3.2e-09
94,22,5.8e-09
95,22,2.3e-09
96,22,-6.7e-09
97,22,1.6e-09
98,22,-1.1e-09
99,22,7.3e-09
100,22,-2e-10
101,22,-1.4e-09
102,22,-6.1e-09
103,22,3e-10
104,22,1.4e-09
105,22,1.8e-09
106,22,-6e-10
107,22,-4e-10
108,22,-4.7e-09
109,22,-1.4e-09
110,22,2.2e-09
111,22,-6e-10
112,22,4e-10
113,22,6e-10
114,22,1e-10
115,22,1.2e-09
116,22,2e-10
117,22,1e-10
118,22,9e-10
119,22,-1.3e-09
120,22,0
121,22,-5e-10
122,22,6e-10
123,22,-2e-10
124,22,5e-10
125,22,-9e-10
126,22,1e-10
127,22,-6e-10
0,23,-7e-10
1,23,-2e-10
2,23,-1e-10
3,23,-2e-10
4,23,-5e-10
5,23,-3e-10
6,23,6e-10
7,23,1e-10
8,23,-3e-10
9,23,2e-10
10,23,-5e-10
11,23,5e-10
12,23,2e-10
13,23,-1.4e-09
14,23,-1.7e-09
15,23,2.4e-09
16,23,-3.6e-09
17,23,1.9e-09
18,23,4e-09
19,23,1.5e-09
20,23,4e-09
21,23,-4e-10
22,23,2e-10
23,23,-1e-09
24,23,3.1e-09
25,23,-3.4e-09
26,23,-2.2e-09
27,23,4e-10
28,23,6e-10
29,23,1.9e-09
30,23,-2.3e-09
31,23,3e-10
32,23,3.4e-09
33,23,-7.2e-09
34,23,9.4e-09
35,23,-1.4e-09
36,23,3.5e-09
37,23,-1.4e-09
38,23,5e-10
39,23,9.9e-09
40,23,-6e-09
41,23,-1e-08
42,23,1.14e-08
43,23,-2.5e-09
44,23,-1.33e-08
45,23,-1.3e-08
46,23,-3.2e-09
47,23,-5.1e-09
48,23,4.3e-09
49,23,-5e-10
50,23,-1.12e-08
51,23,-9e-10
52,23,-2.67e-08
53,23,9.8e-09
54,23,6.8e-09
55,23,1.55e-08
56,23,-2.18e-08
57,23,-9.4e-09
58,23,2e-10
59,23,8.6e-09
60,23,-1.32e-08
61,23,-1.72e-08
62,23,2.07e-08
63,23,2.97e-08
64,23,-5e-09
65,23,3e-09
66,23,-1.75e-08
67,23,-1.9e-09
68,23,7.1e-09
69,23,1.74e-08
70,23,-5e-09
71,23,-2.73e-08
72,23,-2.3e-09
73,23,-1.8e-09
74,23,8e-09
75,23,1.38e-08
76,23,-1.46e-08
77,23,3e-10
78,23,4e-09
79,23,7.3e-09
80,23,-6.6e-09
81,23,-1.55e-08
82,23,9.8e-09
83,23,3.1e-09
84,23,-9.4e-09
85,23,2.5e-09
86,23,8.7e-09
87,23,5.4e-09
88,23,-1.5e-09
89,23,-2.2e-09
90,23,-4.1e-09
91,23,3.8e-09
92,23,-4e-09
93,23,7.1e-09
94,23,2.2e-09
95,23,1.93e-08
96,23,3.9e-09
97,23,-3.9e-09
98,23,-3.9e-09
99,23,6e-10
100,23,-5.7e-09
101,23,7e-09
102,23,6e-10
103,23,9e-10
104,23,1.1e-09
105,23,5e-09
106,23,0
107,23,1.2e-09
108,23,-3.2e-09
109,23,2.2e-09
110,23,-2.1e-09
111,23,-7e-10
112,23,-1.2e-09
113,23,-4.3e-09
114,23,2e-10
115,23,-1.1e-09
116,23,6e-10
117,23,1.4e-09
118,23,2e-10
119,23,-9e-10
120,23,3e-10
121,23,1.4e-09
122,23,-3e-10
123,23,5e-10
124,23,1e-10
125,23,1e-10
126,23,0
127,23,-3e-10
0,24,-5e-10
1,24,3e-10
2,24,4e-10
3,24,-1e-09
4,24,5e-10
5,24,2e-10
6,24,0
7,24,-3e-10
8,24,1.3e-09
9,24,-1e-10
10,24,-1e-10
11,24,4e-10
12,24,-4e-10
13,24,2e-10
14,24,-7e-10
15,24,0
16,24,-1.6e-09
17,24,-1.5e-09
18,24,1.2e-09
19,24,3e-10
20,24,3.2e-09
21,24,-4e-10
22,24,-1e-10
23,24,2.3e-09
24,24,-4.1e-09
25,24,-3.1e-09
26,24,1.3e-09
27,24,-3.1e-09
28,24,6e-10
29,24,-4.1e-09
30,24,2.1e-09
31,24,2.2e-09
32,24,-4.8e-09
33,24,-5.3e-09
34,24,-2.3e-09
35,24,1.51e-08
36,24,5.2e-09
37,24,2.6e-09
38,24,8.6e-09
39,24,2.8e-09
40,24,1.23e-08
41,24,-1.11e-08
42,24,-1.13e-08
43,24,-1.2e-08
44,24,-3.16e-08
45,24,2.76e-08
46,24,-1.31e-08
47,24,-8.1e-09
48,24,8.3e-09
49,24,-2.05e-08
50,24,7.6e-09
51,24,1.92e-08
52,24,-4.3e-09
53,24,-9.4e-09
54,24,-1.93e-08
55,24,-1.01e-08
56,24,-1.6e-08
57,24,-7.3e-09
58,24,4e-09
59,24,1.67e-08
60,24,8.2e-09
61,24,-9e-10
62,24,-1.41e-08
63,24,-1.25e-08
64,24,-2.04e-08
65,24,-6.7e-09
66,24,-8.3e-09
67,24,-1.69e-08
68,24,-1.22e-08
69,24,2.48e-08
70,24,-5e-09
71,24,1.67e-08
72,24,7.9e-09
73,24,1.32e-08
74,24,-1.52e-08
75,24,-1.5e-08
76,24,-1.81e-08
77,24,5e-10
78,24,-3e-10
79,24,-9.3e-09
80,24,-1.5e-09
81,24,8e-09
82,24,4.6e-09
83,24,1.6e-08
84,24,1.31e-08
85,24,1e-09
86,24,8e-10
87,24,1e-10
88,24,1.71e-08
89,24,-1.54e-08
90,24,-8e-10
91,24,5.4e-09
92,24,-2.5e-09
93,24,-4.3e-09
94,24,-5.6e-09
95,24,-1e-09
96,24,4e-09
97,24,2.2e-09
98,24,7.7e-09
99,24,-2.5e-09
100,24,6.9e-09
101,24,-4.9e-09
102,24,-2.9e-09
103,24,-1.3e-09
104,24,-2e-10
105,24,-5e-09
106,24,-1.6e-09
107,24,4.2e-09
108,24,9e-10
109,24,0
110,24,-1.4e-09
111,24,8e-10
112,24,6e-10
113,24,-1.3e-09
114,24,-4e-10
115,24,-7e-10
116,24,-4e-10
117,24,-1e-10
118,24,4e-10
119,24,8e-10
120,24,2e-09
121,24,8e-10
122,24,2.2e-09
123,24,-3e-10
124,24,-8e-10
125,24,5e-10
126,24,1e-10
127,24,0
0,25,2e-10
1,25,3e-10
2,25,-2e-10
3,25,-4e-10
4,25,4e-10
5,25,-1e-09
6,25,5e-10
7,25,1.3e-09
8,25,-6e-10
9,25,-6e-10
10,25,-1.2e-09
11,25,-1.6e-09
12,25,3.3e-09
13,25,2e-09
14,25,1.1e-09
15,25,1.9e-09
16,25,-3.1e-09
17,25,-1e-09
18,25,9e-10
19,25,1e-09
20,25,-4.2e-09
21,25,-1.6e-09
22,25,-1.1e-09
23,25,-8e-10
24,25,-1.2e-09
25,25,-5.1e-09
26,25,2.1e-09
27,25,-9e-10
28,25,4.7e-09
29,25,2.6e-09
30,25,8.2e-09
31,25,-4.7e-09
32,25,-2.8e-09
33,25,-3e-10
34,25,-3.1e-09
35,25,-6.4e-09
36,25,1.9e-08
37,25,1.1e-09
38,25,1.05e-08
39,25,-1.02e-08
40,25,6.7e-09
41,25,-1.4e-09
42,25,-2.5e-09
43,25,-2.8e-09
44,25,-8.3e-09
45,25,1.47e-08
46,25,1.11e-08
47,25,1.48e-08
48,25,3e-09
49,25,-2.76e-08
50,25,-8.2e-09
51,25,-1.21e-08
52,25,-1.09e-08
53,25,-1.96e-08
54,25,1.27e-08
55,25,4e-10
56,25,-2.58e-08
57,25,-7.4e-09
58,25,-1.49e-08
59,25,5.3e-09
60,25,-1.79e-08
61,25,-2.25e-08
62,25,-7.8e-09
63,25,1e-10
64,25,9e-09
65,25,-3.16e-08
66,25,-1.42e-08
67,25,2.13e-08
68,25,-2.11e-08
69,25,2.26e-08
70,25,-1e-08
71,25,-8.7e-09
72,25,2.69e-08
73,25,7e-10
74,25,6e-10
75,25,-9.7e-09
76,25,-5.4e-09
77,25,-1.27e-08
78,25,1.6e-08
79,25,-1.42e-08
80,25,2e-09
81,25,-1e-10
82,25,-7.1e-09
83,25,1.36e-08
84,25,-1.74e-08
85,25,9.5e-09
86,25,8e-10
87,25,-1.8e-09
88,25,-5.5e-09
89,25,1.3e-09
90,25,5.1e-09
91,25,4.8e-09
92,25,3.4e-09
93,25,1.9e-09
94,25,-8.9e-09
95,25,1.48e-08
96,25,-7.1e-09
97,25,-1.36e-08
98,25,-1.11e-08
99,25,1.4e-09
100,25,-3.8e-09
101,25,-3.4e-09
102,25,6e-09
103,25,1.5e-09
104,25,4.3e-09
105,25,1.9e-09
106,25,-5.4e-09
107,25,-6.5e-09
108,25,8e-10
109,25,-4e-10
110,25,1.1e-09
111,25,-1.8e-09
112,25,2.6e-09
113,25,1.3e-09
114,25,1.8e-09
115,25,-1.2e-09
116,25,-4e-10
117,25,-1e-09
118,25,1e-09
119,25,-9e-10
120,25,6e-10
121,25,-2e-10
122,25,6e-10
123,25,1.2e-09
124,25,1.2e-09
125,25,-6e-10
126,25,0
127,25,-2e-10
0,26,1e-10
1,26,-9e-10
2,26,-5e-10
3,26,3e-10
4,26,-5e-10
5,26,-5e-10
6,26,-1e-09
7,26,-2e-10
8,26,1e-09
9,26,-7e-10
10,26,5e-10
11,26,-8e-10
12,26,1.1e-09
13,26,2.7e-09
14,26,-3e-10
15,26,8e-10
16,26,8e-10
17,26,4e-10
18,26,-2e-10
19,26,-2.5e-09
20,26,2.3e-09
21,26,-8e-10
22,26,-7e-10
23,26,3.8e-09
24,26,3.6e-09
25,26,-6.4e-09
26,26,-5.8e-09
27,26,-9.6e-09
28,26,8.8e-09
29,26,0
30,26,1.9e-09
31,26,7e-10
32,26,3.6e-09
33,26,1.5e-08
34,26,-6.9e-09
35,26,-6e-10
36,26,-3.1e-09
37,26,1.1e-09
38,26,-8.4e-09
39,26,-9e-09
40,26,-7.5e-09
41,26,-1.08e-08
42,26,-2.8e-09
43,26,7.7e-09
44,26,-1.28e-08
45,26,-1.71e-08
46,26,-7.5e-09
47,26,-5.2e-09
48,26,-7.4e-09
49,26,6.4e-09
50,26,3.3e-08
51,26,-1.1e-08
52,26,-3.7e-09
53,26,6.4e-09
54,26,-2.84e-08
55,26,-8.8e-09
56,26,-1.04e-08
57,26,1.21e-08
58,26,5.76e-08
59,26,9.8e-09
60,26,6.7e-09
61,26,-8e-10
62,26,4.3e-09
63,26,1.02e-08
64,26,-4.3e-09
65,26,2.4e-08
66,26,1.99e-08
67,26,-2.87e-08
68,26,1.52e-08
69,26,1.87e-08
70,26,2.8e-09
71,26,-6e-09
72,26,-3e-10
73,26,6.4e-09
74,26,1.59e-08
75,26,1.24e-08
76,26,1.44e-08
77,26,2.4e-09
78,26,1.56e-08
79,26,-3.6e-09
80,26,1.63e-08
81,26,2.2e-09
82,26,-2.6e-09
83,26,-1.53e-08
84,26,-8.6e-09
85,26,-1.59e-08
86,26,1.57e-08
87,26,-1.2e-08
88,26,-2.35e-08
89,26,-1.4e-08
90,26,7.2e-09
91,26,-4.8e-09
92,26,4.1e-09
93,26,2.2e-09
94,26,1.26e-08
95,26,1.61e-08
96,26,1.73e-08
97,26,-5.6e-09
98,26,-2e-10
99,26,-9.3e-09
100,26,4.3e-09
101,26,-8.4e-09
102,26,-7e-10
103,26,5.3e-09
104,26,-2.6e-09
105,26,3.4e-09
106,26,4e-10
107,26,1.4e-09
108,26,-3e-09
109,26,3.3e-09
110,26,4.8e-09
111,26,-2e-10
112,26,-1.3e-09
113,26,-2e-10
114,26,-1.3e-09
115,26,1.9e-09
116,26,1.1e-09
117,26,-5e-10
118,26,3e-10
119,26,-1e-10
120,26,0
121,26,-7e-10
122,26,-7e-10
123,26,9e-10
124,26,0
125,26,1e-10
126,26,7e-10
127,26,-2e-10
0,27,2e-10
1,27,-2e-10
2,27,-1e-10
3,27,-6e-10
4,27,-8e-10
5,27,-2e-10
6,27,-5e-10
7,27,-2e-09
8,27,-6e-10
9,27,-1e-09
10,27,1.2e-09
11,27,1e-10
12,27,1.8e-09
13,27,-2e-10
14,27,-2.9e-09
15,27,1.6e-09
16,27,-1.2e-09
17,27,5e-09
18,27,-2.5e-09
19,27,4e-10
20,27,0
21,27,1.4e-09
22,27,-1e-09
23,27,-1e-09
24,27,-3e-10
25,27,4.7e-09
26,27,1.3e-09
27,27,-1.12e-08
28,27,-3.7e-09
29,27,1.7e-09
30,27,6.2e-09
31,27,4.5e-09
32,27,-1.16e-08
33,27,-2.07e-08
34,27,2.7e-09
35,27,9.3e-09
36,27,-9.4e-09
37,27,9.9e-09
38,27,-1.7e-09
39,27,1.18e-08
40,27,1.41e-08
41,27,-2.05e-08
42,27,-1.73e-08
43,27,-2e-09
44,27,1.8e-09
45,27,-1.81e-08
46,27,5e-10
47,27,-1.53e-08
48,27,-2.34e-08
49,27,2.18e-08
50,27,-4.36e-08
51,27,-1.21e-08
52,27,8.8e-09
53,27,-2.02e-08
54,27,9.4e-09
55,27,8.8e-09
56,27,2.87e-08
57,27,3.7e-09
58,27,-2.42e-08
59,27,-4.8e-09
60,27,6e-10
61,27,2.45e-08
62,27,-8.7e-09
63,27,5.3e-09
64,27,3.54e-08
65,27,1.75e-08
66,27,2e-09
67,27,-5.5e-09
68,27,4e-09
69,27,-4.5e-09
70,27,1.74e-08
71,27,-6.6e-09
72,27,1.49e-08
73,27,9.5e-09
74,27,7.3e-09
75,27,2.3e-09
76,27,0
77,27,4.8e-09
78,27,2.26e-08
79,27,-1e-10
80,27,9.3e-09
81,27,2.5e-08
82,27,3.06e-08
83,27,-3e-09
84,27,5.5e-09
85,27,-5e-10
86,27,1.08e-08
87,27,5e-09
88,27,9.5e-09
89,27,-1.3e-08
90,27,5.3e-09
91,27,7.8e-09
92,27,-1.09e-08
93,27,1.3e-09
94,27,5.9e-09
95,27,1.12e-08
96,27,-1.9e-09
97,27,-1.8e-09
98,27,-2.3e-09
99,27,8.8e-09
100,27,3.5e-09
101,27,-2.8e-09
102,27,-1e-09
103,27,-1.1e-09
104,27,-2.9e-09
105,27,-3e-10
106,27,1.8e-09
107,27,2e-10
108,27,-5e-10
109,27,3.8e-09
110,27,-2.2e-09
111,27,-2.1e-09
112,27,1.5e-09
113,27,7e-10
114,27,5e-10
115,27,3e-10
116,27,1e-10
117,27,1e-09
118,27,-1.5e-09
119,27,-4e-10
120,27,2e-10
121,27,-4e-10
122,27,5e-10
123,27,-1e-10
124,27,-1e-09
125,27,-2e-10
126,27,3e-10
127,27,1e-10
0,28,6e-10
1,28,-6e-10
2,28,1e-10
3,28,-2e-10
4,28,1e-10
5,28,3e-10
6,28,9e-10
7,28,2e-10
8,28,5e-10
9,28,2e-10
10,28,-1.4e-09
11,28,1e-10
12,28,-2.6e-09
13,28,-3e-09
14,28,7e-10
15,28,1.9e-09
16,28,1e-10
17,28,-2.1e-09
18,28,2.6e-09
19,28,2.6e-09
20,28,2.9e-09
21,28,3.8e-09
22,28,3.3e-09
23,28,-2.3e-09
24,28,3.3e-09
25,28,2.9e-09
26,28,-3.8e-09
27,28,3.2e-09
28,28,-5.4e-09
29,28,1.9e-09
30,28,1.35e-08
31,28,-1.4e-09
32,28,-5e-09
33,28,-5.9e-09
34,28,1.01e-08
35,28,-1.34e-08
36,28,4.2e-09
37,28,-1.8e-09
38,28,9.3e-09
39,28,-1.71e-08
40,28,2.6e-09
41,28,-2.3e-09
42,28,-6e-09
43,28,-2.38e-08
44,28,-3.19e-08
45,28,-8e-10
46,28,-1.9e-08
47,28,6e-10
48,28,-2.1e-08
49,28,3.24e-08
50,28,4.39e-08
51,28,-5e-09
52,28,4.4e-09
53,28,-7e-09
54,28,-1.2e-09
55,28,3.54e-08
56,28,-2.25e-08
57,28,-3.73e-08
58,28,-8.3e-09
59,28,-1.7e-09
60,28,-2.25e-08
61,28,1.72e-08
62,28,3.05e-08
63,28,-1.63e-08
64,28,-2.68e-08
65,28,3.11e-08
66,28,-5.25e-08
67,28,4.4e-09
68,28,1.91e-08
69,28,-4.7e-09
70,28,-4.1e-09
71,28,-2.03e-08
72,28,-2e-09
73,28,8.5e-09
74,28,-9.7e-09
75,28,-1.43e-08
76,28,-9.5e-09
77,28,-1.23e-08
78,28,9e-09
79,28,-9.8e-09
80,28,1.79e-08
81,28,1.77e-08
82,28,1.16e-08
83,28,6.5e-09
84,28,-1.95e-08
85,28,-5e-09
86,28,1.31e-08
87,28,-3.2e-09
88,28,-4.1e-09
89,28,-3.39e-08
90,28,1.09e-08
91,28,1.88e-08
92,28,4.7e-09
93,28,-8.6e-09
94,28,6.6e-09
95,28,9e-10
96,28,-1.6e-09
97,28,6.8e-09
98,28,1.19e-08
99,28,2.8e-09
100,28,-2.1e-09
101,28,3.1e-09
102,28,-1.8e-09
103,28,7.7e-09
104,28,1.8e-09
105,28,8e-10
106,28,3.1e-09
107,28,3.6e-09
108,28,-1e-10
109,28,7e-10
110,28,4.1e-09
111,28,-2e-09
112,28,3.8e-09
113,28,3e-10
114,28,0
115,28,6e-10
116,28,-2.1e-09
117,28,1.8e-09
118,28,1e-09
119,28,1e-10
120,28,1e-10
121,28,-4e-10
122,28,1e-10
123,28,-4e-10
124,28,3e-10
125,28,-7e-10
126,28,6e-10
127,28,-1e-10
0,29,-3e-10
1,29,-1e-09
2,29,5e-10
3,29,1e-09
4,29,-5e-10
5,29,-4e-10
6,29,3e-10
7,29,1.4e-09
8,29,9e-10
9,29,-1.3e-09
10,29,8e-10
11,29,1.5e-09
12,29,4e-10
13,29,6e-10
14,29,2e-09
15,29,2.6e-09
16,29,-4.2e-09
17,29,-1.7e-09
18,29,-3.7e-09
19,29,3.6e-09
20,29,0
21,29,-1.3e-09
22,29,1.1e-09
23,29,1.1e-09
24,29,5.2e-09
25,29,1.47e-08
26,29,7.7e-09
27,29,1.8e-09
28,29,-3.5e-09
29,29,5.9e-09
30,29,-4.2e-09
31,29,-6.1e-09
32,29,1.11e-08
33,29,-2e-08
34,29,1.33e-08
35,29,7e-10
36,29,6.1e-09
37,29,1.09e-08
38,29,-1.21e-08
39,29,-1.28e-08
40,29,1.56e-08
41,29,1.48e-08
42,29,8.2e-09
43,29,2e-10
44,29,2.54e-08
45,29,3.24e-08
46,29,-1.31e-08
47,29,-3.19e-08
48,29,2.43e-08
49,29,-4.93e-08
50,29,-2.2e-08
51,29,2.16e-08
52,29,-5.2e-08
53,29,-4.38e-08
54,29,-5.91e-08
55,29,2.56e-08
56,29,1.75e-08
57,29,3.43e-08
58,29,1.7e-08
59,29,-3e-10
60,29,3.49e-08
61,29,1.46e-08
62,29,-1.01e-08
63,29,2.98e-08
64,29,-2.05e-08
65,29,3.4e-09
66,29,-3.86e-08
67,29,7.1e-09
68,29,-2.55e-08
69,29,-5e-10
70,29,2.61e-08
71,29,2.02e-08
72,29,3.55e-08
73,29,1.07e-08
74,29,-1.46e-08
75,29,8.5e-09
76,29,0
77,29,1.64e-08
78,29,2.1e-09
79,29,-3.3e-09
80,29,-6.2e-09
81,29,1.07e-08
82,29,-2.32e-08
83,29,-2.2e-08
84,29,8.8e-09
85,29,-3.24e-08
86,29,1.48e-08
87,29,1.42e-08
88,29,-3.8e-09
89,29,6.7e-09
90,29,3.1e-09
91,29,1e-09
92,29,-1.68e-08
93,29,1.42e-08
94,29,-8e-10
95,29,1.02e-08
96,29,-7.4e-09
97,29,6e-09
98,29,-3.1e-09
99,29,-8.7e-09
100,29,-1e-09
101,29,0
102,29,-7.4e-09
103,29,-2.5e-09
104,29,1.02e-08
105,29,-5.7e-09
106,29,-6.8e-09
107,29,0
108,29,7.8e-09
109,29,2.3e-09
110,29,2.2e-09
111,29,-1.8e-09
112,29,-2e-09
113,29,-1.8e-09
114,29,-1.5e-09
115,29,9e-10
116,29,5e-10
117,29,1.5e-09
118,29,-3e-09
119,29,1.4e-09
120,29,5e-10
121,29,-1e-10
122,29,-9e-10
123,29,3e-10
124,29,-4e-10
125,29,4e-10
126,29,-3e-10
127,29,-1.2e-09
0,30,2e-10
1,30,-4e-10
2,30,-9e-10
3,30,1e-10
4,30,-7e-10
5,30,-7e-10
6,30,-6e-10
7,30,-2e-09
8,30,8e-10
9,30,-9e-10
10,30,2e-10
11,30,-2.9e-09
12,30,3e-10
13,30,2.8e-09
14,30,-1.6e-09
15,30,-6e-10
16,30,-1.8e-09
17,30,8e-10
18,30,-1.1e-09
19,30,3.3e-09
20,30,-1.9e-09
21,30,-2.3e-09
22,30,3e-10
23,30,-2.2e-09
24,30,2e-10
25,30,7e-10
26,30,-1.6e-09
27,30,4.4e-09
28,30,9.2e-09
29,30,-1.91e-08
30,30,1.47e-08
31,30,-9e-10
32,30,2.7e-09
33,30,3.5e-09
34,30,-1.1e-09
35,30,-1.9e-09
36,30,6.7e-09
37,30,7.5e-09
38,30,1.79e-08
39,30,-3.36e-08
40,30,1.52e-08
41,30,4.9e-09
42,30,1.45e-08
43,30,-1.25e-08
44,30,-1.81e-08
45,30,-2.14e-08
46,30,-1.03e-08
47,30,-1.23e-08
48,30,-1.72e-08
49,30,2.26e-08
50,30,1.07e-08
51,30,8.4e-09
52,30,-1e-08
53,30,3.15e-08
54,30,-7.2e-09
55,30,-7.7e-09
56,30,-1.74e-08
57,30,4.11e-08
58,30,8.6e-09
59,30,5.11e-08
60,30,-2.03e-08
61,30,3.09e-08
62,30,5.49e-08
63,30,-9.1e-09
64,30,-4.49e-08
65,30,-2.32e-08
66,30,-6.5e-09
67,30,-3.49e-08
68,30,-2.06e-08
69,30,3.86e-08
70,30,-3.66e-08
71,30,-1.22e-08
72,30,-1.31e-08
73,30,-4.24e-08
74,30,1.23e-08
75,30,-6.1e-09
76,30,-6.9e-09
77,30,-2.42e-08
78,30,-3e-08
79,30,3.2e-09
80,30,-1.47e-08
81,30,1.19e-08
82,30,3e-10
83,30,-1.04e-08
84,30,-1.5e-09
85,30,2e-09
86,30,-3.79e-08
87,30,1.07e-08
88,30,-2.78e-08
89,30,5.5e-09
90,30,9.2e-09
91,30,-5.3e-09
92,30,-9.1e-09
93,30,4.8e-09
94,30,-5e-10
95,30,5.8e-09
96,30,4.2e-09
97,30,1.6e-09
98,30,5.2e-09
99,30,5.5e-09
100,30,-3e-09
101,30,-7.7e-09
102,30,3e-10
103,30,6.3e-09
104,30,-4.7e-09
105,30,-1.4e-09
106,30,2.7e-09
107,30,-3.8e-09
108,30,-3.8e-09
109,30,1.2e-09
110,30,-4.2e-09
111,30,7.7e-09
112,30,-6e-10
113,30,2.3e-09
114,30,-1.6e-09
115,30,1.1e-09
116,30,-9e-10
117,30,-1.1e-09
118,30,-2e-10
119,30,-6e-10
120,30,6e-10
121,30,2.3e-09
122,30,-1e-10
123,30,2e-10
124,30,-9e-10
125,30,6e-10
126,30,7e-10
127,30,1.2e-09
0,31,-4e-10
1,31,8e-10
2,31,3e-10
3,31,-7e-10
4,31,6e-10
5,31,-1.1e-09
6,31,-6e-10
7,31,8e-10
8,31,1e-10
9,31,1.3e-09
10,31,1.2e-09
11,31,4e-10
12,31,8e-10
13,31,6e-10
14,31,2.1e-09
15,31,-3e-10
16,31,2.2e-09
17,31,1e-10
18,31,2e-09
19,31,4.5e-09
20,31,6e-09
21,31,3.7e-09
22,31,7.7e-09
23,31,-1.7e-09
24,31,-1e-08
25,31,-4.2e-09
26,31,1.88e-08
27,31,-4.2e-09
28,31,-8.3e-09
29,31,-6.2e-09
30,31,-8e-10
31,31,2.9e-09
32,31,1.53e-08
33,31,2e-09
34,31,2.6e-09
35,31,-2.3e-09
36,31,-2.27e-08
37,31,1.6e-08
38,31,1.29e-08
39,31,-3.9e-09
40,31,-2.4e-09
41,31,3.55e-08
42,31,-2.5e-09
43,31,-3.13e-08
44,31,1.2e-09
45,31,-5.4e-09
46,31,1.12e-08
47,31,-2.29e-08
48,31,-1.19e-08
49,31,-3.08e-08
50,31,6e-10
51,31,-1.31e-08
52,31,-8e-10
53,31,-2.26e-08
54,31,-6.2e-09
55,31,2.49e-08
56,31,4.28e-08
57,31,-1.6e-09
58,31,-8.8e-09
59,31,-1.6e-08
60,31,-2.97e-08
61,31,-2.42e-08
62,31,-4.31e-08
63,31,9.9e-09
64,31,1.01e-08
65,31,-2.93e-08
66,31,1.4e-08
67,31,-1.42e-08
68,31,-7.7e-09
69,31,-4.27e-08
70,31,-7.54e-08
71,31,1.51e-08
72,31,-5.2e-08
73,31,-3.14e-08
74,31,-2.41e-08
75,31,9.9e-09
76,31,-2.77e-08
77,31,7.2e-09
78,31,6.26e-08
79,31,1.01e-08
80,31,1.4e-09
81,31,-1.37e-08
82,31,2.49e-08
83,31,9.9e-09
84,31,4.8e-09
85,31,-2.47e-08
86,31,1.61e-08
87,31,1.57e-08
88,31,-1.09e-08
89,31,8.9e-09
90,31,-3.3e-09
91,31,-7.9e-09
92,31,-1.01e-08
93,31,-1.18e-08
94,31,1.1e-09
95,31,-2.08e-08
96,31,1.33e-08
97,31,1.8e-09
98,31,-3e-10
99,31,6e-10
100,31,-8.5e-09
101,31,-4.1e-09
102,31,-1.27e-08
103,31,-9e-10
104,31,8.8e-09
105,31,1.2e-09
106,31,6.1e-09
107,31,4.4e-09
108,31,8e-10
109,31,2.4e-09
110,31,4e-09
111,31,-4e-09
112,31,2e-10
113,31,1.1e-09
114,31,-5e-10
115,31,-2e-09
116,31,-6e-10
117,31,3.9e-09
118,31,-3e-10
119,31,1.4e-09
120,31,-1.8e-09
121,31,2e-10
122,31,-1e-10
123,31,6e-10
124,31,-1e-10
125,31,1e-10
126,31,4e-10
127,31,-9e-10
0,32,2e-10
1,32,2e-10
2,32,3e-10
3,32,5e-10
4,32,-1e-10
5,32,-3e-10
6,32,3e-10
7,32,1.5e-09
8,32,7e-10
9,32,-3.1e-09
10,32,7e-10
11,32,-7e-10
12,32,-6e-10
13,32,-9e-10
14,32,4.2e-09
15,32,2.3e-09
16,32,-1.6e-09
17,32,-3.8e-09
18,32,2.2e-09
19,32,7.4e-09
20,32,9e-10
21,32,1.2e-09
22,32,3.2e-09
23,32,1.9e-09
24,32,2.8e-09
25,32,-3.5e-09
26,32,-1.03e-08
27,32,1.69e-08
28,32,-3.3e-09
29,32,-2.7e-09
30,32,3.3e-09
31,32,-8.2e-09
32,32,1.31e-08
33,32,9e-09
34,32,-1.8e-09
35,32,6.7e-09
36,32,-6.5e-09
37,32,2e-08
38,32,1.01e-08
39,32,2.93e-08
40,32,-2.6e-09
41,32,1.61e-08
42,32,-4.7e-09
43,32,-1e-09
44,32,1.02e-08
45,32,2.3e-09
46,32,2.97e-08
47,32,1.77e-08
48,32,2.97e-08
49,32,-3.26e-08
50,32,8.4e-09
51,32,7.3e-09
52,32,-2.5e-09
53,32,-7.96e-08
54,32,2.19e-08
55,32,1.62e-08
56,32,1.2e-09
57,32,-2.9e-09
58,32,-1.25e-08
59,32,1.2e-09
60,32,-3.82e-08
61,32,-2.12e-08
62,32,-3.62e-08
63,32,7.4e-09
64,32,1.86e-08
65,32,2.83e-08
66,32,5.8e-09
67,32,-4.27e-08
68,32,2.21e-08
69,32,6.9e-09
70,32,-2.88e-08
71,32,-9.7e-09
72,32,3.32e-08
73,32,2.93e-08
74,32,2.9e-08
75,32,-1.67e-08
76,32,-4.2e-08
77,32,-3.02e-08
78,32,-6.96e-08
79,32,-2.01e-08
80,32,2.23e-08
81,32,-2.11e-08
82,32,2.93e-08
83,32,-2.19e-08
84,32,-2.77e-08
85,32,-8.7e-09
86,32,3.07e-08
87,32,5.1e-09
88,32,1.19e-08
89,32,6.5e-09
90,32,-3.59e-08
91,32,3.4e-09
92,32,-2e-10
93,32,-1.11e-08
94,32,-7.5e-09
95,32,-6.9e-09
96,32,-9.9e-09
97,32,1e-09
98,32,-2.3e-09
99,32,-5.8e-09
100,32,-1.21e-08
101,32,5.5e-09
102,32,2.6e-09
103,32,-7.5e-09
104,32,-3.8e-09
105,32,-1.2e-09
106,32,1.3e-09
107,32,3.3e-09
108,32,6.4e-09
109,32,-2.2e-09
110,32,-1.5e-09
111,32,-3.4e-09
112,32,2.7e-09
113,32,-3e-09
114,32,6e-10
115,32,-1.2e-09
116,32,-8e-10
117,32,1e-10
118,32,1e-10
119,32,-1.9e-09
120,32,2.5e-09
121,32,-1.1e-09
122,32,-1.1e-09
123,32,-3e-10
124,32,3e-10
125,32,0
126,32,-4e-10
127,32,4e-10
0,33,6e-10
1,33,4e-10
2,33,-1e-09
3,33,-5e-10
4,33,-1e-09
5,33,1.6e-09
6,33,1.2e-09
7,33,1.1e-09
8,33,9e-10
9,33,-7e-10
10,33,3e-10
11,33,-4.3e-09
12,33,1e-09
13,33,-2e-10
14,33,3.9e-09
15,33,4.5e-09
16,33,-1.5e-09
17,33,-3.8e-09
18,33,-4e-10
19,33,-4.1e-09
20,33,-8.3e-09
21,33,-5.9e-09
22,33,-3.8e-09
23,33,-4.6e-09
24,33,5.8e-09
25,33,-8.9e-09
26,33,-3e-10
27,33,-5.2e-09
28,33,8.3e-09
29,33,9.6e-09
30,33,-8e-10
31,33,4.3e-09
32,33,7.1e-09
33,33,8.6e-09
34,33,1.55e-08
35,33,-2.42e-08
36,33,1.32e-08
37,33,1.2e-09
38,33,-2.08e-08
39,33,1.27e-08
40,33,8.4e-09
41,33,-6.73e-08
42,33,-2.69e-08
43,33,-5.3e-09
44,33,-2.24e-08
45,33,4.77e-08
46,33,7.4e-09
47,33,-3.22e-08
48,33,-4.37e-08
49,33,2.37e-08
50,33,-3.29e-08
51,33,2.63e-08
52,33,-6.9e-09
53,33,-9.5e-09
54,33,2.04e-08
55,33,2e-08
56,33,-6e-09
57,33,-1.75e-08
58,33,4.78e-08
59,33,2.89e-08
60,33,-4.59e-08
61,33,-6.2e-08
62,33,4.58e-08
63,33,-4.25e-08
64,33,6.6e-09
65,33,2.41e-08
66,33,3.72e-08
67,33,5.08e-08
68,33,-2.11e-08
69,33,1.08e-08
70,33,3.16e-08
71,33,6.2e-09
72,33,9.9e-09
73,33,-5.09e-08
74,33,3.74e-08
75,33,1.82e-08
76,33,-2.8e-09
77,33,3.12e-08
78,33,-1.44e-08
79,33,1.15e-08
80,33,9e-10
81,33,4.6e-09
82,33,6.8e-09
83,33,2.4e-09
84,33,-2.14e-08
85,33,3.18e-08
86,33,-7.5e-09
87,33,2.6e-09
88,33,3.5e-09
89,33,-1.68e-08
90,33,-1.3e-09
91,33,-8.1e-09
92,33,-2.07e-08
93,33,1.62e-08
94,33,3.08e-08
95,33,-2.4e-09
96,33,-8.4e-09
97,33,8.3e-09
98,33,1.21e-08
99,33,6.7e-09
100,33,5.3e-09
101,33,9e-09
102,33,6.1e-09
103,33,5.8e-09
104,33,9e-09
105,33,9.3e-09
106,33,-4e-09
107,33,1.9e-09
108,33,-9e-09
109,33,1.6e-09
110,33,1e-10
111,33,-3.6e-09
112,33,-3e-10
113,33,-6e-10
114,33,-6e-10
115,33,3.5e-09
116,33,1e-09
117,33,1.7e-09
118,33,-9e-10
119,33,-3e-10
120,33,-1e-10
121,33,1.2e-09
122,33,-1.3e-09
123,33,-9e-10
124,33,3e-10
125,33,-2e-10
126,33,-1e-09
127,33,1.1e-09
0,34,-6e-10
1,34,2e-10
2,34,1e-10
3,34,1.1e-09
4,34,6e-10
5,34,1.4e-09
6,34,-2e-10
7,34,1.6e-09
8,34,-1.8e-09
9,34,3.1e-09
10,34,3.3e-09
11,34,-8e-10
12,34,1.3e-09
13,34,2.4e-09
14,34,5e-10
15,34,-1.4e-09
16,34,0
17,34,7.8e-09
18,34,2.8e-09
19,34,-3.1e-09
20,34,2.4e-09
21,34,1e-10
22,34,-5.7e-09
23,34,-5e-10
24,34,-4e-09
25,34,2.8e-09
26,34,-1.2e-09
27,34,-4e-10
28,34,-5.8e-09
29,34,7.3e-09
30,34,-1.78e-08
31,34,-1.28e-08
32,34,1.07e-08
33,34,1.65e-08
34,34,1.72e-08
35,34,-1.83e-08
36,34,8e-10
37,34,1.34e-08
38,34,1.32e-08
39,34,1.53e-08
40,34,-3e-10
41,34,3.43e-08
42,34,-3.03e-08
43,34,2e-10
44,34,1.75e-08
45,34,-6.17e-08
46,34,-2.34e-08
47,34,1.63e-08
48,34,-4.91e-08
49,34,8e-09
50,34,-5.8e-09
51,34,-9.6e-09
52,34,5.17e-08
53,34,-7.5e-09
54,34,-4.78e-08
55,34,-6.1e-08
56,34,-3.61e-08
57,34,-5.71e-08
58,34,2.47e-08
59,34,-3.8e-09
60,34,2.9e-08
61,34,2.03e-08
62,34,-5.4e-08
63,34,1.97e-08
64,34,-9.8e-09
65,34,-2.17e-08
66,34,2.75e-08
67,34,-2.79e-08
68,34,3.54e-08
69,34,3.03e-08
70,34,-1.3e-09
71,34,-1.39e-08
72,34,-1.3e-08
73,34,2e-10
74,34,1.93e-08
75,34,-1.96e-08
76,34,1.04e-08
77,34,-3.76e-08
78,34,4.6e-09
79,34,2.12e-08
80,34,-2.34e-08
81,34,1.42e-08
82,34,1e-09
83,34,2.94e-08
84,34,-2.28e-08
85,34,7.5e-09
86,34,3.8e-09
87,34,-9.3e-09
88,34,4.61e-08
89,34,-2.19e-08
90,34,-2.37e-08
91,34,-8.9e-09
92,34,-6.1e-09
93,34,-1.7e-09
94,34,-2.1e-09
95,34,-2.22e-08
96,34,1.3e-08
97,34,-2.6e-09
98,34,-1.32e-08
99,34,-1.14e-08
100,34,-5.3e-09
101,34,-1.8e-09
102,34,9.8e-09
103,34,8.1e-09
104,34,0
105,34,-6.7e-09
106,34,5.7e-09
107,34,2.6e-09
108,34,-1.5e-09
109,34,-1.3e-09
110,34,7.4e-09
111,34,-4.6e-09
112,34,0
113,34,0
114,34,6e-10
115,34,-5.1e-09
116,34,4.3e-09
117,34,-1.2e-09
118,34,-8e-10
119,34,2.8e-09
120,34,5e-10
121,34,5e-10
122,34,-3e-10
123,34,1.5e-09
124,34,5e-10
125,34,1.3e-09
126,34,2e-10
127,34,-6e-10
0,35,-1e-10
1,35,8e-10
2,35,9e-10
3,35,6e-10
4,35,-1.1e-09
5,35,4e-10
6,35,-6e-10
7,35,1.3e-09
8,35,-3e-10
9,35,5e-10
10,35,2.3e-09
11,35,3.8e-09
12,35,-3.1e-09
13,35,4e-10
14,35,8e-10
15,35,4.3e-09
16,35,-1.1e-09
17,35,7.8e-09
18,35,-5.9e-09
19,35,-8e-10
20,35,-1.3e-09
21,35,-2e-09
22,35,-7.8e-09
23,35,-8.4e-09
24,35,1.29e-08
25,35,0
26,35,4.9e-09
27,35,3.6e-09
28,35,1.86e-08
29,35,-7.6e-09
30,35,8.5e-09
31,35,-1.09e-08
32,35,8.8e-09
33,35,-7.3e-09
34,35,-2.34e-08
35,35,-3.16e-08
36,35,-1.26e-08
37,35,-6.3e-09
38,35,1.69e-08
39,35,1.33e-08
40,35,8.7e-09
41,35,-4e-10
42,35,-2.36e-08
43,35,-5.12e-08
44,35,1.67e-08
45,35,3.48e-08
46,35,2.4e-08
47,35,-4.92e-08
48,35,2.47e-08
49,35,-1.63e-08
50,35,-8.6e-09
51,35,-4.88e-08
52,35,7.2e-09
53,35,-4.79e-08
54,35,-5.2e-08
55,35,1.3e-08
56,35,3.54e-08
57,35,5.14e-08
58,35,1.78e-08
59,35,-6.01e-08
60,35,6.61e-08
61,35,-6e-10
62,35,-3.48e-08
63,35,-2.39e-08
64,35,4.41e-08
65,35,2.66e-08
66,35,-2.35e-08
67,35,5.37e-08
68,35,-3.33e-08
69,35,3.92e-08
70,35,3.71e-08
71,35,-8.6e-09
72,35,2.82e-08
73,35,-8.14e-08
74,35,-3.52e-08
75,35,-1.82e-08
76,35,2.02e-08
77,35,-5.14e-08
78,35,5.58e-08
79,35,-4.3e-09
80,35,-1.05e-08
81,35,-3.46e-08
82,35,1.98e-08
83,35,5.42e-08
84,35,-9.2e-09
85,35,-2.16e-08
86,35,1.27e-08
87,35,4.2e-09
88,35,1.09e-08
89,35,7.1e-09
90,35,1.14e-08
91,35,-1.75e-08
92,35,-2.31e-08
93,35,-1.11e-08
94,35,7.3e-09
95,35,2.45e-08
96,35,3.2e-09
97,35,3.5e-09
98,35,4e-10
99,35,-9e-10
100,35,-1.31e-08
101,35,3.3e-09
102,35,3.3e-09
103,35,-6.5e-09
104,35,-1.4e-09
105,35,-7.2e-09
106,35,-1e-09
107,35,5e-10
108,35,4.5e-09
109,35,2.3e-09
110,35,-2.5e-09
111,35,-4.7e-09
112,35,4.6e-09
113,35,1.8e-09
114,35,-4.3e-09
115,35,1e-10
116,35,-4e-10
117,35,2e-10
118,35,1.5e-09
119,35,-1e-09
120,35,6e-10
121,35,7e-10
122,35,-1e-10
123,35,-2e-10
124,35,1.1e-09
125,35,-2e-10
126,35,1.1e-09
127,35,1e-09
0,36,-1e-09
1,36,2e-10
2,36,-3e-10
3,36,-3e-10
4,36,-1e-10
5,36,4e-10
6,36,1.5e-09
7,36,-1.7e-09
8,36,-4.6e-09
9,36,-1e-09
10,36,1.2e-09
11,36,4.7e-09
12,36,1.9e-09
13,36,-3e-10
14,36,5e-10
15,36,-1e-09
16,36,-3.1e-09
17,36,3.5e-09
18,36,-8.3e-09
19,36,1.8e-09
20,36,7.1e-09
21,36,2.4e-09
22,36,1.2e-09
23,36,-1.6e-09
24,36,1e-09
25,36,8.8e-09
26,36,5.5e-09
27,36,1.62e-08
28,36,-3.6e-09
29,36,-2.75e-08
30,36,-1.5e-08
31,36,5e-09
32,36,-6.6e-09
33,36,1e-09
34,36,8e-10
35,36,5.7e-09
36,36,2.93e-08
37,36,8.6e-09
38,36,1.81e-08
39,36,3.4e-09
40,36,-8.5e-09
41,36,-3.6e-09
42,36,9.3e-09
43,36,2.53e-08
44,36,2.64e-08
45,36,-1e-09
46,36,-1.96e-08
47,36,1.52e-08
48,36,-5.2e-08
49,36,3.15e-08
50,36,-4.48e-08
51,36,-4.07e-08
52,36,-3.24e-08
53,36,-2.53e-08
54,36,1.052e-07
55,36,6.53e-08
56,36,-1.77e-08
57,36,7.2e-09
58,36,-1.16e-08
59,36,5.57e-08
60,36,7.6e-09
61,36,-1.04e-08
62,36,-2.1e-09
63,36,-7.8e-09
64,36,6.6e-09
65,36,-3.63e-08
66,36,7.09e-08
67,36,1.135e-07
68,36,3.63e-08
69,36,2.99e-08
70,36,-6.21e-08
71,36,-1.64e-08
72,36,-6.15e-08
73,36,-1.68e-08
74,36,2.6e-08
75,36,5.9e-09
76,36,-4.63e-08
77,36,6.15e-08
78,36,2.83e-08
79,36,-4.34e-08
80,36,-5.63e-08
81,36,2.01e-08
82,36,-4e-10
83,36,7.3e-09
84,36,4.57e-08
85,36,1.13e-08
86,36,-2.89e-08
87,36,4.9e-09
88,36,2.26e-08
89,36,-3.15e-08
90,36,-5.8e-09
91,36,1.65e-08
92,36,-1.49e-08
93,36,7.5e-09
94,36,-1.12e-08
95,36,1.42e-08
96,36,1.06e-08
97,36,4.8e-09
98,36,2.18e-08
99,36,-5.7e-09
100,36,-9.8e-09
101,36,-6.9e-09
102,36,2.2e-09
103,36,8e-10
104,36,2.9e-09
105,36,9e-09
106,36,4.4e-09
107,36,-3.3e-09
108,36,6.2e-09
109,36,8.1e-09
110,36,-4.1e-09
111,36,-2.2e-09
112,36,2.7e-09
113,36,1e-10
114,36,3e-10
115,36,-4.2e-09
116,36,2.6e-09
117,36,2.4e-09
118,36,-3e-09
119,36,-2e-09
120,36,-2e-10
121,36,6e-10
122,36,-1.5e-09
123,36,3e-10
124,36,-1e-10
125,36,-7e-10
126,36,1e-09
127,36,-4e-10
0,37,9e-10
1,37,4e-10
2,37,1.3e-09
3,37,1.4e-09
4,37,3e-10
5,37,1.3e-09
6,37,2.8e-09
7,37,-2e-09
8,37,1.7e-09
9,37,6e-10
10,37,-2.7e-09
11,37,1.4e-09
12,37,3.2e-09
13,37,-5.8e-09
14,37,2.4e-09
15,37,2.7e-09
16,37,1.9e-09
17,37,-1.13e-08
18,37,2e-10
19,37,4.5e-09
20,37,2.7e-09
21,37,-1.9e-09
22,37,9.6e-09
23,37,4e-09
24,37,1.21e-08
25,37,-1.06e-08
26,37,6.4e-09
27,37,-7.6e-09
28,37,6e-09
29,37,-1.1e-09
30,37,-1.05e-08
31,37,2.45e-08
32,37,-1.26e-08
33,37,-3.96e-08
34,37,7e-09
35,37,2.2e-08
36,37,1.79e-08
37,37,-6.7e-09
38,37,3.33e-08
39,37,-2.84e-08
40,37,3.9e-09
41,37,-8.3e-09
42,37,-7e-09
43,37,1.74e-08
44,37,2.41e-08
45,37,5.4e-09
46,37,3.13e-08
47,37,2.61e-08
48,37,2.97e-08
49,37,-1.32e-08
50,37,-1e-10
51,37,3.29e-08
52,37,-2.52e-08
53,37,-2.97e-08
54,37,4.44e-08
55,37,-3.38e-08
56,37,-6.23e-08
57,37,-1.21e-08
58,37,-9.95e-08
59,37,-3.08e-08
60,37,-5.88e-08
61,37,6.93e-08
62,37,7.4e-09
63,37,-3.33e-08
64,37,-3.37e-08
65,37,1.45e-08
66,37,1.82e-08
67,37,1.42e-08
68,37,-9.37e-08
69,37,4.14e-08
70,37,1.99e-08
71,37,-2.24e-08
72,37,-3.49e-08
73,37,2.6e-09
74,37,3.96e-08
75,37,-3.35e-08
76,37,1.71e-08
77,37,2.45e-08
78,37,1.66e-08
79,37,1.8e-08
80,37,1.08e-08
81,37,1.68e-08
82,37,1.5e-09
83,37,-1.08e-08
84,37,-1.6e-09
85,37,-2.16e-08
86,37,2.57e-08
87,37,-1.83e-08
88,37,-9e-09
89,37,-1.1e-09
90,37,3.24e-08
91,37,9e-10
92,37,4.3e-09
93,37,1.54e-08
94,37,2.9e-09
95,37,-1.74e-08
96,37,-1.07e-08
97,37,-1.5e-08
98,37,-5.2e-09
99,37,7.8e-09
100,37,-2.8e-09
101,37,-3.9e-09
102,37,4e-09
103,37,9.2e-09
104,37,1.18e-08
105,37,-3.3e-09
106,37,4.6e-09
107,37,8.4e-09
108,37,-9e-09
109,37,8.7e-09
110,37,-2.4e-09
111,37,-8e-10
112,37,-2.2e-09
113,37,-2.3e-09
114,37,2.3e-09
115,37,-1.2e-09
116,37,3.6e-09
117,37,-1.3e-09
118,37,-7e-10
119,37,1.6e-09
120,37,1.4e-09
121,37,9e-10
122,37,7e-10
123,37,1.1e-09
124,37,-1.2e-09
125,37,2e-10
126,37,2e-10
127,37,1.6e-09
0,38,1e-10
1,38,-5e-10
2,38,-6e-10
3,38,6e-10
4,38,2.5e-09
5,38,-9e-10
6,38,2.3e-09
7,38,1e-10
8,38,-1.9e-09
9,38,6e-10
10,38,-1e-10
11,38,-2e-10
12,38,-5e-10
13,38,6.3e-09
14,38,-8e-10
15,38,1.6e-09
16,38,-9.1e-09
17,38,-3e-09
18,38,4.3e-09
19,38,7.6e-09
20,38,-1.02e-08
21,38,-4.6e-09
22,38,5.5e-09
23,38,5e-10
24,38,-1.2e-09
25,38,-1.02e-08
26,38,-9.2e-09
27,38,-9.6e-09
28,38,1.6e-08
29,38,-1.6e-09
30,38,9.5e-09
31,38,1.91e-08
32,38,-3.31e-08
33,38,-1.17e-08
34,38,7.3e-09
35,38,-1.92e-08
36,38,-2.63e-08
37,38,-8.3e-09
38,38,-2.49e-08
39,38,2.23e-08
40,38,1.93e-08
41,38,5.8e-09
42,38,-2.74e-08
43,38,1.9e-09
44,38,-1.29e-08
45,38,5.85e-08
46,38,3.04e-08
47,38,9e-09
48,38,1.82e-08
49,38,2.95e-08
50,38,-3.22e-08
51,38,3.83e-08
52,38,-4.52e-08
53,38,4.52e-08
54,38,3.1e-08
55,38,-1e-08
56,38,-5.12e-08
57,38,8e-08
58,38,-3.06e-08
59,38,9.9e-09
60,38,8.24e-08
61,38,5.4e-09
62,38,5.35e-08
63,38,2.3e-08
64,38,-7.45e-08
65,38,4.65e-08
66,38,-5.9e-09
67,38,-9.71e-08
68,38,-2.05e-08
69,38,8.5e-09
70,38,-1.4e-08
71,38,1.66e-08
72,38,-4.39e-08
73,38,-3.52e-08
74,38,4.41e-08
75,38,-5.88e-08
76,38,-6.13e-08
77,38,3.34e-08
78,38,5.77e-08
79,38,7.27e-08
80,38,-3.14e-08
81,38,-2.89e-08
82,38,1.44e-08
83,38,-2.42e-08
84,38,1.69e-08
85,38,-3.17e-08
86,38,-1.1e-08
87,38,3.23e-08
88,38,-6.4e-09
89,38,-1.7e-08
90,38,1.82e-08
91,38,2.11e-08
92,38,6.2e-09
93,38,-2.58e-08
94,38,-1.15e-08
95,38,5.6e-09
96,38,1.31e-08
97,38,-1.29e-08
98,38,-4.3e-09
99,38,9.5e-09
100,38,-4.4e-09
101,38,3.5e-09
102,38,5.1e-09
103,38,-2.45e-08
104,38,6.4e-09
105,38,4.3e-09
106,38,-8.6e-09
107,38,-9e-10
108,38,-7.9e-09
109,38,-1e-09
110,38,-5.7e-09
111,38,4.1e-09
112,38,-2.8e-09
113,38,0
114,38,1e-09
115,38,1.9e-09
116,38,-1.3e-09
117,38,-4.1e-09
118,38,0
119,38,-1.9e-09
120,38,1.2e-09
121,38,-1.4e-09
122,38,1.2e-09
123,38,-2.6e-09
124,38,-1.9e-09
125,38,0
126,38,1.4e-09
127,38,1e-10
0,39,4e-10
1,39,5e-10
2,39,2.6e-09
3,39,0
4,39,1.1e-09
5,39,-3e-10
6,39,3.1e-09
7,39,-3e-10
8,39,-3e-09
9,39,-2.5e-09
10,39,4e-10
11,39,2.7e-09
12,39,-2.2e-09
13,39,3e-09
14,39,-4.5e-09
15,39,1.9e-09
16,39,-3.1e-09
17,39,-2.9e-09
18,39,-1.2e-09
19,39,1.19e-08
20,39,-7.4e-09
21,39,-1.01e-08
22,39,6.1e-09
23,39,-2.1e-09
24,39,1.6e-09
25,39,1.22e-08
26,39,1.3e-09
27,39,9.1e-09
28,39,3.21e-08
29,39,4.9e-09
30,39,1.13e-08
31,39,-1.05e-08
32,39,2.33e-08
33,39,-5.3e-09
34,39,-1.93e-08
35,39,1.48e-08
36,39,-1.91e-08
37,39,4.21e-08
38,39,6.8e-09
39,39,7e-09
40,39,5e-09
41,39,1.98e-08
42,39,1.79e-08
43,39,1.01e-08
44,39,-2.73e-08
45,39,-2.3e-09
46,39,-3.25e-08
47,39,-1.52e-08
48,39,-7.7e-09
49,39,6.38e-08
50,39,-3e-10
51,39,2.95e-08
52,39,-2.3e-09
53,39,-1.6e-08
54,39,-4.3e-09
55,39,-9e-09
56,39,-9.92e-08
57,39,-1.046e-07
58,39,-8.36e-08
59,39,-3.77e-08
60,39,2e-10
61,39,-1.85e-08
62,39,-6.78e-08
63,39,4.07e-08
64,39,3.83e-08
65,39,-4.83e-08
66,39,1e-08
67,39,7.3e-09
68,39,-1.278e-07
69,39,1.068e-07
70,39,4.5e-09
71,39,-1.73e-08
72,39,1.038e-07
73,39,2.63e-08
74,39,5.63e-08
75,39,2.46e-08
76,39,-1.24e-08
77,39,2.22e-08
78,39,-4.68e-08
79,39,6.24e-08
80,39,-1.47e-08
81,39,3.39e-08
82,39,1.134e-07
83,39,3.59e-08
84,39,9.8e-09
85,39,1.56e-08
86,39,3.85e-08
87,39,2.13e-08
88,39,-9.9e-09
89,39,5.3e-08
90,39,-1.98e-08
91,39,-7.6e-09
92,39,6.7e-09
93,39,-8.6e-09
94,39,-8.9e-09
95,39,1e-08
96,39,4.1e-09
97,39,-1.45e-08
98,39,-5.3e-09
99,39,2.3e-09
100,39,4e-10
101,39,6.2e-09
102,39,1e-08
103,39,2.7e-09
104,39,-1.54e-08
105,39,4e-10
106,39,7e-09
107,39,-4.2e-09
108,39,4.2e-09
109,39,-6.2e-09
110,39,1.22e-08
111,39,1.3e-09
112,39,-4e-10
113,39,-8e-10
114,39,5.2e-09
115,39,-2.3e-09
116,39,-1.2e-09
117,39,1e-10
118,39,3e-10
119,39,-3.1e-09
120,39,1.4e-09
121,39,3.2e-09
122,39,-2e-10
123,39,5e-10
124,39,0
125,39,1.6e-09
126,39,9e-10
127,39,1.8e-09
0,40,-2e-09
1,40,-1.3e-09
2,40,1.5e-09
3,40,5e-10
4,40,-2e-09
5,40,-5e-10
6,40,-1e-09
7,40,-9e-10
8,40,-4.8e-09
9,40,-3.9e-09
10,40,2.7e-09
11,40,2.9e-09
12,40,1.2e-09
13,40,1.8e-09
14,40,2.5e-09
15,40,-1e-08
16,40,-5.1e-09
17,40,7.6e-09
18,40,-3e-09
19,40,2.3e-09
20,40,-2.8e-09
21,40,5.8e-09
22,40,7e-10
23,40,0
24,40,-1.8e-09
25,40,2.75e-08
26,40,9.3e-09
27,40,-1.42e-08
28,40,-1.43e-08
29,40,2.79e-08
30,40,1.17e-08
31,40,-1.1e-09
32,40,-2.45e-08
33,40,1.42e-08
34,40,-2.8e-08
35,40,-1.45e-08
36,40,-3.6e-09
37,40,-3.94e-08
38,40,5.33e-08
39,40,1.21e-08
40,40,1.76e-08
41,40,4.18e-08
42,40,4.6e-09
43,40,-4.19e-08
44,40,2.32e-08
45,40,2.66e-08
46,40,-4.8e-08
47,40,8e-10
48,40,8.7e-09
49,40,-2.25e-08
50,40,-2.2e-09
51,40,3.13e-08
52,40,-4.72e-08
53,40,1.66e-08
54,40,-8e-10
55,40,2.43e-08
56,40,3.39e-08
57,40,-7.5e-09
58,40,-9.3e-09
59,40,-5.91e-08
60,40,-2.45e-08
61,40,1.16e-08
62,40,-5.01e-08
63,40,1.44e-08
64,40,3.84e-08
65,40,2.39e-08
66,40,5.27e-08
67,40,8.6e-09
68,40,-2.77e-08
69,40,5.9e-09
70,40,-1e-08
71,40,-4.18e-08
72,40,-1.8e-09
73,40,-4.91e-08
74,40,-2.65e-08
75,40,9.12e-08
76,40,-6e-09
77,40,4.13e-08
78,40,1.4e-08
79,40,-2.91e-08
80,40,-1.46e-08
81,40,4.66e-08
82,40,-8.6e-09
83,40,2.6e-08
84,40,-3.4e-09
85,40,1.7e-09
86,40,9e-10
87,40,6.18e-08
88,40,-6e-10
89,40,2.13e-08
90,40,-2.1e-09
91,40,-1.1e-09
92,40,-9.5e-09
93,40,-1.62e-08
94,40,1.11e-08
95,40,-2.4e-09
96,40,4.13e-08
97,40,-1.86e-08
98,40,-2.8e-08
99,40,-6e-10
100,40,-1.53e-08
101,40,3.08e-08
102,40,8.1e-09
103,40,9e-10
104,40,-3.2e-09
105,40,-7.9e-09
106,40,8e-10
107,40,-1.09e-08
108,40,-1.39e-08
109,40,6.6e-09
110,40,-1.8e-09
111,40,9e-10
112,40,-2.7e-09
113,40,2.7e-09
114,40,-1.4e-09
115,40,-3.1e-09
116,40,2.3e-09
117,40,-4.5e-09
118,40,1.1e-09
119,40,5.1e-09
120,40,7e-10
121,40,1e-10
122,40,0
123,40,1e-10
124,40,5e-10
125,40,2e-10
126,40,1.1e-09
127,40,1.7e-09
0,41,3e-10
1,41,-2.4e-09
2,41,1e-10
3,41,6e-10
4,41,-2e-09
5,41,-8e-10
6,41,-2.5e-09
7,41,9e-10
8,41,8e-10
9,41,-9e-10
10,41,-1.2e-09
11,41,-9e-10
12,41,5.1e-09
13,41,-1.19e-08
14,41,4.5e-09
15,41,-2.3e-09
16,41,-1.3e-09
17,41,4.8e-09
18,41,1.41e-08
19,41,-9e-09
20,41,-1.53e-08
21,41,-1.9e-09
22,41,8.4e-09
23,41,1e-08
24,41,5.1e-09
25,41,-3.7e-09
26,41,-2e-09
27,41,3.7e-09
28,41,1.12e-08
29,41,1.12e-08
30,41,6.1e-09
31,41,-9.4e-09
32,41,-1.85e-08
33,41,-1.65e-08
34,41,-3.17e-08
35,41,1.14e-08
36,41,2.58e-08
37,41,-2.17e-08
38,41,-4.9e-09
39,41,2.65e-08
40,41,-1.31e-08
41,41,1.39e-08
42,41,4.77e-08
43,41,7.64e-08
44,41,-1.71e-08
45,41,3.13e-08
46,41,-2.35e-08
47,41,-1.68e-08
48,41,6.33e-08
49,41,1.75e-08
50,41,3.67e-08
51,41,9.8e-09
52,41,7.49e-08
53,41,-1.92e-08
54,41,-8.57e-08
55,41,-2.21e-08
56,41,3.97e-08
57,41,-8.5e-09
58,41,-1.129e-07
59,41,-4.32e-08
60,41,-5.1e-09
61,41,-1.277e-07
62,41,-4.88e-08
63,41,-5.9e-09
64,41,-1.257e-07
65,41,-4.26e-08
66,41,4e-10
67,41,1.22e-08
68,41,3.67e-08
69,41,-3.2e-08
70,41,-3.8e-09
71,41,-6.7e-08
72,41,-3.63e-08
73,41,7.64e-08
74,41,5.44e-08
75,41,-1.99e-08
76,41,1.79e-08
77,41,2.5e-08
78,41,-3.1e-09
79,41,9.8e-09
80,41,-4.4e-08
81,41,1.1e-09
82,41,2.69e-08
83,41,5.9e-09
84,41,1.7e-08
85,41,-1.04e-08
86,41,-2.4e-08
87,41,9.4e-09
88,41,-1.37e-08
89,41,4.52e-08
90,41,-6.1e-08
91,41,-3.83e-08
92,41,-1.8e-09
93,41,-9.6e-09
94,41,-2.5e-09
95,41,3.5e-09
96,41,-5.1e-09
97,41,7.5e-09
98,41,-4.3e-09
99,41,-1.26e-08
100,41,-1.2e-09
101,41,1.27e-08
102,41,-3.06e-08
103,41,5.8e-09
104,41,-1.5e-09
105,41,-1.1e-09
106,41,2e-09
107,41,3.9e-09
108,41,0
109,41,6.8e-09
110,41,-3.9e-09
111,41,-3.3e-09
112,41,6.2e-09
113,41,-2.8e-09
114,41,-3.3e-09
115,41,-1.4e-09
116,41,-8e-10
117,41,7e-10
118,41,-6e-10
119,41,-3.9e-09
120,41,2.9e-09
121,41,8e-10
122,41,-2e-10
123,41,-1.5e-09
124,41,-1.6e-09
125,41,-5e-10
126,41,5e-10
127,41,1.1e-09
0,42,-1e-10
1,42,7e-10
2,42,-4e-10
3,42,1e-09
4,42,1e-09
5,42,-1.7e-09
6,42,4e-09
7,42,5e-10
8,42,8e-10
9,42,2.3e-09
10,42,2.7e-09
11,42,1.5e-09
12,42,2.8e-09
13,42,-6.3e-09
14,42,5.2e-09
15,42,4e-10
16,42,-1.06e-08
17,42,-2.2e-09
18,42,-2.4e-09
19,42,-1.1e-09
20,42,-8e-10
21,42,2.1e-09
22,42,-1.64e-08
23,42,2.6e-09
24,42,9e-09
25,42,7.3e-09
26,42,3.18e-08
27,42,4.8e-09
28,42,1.21e-08
29,42,2.43e-08
30,42,5.4e-09
31,42,-1.1e-09
32,42,-3.08e-08
33,42,9e-10
34,42,5.51e-08
35,42,3.36e-08
36,42,-7.5e-09
37,42,1.13e-08
38,42,5.22e-08
39,42,-2.9e-09
40,42,7.7e-09
41,42,-8.85e-08
42,42,1.36e-08
43,42,6.65e-08
44,42,-3.3e-08
45,42,-3.1e-09
46,42,-2.06e-08
47,42,-9.61e-08
48,42,2.4e-09
49,42,1.121e-07
50,42,-5.23e-08
51,42,5.21e-08
52,42,-4.6e-08
53,42,-3.93e-08
54,42,1.167e-07
55,42,-1.76e-08
56,42,-8.35e-08
57,42,-3.92e-08
58,42,4.02e-08
59,42,1.019e-07
60,42,5.77e-08
61,42,3e-09
62,42,-1.674e-07
63,42,7.3e-09
64,42,2.28e-08
65,42,-1.173e-07
66,42,1.63e-08
67,42,-7.7e-09
68,42,1.373e-07
69,42,4.56e-08
70,42,2.87e-08
71,42,-8.53e-08
72,42,2.19e-08
73,42,-2.98e-08
74,42,2.64e-08
75,42,-5.32e-08
76,42,2.35e-08
77,42,4.17e-08
78,42,-4.84e-08
79,42,2.82e-08
80,42,-2.4e-08
81,42,-1.51e-08
82,42,2.52e-08
83,42,-4.1e-08
84,42,3.06e-08
85,42,4.58e-08
86,42,-2.3e-08
87,42,-1.15e-08
88,42,-2.32e-08
89,42,-3.17e-08
90,42,2.9e-08
91,42,9.3e-09
92,42,1.43e-08
93,42,3.44e-08
94,42,-1.64e-08
95,42,-1.14e-08
96,42,6.7e-09
97,42,5.3e-09
98,42,2.59e-08
99,42,6.2e-09
100,42,1.8e-08
101,42,-8e-09
102,42,-3.6e-09
103,42,7.2e-09
104,42,-1.46e-08
105,42,-9.8e-09
106,42,2.59e-08
107,42,3.4e-09
108,42,-6.4e-09
109,42,6.8e-09
110,42,3.4e-09
111,42,5.9e-09
112,42,-8.2e-09
113,42,-7e-10
114,42,-6.7e-09
115,42,-3.3e-09
116,42,-8e-10
117,42,-1.6e-09
118,42,1e-09
119,42,-1.4e-09
120,42,2.2e-09
121,42,-4e-10
122,42,-3e-10
123,42,-1.7e-09
124,42,-2e-10
125,42,-7e-10
126,42,0
127,42,0
0,43,1.5e-09
1,43,-1e-10
2,43,-9e-10
3,43,2.2e-09
4,43,2.2e-09
5,43,9e-10
6,43,-1e-09
7,43,-4.4e-09
8,43,-1.3e-09
9,43,-2.7e-09
10,43,3.3e-09
11,43,-9e-10
12,43,3.6e-09
13,43,3.2e-09
14,43,-1.5e-09
15,43,1.9e-09
16,43,-7.8e-09
17,43,9.1e-09
18,43,-4.2e-09
19,43,-1.66e-08
20,43,3.8e-09
21,43,-6.8e-09
22,43,8.8e-09
23,43,-1.16e-08
24,43,5.6e-09
25,43,2.4e-09
26,43,8.3e-09
27,43,2.14e-08
28,43,1.72e-08
29,43,-8.8e-09
30,43,-4.6e-09
31,43,-6.5e-09
32,43,3.14e-08
33,43,2.5e-08
34,43,3e-09
35,43,-1.96e-08
36,43,2.89e-08
37,43,2.8e-09
38,43,-1.68e-08
39,43,2.01e-08
40,43,-3.8e-08
41,43,4.43e-08
42,43,6.86e-08
43,43,-4.8e-08
44,43,2.9e-09
45,43,3.77e-08
46,43,7.88e-08
47,43,-5.48e-08
48,43,-4.25e-08
49,43,-9.93e-08
50,43,-4.02e-08
51,43,4.96e-08
52,43,-7.71e-08
53,43,5.32e-08
54,43,-5.91e-08
55,43,-1.05e-08
56,43,-1.02e-07
57,43,5.7e-08
58,43,-1e-10
59,43,-6.74e-08
60,43,-6.77e-08
61,43,1.048e-07
62,43,1.56e-08
63,43,-4.2e-09
64,43,-1.085e-07
65,43,7.68e-08
66,43,5.39e-08
67,43,1.22e-08
68,43,4.94e-08
69,43,3.9e-09
70,43,-1.93e-08
71,43,1.347e-07
72,43,4.48e-08
73,43,8.97e-08
74,43,-2.67e-08
75,43,1e-09
76,43,7.8e-09
77,43,2.5e-09
78,43,-4.18e-08
79,43,2.2e-08
80,43,-3.52e-08
81,43,3.59e-08
82,43,8.55e-08
83,43,-1.59e-08
84,43,1.08e-08
85,43,2.86e-08
86,43,6.4e-09
87,43,3.62e-08
88,43,-1.76e-08
89,43,7.2e-09
90,43,-2.3e-09
91,43,5.6e-09
92,43,2.18e-08
93,43,1.58e-08
94,43,-1.54e-08
95,43,1.48e-08
96,43,-1.98e-08
97,43,-5.2e-09
98,43,1.23e-08
99,43,-1.05e-08
100,43,1.81e-08
101,43,-2.23e-08
102,43,1.2e-08
103,43,4e-10
104,43,-1.3e-09
105,43,-6.8e-09
106,43,-5.1e-09
107,43,-5e-09
108,43,1.57e-08
109,43,-2.7e-09
110,43,-2.3e-09
111,43,-4.9e-09
112,43,1.1e-09
113,43,1e-10
114,43,-5.6e-09
115,43,1.2e-09
116,43,-1.5e-09
117,43,1.5e-09
118,43,-6.6e-09
119,43,-1.8e-09
120,43,-1.8e-09
121,43,3.4e-09
122,43,1.9e-09
123,43,0
124,43,1.5e-09
125,43,1e-09
126,43,3e-10
127,43,-1e-10
0,44,-2e-10
1,44,1e-10
2,44,2.3e-09
3,44,-8e-10
4,44,5e-10
5,44,2.3e-09
6,44,1.3e-09
7,44,-2e-10
8,44,2.2e-09
9,44,4.2e-09
10,44,3.1e-09
11,44,-4e-10
12,44,2.8e-09
13,44,-9e-10
14,44,1.9e-09
15,44,1.14e-08
16,44,1.2e-08
17,44,-1.5e-09
18,44,-7.7e-09
19,44,1.7e-09
20,44,3e-09
21,44,-1.09e-08
22,44,-7.1e-09
23,44,1.9e-09
24,44,1.23e-08
25,44,-1.66e-08
26,44,1.5e-08
27,44,-2.7e-09
28,44,1.6e-08
29,44,-2.08e-08
30,44,-1.85e-08
31,44,-8.1e-09
32,44,-2.9e-09
33,44,-4.8e-09
34,44,-3.75e-08
35,44,-1.77e-08
36,44,1.17e-08
37,44,-1.07e-08
38,44,-4.95e-08
39,44,-4.5e-08
40,44,2.8e-08
41,44,2.69e-08
42,44,-1.85e-08
43,44,-1.47e-08
44,44,-4.7e-09
45,44,4.45e-08
46,44,-6.09e-08
47,44,-1.144e-07
48,44,3.37e-08
49,44,-9.04e-08
50,44,8.7e-08
51,44,-1.9e-09
52,44,2.13e-08
53,44,1.079e-07
54,44,-5.02e-08
55,44,8.6e-08
56,44,-3.6e-09
57,44,3.66e-08
58,44,1.252e-07
59,44,-7.52e-08
60,44,1.55e-08
61,44,4.92e-08
62,44,7.15e-08
63,44,1.143e-07
64,44,7.49e-08
65,44,-4.74e-08
66,44,1.122e-07
67,44,-4.27e-08
68,44,-7.37e-08
69,44,7.5e-09
70,44,-5.3e-09
71,44,8.52e-08
72,44,-8.15e-08
73,44,3.31e-08
74,44,-5.18e-08
75,44,7.26e-08
76,44,-1.472e-07
77,44,4.9e-09
78,44,1.085e-07
79,44,3.3e-09
80,44,1.33e-08
81,44,5.7e-09
82,44,-1.33e-08
83,44,2.89e-08
84,44,-2.57e-08
85,44,-1.89e-08
86,44,4.6e-09
87,44,-1.63e-08
88,44,-1.86e-08
89,44,-4.47e-08
90,44,3.21e-08
91,44,2.2e-08
92,44,1.42e-08
93,44,5.29e-08
94,44,2.16e-08
95,44,9.7e-09
96,44,-1.1e-08
97,44,4.56e-08
98,44,-1.7e-09
99,44,1.9e-09
100,44,2.5e-09
101,44,2.31e-08
102,44,-2.81e-08
103,44,1.3e-09
104,44,5.3e-09
105,44,4.3e-09
106,44,5.6e-09
107,44,7.2e-09
108,44,-3.1e-09
109,44,4.4e-09
110,44,1.46e-08
111,44,-6.8e-09
112,44,5e-09
113,44,-2.7e-09
114,44,-1.5e-09
115,44,1.8e-09
116,44,-1.5e-09
117,44,2.7e-09
118,44,2.3e-09
119,44,-1.7e-09
120,44,1e-09
121,44,-7e-10
122,44,1.7e-09
123,44,-9e-10
124,44,2e-10
125,44,1.1e-09
126,44,-4e-10
127,44,1.4e-09
0,45,-1.2e-09
1,45,2e-10
2,45,2e-09
3,45,1.4e-09
4,45,8e-10
5,45,-9e-10
6,45,-2.4e-09
7,45,8e-10
8,45,1.8e-09
9,45,-4.2e-09
10,45,3e-10
11,45,0
12,45,-3.5e-09
13,45,5e-09
14,45,-6e-10
15,45,4.5e-09
16,45,-6.4e-09
17,45,-2.5e-09
18,45,4.7e-09
19,45,-6.9e-09
20,45,-8.6e-09
21,45,-1.16e-08
22,45,7.9e-09
23,45,-1.4e-08
24,45,-5e-09
25,45,-5.3e-09
26,45,2.68e-08
27,45,-2.7e-09
28,45,1.36e-08
29,45,5.08e-08
30,45,4.09e-08
31,45,2.7e-09
32,45,9.6e-09
33,45,-1.65e-08
34,45,1.32e-08
35,45,-3e-10
36,45,1.21e-08
37,45,3.19e-08
38,45,1.83e-08
39,45,3.27e-08
40,45,-1.38e-08
41,45,1.06e-08
42,45,3.16e-08
43,45,1.64e-08
44,45,-4.3e-08
45,45,6.49e-08
46,45,4.22e-08
47,45,-1.48e-08
48,45,3.45e-08
49,45,-2.82e-08
50,45,-3.41e-08
51,45,-1.35e-08
52,45,-8.11e-08
53,45,-4.33e-08
54,45,-1.085e-07
55,45,4.48e-08
56,45,-1.014e-07
57,45,-3.79e-08
58,45,5.95e-08
59,45,-1.053e-07
60,45,2.86e-08
61,45,3.84e-08
62,45,-8.67e-08
63,45,-1.334e-07
64,45,4.88e-08
65,45,-2.08e-08
66,45,4.83e-08
67,45,8.66e-08
68,45,1.288e-07
69,45,7.19e-08
70,45,-3.85e-08
71,45,-7.73e-08
72,45,9e-09
73,45,-1.248e-07
74,45,4.79e-08
75,45,-6.09e-08
76,45,6.97e-08
77,45,-4.76e-08
78,45,5.24e-08
79,45,3.36e-08
80,45,2.12e-08
81,45,-3.92e-08
82,45,-1.12e-08
83,45,-3.15e-08
84,45,-6.7e-09
85,45,6.68e-08
86,45,-2.01e-08
87,45,-4.06e-08
88,45,-5.69e-08
89,45,5.7e-09
90,45,1.62e-08
91,45,-8e-09
92,45,-1.16e-08
93,45,4.38e-08
94,45,-2.92e-08
95,45,3.06e-08
96,45,-1.93e-08
97,45,-5.2e-09
98,45,2.27e-08
99,45,-1.39e-08
100,45,2.04e-08
101,45,-1.9e-08
102,45,-1.13e-08
103,45,4.2e-09
104,45,-1.74e-08
105,45,4.6e-09
106,45,2.7e-09
107,45,-8e-09
108,45,-6.7e-09
109,45,-1.42e-08
110,45,6.2e-09
111,45,2.8e-09
112,45,-6.5e-09
113,45,1e-09
114,45,4e-09
115,45,-5e-10
116,45,-1.01e-08
117,45,-2.5e-09
118,45,0
119,45,-1.1e-09
120,45,4.4e-09
121,45,1.9e-09
122,45,4.6e-09
123,45,1.4e-09
124,45,2.7e-09
125,45,4e-10
126,45,-2.3e-09
127,45,-3e-10
0,46,-3e-10
1,46,1.6e-09
2,46,-1.3e-09
3,46,-9e-10
4,46,-2.5e-09
5,46,9e-10
6,46,-9e-10
7,46,-3e-10
8,46,2.4e-09
9,46,1.7e-09
10,46,1e-09
11,46,7e-10
12,46,2.1e-09
13,46,-2.7e-09
14,46,5.3e-09
15,46,-5e-10
16,46,5.7e-09
17,46,1.4e-09
18,46,2.6e-09
19,46,4.2e-09
20,46,2.31e-08
21,46,5.6e-09
22,46,7.4e-09
23,46,-1.78e-08
24,46,1.88e-08
25,46,8.1e-09
26,46,3.2e-09
27,46,-1.68e-08
28,46,-3.5e-09
29,46,-1.38e-08
30,46,2.23e-08
31,46,7e-10
32,46,9.8e-09
33,46,-2.42e-08
34,46,2.5e-09
35,46,-3.98e-08
36,46,1.21e-08
37,46,-2.28e-08
38,46,-4.6e-09
39,46,3.1e-08
40,46,-4.12e-08
41,46,3.28e-08
42,46,-1.64e-08
43,46,-2.47e-08
44,46,1.96e-08
45,46,-4.06e-08
46,46,-7.21e-08
47,46,3.49e-08
48,46,8.86e-08
49,46,1.203e-07
50,46,-1.03e-08
51,46,-2.87e-08
52,46,-2.67e-08
53,46,-7.27e-08
54,46,1.029e-07
55,46,3.66e-08
56,46,-1.234e-07
57,46,-9.4e-08
58,46,-6.98e-08
59,46,-1.1e-08
60,46,1.176e-07
61,46,2.3e-09
62,46,1.139e-07
63,46,1.606e-07
64,46,1.714e-07
65,46,-2.97e-08
66,46,5.21e-08
67,46,-5.76e-08
68,46,-1.048e-07
69,46,-8.19e-08
70,46,1.5e-08
71,46,1.178e-07
72,46,-8.66e-08
73,46,-4.34e-08
74,46,9e-09
75,46,1.08e-08
76,46,6.38e-08
77,46,-7.13e-08
78,46,8.45e-08
79,46,-1.142e-07
80,46,-1.22e-08
81,46,1.8e-09
82,46,2.35e-08
83,46,1.088e-07
84,46,-6.47e-08
85,46,-1.5e-09
86,46,3.71e-08
87,46,4.63e-08
88,46,-2.44e-08
89,46,8e-09
90,46,2.57e-08
91,46,-5.36e-08
92,46,-1.2e-09
93,46,-2.6e-09
94,46,-3e-08
95,46,4.2e-09
96,46,-6.8e-09
97,46,-2.59e-08
98,46,1.41e-08
99,46,6.4e-09
100,46,-9.2e-09
101,46,-1.17e-08
102,46,-7.2e-09
103,46,2e-08
104,46,-8.9e-09
105,46,1.87e-08
106,46,-1.52e-08
107,46,-8.2e-09
108,46,-2e-09
109,46,-4.2e-09
110,46,1.3e-09
111,46,3.6e-09
112,46,-4.5e-09
113,46,-7e-10
114,46,-5.6e-09
115,46,-8.2e-09
116,46,-1.7e-09
117,46,-3.9e-09
118,46,-1e-09
119,46,-1.5e-09
120,46,-2e-09
121,46,-1.2e-09
122,46,-1.6e-09
123,46,1.7e-09
124,46,5e-10
125,46,-1.8e-09
126,46,1.2e-09
127,46,1e-10
0,47,-1.5e-09
1,47,1e-09
2,47,-9e-10
3,47,1.2e-09
4,47,-2.5e-09
5,47,1.7e-09
6,47,-1.5e-09
7,47,3e-10
8,47,-2e-10
9,47,2.1e-09
10,47,-1.6e-09
11,47,-3e-10
12,47,-3.4e-09
13,47,1e-09
14,47,-1.32e-08
15,47,4.2e-09
16,47,-1.3e-09
17,47,1.3e-09
18,47,4e-10
19,47,1.6e-09
20,47,-1.22e-08
21,47,-4e-09
22,47,3.19e-08
23,47,1.5e-09
24,47,-7.1e-09
25,47,-1.32e-08
26,47,3.74e-08
27,47,4.1e-09
28,47,-1.02e-08
29,47,3.5e-09
30,47,-8.9e-09
31,47,-2.45e-08
32,47,1.17e-08
33,47,2.3e-09
34,47,4.06e-08
35,47,1.48e-08
36,47,3.35e-08
37,47,3.78e-08
38,47,4.52e-08
39,47,-6.43e-08
40,47,4.38e-08
41,47,3.43e-08
42,47,3.83e-08
43,47,-5.68e-08
44,47,2.64e-08
45,47,7e-09
46,47,2.7e-09
47,47,-6.22e-08
48,47,4.23e-08
49,47,2.4e-08
50,47,-1.96e-08
51,47,-3.01e-08
52,47,9.42e-08
53,47,-2.56e-08
54,47,7.98e-08
55,47,-1.94e-08
56,47,-3.92e-08
57,47,1.097e-07
58,47,1.602e-07
59,47,-6.22e-08
60,47,-1.35e-07
61,47,-9.44e-08
62,47,9.1e-09
63,47,8.37e-08
64,47,-4.02e-08
65,47,-1.501e-07
66,47,1.165e-07
67,47,-7.68e-08
68,47,9.95e-08
69,47,3.05e-08
70,47,-5.71e-08
71,47,1.76e-08
72,47,-3.35e-08
73,47,4.67e-08
74,47,5.29e-08
75,47,1.38e-08
76,47,-3.1e-09
77,47,3.36e-08
78,47,-2.3e-08
79,47,-4.97e-08
80,47,-3.69e-08
81,47,-8.75e-08
82,47,-1.05e-08
83,47,1.73e-08
84,47,-2.4e-08
85,47,3.53e-08
86,47,-8.2e-09
87,47,4.36e-08
88,47,-2.34e-08
89,47,1.31e-08
90,47,-2.68e-08
91,47,5.6e-08
92,47,7.6e-09
93,47,4.24e-08
94,47,3.17e-08
95,47,-2.28e-08
96,47,-8.7e-09
97,47,0
98,47,1.58e-08
99,47,4.8e-09
100,47,6.6e-09
101,47,-5.7e-09
102,47,-4.4e-09
103,47,3.8e-09
104,47,1.12e-08
105,47,1.25e-08
106,47,-6.4e-09
107,47,2.4e-09
108,47,7e-10
109,47,-3e-10
110,47,4.5e-09
111,47,-3e-10
112,47,-3.9e-09
113,47,5.7e-09
114,47,-6.3e-09
115,47,-4.8e-09
116,47,1e-09
117,47,6e-10
118,47,-3.6e-09
119,47,-3e-10
120,47,-3.3e-09
121,47,-2.8e-09
122,47,-2.2e-09
123,47,2.9e-09
124,47,2.9e-09
125,47,3.4e-09
126,47,-1.3e-09
127,47,1.4e-09
0,48,7e-10
1,48,7e-10
2,48,-5e-10
3,48,2.5e-09
4,48,2.1e-09
5,48,-5.1e-09
6,48,-2.9e-09
7,48,6e-10
8,48,2.5e-09
9,48,-7.2e-09
10,48,6e-10
11,48,-5.7e-09
12,48,-1.8e-09
13,48,7.2e-09
14,48,-7.8e-09
15,48,2.02e-08
16,48,-1.5e-09
17,48,-3e-09
18,48,-3e-09
19,48,1e-10
20,48,2.34e-08
21,48,-3e-09
22,48,-4e-10
23,48,1.85e-08
24,48,3.8e-09
25,48,-1.54e-08
26,48,2.5e-09
27,48,-8.4e-09
28,48,-1.66e-08
29,48,1.09e-08
30,48,-1.81e-08
31,48,3.56e-08
32,48,-2.7e-09
33,48,-4.57e-08
34,48,-1.29e-08
35,48,2.21e-08
36,48,-4.3e-09
37,48,1.79e-08
38,48,-7.27e-08
39,48,-3.17e-08
40,48,1.04e-08
41,48,-2.84e-08
42,48,-6.17e-08
43,48,-3.1e-09
44,48,3.3e-08
45,48,-1.58e-08
46,48,-2.55e-08
47,48,-5.39e-08
48,48,-2.56e-08
49,48,-4.04e-08
50,48,-1.443e-07
51,48,1.353e-07
52,48,-1.73e-08
53,48,-9.05e-08
54,48,-1.95e-08
55,48,-8.08e-08
56,48,7e-08
57,48,1.905e-07
58,48,-1.293e-07
59,48,1.02e-08
60,48,1.238e-07
61,48,-1.14e-08
62,48,-7.87e-08
63,48,-9.9e-08
64,48,-5.84e-08
65,48,3.81e-08
66,48,1.46e-08
67,48,-6.27e-08
68,48,-9.7e-08
69,48,-4.85e-08
70,48,2.17e-08
71,48,6.86e-08
72,48,1.15e-08
73,48,-6.1e-09
74,48,-1.796e-07
75,48,-4.35e-08
76,48,-1e-08
77,48,2.7e-08
78,48,1.802e-07
79,48,7.56e-08
80,48,-9.7e-09
81,48,-9.24e-08
82,48,9.79e-08
83,48,3.39e-08
84,48,2.62e-08
85,48,-2.5e-09
86,48,-4.56e-08
87,48,-5.92e-08
88,48,-7.02e-08
89,48,9.3e-09
90,48,-4.82e-08
91,48,-1.32e-08
92,48,3e-09
93,48,-1.92e-08
94,48,1.23e-08
95,48,1.16e-08
96,48,-3.63e-08
97,48,8.1e-09
98,48,-1.9e-09
99,48,-1.07e-08
100,48,2.87e-08
101,48,-1.81e-08
102,48,1.96e-08
103,48,3.7e-09
104,48,-2.55e-08
105,48,7.6e-09
106,48,4.7e-09
107,48,-1.6e-08
108,48,-1.29e-08
109,48,7.9e-09
110,48,3.4e-09
111,48,-1.02e-08
112,48,8e-10
113,48,7e-10
114,48,-3.7e-09
115,48,-1e-10
116,48,1e-08
117,48,-5.8e-09
118,48,-3.5e-09
119,48,1e-10
120,48,-5.6e-09
121,48,-2.7e-09
122,48,-5.6e-09
123,48,4e-10
124,48,-1e-10
125,48,-5e-10
126,48,2e-10
127,48,1.2e-09
0,49,-3e-10
1,49,3e-10
2,49,-1.2e-09
3,49,3e-10
4,49,2.2e-09
5,49,-1.1e-09
6,49,-9e-10
7,49,1.5e-09
8,49,-5e-10
9,49,2.3e-09
10,49,5.7e-09
11,49,-3.8e-09
12,49,5e-10
13,49,-2e-09
14,49,-2.9e-09
15,49,-6.4e-09
16,49,1.62e-08
17,49,2e-09
18,49,-8.3e-09
19,49,2.4e-09
20,49,3.6e-09
21,49,5.4e-09
22,49,-2.91e-08
23,49,-2.8e-09
24,49,5.3e-09
25,49,1.5e-08
26,49,1.5e-08
27,49,2.57e-08
28,49,-3.7e-09
29,49,-1.79e-08
30,49,-1.43e-08
31,49,6.8e-09
32,49,-6.35e-08
33,49,-4.13e-08
34,49,-3.36e-08
35,49,8.9e-09
36,49,1.32e-08
37,49,-5.5e-09
38,49,6.49e-08
39,49,-1.234e-07
40,49,-3.16e-08
41,49,-4.66e-08
42,49,1.69e-08
43,49,6.1e-08
44,49,-2.64e-08
45,49,-2.04e-08
46,49,4.76e-08
47,49,1.71e-08
48,49,-9.9e-09
49,49,6.74e-08
50,49,1.506e-07
51,49,-8.29e-08
52,49,-1.107e-07
53,49,-7.2e-08
54,49,-2.43e-08
55,49,1.045e-07
56,49,-2.29e-08
57,49,-1.234e-07
58,49,1.233e-07
59,49,-1.751e-07
60,49,6.68e-08
61,49,1.41e-07
62,49,-7.46e-08
63,49,4.39e-08
64,49,6.28e-08
65,49,5.43e-08
66,49,-4.68e-08
67,49,-2.17e-07
68,49,1e-08
69,49,-4.71e-08
70,49,7.83e-08
71,49,-8.8e-08
72,49,-4.25e-08
73,49,-3.7e-09
74,49,6.12e-08
75,49,-2.15e-08
76,49,4.09e-08
77,49,-1.44e-08
78,49,-2.74e-08
79,49,-6.03e-08
80,49,4.83e-08
81,49,7.4e-08
82,49,-8.7e-09
83,49,-6.62e-08
84,49,6.53e-08
85,49,-4.16e-08
86,49,2.58e-08
87,49,4.2e-09
88,49,1.27e-08
89,49,2.53e-08
90,49,-3.9e-09
91,49,-4.39e-08
92,49,9.5e-09
93,49,4.58e-08
94,49,3.97e-08
95,49,1.5e-09
96,49,-1.82e-08
97,49,1.56e-08
98,49,3.22e-08
99,49,1e-09
100,49,-8e-10
101,49,-1e-09
102,49,5.3e-09
103,49,-1.72e-08
104,49,4.01e-08
105,49,-1.19e-08
106,49,-1.14e-08
107,49,-1.5e-09
108,49,9.6e-09
109,49,-6.1e-09
110,49,-1.8e-09
111,49,-5.5e-09
112,49,8.4e-09
113,49,7.2e-09
114,49,-4.3e-09
115,49,-7.3e-09
116,49,5e-09
117,49,-2.7e-09
118,49,3.5e-09
119,49,3.7e-09
120,49,-3.6e-09
121,49,-3.5e-09
122,49,1e-09
123,49,-1.5e-09
124,49,-1.1e-09
125,49,1.7e-09
126,49,2.5e-09
127,49,1.5e-09
0,50,1.3e-09
1,50,1.9e-09
2,50,-2.1e-09
3,50,-1.3e-09
4,50,1.1e-09
5,50,-3.3e-09
6,50,-2.8e-09
7,50,4.4e-09
8,50,1e-09
9,50,6e-09
10,50,3e-09
11,50,6e-09
12,50,-1.32e-08
13,50,-1e-09
14,50,-2.1e-09
15,50,-3e-09
16,50,-5.1e-09
17,50,-3.3e-09
18,50,-6e-10
19,50,-5.9e-09
20,50,-2.4e-09
21,50,2.5e-08
22,50,7e-10
23,50,-1.03e-08
24,50,-1.63e-08
25,50,1.04e-08
26,50,-1.79e-08
27,50,-6e-10
28,50,1.12e-08
29,50,8.7e-09
30,50,-3.09e-08
31,50,-8.3e-09
32,50,1.3e-09
33,50,4.18e-08
34,50,1.92e-08
35,50,3.01e-08
36,50,3.5e-09
37,50,-3.1e-08
38,50,2e-10
39,50,1.87e-08
40,50,-1.066e-07
41,50,2.23e-08
42,50,-1.58e-08
43,50,8.53e-08
44,50,-2.12e-08
45,50,-7.99e-08
46,50,3.22e-08
47,50,4.74e-08
48,50,8e-10
49,50,1.375e-07
50,50,-1.3e-08
51,50,-4.73e-08
52,50,-1.655e-07
53,50,1.23e-07
54,50,-1.9e-09
55,50,2.002e-07
56,50,-9.35e-08
57,50,6.88e-08
58,50,-2.12e-08
59,50,-3.33e-08
60,50,-1.71e-07
61,50,1.599e-07
62,50,1.492e-07
63,50,-2.889e-07
64,50,3.34e-08
65,50,-6.82e-08
66,50,1.198e-07
67,50,-2.266e-07
68,50,1.508e-07
69,50,2.48e-08
70,50,8.23e-08
71,50,-1.668e-07
72,50,-6.43e-08
73,50,2.15e-08
74,50,-4.94e-08
75,50,-5.41e-08
76,50,9.79e-08
77,50,-9.28e-08
78,50,1.323e-07
79,50,7.02e-08
80,50,-4.2e-09
81,50,-4.42e-08
82,50,-5.53e-08
83,50,-2.17e-08
84,50,5.27e-08
85,50,-3.31e-08
86,50,1.62e-08
87,50,-6.8e-09
88,50,-4.62e-08
89,50,-9.8e-09
90,50,-4e-09
91,50,-6.36e-08
92,50,2.38e-08
93,50,2.04e-08
94,50,-1.57e-08
95,50,-1.42e-08
96,50,4.72e-08
97,50,-6.9e-09
98,50,-1.4e-09
99,50,7.2e-09
100,50,1.45e-08
101,50,1.26e-08
102,50,-4.5e-09
103,50,1.3e-09
104,50,-7.5e-09
105,50,1.2e-08
106,50,1.27e-08
107,50,2.13e-08
108,50,-5.8e-09
109,50,-3.4e-09
110,50,-7.3e-09
111,50,4.8e-09
112,50,-1.2e-09
113,50,-3.4e-09
114,50,4.3e-09
115,50,8.6e-09
116,50,-8e-10
117,50,-3.5e-09
118,50,-5e-10
119,50,-1.6e-09
120,50,2.4e-09
121,50,2e-10
122,50,2.7e-09
123,50,3.6e-09
124,50,1.1e-09
125,50,-2.1e-09
126,50,3e-10
127,50,1.2e-09
0,51,0
1,51,-9e-10
2,51,2.1e-09
3,51,-2e-09
4,51,1.1e-09
5,51,-2.7e-09
6,51,-2.6e-09
7,51,-2.6e-09
8,51,7e-10
9,51,-2.1e-09
10,51,-1.6e-09
11,51,-7e-09
12,51,-1.3e-09
13,51,-1e-09
14,51,-6.7e-09
15,51,-8.4e-09
16,51,-1.2e-08
17,51,2e-09
18,51,-4.9e-09
19,51,3.1e-09
20,51,8e-10
21,51,1.63e-08
22,51,1.16e-08
23,51,-1.66e-08
24,51,2.38e-08
25,51,-9.8e-09
26,51,7.5e-09
27,51,-4.5e-09
28,51,8.9e-09
29,51,-1e-10
30,51,1.7e-09
31,51,4.2e-08
32,51,-2.04e-08
33,51,2.29e-08
34,51,-1.15e-08
35,51,-9.7e-09
36,51,-5.4e-09
37,51,-2.06e-08
38,51,9.4e-09
39,51,-2.59e-08
40,51,-7.35e-08
41,51,-1.93e-08
42,51,7.1e-09
43,51,1.73e-08
44,51,-1.33e-08
45,51,6.12e-08
46,51,-3.11e-08
47,51,3.5e-08
48,51,-1.131e-07
49,51,-4.91e-08
50,51,1.292e-07
51,51,4.65e-08
52,51,-1.204e-07
53,51,6.39e-08
54,51,9.89e-08
55,51,-8.85e-08
56,51,8.3e-09
57,51,1.968e-07
58,51,-8.55e-08
59,51,-8.3e-09
60,51,1.49e-07
61,51,-5.91e-08
62,51,2.223e-07
63,51,8.4e-09
64,51,7.99e-08
65,51,-7.02e-08
66,51,-1.961e-07
67,51,3.4e-08
68,51,1.03e-08
69,51,7.65e-08
70,51,-1.401e-07
71,51,5.27e-08
72,51,1.73e-08
73,51,3.86e-08
74,51,-9.53e-08
75,51,1.26e-08
76,51,1.743e-07
77,51,-1.227e-07
78,51,8.89e-08
79,51,-2.2e-08
80,51,-5.53e-08
81,51,1.089e-07
82,51,1.9e-09
83,51,-4.91e-08
84,51,3.56e-08
85,51,5.68e-08
86,51,2.4e-09
87,51,-7.25e-08
88,51,1.12e-08
89,51,-2.7e-09
90,51,-7.4e-08
91,51,-1.07e-08
92,51,-4.85e-08
93,51,5.31e-08
94,51,8e-09
95,51,2.67e-08
96,51,8.1e-09
97,51,-3.82e-08
98,51,2.3e-08
99,51,2.82e-08
100,51,3.01e-08
101,51,-9.9e-09
102,51,-8.1e-09
103,51,-6e-09
104,51,1.9e-09
105,51,1.41e-08
106,51,-6.5e-09
107,51,-7.6e-09
108,51,6.6e-09
109,51,-7.3e-09
110,51,-4.6e-09
111,51,1.24e-08
112,51,4e-09
113,51,-6.1e-09
114,51,5e-09
115,51,-6.2e-09
116,51,1e-10
117,51,8.3e-09
118,51,-2.4e-09
119,51,2e-10
120,51,-3.2e-09
121,51,4.3e-09
122,51,1e-10
123,51,-6e-10
124,51,-2.9e-09
125,51,1.5e-09
126,51,3.3e-09
127,51,1.4e-09
0,52,2e-09
1,52,7e-10
2,52,-2.2e-09
3,52,-1.8e-09
4,52,-1e-09
5,52,-1.6e-09
6,52,-2.5e-09
7,52,3e-10
8,52,5e-09
9,52,3.2e-09
10,52,4e-09
11,52,1.47e-08
12,52,3.9e-09
13,52,-1.2e-09
14,52,-3.1e-09
15,52,-1.12e-08
16,52,-3.7e-09
17,52,-2.6e-09
18,52,8e-10
19,52,7e-10
20,52,1.59e-08
21,52,-6.1e-09
22,52,9.1e-09
23,52,-1.37e-08
24,52,4.7e-09
25,52,3.35e-08
26,52,0
27,52,4e-10
28,52,-1.86e-08
29,52,1.2e-08
30,52,-3.8e-09
31,52,-9.1e-09
32,52,-1.47e-08
33,52,-1.06e-08
34,52,1.54e-08
35,52,-6.4e-09
36,52,4.39e-08
37,52,-2.15e-08
38,52,7.46e-08
39,52,-5.03e-08
40,52,-2.1e-08
41,52,3.59e-08
42,52,8.25e-08
43,52,2.73e-08
44,52,5.17e-08
45,52,-2.43e-08
46,52,-2.96e-08
47,52,1.447e-07
48,52,2.45e-08
49,52,-6.02e-08
50,52,8.73e-08
51,52,4.74e-08
52,52,-3.18e-08
53,52,-1.207e-07
54,52,-3.713e-07
55,52,8.13e-08
56,52,5.4e-09
57,52,-8.28e-08
58,52,-6.5e-09
59,52,1.262e-07
60,52,-5.52e-08
61,52,1.349e-07
62,52,-7.43e-08
63,52,-1.139e-07
64,52,-1.52e-07
65,52,1.189e-07
66,52,-5.15e-08
67,52,-1.026e-07
68,52,-9.7e-09
69,52,1.435e-07
70,52,-6.32e-08
71,52,-6.1e-08
72,52,2.376e-07
73,52,1.35e-07
74,52,1.275e-07
75,52,9e-10
76,52,7.18e-08
77,52,7.1e-08
78,52,1.48e-08
79,52,1.13e-07
80,52,8.22e-08
81,52,-7.6e-09
82,52,-1.35e-08
83,52,-6.91e-08
84,52,3.59e-08
85,52,-4.4e-08
86,52,2.66e-08
87,52,-5.56e-08
88,52,2.28e-08
89,52,7.83e-08
90,52,4.34e-08
91,52,7.03e-08
92,52,1.1e-09
93,52,-1.63e-08
94,52,-4.94e-08
95,52,-3.13e-08
96,52,-4.38e-08
97,52,-9.8e-09
98,52,5.9e-09
99,52,-1.2e-08
100,52,2e-08
101,52,1.1e-09
102,52,-1.07e-08
103,52,-9.3e-09
104,52,1.3e-08
105,52,7e-09
106,52,1.32e-08
107,52,1.19e-08
108,52,-1.4e-08
109,52,2.6e-09
110,52,8.8e-09
111,52,-7.2e-09
112,52,4.2e-09
113,52,-7.8e-09
114,52,5.1e-09
115,52,3.5e-09
116,52,-2.9e-09
117,52,1.6e-09
118,52,-5.2e-09
119,52,4.8e-09
120,52,2.4e-09
121,52,9e-10
122,52,1.3e-09
123,52,-2.1e-09
124,52,7e-10
125,52,-2.4e-09
126,52,2e-09
127,52,1.5e-09
0,53,1.8e-09
1,53,2.1e-09
2,53,5e-10
3,53,1e-10
4,53,-2e-10
5,53,-1.6e-09
6,53,-6e-10
7,53,9e-10
8,53,1.4e-09
9,53,-5e-10
10,53,-3e-09
11,53,2e-10
12,53,-1.4e-09
13,53,3.7e-09
14,53,-2.2e-09
15,53,3.4e-09
16,53,1.22e-08
17,53,5.5e-09
18,53,-5.2e-09
19,53,4e-09
20,53,-1.6e-09
21,53,1.86e-08
22,53,-1.1e-09
23,53,1.53e-08
24,53,-1.15e-08
25,53,-6.7e-09
26,53,1.7e-08
27,53,-2.03e-08
28,53,8.9e-09
29,53,-8.2e-09
30,53,-1.26e-08
31,53,-3.72e-08
32,53,1.41e-08
33,53,-1.09e-08
34,53,-4.62e-08
35,53,-2.4e-08
36,53,2.65e-08
37,53,-1.13e-08
38,53,4.61e-08
39,53,1.285e-07
40,53,-3.63e-08
41,53,4.69e-08
42,53,-1.37e-08
43,53,-3.84e-08
44,53,3.85e-08
45,53,-3.96e-08
46,53,4.15e-08
47,53,-2.409e-07
48,53,-2.2e-09
49,53,2.02e-08
50,53,5.05e-08
51,53,1.498e-07
52,53,-1.261e-07
53,53,-3.71e-08
54,53,2.09e-08
55,53,9.39e-08
56,53,-1.94e-08
57,53,-4.151e-07
58,53,-1.821e-07
59,53,3.394e-07
60,53,-4.52e-08
61,53,-1.631e-07
62,53,3.037e-07
63,53,-1.024e-07
64,53,-1.674e-07
65,53,3.17e-08
66,53,-2.364e-07
67,53,-7.15e-08
68,53,-1.87e-08
69,53,2.96e-08
70,53,1.883e-07
71,53,-2.62e-08
72,53,-2.023e-07
73,53,-9e-08
74,53,-2.299e-07
75,53,7.57e-08
76,53,-7.58e-08
77,53,-1.38e-08
78,53,-6e-09
79,53,-9.29e-08
80,53,5.14e-08
81,53,7.58e-08
82,53,-2.43e-08
83,53,5.63e-08
84,53,-3.06e-08
85,53,9.03e-08
86,53,1.55e-08
87,53,-3.22e-08
88,53,2.79e-08
89,53,-3.41e-08
90,53,-1.266e-07
91,53,5.4e-09
92,53,1.59e-08
93,53,4.12e-08
94,53,1.96e-08
95,53,2.35e-08
96,53,8e-09
97,53,-2.27e-08
98,53,-2.88e-08
99,53,-2.06e-08
100,53,-1.7e-08
101,53,1.14e-08
102,53,-1.65e-08
103,53,-3.18e-08
104,53,3e-10
105,53,-7e-09
106,53,-4.6e-09
107,53,2.1e-09
108,53,3.8e-09
109,53,4.3e-09
110,53,-5.9e-09
111,53,-5.3e-09
112,53,1.13e-08
113,53,1.5e-09
114,53,-3e-09
115,53,4.2e-09
116,53,-3.2e-09
117,53,-1.4e-09
118,53,4.6e-09
119,53,-2.1e-09
120,53,-1.9e-09
121,53,2e-10
122,53,-1.2e-09
123,53,-2.2e-09
124,53,-2.9e-09
125,53,1e-10
126,53,-1e-09
127,53,-1e-09
0,54,4e-10
1,54,1.1e-09
2,54,0
3,54,1e-09
4,54,-1.7e-09
5,54,-1.5e-09
6,54,-4.2e-09
7,54,3.9e-09
8,54,-1.9e-09
9,54,-6e-10
10,54,-3.8e-09
11,54,-2.4e-09
12,54,1.4e-09
13,54,1.5e-09
14,54,3.4e-09
15,54,3e-09
16,54,8e-10
17,54,5.8e-09
18,54,7e-09
19,54,-2.28e-08
20,54,4.5e-09
21,54,4.9e-09
22,54,8.7e-09
23,54,2.36e-08
24,54,3.7e-09
25,54,1.89e-08
26,54,-1.52e-08
27,54,-6.9e-09
28,54,-1.26e-08
29,54,-4.79e-08
30,54,1.7e-09
31,54,-4.9e-09
32,54,1.63e-08
33,54,5.61e-08
34,54,2.27e-08
35,54,2.5e-08
36,54,-2.76e-08
37,54,6.96e-08
38,54,1.89e-08
39,54,2.81e-08
40,54,3.58e-08
41,54,-2.92e-08
42,54,-9.3e-09
43,54,2.97e-08
44,54,-6e-09
45,54,1.9e-08
46,54,-1.16e-07
47,54,-4.7e-09
48,54,2.6e-08
49,54,1.265e-07
50,54,-9.92e-08
51,54,4.57e-08
52,54,7.86e-08
53,54,-3.91e-08
54,54,6.73e-08
55,54,-4.7e-08
56,54,-1.675e-07
57,54,7.09e-08
58,54,2.25e-08
59,54,1.552e-07
60,54,8.1e-08
61,54,1.155e-07
62,54,-2.849e-07
63,54,-6.82e-08
64,54,9.01e-08
65,54,-8e-09
66,54,2.21e-08
67,54,2.482e-07
68,54,-8.31e-08
69,54,2.05e-07
70,54,-8.62e-08
71,54,7.52e-08
72,54,-2.61e-08
73,54,1.031e-07
74,54,-6.96e-08
75,54,5.3e-09
76,54,-1.343e-07
77,54,1.329e-07
78,54,-1.67e-07
79,54,1.42e-08
80,54,2.85e-08
81,54,3.73e-08
82,54,-5.63e-08
83,54,-8.58e-08
84,54,1.152e-07
85,54,3.72e-08
86,54,2.4e-09
87,54,-1.11e-08
88,54,-2.96e-08
89,54,3.4e-09
90,54,4.38e-08
91,54,-4.53e-08
92,54,-3.47e-08
93,54,-7.4e-08
94,54,-7.7e-09
95,54,-1.09e-08
96,54,2.19e-08
97,54,8.42e-08
98,54,-1.95e-08
99,54,4.1e-09
100,54,-2.6e-09
101,54,1.21e-08
102,54,-5.1e-09
103,54,-4.3e-09
104,54,-1.8e-08
105,54,1.64e-08
106,54,1.64e-08
107,54,-3.32e-08
108,54,-1.44e-08
109,54,-8.2e-09
110,54,4.6e-09
111,54,2.2e-09
112,54,7.3e-09
113,54,6e-10
114,54,1.7e-09
115,54,3.2e-09
116,54,9.1e-09
117,54,-4.2e-09
118,54,6.3e-09
119,54,-4.6e-09
120,54,-1e-10
121,54,1.9e-09
122,54,3.9e-09
123,54,5e-10
124,54,-2.6e-09
125,54,-3.4e-09
126,54,-7e-10
127,54,-1.2e-09
0,55,2e-10
1,55,3.6e-09
2,55,1.9e-09
3,55,-1.8e-09
4,55,-1.4e-09
5,55,-2.9e-09
6,55,-1.6e-09
7,55,-1.5e-09
8,55,-1.9e-09
9,55,-3.6e-09
10,55,1e-09
11,55,-2.1e-09
12,55,6.4e-09
13,55,-4.2e-09
14,55,7e-10
15,55,-8.9e-09
16,55,5.5e-09
17,55,-7e-09
18,55,-2.15e-08
19,55,-7.2e-09
20,55,-1.4e-09
21,55,1.19e-08
22,55,-2.2e-09
23,55,-1.09e-08
24,55,-3.02e-08
25,55,1.38e-08
26,55,4.03e-08
27,55,-1.72e-08
28,55,-1.85e-08
29,55,7.1e-09
30,55,5.9e-09
31,55,2.98e-08
32,55,-7.8e-09
33,55,5.73e-08
34,55,-1.69e-08
35,55,3.31e-08
36,55,-3.42e-08
37,55,5.41e-08
38,55,-8.23e-08
39,55,-7.1e-09
40,55,-2.98e-08
41,55,8.66e-08
42,55,-1.027e-07
43,55,-2.79e-08
44,55,-1.24e-08
45,55,-2.16e-08
46,55,1.462e-07
47,55,7.35e-08
48,55,4.15e-08
49,55,-1.03e-08
50,55,-7.77e-08
51,55,1.86e-08
52,55,-1.235e-07
53,55,9.43e-08
54,55,-5.49e-08
55,55,-2.176e-07
56,55,2.257e-07
57,55,1.693e-07
58,55,-3.32e-08
59,55,2.056e-07
60,55,1.034e-07
61,55,6.03e-08
62,55,-1.432e-07
63,55,7.49e-08
64,55,1.214e-07
65,55,4.71e-08
66,55,3.159e-07
67,55,9.47e-08
68,55,1.646e-07
69,55,-1.589e-07
70,55,-2.877e-07
71,55,1.04e-07
72,55,-9.96e-08
73,55,-4.51e-08
74,55,-1.45e-08
75,55,-1.25e-08
76,55,7.46e-08
77,55,-6.6e-08
78,55,-2.283e-07
79,55,1.54e-08
80,55,-2.41e-08
81,55,-6.19e-08
82,55,8.08e-08
83,55,-5.3e-09
84,55,4.58e-08
85,55,-3.93e-08
86,55,2.2e-08
87,55,-2.49e-08
88,55,-2.59e-08
89,55,8.1e-09
90,55,9.5e-09
91,55,4.3e-08
92,55,-3.91e-08
93,55,-3.5e-09
94,55,3.4e-09
95,55,-1.3e-09
96,55,2.2e-09
97,55,2.74e-08
98,55,2.1e-09
99,55,-2.8e-09
100,55,-9.6e-09
101,55,-8.4e-09
102,55,2.05e-08
103,55,2.4e-08
104,55,-9.6e-09
105,55,-1.15e-08
106,55,-1.8e-08
107,55,1.25e-08
108,55,1.64e-08
109,55,3.3e-09
110,55,4.3e-09
111,55,-1.73e-08
112,55,-3e-10
113,55,-8.2e-09
114,55,-9e-09
115,55,4.1e-09
116,55,1e-09
117,55,-2.4e-09
118,55,-7e-10
119,55,7e-09
120,55,-2.8e-09
121,55,-2.1e-09
122,55,1.2e-09
123,55,-2.8e-09
124,55,1e-09
125,55,2.5e-09
126,55,2.9e-09
127,55,-1.5e-09
0,56,3e-10
1,56,-2.5e-09
2,56,-2e-10
3,56,-2.3e-09
4,56,0
5,56,4.6e-09
6,56,-3.9e-09
7,56,-3.1e-09
8,56,1.3e-09
9,56,-1.6e-09
10,56,-5.4e-09
11,56,3.4e-09
12,56,5.9e-09
13,56,-1.2e-08
14,56,-5e-09
15,56,2.28e-08
16,56,-5.8e-09
17,56,-1.1e-09
18,56,2.1e-09
19,56,-9.7e-09
20,56,-1.77e-08
21,56,-2.03e-08
22,56,5e-09
23,56,3.4e-09
24,56,1.97e-08
25,56,1e-10
26,56,1.7e-08
27,56,-7e-10
28,56,-2.59e-08
29,56,-4.22e-08
30,56,3.97e-08
31,56,1.92e-08
32,56,5.2e-09
33,56,1.4e-08
34,56,1.27e-08
35,56,-1.55e-08
36,56,2.07e-08
37,56,-4.68e-08
38,56,3.92e-08
39,56,-8.73e-08
40,56,6.8e-09
41,56,-2.01e-08
42,56,2.29e-08
43,56,-2.87e-08
44,56,-1.58e-08
45,56,-3.18e-08
46,56,5.9e-08
47,56,8.24e-08
48,56,-4.1e-08
49,56,6.12e-08
50,56,-1.033e-07
51,56,1.151e-07
52,56,-1.097e-07
53,56,-1.353e-07
54,56,1.45e-08
55,56,-2.81e-08
56,56,-1.944e-07
57,56,7.68e-08
58,56,2.08e-08
59,56,-2.68e-08
60,56,3.93e-07
61,56,2.199e-07
62,56,3.367e-07
63,56,2.672e-07
64,56,-5.54e-07
65,56,-9.42e-08
66,56,-2.363e-07
67,56,2.712e-07
68,56,-4.358e-07
69,56,2.597e-07
70,56,-9.66e-08
71,56,-7.01e-08
72,56,2.305e-07
73,56,1.097e-07
74,56,1.488e-07
75,56,-1.39e-08
76,56,-2.375e-07
77,56,1.712e-07
78,56,4.74e-08
79,56,-4.45e-08
80,56,-1.178e-07
81,56,-9.46e-08
82,56,-8.74e-08
83,56,-6.1e-09
84,56,1.181e-07
85,56,-6.3e-09
86,56,3.46e-08
87,56,3.35e-08
88,56,-7.15e-08
89,56,3.05e-08
90,56,-1.6e-08
91,56,3.46e-08
92,56,-2.31e-08
93,56,1.23e-08
94,56,-1.65e-08
95,56,2.88e-08
96,56,1.7e-09
97,56,5.79e-08
98,56,-1.51e-08
99,56,1.41e-08
100,56,-5.4e-09
101,56,4.2e-09
102,56,-7.3e-09
103,56,-2e-10
104,56,1.54e-08
105,56,1.09e-08
106,56,2.1e-08
107,56,9.1e-09
108,56,-1.4e-08
109,56,7.3e-09
110,56,9.3e-09
111,56,2e-10
112,56,-6.6e-09
113,56,1.23e-08
114,56,4.6e-09
115,56,-2.5e-09
116,56,8e-10
117,56,1.9e-09
118,56,4.8e-09
119,56,-4.5e-09
120,56,7e-10
121,56,2.3e-09
122,56,1.3e-09
123,56,-2.7e-09
124,56,3.3e-09
125,56,-1e-10
126,56,-1e-09
127,56,1.5e-09
0,57,7e-10
1,57,8e-10
2,57,3.1e-09
3,57,-5e-10
4,57,-1e-09
5,57,-3.9e-09
6,57,1.9e-09
7,57,-4.7e-09
8,57,6e-10
9,57,-2.1e-09
10,57,-5e-10
11,57,-1.3e-09
12,57,-1.44e-08
13,57,-9e-10
14,57,1.6e-09
15,57,-1.4e-09
16,57,-1.03e-08
17,57,1.54e-08
18,57,6.3e-09
19,57,3e-09
20,57,4.6e-09
21,57,1.5e-08
22,57,1.81e-08
23,57,1.57e-08
24,57,1e-09
25,57,1.06e-08
26,57,-1.62e-08
27,57,5.54e-08
28,57,-2.11e-08
29,57,2.78e-08
30,57,3.2e-09
31,57,5.3e-09
32,57,-2.3e-08
33,57,5.02e-08
34,57,5.3e-08
35,57,-2.73e-08
36,57,-2.16e-08
37,57,1.22e-08
38,57,-2.13e-08
39,57,-5.55e-08
40,57,-5.4e-09
41,57,6.1e-09
42,57,2.52e-08
43,57,5.16e-08
44,57,-1.9e-09
45,57,-7.69e-08
46,57,7.04e-08
47,57,6.9e-08
48,57,1.86e-08
49,57,3.32e-08
50,57,1.54e-07
51,57,-3.12e-08
52,57,1.056e-07
53,57,1.391e-07
54,57,-2.212e-07
55,57,1.718e-07
56,57,1.306e-07
57,57,-2.007e-07
58,57,-8.95e-08
59,57,-1.196e-07
60,57,1.084e-07
61,57,-2.816e-07
62,57,-8.25e-08
63,57,3.883e-07
64,57,2.358e-07
65,57,-5.488e-07
66,57,1.564e-07
67,57,-2.162e-07
68,57,-1.998e-07
69,57,7.54e-08
70,57,-5.98e-08
71,57,-3.9e-08
72,57,-8.65e-08
73,57,-2.019e-07
74,57,-1.767e-07
75,57,-4.49e-08
76,57,2.23e-08
77,57,-6.39e-08
78,57,-1.635e-07
79,57,-1.32e-08
80,57,6.97e-08
81,57,-5.2e-08
82,57,-8.52e-08
83,57,1.196e-07
84,57,-3.96e-08
85,57,6.39e-08
86,57,5.36e-08
87,57,1.041e-07
88,57,5.2e-09
89,57,-6.01e-08
90,57,7.02e-08
91,57,3.14e-08
92,57,-1.98e-08
93,57,4.24e-08
94,57,4.17e-08
95,57,1.36e-08
96,57,-2e-08
97,57,3.8e-09
98,57,-1.49e-08
99,57,2.81e-08
100,57,2.28e-08
101,57,-1.1e-09
102,57,2e-10
103,57,-2.09e-08
104,57,-1.68e-08
105,57,-1.57e-08
106,57,1.58e-08
107,57,-1.4e-09
108,57,3.6e-09
109,57,-4.8e-09
110,57,-6e-09
111,57,-1.05e-08
112,57,9.2e-09
113,57,-4.6e-09
114,57,0
115,57,6.7e-09
116,57,1.5e-09
117,57,6e-10
118,57,4e-10
119,57,-1.7e-09
120,57,-7.5e-09
121,57,-7.6e-09
122,57,-6e-10
123,57,1.2e-09
124,57,1.4e-09
125,57,1.1e-09
126,57,-1.5e-09
127,57,-5e-10
0,58,8e-10
1,58,2.1e-09
2,58,1.6e-09
3,58,6e-10
4,58,1.7e-09
5,58,-4.6e-09
6,58,-2.4e-09
7,58,3.9e-09
8,58,-2.4e-09
9,58,2e-10
10,58,-2.8e-09
11,58,-8.5e-09
12,58,-1.28e-08
13,58,-7.6e-09
14,58,3.9e-09
15,58,-7.3e-09
16,58,-2.9e-09
17,58,-4.2e-09
18,58,1.7e-09
19,58,-9.1e-09
20,58,3.5e-09
21,58,6.2e-09
22,58,-3.5e-09
23,58,1.6e-09
24,58,-1.59e-08
25,58,-2.08e-08
26,58,3.23e-08
27,58,1.33e-08
28,58,4.9e-09
29,58,-2.3e-09
30,58,5.43e-08
31,58,-8.65e-08
32,58,-2.47e-08
33,58,3.36e-08
34,58,-2.49e-08
35,58,3.5e-09
36,58,-4.81e-08
37,58,3.84e-08
38,58,2.3e-09
39,58,-1.18e-08
40,58,3.8e-08
41,58,-6.16e-08
42,58,6.51e-08
43,58,-1.34e-08
44,58,9.55e-08
45,58,1.086e-07
46,58,9.1e-08
47,58,-3.7e-08
48,58,5.55e-08
49,58,-1.022e-07
50,58,-3.1e-08
51,58,-1.116e-07
52,58,9.56e-08
53,58,-8.36e-08
54,58,3.8e-08
55,58,-4.72e-08
56,58,2.486e-07
57,58,1.226e-07
58,58,-2.26e-07
59,58,-4.37e-07
60,58,3.8e-08
61,58,1.942e-07
62,58,-2.426e-07
63,58,-2.567e-07
64,58,-3.587e-07
65,58,7.84e-07
66,58,1.12e-07
67,58,4.178e-07
68,58,5.87e-08
69,58,-7.07e-08
70,58,2.651e-07
71,58,1.475e-07
72,58,9.41e-08
73,58,5.76e-08
74,58,1.499e-07
75,58,-2.183e-07
76,58,-1.257e-07
77,58,-2.7e-09
78,58,-1.09e-08
79,58,9.07e-08
80,58,1.502e-07
81,58,-3.47e-08
82,58,2.02e-08
83,58,3.57e-08
84,58,-3.12e-08
85,58,3.37e-08
86,58,8.08e-08
87,58,1.55e-08
88,58,7.15e-08
89,58,-9.16e-08
90,58,6.3e-09
91,58,-6.65e-08
92,58,-2.63e-08
93,58,-5.1e-09
94,58,-4.4e-08
95,58,-1.19e-08
96,58,5.65e-08
97,58,2.51e-08
98,58,5.3e-08
99,58,1.66e-08
100,58,1.68e-08
101,58,-4.81e-08
102,58,-2.1e-08
103,58,-1.9e-09
104,58,-7.3e-09
105,58,-1e-09
106,58,1.53e-08
107,58,1.7e-09
108,58,-1.8e-09
109,58,2.7e-09
110,58,1.2e-08
111,58,1.54e-08
112,58,-8.4e-09
113,58,2.9e-09
114,58,1.83e-08
115,58,2.1e-09
116,58,1.3e-09
117,58,4.5e-09
118,58,1.3e-09
119,58,-5e-10
120,58,-2.9e-09
121,58,5.2e-09
122,58,1.2e-09
123,58,-3e-09
124,58,1e-09
125,58,4e-10
126,58,2e-10
127,58,1.8e-09
0,59,-1.9e-09
1,59,-1e-10
2,59,-3e-10
3,59,-2.2e-09
4,59,-5e-10
5,59,-5.4e-09
6,59,1.3e-09
7,59,1e-10
8,59,-2.4e-09
9,59,-1.32e-08
10,59,7.2e-09
11,59,-3.8e-09
12,59,7.1e-09
13,59,3.1e-09
14,59,2.6e-09
15,59,2e-09
16,59,5.8e-09
17,59,-3.3e-09
18,59,-1.18e-08
19,59,-7.8e-09
20,59,1.12e-08
21,59,1.25e-08
22,59,1.06e-08
23,59,1.41e-08
24,59,2.39e-08
25,59,1.03e-08
26,59,3.4e-09
27,59,-1.34e-08
28,59,8e-10
29,59,7.5e-09
30,59,1.96e-08
31,59,3.64e-08
32,59,-1.73e-08
33,59,1.16e-08
34,59,-5.82e-08
35,59,-1.26e-08
36,59,2.2e-09
37,59,3.04e-08
38,59,6.98e-08
39,59,-9.56e-08
40,59,1.092e-07
41,59,-3.87e-08
42,59,-3.37e-08
43,59,1.01e-07
44,59,0
45,59,-7.47e-08
46,59,-1.454e-07
47,59,-3.68e-08
48,59,6.3e-09
49,59,8.6e-09
50,59,-4.17e-08
51,59,1.662e-07
52,59,-1.044e-07
53,59,1.398e-07
54,59,-1.82e-08
55,59,-3.316e-07
56,59,-2.235e-07
57,59,-1.159e-07
58,59,-3e-08
59,59,1.622e-07
60,59,7.59e-08
61,59,-2.651e-07
62,59,8.82e-08
63,59,-9.59e-08
64,59,-4.083e-07
65,59,-1.806e-07
66,59,3.393e-07
67,59,-4.938e-07
68,59,5.034e-07
69,59,-8.71e-08
70,59,-5.777e-07
71,59,-3.46e-08
72,59,-3.029e-07
73,59,3.201e-07
74,59,-2.76e-08
75,59,-3.391e-07
76,59,-7.11e-08
77,59,6.85e-08
78,59,-6.84e-08
79,59,-8.9e-08
80,59,1.5e-09
81,59,-1.531e-07
82,59,5.41e-08
83,59,1.011e-07
84,59,-7.56e-08
85,59,-4.86e-08
86,59,1.28e-08
87,59,-7.29e-08
88,59,1.51e-08
89,59,4.2e-09
90,59,3.09e-08
91,59,4.64e-08
92,59,4.62e-08
93,59,-9.37e-08
94,59,-5.5e-09
95,59,-3.54e-08
96,59,3.89e-08
97,59,2.09e-08
98,59,-1.09e-08
99,59,8.6e-09
100,59,3.3e-09
101,59,-7.6e-09
102,59,-5.27e-08
103,59,1.2e-09
104,59,1.38e-08
105,59,-7e-09
106,59,-3.2e-09
107,59,-2.62e-08
108,59,-1.2e-09
109,59,1.08e-08
110,59,3.8e-09
111,59,9.2e-09
112,59,8.5e-09
113,59,-8.5e-09
114,59,1.1e-09
115,59,-5e-09
116,59,-3e-09
117,59,6e-10
118,59,9e-10
119,59,-5.1e-09
120,59,-2e-09
121,59,-5.1e-09
122,59,-8e-10
123,59,1.6e-09
124,59,1e-10
125,59,-2.1e-09
126,59,-9e-10
127,59,1.2e-09
0,60,-1.1e-09
1,60,-1.3e-09
2,60,1e-10
3,60,1.5e-09
4,60,-6e-10
5,60,0
6,60,-3.1e-09
7,60,1.2e-09
8,60,4e-10
9,60,-1.3e-09
10,60,5e-10
11,60,-7.3e-09
12,60,6e-10
13,60,2.5e-09
14,60,1.3e-09
15,60,-3.9e-09
16,60,5.2e-09
17,60,1.66e-08
18,60,3.7e-09
19,60,-1.5e-09
20,60,3.1e-09
21,60,2.95e-08
22,60,-2.49e-08
23,60,-7.1e-09
24,60,-6.6e-09
25,60,5.5e-09
26,60,9.5e-09
27,60,-8.7e-09
28,60,-2.5e-08
29,60,3.3e-09
30,60,5.23e-08
31,60,-4.75e-08
32,60,1.48e-08
33,60,4.01e-08
34,60,-7.5e-09
35,60,-2.08e-08
36,60,-2.79e-08
37,60,-4.21e-08
38,60,7.36e-08
39,60,1.036e-07
40,60,-1.069e-07
41,60,-7.13e-08
42,60,-1.56e-08
43,60,2.03e-08
44,60,-3.31e-08
45,60,-9.6e-09
46,60,-4.36e-08
47,60,-6.22e-08
48,60,-8.72e-08
49,60,3.058e-07
50,60,-8.9e-09
51,60,-1.669e-07
52,60,9.17e-08
53,60,1.55e-07
54,60,-1.353e-07
55,60,5.52e-08
56,60,-1.053e-07
57,60,4.345e-07
58,60,1.943e-07
59,60,1.853e-07
60,60,1.612e-07
61,60,1.553e-07
62,60,5.89e-07
63,60,5.42e-08
64,60,9.07e-08
65,60,7.52e-08
66,60,-5.217e-07
67,60,-2.656e-07
68,60,3.085e-07
69,60,-4.36e-08
70,60,2.503e-07
71,60,-1.37e-08
72,60,1.407e-07
73,60,-9.56e-08
74,60,2.363e-07
75,60,-3.49e-08
76,60,2e-08
77,60,1.92e-07
78,60,4.64e-08
79,60,-3.81e-08
80,60,-6.3e-08
81,60,-4.9e-08
82,60,7.6e-09
83,60,-4.83e-08
84,60,-1.12e-08
85,60,-4.75e-08
86,60,3.3e-08
87,60,1.68e-08
88,60,-1.16e-08
89,60,3.7e-09
90,60,-3.42e-08
91,60,1.28e-08
92,60,1.36e-08
93,60,-1.78e-08
94,60,2.98e-08
95,60,-7.4e-09
96,60,4.02e-08
97,60,2.37e-08
98,60,3e-09
99,60,-1.38e-08
100,60,3.63e-08
101,60,-8.1e-09
102,60,-1.46e-08
103,60,2.43e-08
104,60,1.45e-08
105,60,-9.1e-09
106,60,-8.2e-09
107,60,6.3e-09
108,60,2.27e-08
109,60,-2.1e-08
110,60,-7.4e-09
111,60,5.7e-09
112,60,1e-09
113,60,7e-10
114,60,-5.1e-09
115,60,-2.2e-09
116,60,-2e-09
117,60,4.2e-09
118,60,-6.4e-09
119,60,8e-10
120,60,-4.4e-09
121,60,-1.6e-09
122,60,2.7e-09
123,60,-2e-10
124,60,8e-10
125,60,1.9e-09
126,60,7e-10
127,60,0
0,61,3e-10
1,61,-8e-10
2,61,2.8e-09
3,61,-1.5e-09
4,61,3e-09
5,61,8e-10
6,61,3e-10
7,61,-1.6e-09
8,61,-7e-10
9,61,1.3e-09
10,61,-3.9e-09
11,61,-1.8e-09
12,61,-8.1e-09
13,61,-2e-10
14,61,-2.2e-09
15,61,2.6e-09
16,61,-1.16e-08
17,61,-9.3e-09
18,61,-6.3e-09
19,61,-8e-09
20,61,1e-08
21,61,-1.67e-08
22,61,-9.8e-09
23,61,2.6e-09
24,61,-5.3e-09
25,61,-4.48e-08
26,61,-1.14e-08
27,61,-1.15e-08
28,61,1.17e-08
29,61,1.25e-08
30,61,-2.82e-08
31,61,1.2e-08
32,61,5e-10
33,61,2.83e-08
34,61,-6.9e-09
35,61,-1.38e-08
36,61,8.7e-09
37,61,7.1e-09
38,61,-7.8e-09
39,61,-5.74e-08
40,61,1.72e-08
41,61,-1.86e-08
42,61,6.03e-08
43,61,-2.11e-08
44,61,1.82e-08
45,61,-2e-10
46,61,-1.321e-07
47,61,1.4e-09
48,61,-4.47e-08
49,61,-1.615e-07
50,61,-5.44e-08
51,61,2.157e-07
52,61,7.01e-08
53,61,-3.48e-08
54,61,2.557e-07
55,61,1.356e-07
56,61,3.095e-07
57,61,1.757e-07
58,61,9.02e-08
59,61,-6.626e-07
60,61,-4.028e-07
61,61,-1.22e-08
62,61,6.374e-07
63,61,-1.658e-07
64,61,1.733e-07
65,61,1.34e-07
66,61,-3.303e-07
67,61,5.75e-07
68,61,1.195e-07
69,61,-2.352e-07
70,61,-2.29e-08
71,61,7.07e-08
72,61,-5.65e-08
73,61,2.97e-08
74,61,5.7e-08
75,61,1.963e-07
76,61,-1.808e-07
77,61,2.59e-08
78,61,-1.8e-08
79,61,-2.54e-08
80,61,1.791e-07
81,61,-7.23e-08
82,61,7.22e-08
83,61,-1.292e-07
84,61,4.1e-08
85,61,6.58e-08
86,61,-2.57e-08
87,61,3.7e-08
88,61,-1.01e-08
89,61,-1.33e-08
90,61,-3.42e-08
91,61,9.21e-08
92,61,-1.9e-08
93,61,1.94e-08
94,61,-4.91e-08
95,61,-1.31e-08
96,61,3.5e-09
97,61,-9e-10
98,61,4.32e-08
99,61,-3.02e-08
100,61,-6.5e-09
101,61,3.69e-08
102,61,8.1e-09
103,61,2.28e-08
104,61,1.79e-08
105,61,1.06e-08
106,61,2.47e-08
107,61,1.2e-08
108,61,9.9e-09
109,61,4e-09
110,61,1.64e-08
111,61,3.5e-09
112,61,1e-09
113,61,8e-10
114,61,-1.8e-09
115,61,1.03e-08
116,61,-4.3e-09
117,61,1.08e-08
118,61,-3.6e-09
119,61,-5.1e-09
120,61,-2.6e-09
121,61,5.6e-09
122,61,0
123,61,3.1e-09
124,61,1.2e-09
125,61,-1e-09
126,61,-8e-10
127,61,-6e-10
0,62,-2e-10
1,62,-1e-09
2,62,1.6e-09
3,62,4e-10
4,62,-2e-10
5,62,-2.4e-09
6,62,-6.2e-09
7,62,-4.5e-09
8,62,3.9e-09
9,62,-1.1e-09
10,62,4.4e-09
11,62,-5e-09
12,62,5.5e-09
13,62,-3.1e-09
14,62,-4.9e-09
15,62,-4.3e-09
16,62,-1.8e-09
17,62,7.1e-09
18,62,1.66e-08
19,62,-9.4e-09
20,62,1.29e-08
21,62,-1.39e-08
22,62,1.07e-08
23,62,-1.01e-08
24,62,9.3e-09
25,62,-3.93e-08
26,62,3.52e-08
27,62,-3.1e-09
28,62,3.1e-09
29,62,2e-09
30,62,-2.86e-08
31,62,-2e-09
32,62,-5.01e-08
33,62,3.22e-08
34,62,-1.95e-08
35,62,-5.46e-08
36,62,-5.83e-08
37,62,-1.96e-08
38,62,1.57e-08
39,62,1.31e-08
40,62,-8.01e-08
41,62,4.55e-08
42,62,1.033e-07
43,62,-1.05e-08
44,62,1.058e-07
45,62,-6.96e-08
46,62,-4.38e-08
47,62,-3.31e-08
48,62,8.3e-09
49,62,-6.15e-08
50,62,1.7e-07
51,62,7.15e-08
52,62,5.47e-08
53,62,-1.255e-07
54,62,1.914e-07
55,62,-4.838e-07
56,62,-1.598e-07
57,62,-3.861e-07
58,62,6.882e-07
59,62,8.8e-09
60,62,-7.194e-07
61,62,4.728e-07
62,62,2.421e-07
63,62,-9.801e-07
64,62,1.827e-06
65,62,-6.677e-07
66,62,-3.459e-07
67,62,-4.185e-07
68,62,-4.532e-07
69,62,6.005e-07
70,62,2.097e-07
71,62,-4.315e-07
72,62,7.22e-08
73,62,3.93e-08
74,62,-8.33e-08
75,62,2.916e-07
76,62,-9.71e-08
77,62,-3.23e-08
78,62,-6.93e-08
79,62,-1.393e-07
80,62,2.164e-07
81,62,5.6e-09
82,62,6.7e-08
83,62,-3.01e-08
84,62,7.52e-08
85,62,-1.278e-07
86,62,-8.5e-09
87,62,1.023e-07
88,62,1.18e-08
89,62,-7.96e-08
90,62,1.153e-07
91,62,2e-09
92,62,-7.86e-08
93,62,-2.1e-08
94,62,2.29e-08
95,62,2.79e-08
96,62,9e-10
97,62,-1.26e-08
98,62,1.1e-09
99,62,-1.45e-08
100,62,2.58e-08
101,62,3.02e-08
102,62,-1.18e-08
103,62,-1.66e-08
104,62,-8.4e-09
105,62,1.73e-08
106,62,-2.04e-08
107,62,-1e-10
108,62,9.9e-09
109,62,-4e-10
110,62,-1.17e-08
111,62,-1.29e-08
112,62,-1e-09
113,62,-6.2e-09
114,62,6e-10
115,62,-3.7e-09
116,62,2.5e-09
117,62,-4.8e-09
118,62,3.8e-09
119,62,-5.3e-09
120,62,9e-10
121,62,-1.4e-09
122,62,-2.5e-09
123,62,3.1e-09
124,62,-1.9e-09
125,62,2.3e-09
126,62,1.2e-09
127,62,-2.5e-09
0,63,-1e-09
1,63,0
2,63,1.5e-09
3,63,-4e-10
4,63,1e-09
5,63,-3.5e-09
6,63,2.1e-09
7,63,2.5e-09
8,63,2.6e-09
9,63,2.1e-09
10,63,3.4e-09
11,63,6.1e-09
12,63,-9e-10
13,63,-9.5e-09
14,63,-1.7e-09
15,63,-2.4e-09
16,63,-8.4e-09
17,63,-1.2e-08
18,63,4.5e-09
19,63,2.26e-08
20,63,4.4e-09
21,63,-6.8e-09
22,63,2.43e-08
23,63,2e-09
24,63,1.73e-08
25,63,-1.92e-08
26,63,9.4e-09
27,63,9.3e-09
28,63,1.41e-08
29,63,-1.41e-08
30,63,2.74e-08
31,63,-2.45e-08
32,63,2.32e-08
33,63,-1.69e-08
34,63,2e-10
35,63,-4.79e-08
36,63,1.34e-08
37,63,-3.71e-08
38,63,1.61e-08
39,63,3.46e-08
40,63,-4.34e-08
41,63,-6.59e-08
42,63,-5.3e-09
43,63,6.21e-08
44,63,9.36e-08
45,63,2.34e-08
46,63,-3.09e-08
47,63,-1.24e-08
48,63,-8.8e-08
49,63,8.38e-08
50,63,1.982e-07
51,63,-3.202e-07
52,63,-1.48e-07
53,63,9.8e-08
54,63,-1.611e-07
55,63,2.618e-07
56,63,-2.849e-07
57,63,-4.375e-07
58,63,7.39e-08
59,63,5.04e-08
60,63,-1.572e-07
61,63,-4.636e-07
62,63,1.645e-06
63,63,-1.039e-06
64,63,-4.204e-07
65,63,9.632e-07
66,63,-1.86e-07
67,63,-9.555e-07
68,63,2.392e-07
69,63,-7.89e-08
70,63,-2.54e-07
71,63,1.598e-07
72,63,-2.002e-07
73,63,4.842e-07
74,63,-9.8e-08
75,63,-1.826e-07
76,63,-3.17e-08
77,63,2.096e-07
78,63,2.289e-07
79,63,7.92e-08
80,63,-1.212e-07
81,63,-2.44e-08
82,63,7e-09
83,63,7.68e-08
84,63,1.4e-09
85,63,3.23e-08
86,63,7.36e-08
87,63,5.08e-08
88,63,-1.31e-08
89,63,5.52e-08
90,63,-1.26e-08
91,63,-1.78e-08
92,63,9.6e-09
93,63,8.4e-09
94,63,5.7e-09
95,63,-2.2e-09
96,63,-4.3e-09
97,63,-1.4e-09
98,63,9e-09
99,63,2.36e-08
100,63,1.07e-08
101,63,-4.56e-08
102,63,-2.74e-08
103,63,-3.48e-08
104,63,3e-09
105,63,1.09e-08
106,63,2.71e-08
107,63,-1.15e-08
108,63,-7.6e-09
109,63,-5.8e-09
110,63,-1.29e-08
111,63,8.7e-09
112,63,-4e-10
113,63,-6e-09
114,63,-4e-10
115,63,-1.48e-08
116,63,5.4e-09
117,63,2.9e-09
118,63,-5.1e-09
119,63,7e-09
120,63,1e-10
121,63,-2e-10
122,63,1.4e-09
123,63,-2.9e-09
124,63,-7e-10
125,63,-2e-10
126,63,1.2e-09
127,63,1.6e-09
0,64,1e-09
1,64,3e-10
2,64,2e-10
3,64,1e-09
4,64,3e-09
5,64,-2.2e-09
6,64,-2e-10
7,64,5.2e-09
8,64,-6.9e-09
9,64,-4.7e-09
10,64,-4.6e-09
11,64,4e-09
12,64,5.4e-09
13,64,-1e-09
14,64,2.7e-09
15,64,2.6e-09
16,64,4.4e-09
17,64,1.2e-08
18,64,-4e-10
19,64,-3.1e-09
20,64,-9.8e-09
21,64,-9e-09
22,64,-3.35e-08
23,64,2.1e-09
24,64,6.1e-09
25,64,1.38e-08
26,64,-8.6e-09
27,64,2.14e-08
28,64,-2.09e-08
29,64,1.45e-08
30,64,4.77e-08
31,64,-8.4e-09
32,64,2.86e-08
33,64,-1.16e-08
34,64,-1.62e-08
35,64,1.59e-08
36,64,-1.16e-08
37,64,3.06e-08
38,64,-9.76e-08
39,64,-2.27e-08
40,64,2.18e-08
41,64,-1.28e-07
42,64,1.98e-08
43,64,8.87e-08
44,64,8.9e-08
45,64,2.58e-08
46,64,1.43e-08
47,64,7.18e-08
48,64,-2.23e-08
49,64,-2.97e-08
50,64,4.03e-08
51,64,-2e-08
52,64,6.43e-08
53,64,5e-09
54,64,-1.684e-07
55,64,-1.742e-07
56,64,1.877e-07
57,64,5e-07
58,64,4.75e-08
59,64,-6.072e-07
60,64,-3.85e-08
61,64,8.889e-07
62,64,3.718e-07
63,64,-7.659e-07
64,64,2.408e-07
65,64,4.456e-07
66,64,2.602e-07
67,64,6.627e-07
68,64,3.09e-08
69,64,1.573e-07
70,64,-2.493e-07
71,64,8e-10
72,64,2.915e-07
73,64,9.31e-08
74,64,-6.93e-08
75,64,1.84e-07
76,64,-1.97e-07
77,64,-6.44e-08
78,64,4.36e-08
79,64,4.06e-08
80,64,3.83e-08
81,64,-3.37e-08
82,64,1.022e-07
83,64,-1.322e-07
84,64,7.7e-08
85,64,-1.098e-07
86,64,-6.89e-08
87,64,-1.33e-08
88,64,5.85e-08
89,64,-1.73e-08
90,64,5.41e-08
91,64,-5.48e-08
92,64,-7.26e-08
93,64,-3.04e-08
94,64,-2.14e-08
95,64,-4.8e-09
96,64,-3.8e-09
97,64,-2.27e-08
98,64,4.21e-08
99,64,1.05e-08
100,64,3.26e-08
101,64,1.33e-08
102,64,3.5e-09
103,64,-2.4e-09
104,64,-1.66e-08
105,64,2e-08
106,64,1.03e-08
107,64,2.71e-08
108,64,-1.4e-08
109,64,1.73e-08
110,64,-1.4e-09
111,64,1.79e-08
112,64,-4.5e-09
113,64,1e-09
114,64,-4e-10
115,64,-2.2e-09
116,64,9.2e-09
117,64,-3.1e-09
118,64,7e-10
119,64,9e-10
120,64,-1.26e-08
121,64,2.1e-09
122,64,-2e-10
123,64,2.5e-09
124,64,3.3e-09
125,64,-1.8e-09
126,64,1.6e-09
127,64,-2.8e-09
0,65,7e-10
1,65,-8e-10
2,65,-8e-10
3,65,-3.1e-09
4,65,3.5e-09
5,65,2e-09
6,65,-4e-10
7,65,1.5e-09
8,65,-3.8e-09
9,65,2.5e-09
10,65,-1e-09
11,65,-6.2e-09
12,65,6.1e-09
13,65,-4.6e-09
14,65,4.7e-09
15,65,-3.6e-09
16,65,-3.7e-09
17,65,2.3e-09
18,65,-3.4e-09
19,65,-2.1e-09
20,65,8.9e-09
21,65,-7e-09
22,65,5.3e-09
23,65,-1.04e-08
24,65,-8.8e-09
25,65,-4.46e-08
26,65,3.18e-08
27,65,-1.33e-08
28,65,-2.99e-08
29,65,8e-10
30,65,9e-10
31,65,2.33e-08
32,65,-1.13e-08
33,65,-2.98e-08
34,65,5.7e-09
35,65,-4.12e-08
36,65,3.2e-08
37,65,2.64e-08
38,65,-1.76e-08
39,65,2.31e-08
40,65,-1.38e-07
41,65,9.45e-08
42,65,4.8e-08
43,65,-9.69e-08
44,65,-7.71e-08
45,65,6.76e-08
46,65,-4.19e-08
47,65,-1.694e-07
48,65,-1.47e-08
49,65,2.78e-08
50,65,2.21e-08
51,65,2.65e-08
52,65,6.81e-08
53,65,-3.75e-08
54,65,2.25e-08
55,65,6.79e-08
56,65,1.815e-07
57,65,-5.1e-08
58,65,3.298e-07
59,65,-4.208e-07
60,65,3.59e-08
61,65,2.915e-07
62,65,-1.472e-06
63,65,1.854e-07
64,65,1.094e-06
65,65,-1.217e-06
66,65,-9.44e-07
67,65,7.667e-07
68,65,-1.146e-07
69,65,4.4e-08
70,65,-1.24e-08
71,65,1.286e-07
72,65,-4.267e-07
73,65,-2.4e-09
74,65,4.04e-08
75,65,4.11e-08
76,65,1.185e-07
77,65,8.95e-08
78,65,-3.9e-08
79,65,-1.081e-07
80,65,-6.02e-08
81,65,4.36e-08
82,65,-5.95e-08
83,65,2.51e-08
84,65,6.18e-08
85,65,4.64e-08
86,65,1.33e-08
87,65,-1.87e-08
88,65,3.43e-08
89,65,-5.31e-08
90,65,1.83e-08
91,65,9.21e-08
92,65,1.65e-08
93,65,-2.53e-08
94,65,1e-08
95,65,4.09e-08
96,65,1.23e-08
97,65,-3.5e-09
98,65,-1.04e-08
99,65,-9.2e-09
100,65,-1.9e-08
101,65,3.28e-08
102,65,-9.3e-09
103,65,-2.75e-08
104,65,-5.4e-09
105,65,9.6e-09
106,65,9e-10
107,65,5.1e-09
108,65,1.96e-08
109,65,-3.5e-09
110,65,2.15e-08
111,65,-2e-09
112,65,-1.3e-09
113,65,1.37e-08
114,65,4.2e-09
115,65,1.7e-09
116,65,1.9e-09
117,65,6.2e-09
118,65,-1.1e-09
119,65,-1e-10
120,65,-3e-10
121,65,-4e-09
122,65,1.1e-09
123,65,1.7e-09
124,65,2.5e-09
125,65,9e-10
126,65,5e-10
127,65,6e-10
0,66,1.6e-09
1,66,-9e-10
2,66,1.8e-09
3,66,3.6e-09
4,66,1e-10
5,66,3.6e-09
6,66,3.2e-09
7,66,2.8e-09
8,66,-9e-10
9,66,6.4e-09
10,66,7e-10
11,66,-1.5e-09
12,66,-8e-10
13,66,-2e-09
14,66,8e-09
15,66,4.8e-09
16,66,1.03e-08
17,66,6.1e-09
18,66,2.7e-09
19,66,7.8e-09
20,66,9.9e-09
21,66,-9.5e-09
22,66,-5.5e-09
23,66,-2.41e-08
24,66,8.8e-09
25,66,9e-09
26,66,2.74e-08
27,66,1.28e-08
28,66,2.81e-08
29,66,3.2e-09
30,66,-9e-08
31,66,4.15e-08
32,66,3.43e-08
33,66,7.5e-09
34,66,-7.25e-08
35,66,-1.22e-08
36,66,7.3e-09
37,66,-1.41e-08
38,66,-5.38e-08
39,66,5.84e-08
40,66,-5.06e-08
41,66,-1.2e-09
42,66,4.91e-08
43,66,3.37e-08
44,66,3.4e-09
45,66,2.83e-08
46,66,3.03e-08
47,66,-1.66e-07
48,66,-2.255e-07
49,66,-1.631e-07
50,66,7.52e-08
51,66,-4.07e-08
52,66,2.055e-07
53,66,5.17e-08
54,66,7.05e-08
55,66,-5.15e-08
56,66,-1.505e-07
57,66,1.34e-08
58,66,-8.08e-08
59,66,-3.29e-07
60,66,2.131e-07
61,66,5.281e-07
62,66,-2.559e-07
63,66,-9.35e-08
64,66,3.082e-07
65,66,-2.354e-07
66,66,-2.48e-08
67,66,-2.38e-07
68,66,6.68e-08
69,66,3.202e-07
70,66,-1.27e-08
71,66,-2.092e-07
72,66,3.24e-07
73,66,-9.42e-08
74,66,-1.303e-07
75,66,-4.96e-08
76,66,1.935e-07
77,66,-1.35e-07
78,66,-4.77e-08
79,66,-6.11e-08
80,66,2.33e-07
81,66,3.97e-08
82,66,1.95e-08
83,66,-4.2e-08
84,66,1.635e-07
85,66,2.11e-08
86,66,8.6e-09
87,66,8e-10
88,66,4.71e-08
89,66,-6.54e-08
90,66,7.69e-08
91,66,-3.11e-08
92,66,-3.86e-08
93,66,-4.85e-08
94,66,-5.24e-08
95,66,-1.04e-08
96,66,-1.24e-08
97,66,-5.2e-08
98,66,-1.14e-08
99,66,1.44e-08
100,66,-6.1e-09
101,66,1.01e-08
102,66,-3.11e-08
103,66,-3.26e-08
104,66,-9e-09
105,66,-1.39e-08
106,66,-7.8e-09
107,66,-7.6e-09
108,66,3.7e-09
109,66,-2.1e-09
110,66,-1.8e-09
111,66,7.1e-09
112,66,1.3e-09
113,66,4e-09
114,66,-8.5e-09
115,66,3.7e-09
116,66,1.12e-08
117,66,5.9e-09
118,66,6.8e-09
119,66,-1.8e-09
120,66,5e-10
121,66,4e-10
122,66,-6.3e-09
123,66,1e-10
124,66,-1e-10
125,66,1.4e-09
126,66,-1.5e-09
127,66,-7e-10
0,67,-2e-09
1,67,3e-10
2,67,3.1e-09
3,67,1.7e-09
4,67,1e-10
5,67,4.9e-09
6,67,3e-10
7,67,-1.3e-09
8,67,-7e-10
9,67,-1e-10
10,67,-1.6e-09
11,67,-4.7e-09
12,67,8.8e-09
13,67,2.9e-09
14,67,-7.4e-09
15,67,1e-09
16,67,-9.1e-09
17,67,-1.02e-08
18,67,-3e-10
19,67,-3.3e-09
20,67,2e-10
21,67,1.07e-08
22,67,8e-10
23,67,5.1e-09
24,67,-2.52e-08
25,67,1.59e-08
26,67,-1.71e-08
27,67,4.36e-08
28,67,-1.46e-08
29,67,-4e-09
30,67,-4.19e-08
31,67,-1.89e-08
32,67,2.16e-08
33,67,-1.2e-08
34,67,-3.84e-08
35,67,1.75e-08
36,67,-2.3e-08
37,67,-5.38e-08
38,67,-6.4e-09
39,67,3.54e-08
40,67,-4.78e-08
41,67,3.8e-09
42,67,8.83e-08
43,67,1.037e-07
44,67,-9.87e-08
45,67,8.48e-08
46,67,2.87e-08
47,67,1.03e-08
48,67,-1.265e-07
49,67,1.394e-07
50,67,-1.691e-07
51,67,1.134e-07
52,67,2.14e-08
53,67,-2.255e-07
54,67,-7.94e-08
55,67,6.69e-08
56,67,-3.85e-08
57,67,-2.731e-07
58,67,4.3e-09
59,67,-9.16e-08
60,67,2.328e-07
61,67,-1.361e-07
62,67,6.197e-07
63,67,4.99e-07
64,67,-3.414e-07
65,67,-1.408e-07
66,67,4.374e-07
67,67,-1.74e-07
68,67,-3.47e-07
69,67,3.493e-07
70,67,-2.13e-08
71,67,2.828e-07
72,67,-9.65e-08
73,67,-2.907e-07
74,67,3.68e-08
75,67,3.7e-09
76,67,1.22e-07
77,67,-9.54e-08
78,67,-4.9e-09
79,67,5.21e-08
80,67,-1.385e-07
81,67,2.17e-08
82,67,-1.11e-08
83,67,-5.33e-08
84,67,3.18e-08
85,67,-1.423e-07
86,67,6.8e-09
87,67,2.8e-08
88,67,-4.02e-08
89,67,5.5e-08
90,67,1.47e-08
91,67,1.03e-08
92,67,-1.13e-08
93,67,-9e-10
94,67,3.44e-08
95,67,2.43e-08
96,67,5.1e-09
97,67,-5.09e-08
98,67,3.45e-08
99,67,4.04e-08
100,67,-1.01e-08
101,67,-9.8e-09
102,67,-1.8e-08
103,67,2.1e-09
104,67,1.99e-08
105,67,3.8e-09
106,67,-1.83e-08
107,67,1.01e-08
108,67,1.23e-08
109,67,1.31e-08
110,67,6e-10
111,67,-7.8e-09
112,67,-1.09e-08
113,67,8.2e-09
114,67,-1e-09
115,67,6.8e-09
116,67,5e-10
117,67,-7.9e-09
118,67,3e-09
119,67,-4.1e-09
120,67,5e-09
121,67,2.6e-09
122,67,2.6e-09
123,67,-2.9e-09
124,67,5.2e-09
125,67,-1e-10
126,67,5e-10
127,67,-1.5e-09
0,68,-2.2e-09
1,68,5e-10
2,68,-1.2e-09
3,68,4e-10
4,68,-1e-10
5,68,3e-09
6,68,3.6e-09
7,68,1.6e-09
8,68,3.3e-09
9,68,-1.8e-09
10,68,-6.5e-09
11,68,1.9e-09
12,68,1.9e-09
13,68,7.2e-09
14,68,-4.4e-09
15,68,-8e-10
16,68,5.2e-09
17,68,-9.1e-09
18,68,5.2e-09
19,68,2.26e-08
20,68,2.1e-09
21,68,-1.94e-08
22,68,6e-09
23,68,-3.01e-08
24,68,3e-09
25,68,-1.02e-08
26,68,-1.27e-08
27,68,8.5e-09
28,68,-1.11e-08
29,68,-9.3e-09
30,68,6.4e-09
31,68,-2.11e-08
32,68,3.9e-08
33,68,6.4e-09
34,68,3.17e-08
35,68,-8.31e-08
36,68,-4.87e-08
37,68,-3.97e-08
38,68,-4.2e-09
39,68,-9e-10
40,68,1.73e-08
41,68,3.07e-08
42,68,7.83e-08
43,68,8.51e-08
44,68,1.325e-07
45,68,1.58e-08
46,68,-2.6e-08
47,68,-1.3e-09
48,68,-4.79e-08
49,68,5.2e-08
50,68,5.71e-08
51,68,1.536e-07
52,68,9.65e-08
53,68,2.22e-08
54,68,-1.42e-08
55,68,1.058e-07
56,68,-4.66e-08
57,68,3.594e-07
58,68,8.12e-08
59,68,-1.546e-07
60,68,-2.107e-07
61,68,2.924e-07
62,68,-1.214e-07
63,68,-5.29e-08
64,68,4.594e-07
65,68,-1.901e-07
66,68,-6.67e-08
67,68,3.775e-07
68,68,-1.53e-07
69,68,-7.24e-08
70,68,2.529e-07
71,68,3.392e-07
72,68,-4.69e-08
73,68,3.35e-08
74,68,-3.91e-08
75,68,1.614e-07
76,68,-3.677e-07
77,68,6.2e-08
78,68,9.54e-08
79,68,1.85e-08
80,68,5.72e-08
81,68,3e-08
82,68,-3.15e-08
83,68,-6.13e-08
84,68,4.71e-08
85,68,1.081e-07
86,68,1.69e-08
87,68,2.08e-08
88,68,-1.01e-08
89,68,1.11e-08
90,68,-2.79e-08
91,68,-9.1e-09
92,68,2.14e-08
93,68,4.22e-08
94,68,-6.2e-08
95,68,-1.68e-08
96,68,5.57e-08
97,68,-2.09e-08
98,68,2.66e-08
99,68,-1.47e-08
100,68,1.98e-08
101,68,2.78e-08
102,68,7.4e-09
103,68,8.1e-09
104,68,2.4e-09
105,68,-4.6e-09
106,68,2.18e-08
107,68,-1.38e-08
108,68,4e-09
109,68,-1.83e-08
110,68,6.9e-09
111,68,-6.7e-09
112,68,6e-10
113,68,-1.38e-08
114,68,-7e-10
115,68,8.2e-09
116,68,-2e-10
117,68,-2.7e-09
118,68,-6.6e-09
119,68,-5.7e-09
120,68,2.2e-09
121,68,-5.3e-09
122,68,0
123,68,-1.4e-09
124,68,2e-09
125,68,1.2e-09
126,68,-3e-10
127,68,-3e-10
0,69,-5e-10
1,69,1.9e-09
2,69,-2e-10
3,69,-2.6e-09
4,69,-1e-09
5,69,1e-09
6,69,6e-10
7,69,-1.8e-09
8,69,3.3e-09
9,69,4.2e-09
10,69,-6.4e-09
11,69,5e-09
12,69,-5.5e-09
13,69,-5e-10
14,69,-7.4e-09
15,69,-5.6e-09
16,69,1.26e-08
17,69,1.38e-08
18,69,9e-10
19,69,-3.6e-09
20,69,2.03e-08
21,69,1.46e-08
22,69,8.7e-09
23,69,-4.45e-08
24,69,-3.5e-08
25,69,1.9e-08
26,69,-2.06e-08
27,69,-1.87e-08
28,69,-3.1e-09
29,69,-1.09e-08
30,69,2.33e-08
31,69,1.62e-08
32,69,-2.37e-08
33,69,5e-09
34,69,1.3e-08
35,69,-1.43e-08
36,69,-2.52e-08
37,69,-5.38e-08
38,69,-7.04e-08
39,69,1.28e-08
40,69,-4.32e-08
41,69,-7.26e-08
42,69,-4.41e-08
43,69,3.77e-08
44,69,4.05e-08
45,69,-4.82e-08
46,69,1.82e-08
47,69,1.3e-09
48,69,-5.54e-08
49,69,-9.1e-09
50,69,-4.6e-09
51,69,-1.359e-07
52,69,3.72e-08
53,69,-3.565e-07
54,69,5.44e-08
55,69,-3.229e-07
56,69,-3.8e-08
57,69,2.34e-08
58,69,3.534e-07
59,69,1.017e-07
60,69,-3.024e-07
61,69,1.523e-07
62,69,-1.57e-08
63,69,3.129e-07
64,69,3.581e-07
65,69,-6.17e-08
66,69,1.338e-07
67,69,3.371e-07
68,69,1.365e-07
69,69,-4.14e-08
70,69,-1.596e-07
71,69,-2.73e-07
72,69,-6.6e-08
73,69,3.018e-07
74,69,-4.83e-08
75,69,3.595e-07
76,69,-3.332e-07
77,69,-7.43e-08
78,69,-3.37e-08
79,69,-5.79e-08
80,69,-1.44e-07
81,69,1.244e-07
82,69,8.98e-08
83,69,-1.165e-07
84,69,3.59e-08
85,69,9.51e-08
86,69,-7.48e-08
87,69,4.65e-08
88,69,4.15e-08
89,69,5.08e-08
90,69,-7.75e-08
91,69,9e-10
92,69,-2.26e-08
93,69,4.16e-08
94,69,-3.78e-08
95,69,-2.02e-08
96,69,-2.54e-08
97,69,4.6e-08
98,69,-3.05e-08
99,69,8.9e-09
100,69,-1.76e-08
101,69,-1.69e-08
102,69,-8.5e-09
103,69,-2.3e-08
104,69,-7.9e-09
105,69,9.4e-09
106,69,7.6e-09
107,69,4.1e-09
108,69,-1.7e-09
109,69,1.22e-08
110,69,1.09e-08
111,69,-1.51e-08
112,69,-1.27e-08
113,69,4.9e-09
114,69,-1e-10
115,69,-6.1e-09
116,69,3.8e-09
117,69,2.5e-09
118,69,1.7e-09
119,69,4.8e-09
120,69,-5.9e-09
121,69,5e-10
122,69,-1.3e-09
123,69,-4.4e-09
124,69,-3e-10
125,69,-2e-10
126,69,3e-10
127,69,-4e-10
0,70,-1.5e-09
1,70,-1.5e-09
2,70,1.8e-09
3,70,-4e-10
4,70,1e-10
5,70,3e-10
6,70,-3.2e-09
7,70,-2.2e-09
8,70,-4.8e-09
9,70,2e-10
10,70,2.5e-09
11,70,-3e-09
12,70,-3.8e-09
13,70,1.5e-09
14,70,3.2e-09
15,70,-4.1e-09
16,70,-3e-10
17,70,4.4e-09
18,70,1.32e-08
19,70,-7.7e-09
20,70,6.5e-09
21,70,-6.8e-09
22,70,-1.7e-09
23,70,-1.18e-08
24,70,2.27e-08
25,70,7.1e-09
26,70,-4.25e-08
27,70,-4.93e-08
28,70,-9.9e-09
29,70,1.17e-08
30,70,-1.1e-08
31,70,2.45e-08
32,70,-3.51e-08
33,70,3.37e-08
34,70,-2.74e-08
35,70,2.98e-08
36,70,1.25e-08
37,70,5.6e-09
38,70,2.4e-09
39,70,1.86e-08
40,70,1.4e-08
41,70,-9.61e-08
42,70,6.18e-08
43,70,3.23e-08
44,70,-1.169e-07
45,70,2.42e-08
46,70,4.66e-08
47,70,-8.44e-08
48,70,-3.94e-08
49,70,5.9e-08
50,70,8.3e-09
51,70,-5.03e-08
52,70,1.169e-07
53,70,-1.242e-07
54,70,-1.186e-07
55,70,-1.223e-07
56,70,1.17e-07
57,70,-1.946e-07
58,70,-3.068e-07
59,70,-2.662e-07
60,70,-5.1e-08
61,70,-2.564e-07
62,70,-3.434e-07
63,70,6.5e-09
64,70,-3.346e-07
65,70,-6.82e-08
66,70,1.655e-07
67,70,-2.74e-08
68,70,-3.487e-07
69,70,1.87e-07
70,70,3.5e-08
71,70,-3.673e-07
72,70,3.042e-07
73,70,1.973e-07
74,70,-8.37e-08
75,70,7.33e-08
76,70,6.66e-08
77,70,2.09e-07
78,70,-2.502e-07
79,70,-4.65e-08
80,70,4.48e-08
81,70,-1.691e-07
82,70,3.45e-08
83,70,3.89e-08
84,70,-7.34e-08
85,70,-7.52e-08
86,70,-2.7e-08
87,70,6.6e-09
88,70,-6.19e-08
89,70,5e-09
90,70,2.63e-08
91,70,6.4e-09
92,70,-1.76e-08
93,70,2.5e-09
94,70,-4.89e-08
95,70,-2.39e-08
96,70,2e-09
97,70,7.5e-09
98,70,-7.4e-09
99,70,1.72e-08
100,70,1.22e-08
101,70,-1.6e-08
102,70,2.78e-08
103,70,-2.35e-08
104,70,1.32e-08
105,70,-9.4e-09
106,70,-8.7e-09
107,70,9.3e-09
108,70,2.36e-08
109,70,-6.7e-09
110,70,1.74e-08
111,70,2.37e-08
112,70,4.8e-09
113,70,2e-10
114,70,-2.7e-09
115,70,4.2e-09
116,70,6.6e-09
117,70,-5.7e-09
118,70,-1.1e-09
119,70,-2.3e-09
120,70,6.4e-09
121,70,-1.3e-09
122,70,-5e-10
123,70,1e-10
124,70,3.9e-09
125,70,-8e-10
126,70,2e-10
127,70,-1.3e-09
0,71,-1.2e-09
1,71,1.5e-09
2,71,1.3e-09
3,71,9e-10
4,71,2.7e-09
5,71,-2.3e-09
6,71,-2.7e-09
7,71,3.2e-09
8,71,-1.3e-09
9,71,2e-09
10,71,-6.1e-09
11,71,-1.9e-09
12,71,1e-10
13,71,-7e-10
14,71,5.5e-09
15,71,6.8e-09
16,71,-5.9e-09
17,71,-1.78e-08
18,71,-1.82e-08
19,71,5.1e-09
20,71,-1.16e-08
21,71,-5.5e-09
22,71,2.16e-08
23,71,1.59e-08
24,71,2.56e-08
25,71,-2.64e-08
26,71,5.8e-09
27,71,2.13e-08
28,71,1.31e-08
29,71,-4.3e-09
30,71,-2.17e-08
31,71,-2.78e-08
32,71,2.31e-08
33,71,2.81e-08
34,71,-1.13e-08
35,71,-3.28e-08
36,71,1.26e-08
37,71,6.44e-08
38,71,2e-10
39,71,8.9e-09
40,71,-5e-08
41,71,9.3e-09
42,71,-4.12e-08
43,71,-1.08e-08
44,71,7.16e-08
45,71,1.59e-08
46,71,7.46e-08
47,71,2.83e-08
48,71,-8.98e-08
49,71,-6.72e-08
50,71,3.88e-08
51,71,-4.75e-08
52,71,1.907e-07
53,71,-1.669e-07
54,71,1.688e-07
55,71,-2.9e-09
56,71,-1.474e-07
57,71,-6.2e-09
58,71,3.107e-07
59,71,1.947e-07
60,71,-9.5e-08
61,71,-6.71e-08
62,71,-1.333e-07
63,71,-3.17e-07
64,71,1.482e-07
65,71,-2.61e-08
66,71,-2.05e-07
67,71,-1.4e-08
68,71,3.449e-07
69,71,1.02e-08
70,71,-6.68e-08
71,71,-1.035e-07
72,71,1.187e-07
73,71,-1.376e-07
74,71,7.73e-08
75,71,-6.24e-08
76,71,-6.6e-09
77,71,-1.505e-07
78,71,4.16e-08
79,71,5.37e-08
80,71,-7.06e-08
81,71,3.66e-08
82,71,-1.041e-07
83,71,-3.8e-09
84,71,1.254e-07
85,71,-1.41e-08
86,71,2.98e-08
87,71,1.406e-07
88,71,8.36e-08
89,71,9.34e-08
90,71,8e-10
91,71,-1.92e-08
92,71,-2.81e-08
93,71,3.69e-08
94,71,-2.37e-08
95,71,1.1e-08
96,71,1.6e-09
97,71,2.24e-08
98,71,3.8e-09
99,71,1.46e-08
100,71,-1.69e-08
101,71,-2.4e-08
102,71,1.84e-08
103,71,6e-09
104,71,-2.1e-09
105,71,-1.2e-08
106,71,-1.16e-08
107,71,2.09e-08
108,71,1e-09
109,71,-4e-09
110,71,1.4e-09
111,71,1e-10
112,71,-1.23e-08
113,71,-1.47e-08
114,71,-1.02e-08
115,71,2.7e-09
116,71,1.6e-09
117,71,1.61e-08
118,71,4.8e-09
119,71,-2.8e-09
120,71,-2e-10
121,71,-3e-10
122,71,2.4e-09
123,71,3.2e-09
124,71,3e-10
125,71,1.7e-09
126,71,0
127,71,-1.4e-09
0,72,-2.8e-09
1,72,-1.2e-09
2,72,2e-09
3,72,-6e-10
4,72,-3.6e-09
5,72,1.5e-09
6,72,-3.4e-09
7,72,-6e-10
8,72,-6.7e-09
9,72,-2.6e-09
10,72,-4.7e-09
11,72,-1.7e-08
12,72,7.5e-09
13,72,2.2e-09
14,72,6.4e-09
15,72,-9.2e-09
16,72,5e-09
17,72,8.3e-09
18,72,2.1e-09
19,72,1.26e-08
20,72,4.7e-09
21,72,2.81e-08
22,72,-2.31e-08
23,72,4.3e-09
24,72,-1.31e-08
25,72,3.5e-09
26,72,-9.1e-09
27,72,1.35e-08
28,72,3.6e-08
29,72,-2.73e-08
30,72,-1.1e-09
31,72,2.4e-08
32,72,2.9e-09
33,72,-1.46e-08
34,72,5.82e-08
35,72,-3.79e-08
36,72,5.63e-08
37,72,-4.2e-09
38,72,2.85e-08
39,72,8e-09
40,72,-1.139e-07
41,72,-7.51e-08
42,72,1.38e-08
43,72,-2.2e-08
44,72,-1.092e-07
45,72,9.03e-08
46,72,1.117e-07
47,72,-7.11e-08
48,72,-1.377e-07
49,72,-1.026e-07
50,72,1.91e-08
51,72,9.15e-08
52,72,-6.53e-08
53,72,5.2e-08
54,72,5.52e-08
55,72,-1.657e-07
56,72,8.44e-08
57,72,-1.687e-07
58,72,-2.005e-07
59,72,-3.529e-07
60,72,-9.8e-09
61,72,2.058e-07
62,72,1.247e-07
63,72,-6.33e-08
64,72,-2.494e-07
65,72,4.303e-07
66,72,-3.615e-07
67,72,1.67e-07
68,72,-2.23e-08
69,72,1.079e-07
70,72,-1.502e-07
71,72,5.63e-08
72,72,2.183e-07
73,72,1e-10
74,72,-1.231e-07
75,72,-1.855e-07
76,72,-8.58e-08
77,72,9.5e-08
78,72,2.16e-08
79,72,-8.8e-08
80,72,7.8e-09
81,72,-2.18e-08
82,72,-3.4e-09
83,72,5.26e-08
84,72,4.17e-08
85,72,1.178e-07
86,72,2.04e-08
87,72,2.03e-08
88,72,5.75e-08
89,72,-1.46e-08
90,72,4.2e-09
91,72,-2.75e-08
92,72,1.75e-08
93,72,5.3e-09
94,72,1.81e-08
95,72,2.6e-09
96,72,7.4e-09
97,72,-2.49e-08
98,72,-4.6e-09
99,72,-1.66e-08
100,72,-4.6e-09
101,72,-4.48e-08
102,72,-3.65e-08
103,72,2.34e-08
104,72,-1.59e-08
105,72,-2.3e-08
106,72,-5.7e-09
107,72,3e-10
108,72,-3.5e-09
109,72,-9.4e-09
110,72,-9.7e-09
111,72,5.2e-09
112,72,5.6e-09
113,72,1.12e-08
114,72,3.5e-09
115,72,-3e-10
116,72,4e-09
117,72,-2.4e-09
118,72,1.7e-09
119,72,-2e-10
120,72,-3e-09
121,72,2.3e-09
122,72,6e-10
123,72,-2.1e-09
124,72,1e-09
125,72,-4e-10
126,72,1e-09
127,72,-7e-10
0,73,-2.3e-09
1,73,2.3e-09
2,73,1.6e-09
3,73,2.2e-09
4,73,-1.1e-09
5,73,-3.3e-09
6,73,-2e-09
7,73,2.5e-09
8,73,7e-10
9,73,-4e-10
10,73,-5e-10
11,73,-6.3e-09
12,73,-1.8e-09
13,73,-3.2e-09
14,73,-3.6e-09
15,73,-4.7e-09
16,73,-9.1e-09
17,73,-4e-10
18,73,1e-08
19,73,-4.8e-09
20,73,-6.6e-09
21,73,-1.16e-08
22,73,-6.3e-09
23,73,2.3e-09
24,73,4.53e-08
25,73,1.4e-09
26,73,3.71e-08
27,73,3.52e-08
28,73,-1.68e-08
29,73,-2.94e-08
30,73,2.39e-08
31,73,-4.4e-09
32,73,2.19e-08
33,73,2.99e-08
34,73,1.29e-08
35,73,-7.48e-08
36,73,4.78e-08
37,73,3.4e-08
38,73,-3.74e-08
39,73,5.7e-08
40,73,2.99e-08
41,73,-2.25e-08
42,73,-7.56e-08
43,73,1.17e-08
44,73,1.57e-08
45,73,-6.8e-09
46,73,-2.11e-08
47,73,1.307e-07
48,73,1.699e-07
49,73,-6.35e-08
50,73,7.59e-08
51,73,-2.63e-08
52,73,4.02e-08
53,73,-4.48e-08
54,73,-2.15e-08
55,73,-1.56e-08
56,73,9.66e-08
57,73,1.28e-07
58,73,-4.11e-08
59,73,-1.78e-08
60,73,-5.15e-08
61,73,9.6e-08
62,73,1.294e-07
63,73,1.354e-07
64,73,-3.96e-08
65,73,3.47e-08
66,73,5.179e-07
67,73,3.241e-07
68,73,-1.434e-07
69,73,-2.404e-07
70,73,5.09e-08
71,73,9.13e-08
72,73,-7.46e-08
73,73,-1.113e-07
74,73,-6.61e-08
75,73,-1.288e-07
76,73,-2.69e-08
77,73,1.51e-08
78,73,-2.58e-08
79,73,1.63e-08
80,73,-9.23e-08
81,73,-5.12e-08
82,73,1.567e-07
83,73,-2.59e-08
84,73,-7.01e-08
85,73,-5.21e-08
86,73,-1.07e-08
87,73,-4.03e-08
88,73,-2.34e-08
89,73,4e-10
90,73,-2.77e-08
91,73,-8.95e-08
92,73,-1.02e-08
93,73,3.53e-08
94,73,6.8e-09
95,73,-9.4e-09
96,73,-1.33e-08
97,73,2.28e-08
98,73,1.4e-08
99,73,1.19e-08
100,73,-1e-10
101,73,-1.44e-08
102,73,9.1e-09
103,73,-9.3e-09
104,73,4.9e-09
105,73,2e-10
106,73,-8.3e-09
107,73,-9e-10
108,73,-4.5e-09
109,73,7.3e-09
110,73,4.1e-09
111,73,8.7e-09
112,73,-1e-10
113,73,-2.3e-09
114,73,3.6e-09
115,73,1e-08
116,73,-4.4e-09
117,73,3.5e-09
118,73,-3.8e-09
119,73,0
120,73,-1.3e-09
121,73,4.4e-09
122,73,-1.3e-09
123,73,8e-10
124,73,-4e-10
125,73,1.6e-09
126,73,9e-10
127,73,9e-10
0,74,7e-10
1,74,7e-10
2,74,9e-10
3,74,1.6e-09
4,74,4e-09
5,74,2e-10
6,74,-2.6e-09
7,74,-1.4e-09
8,74,-2.7e-09
9,74,3e-09
10,74,-2.8e-09
11,74,5.7e-09
12,74,2.1e-09
13,74,6e-10
14,74,-4.2e-09
15,74,4.3e-09
16,74,6e-09
17,74,-5.5e-09
18,74,1.7e-09
19,74,-4.3e-09
20,74,4e-10
21,74,-1.76e-08
22,74,-3.9e-09
23,74,8.9e-09
24,74,2.07e-08
25,74,1.41e-08
26,74,1.03e-08
27,74,1.02e-08
28,74,-1.78e-08
29,74,-2.9e-09
30,74,2.01e-08
31,74,-1.14e-08
32,74,-1.26e-08
33,74,-3.7e-09
34,74,-6.22e-08
35,74,-3.31e-08
36,74,-8.04e-08
37,74,-9.71e-08
38,74,1.54e-08
39,74,4.75e-08
40,74,7.5e-08
41,74,-2e-09
42,74,-4.91e-08
43,74,5.87e-08
44,74,7.21e-08
45,74,-8.24e-08
46,74,6.8e-08
47,74,9.46e-08
48,74,4.2e-08
49,74,-6.7e-09
50,74,7.83e-08
51,74,1.672e-07
52,74,1.32e-08
53,74,1.301e-07
54,74,2.6e-08
55,74,2.024e-07
56,74,1e-10
57,74,2.049e-07
58,74,-1.043e-07
59,74,-1.07e-08
60,74,1.276e-07
61,74,8.94e-08
62,74,4.02e-08
63,74,-3.33e-08
64,74,-1.797e-07
65,74,2.24e-08
66,74,1.49e-08
67,74,-9.33e-08
68,74,-1.18e-08
69,74,-1.472e-07
70,74,2.66e-08
71,74,7.62e-08
72,74,1.119e-07
73,74,-1.4e-07
74,74,-4.49e-08
75,74,4.32e-08
76,74,-2.43e-08
77,74,1.72e-08
78,74,1.067e-07
79,74,2.1e-09
80,74,-7.15e-08
81,74,-8.97e-08
82,74,-3.55e-08
83,74,-6.55e-08
84,74,-5.93e-08
85,74,2.13e-08
86,74,3.82e-08
87,74,8.9e-09
88,74,5.82e-08
89,74,-5.91e-08
90,74,7.71e-08
91,74,-3.36e-08
92,74,2.01e-08
93,74,7.5e-09
94,74,1.164e-07
95,74,-3.26e-08
96,74,3.93e-08
97,74,1.97e-08
98,74,8e-10
99,74,2.13e-08
100,74,-1.55e-08
101,74,-4.5e-09
102,74,1.9e-09
103,74,2.1e-09
104,74,1.23e-08
105,74,-1.5e-08
106,74,-1.62e-08
107,74,8.4e-09
108,74,2.51e-08
109,74,-1.21e-08
110,74,-1.02e-08
111,74,-4.9e-09
112,74,0
113,74,7.9e-09
114,74,-1.2e-09
115,74,3.2e-09
116,74,0
117,74,-1e-09
118,74,4e-10
119,74,2e-10
120,74,2.5e-09
121,74,-9e-10
122,74,2.6e-09
123,74,3.7e-09
124,74,-3.1e-09
125,74,2e-10
126,74,-4.2e-09
127,74,3e-10
0,75,4.3e-09
1,75,6e-10
2,75,4e-10
3,75,-2.7e-09
4,75,-7e-10
5,75,3.9e-09
6,75,-4e-10
7,75,-2.4e-09
8,75,4e-09
9,75,-1.6e-09
10,75,3.6e-09
11,75,6.1e-09
12,75,-5.4e-09
13,75,4.4e-09
14,75,-9.2e-09
15,75,1.05e-08
16,75,1.1e-09
17,75,-2.9e-09
18,75,-3.7e-09
19,75,-7.9e-09
20,75,-1.55e-08
21,75,5.4e-09
22,75,1.72e-08
23,75,1.6e-09
24,75,-1.1e-09
25,75,3.7e-09
26,75,1.59e-08
27,75,1.67e-08
28,75,-9.2e-09
29,75,4.9e-08
30,75,5.21e-08
31,75,-2.1e-09
32,75,4e-10
33,75,-3.53e-08
34,75,-3.75e-08
35,75,4.4e-08
36,75,2.76e-08
37,75,-3.1e-09
38,75,4.06e-08
39,75,4.6e-08
40,75,1.56e-08
41,75,5.16e-08
42,75,-8.25e-08
43,75,-1.9e-08
44,75,-1.091e-07
45,75,2.49e-08
46,75,2.08e-08
47,75,5.53e-08
48,75,-1.013e-07
49,75,1.378e-07
50,75,2.51e-08
51,75,-7.58e-08
52,75,-2.23e-08
53,75,5.5e-09
54,75,1.855e-07
55,75,-1.44e-08
56,75,3.39e-08
57,75,8.6e-09
58,75,-3.72e-08
59,75,1.268e-07
60,75,-9.37e-08
61,75,-1.883e-07
62,75,5.47e-08
63,75,-3.007e-07
64,75,1.639e-07
65,75,2.03e-08
66,75,-4.6e-09
67,75,-1.376e-07
68,75,1.051e-07
69,75,-2.256e-07
70,75,1.271e-07
71,75,-7e-10
72,75,-6.86e-08
73,75,1.272e-07
74,75,-5.22e-08
75,75,-3.19e-08
76,75,0
77,75,5.39e-08
78,75,-1.158e-07
79,75,9.13e-08
80,75,-6.39e-08
81,75,-2.42e-08
82,75,3.38e-08
83,75,-5.91e-08
84,75,-1.2e-09
85,75,2.49e-08
86,75,-9.73e-08
87,75,-8.16e-08
88,75,4.07e-08
89,75,2.74e-08
90,75,-4.31e-08
91,75,-1.05e-08
92,75,3.57e-08
93,75,-2.81e-08
94,75,1.91e-08
95,75,-2.83e-08
96,75,-1.57e-08
97,75,7.1e-09
98,75,-5.3e-09
99,75,-1.01e-08
100,75,-2.21e-08
101,75,-1.27e-08
102,75,4.31e-08
103,75,1e-09
104,75,-2.72e-08
105,75,-6.5e-09
106,75,-6e-10
107,75,-1.52e-08
108,75,-1.87e-08
109,75,1e-09
110,75,-2e-10
111,75,-1.1e-09
112,75,8e-10
113,75,-2.9e-09
114,75,-2.1e-09
115,75,4.1e-09
116,75,6.3e-09
117,75,-7.1e-09
118,75,1e-10
119,75,-2.9e-09
120,75,1.1e-09
121,75,-2.2e-09
122,75,-5e-10
123,75,-6e-10
124,75,1.7e-09
125,75,-1.7e-09
126,75,0
127,75,-9e-10
0,76,9e-10
1,76,4e-10
2,76,-1e-09
3,76,-3.3e-09
4,76,-7e-10
5,76,2.5e-09
6,76,2.9e-09
7,76,2.7e-09
8,76,-5.9e-09
9,76,1.5e-09
10,76,-2.6e-09
11,76,-4e-09
12,76,3e-10
13,76,-5.5e-09
14,76,1.04e-08
15,76,2.1e-09
16,76,-1.7e-09
17,76,2.1e-09
18,76,1.8e-09
19,76,1.03e-08
20,76,1.2e-09
21,76,-1.46e-08
22,76,2.6e-09
23,76,-6.4e-09
24,76,8e-10
25,76,-4.24e-08
26,76,4.2e-09
27,76,8.7e-09
28,76,1.14e-08
29,76,-7.07e-08
30,76,-4.82e-08
31,76,2.84e-08
32,76,-2.37e-08
33,76,5e-08
34,76,1.87e-08
35,76,3e-09
36,76,-3.25e-08
37,76,-5.42e-08
38,76,-5.23e-08
39,76,9.79e-08
40,76,-1.82e-08
41,76,4.1e-09
42,76,8.07e-08
43,76,-1.38e-08
44,76,1.456e-07
45,76,-2.99e-08
46,76,4.12e-08
47,76,-4.34e-08
48,76,3.56e-08
49,76,-1e-09
50,76,-7.78e-08
51,76,-7.46e-08
52,76,1.628e-07
53,76,9.91e-08
54,76,1.603e-07
55,76,-6.01e-08
56,76,-1.58e-07
57,76,2.34e-08
58,76,5.1e-09
59,76,-1.498e-07
60,76,9.17e-08
61,76,-9e-08
62,76,-4.77e-08
63,76,-7.66e-08
64,76,2.94e-08
65,76,-1.302e-07
66,76,2.793e-07
67,76,-1.16e-07
68,76,-3.63e-08
69,76,-7.44e-08
70,76,1.392e-07
71,76,5e-09
72,76,4.37e-08
73,76,5.48e-08
74,76,1.2e-07
75,76,2.19e-08
76,76,-2.47e-08
77,76,9.86e-08
78,76,-1.57e-08
79,76,-1.045e-07
80,76,-6.93e-08
81,76,2.87e-08
82,76,-3.47e-08
83,76,-3.3e-08
84,76,-1.19e-08
85,76,-3.81e-08
86,76,-1.071e-07
87,76,5.84e-08
88,76,-1.4e-09
89,76,-3.71e-08
90,76,1.31e-08
91,76,-3.01e-08
92,76,-2.01e-08
93,76,5.39e-08
94,76,-1.32e-08
95,76,2.08e-08
96,76,-4.9e-09
97,76,-1.6e-09
98,76,-8.9e-09
99,76,1.3e-09
100,76,-2.61e-08
101,76,4.7e-09
102,76,-2.82e-08
103,76,3.5e-09
104,76,-4e-10
105,76,-1.3e-09
106,76,-9.3e-09
107,76,7.5e-09
108,76,-1.8e-09
109,76,-2.9e-09
110,76,2e-10
111,76,2.7e-09
112,76,-3.5e-09
113,76,1.4e-09
114,76,-1.05e-08
115,76,7.1e-09
116,76,1.4e-09
117,76,3.7e-09
118,76,-3.3e-09
119,76,-8e-10
120,76,3e-10
121,76,2.4e-09
122,76,5.8e-09
123,76,-5.1e-09
124,76,7e-10
125,76,8e-10
126,76,3e-10
127,76,1.9e-09
0,77,8e-10
1,77,1e-09
2,77,6e-10
3,77,3e-10
4,77,5e-10
5,77,-1.5e-09
6,77,2e-10
7,77,5e-10
8,77,-3.1e-09
9,77,-2.4e-09
10,77,2.6e-09
11,77,3.9e-09
12,77,1.8e-09
13,77,-3.7e-09
14,77,-7.6e-09
15,77,2e-10
16,77,4.3e-09
17,77,3.5e-09
18,77,3.9e-09
19,77,2.2e-08
20,77,-2.07e-08
21,77,-4e-09
22,77,-1.49e-08
23,77,-2.17e-08
24,77,1.71e-08
25,77,-1.39e-08
26,77,-1.37e-08
27,77,1.95e-08
28,77,9.7e-09
29,77,2.85e-08
30,77,6.7e-09
31,77,-1.6e-09
32,77,9e-09
33,77,1.12e-08
34,77,2.98e-08
35,77,-1.57e-08
36,77,-2.62e-08
37,77,-2.13e-08
38,77,-3.66e-08
39,77,-5.7e-09
40,77,-1.58e-08
41,77,-3.45e-08
42,77,9.4e-09
43,77,2.84e-08
44,77,5.3e-08
45,77,-1.226e-07
46,77,4.2e-09
47,77,1.13e-07
48,77,-3.31e-08
49,77,-3.9e-08
50,77,-8.7e-09
51,77,1.209e-07
52,77,5.3e-09
53,77,1.4e-09
54,77,-7.43e-08
55,77,1.98e-08
56,77,3.72e-08
57,77,4.87e-08
58,77,8.54e-08
59,77,-1.71e-08
60,77,-1e-10
61,77,1.985e-07
62,77,1.796e-07
63,77,-6.9e-09
64,77,-7.88e-08
65,77,1.415e-07
66,77,-4.8e-09
67,77,-4.56e-08
68,77,9.76e-08
69,77,-7.47e-08
70,77,-4.97e-08
71,77,6.75e-08
72,77,-1.1e-07
73,77,2.66e-08
74,77,6.9e-08
75,77,1.17e-07
76,77,9.18e-08
77,77,1.401e-07
78,77,2.4e-09
79,77,-1.114e-07
80,77,4.73e-08
81,77,-3.62e-08
82,77,-4.57e-08
83,77,-5.25e-08
84,77,5.08e-08
85,77,4.84e-08
86,77,-9.4e-09
87,77,7.14e-08
88,77,1.79e-08
89,77,-2.48e-08
90,77,-1.17e-08
91,77,8.31e-08
92,77,4.45e-08
93,77,-4.28e-08
94,77,2.64e-08
95,77,-3.18e-08
96,77,7.3e-09
97,77,-5.1e-08
98,77,-2.84e-08
99,77,-1.4e-09
100,77,-4.03e-08
101,77,3.4e-09
102,77,2.9e-08
103,77,-6.9e-09
104,77,3.2e-09
105,77,5e-10
106,77,5.6e-09
107,77,-2.8e-09
108,77,-3.9e-09
109,77,-1.8e-09
110,77,4e-09
111,77,-4.2e-09
112,77,-3.3e-09
113,77,6e-09
114,77,-3.1e-09
115,77,2.4e-09
116,77,6.1e-09
117,77,-5.6e-09
118,77,1e-09
119,77,1.7e-09
120,77,-1.4e-09
121,77,1e-10
122,77,-2.1e-09
123,77,0
124,77,-7e-10
125,77,9e-10
126,77,-1.4e-09
127,77,-5e-10
0,78,-2.1e-09
1,78,9e-10
2,78,-2.2e-09
3,78,3e-10
4,78,-2.4e-09
5,78,8e-10
6,78,-4e-10
7,78,-4.1e-09
8,78,3.8e-09
9,78,0
10,78,4.2e-09
11,78,-3e-09
12,78,-1.2e-09
13,78,-8.3e-09
14,78,-2.3e-09
15,78,4.5e-09
16,78,-7.3e-09
17,78,-7.9e-09
18,78,5e-10
19,78,2.8e-09
20,78,-6.9e-09
21,78,4.2e-09
22,78,1.18e-08
23,78,-1.18e-08
24,78,7.5e-09
25,78,-2.7e-09
26,78,-4.8e-09
27,78,8.5e-09
28,78,2.64e-08
29,78,2.55e-08
30,78,7.09e-08
31,78,-1.52e-08
32,78,-1.58e-08
33,78,-3e-10
34,78,-1.2e-08
35,78,-3.26e-08
36,78,2.18e-08
37,78,-3.12e-08
38,78,2.61e-08
39,78,2.29e-08
40,78,-7.2e-09
41,78,-1.32e-08
42,78,6.12e-08
43,78,-3.1e-08
44,78,-9.8e-09
45,78,-2.06e-08
46,78,3.86e-08
47,78,-2.07e-08
48,78,8.71e-08
49,78,-1.555e-07
50,78,2.83e-08
51,78,4.58e-08
52,78,-3.76e-08
53,78,4.59e-08
54,78,1.236e-07
55,78,7.25e-08
56,78,-4.24e-08
57,78,1.142e-07
58,78,-1.548e-07
59,78,7.82e-08
60,78,1.41e-08
61,78,-1.017e-07
62,78,-3.34e-08
63,78,-1.84e-08
64,78,-1.471e-07
65,78,9.78e-08
66,78,-2.31e-08
67,78,1.54e-08
68,78,-7.1e-09
69,78,-1.766e-07
70,78,6.88e-08
71,78,-1.119e-07
72,78,2.22e-07
73,78,1.6e-09
74,78,9.6e-09
75,78,8.3e-09
76,78,-1.601e-07
77,78,1.332e-07
78,78,9.1e-09
79,78,-4.4e-09
80,78,-3.23e-08
81,78,-5e-10
82,78,-6.09e-08
83,78,1.39e-08
84,78,7.91e-08
85,78,-1.18e-08
86,78,2.09e-08
87,78,6e-09
88,78,-1.78e-08
89,78,3.62e-08
90,78,3.33e-08
91,78,3.24e-08
92,78,4.79e-08
93,78,-1.59e-08
94,78,4.39e-08
95,78,5e-09
96,78,-1.59e-08
97,78,3.86e-08
98,78,-3.9e-09
99,78,-4.6e-09
100,78,4.86e-08
101,78,5.6e-09
102,78,-1.9e-08
103,78,1.09e-08
104,78,-4.9e-09
105,78,-5.8e-09
106,78,-2e-09
107,78,-4.2e-09
108,78,-3.7e-09
109,78,-1e-10
110,78,1.15e-08
111,78,-1.61e-08
112,78,-4.9e-09
113,78,-2e-09
114,78,7.8e-09
115,78,-5.3e-09
116,78,-2.1e-09
117,78,-1.2e-09
118,78,3.9e-09
119,78,-2.3e-09
120,78,1.1e-09
121,78,4.9e-09
122,78,-3.7e-09
123,78,-1.8e-09
124,78,3.3e-09
125,78,2e-10
126,78,3.5e-09
127,78,-5e-10
0,79,-2e-10
1,79,-6e-10
2,79,2.8e-09
3,79,-1.2e-09
4,79,-2.2e-09
5,79,-5e-10
6,79,1.2e-09
7,79,-1.8e-09
8,79,0
9,79,-2.9e-09
10,79,2e-09
11,79,0
12,79,-2e-09
13,79,3.4e-09
14,79,4.2e-09
15,79,-1.5e-09
16,79,-4e-09
17,79,-9e-09
18,79,-6.9e-09
19,79,1e-09
20,79,-8.9e-09
21,79,5.6e-09
22,79,3.6e-09
23,79,-1.26e-08
24,79,-2.3e-08
25,79,-1.09e-08
26,79,-1.69e-08
27,79,1.16e-08
28,79,-2.87e-08
29,79,-1.64e-08
30,79,-5.1e-09
31,79,-4.1e-09
32,79,-2.49e-08
33,79,3.22e-08
34,79,2e-10
35,79,2.1e-08
36,79,-7.8e-09
37,79,-5.3e-09
38,79,-3.33e-08
39,79,-2.8e-09
40,79,-6.49e-08
41,79,-9.2e-09
42,79,-1.209e-07
43,79,-4.06e-08
44,79,1.4e-09
45,79,4.12e-08
46,79,6.44e-08
47,79,-7.8e-08
48,79,-8.43e-08
49,79,9.53e-08
50,79,4.82e-08
51,79,8.3e-09
52,79,2.11e-08
53,79,9.7e-09
54,79,-7.37e-08
55,79,1.75e-08
56,79,-4.94e-08
57,79,3.4e-08
58,79,3.8e-08
59,79,-2.73e-08
60,79,-3.82e-08
61,79,1.831e-07
62,79,1.431e-07
63,79,-9.69e-08
64,79,8.99e-08
65,79,-2.117e-07
66,79,5.64e-08
67,79,3.91e-08
68,79,-8.3e-09
69,79,-9.13e-08
70,79,5.26e-08
71,79,6.76e-08
72,79,-4.96e-08
73,79,-5.96e-08
74,79,-5.21e-08
75,79,-1.16e-07
76,79,-5.04e-08
77,79,1.89e-08
78,79,-5.84e-08
79,79,-1.141e-07
80,79,-8.64e-08
81,79,2.15e-08
82,79,4.17e-08
83,79,-5.56e-08
84,79,-2.39e-08
85,79,6.31e-08
86,79,1.78e-08
87,79,-5.7e-08
88,79,5.43e-08
89,79,-6.55e-08
90,79,-3.09e-08
91,79,-1.15e-08
92,79,3.52e-08
93,79,-5.47e-08
94,79,-2.76e-08
95,79,-5e-09
96,79,1.64e-08
97,79,-1.15e-08
98,79,-2.3e-08
99,79,2.02e-08
100,79,1.11e-08
101,79,9.8e-09
102,79,1.13e-08
103,79,1.76e-08
104,79,3.12e-08
105,79,1.94e-08
106,79,8.7e-09
107,79,2.9e-09
108,79,1.2e-09
109,79,-6.9e-09
110,79,-7e-10
111,79,-6e-10
112,79,1.15e-08
113,79,6.3e-09
114,79,-2.3e-09
115,79,1e-10
116,79,6.8e-09
117,79,4.3e-09
118,79,5e-10
119,79,2.4e-09
120,79,5e-10
121,79,-1e-10
122,79,7e-10
123,79,4e-09
124,79,1.6e-09
125,79,-1e-10
126,79,2.2e-09
127,79,-3e-10
0,80,1.7e-09
1,80,1e-09
2,80,2.1e-09
3,80,-2.3e-09
4,80,-2e-10
5,80,-1.6e-09
6,80,1.2e-09
7,80,-3.9e-09
8,80,8e-10
9,80,2e-10
10,80,3.9e-09
11,80,2.1e-09
12,80,3e-10
13,80,8e-10
14,80,-2.2e-09
15,80,-7.3e-09
16,80,-8e-10
17,80,-7.8e-09
18,80,-5.4e-09
19,80,1.68e-08
20,80,-1.12e-08
21,80,4.7e-09
22,80,-1.4e-08
23,80,-1.11e-08
24,80,-1.07e-08
25,80,2.22e-08
26,80,-4.5e-09
27,80,9.7e-09
28,80,-5e-09
29,80,2.43e-08
30,80,-1.47e-08
31,80,5.9e-09
32,80,-2.4e-09
33,80,3.02e-08
34,80,-4.9e-09
35,80,-1.04e-08
36,80,4.77e-08
37,80,-5e-10
38,80,-6.2e-09
39,80,-2.07e-08
40,80,-3.86e-08
41,80,1.18e-08
42,80,-1.58e-08
43,80,5.95e-08
44,80,-2.74e-08
45,80,6e-09
46,80,9.99e-08
47,80,5.41e-08
48,80,-1.43e-08
49,80,5.11e-08
50,80,-4.9e-09
51,80,3.26e-08
52,80,7.41e-08
53,80,-7.3e-08
54,80,6.57e-08
55,80,5.4e-08
56,80,9.33e-08
57,80,-6.16e-08
58,80,6.7e-08
59,80,8.6e-08
60,80,-1.292e-07
61,80,-1.165e-07
62,80,6.81e-08
63,80,3.85e-08
64,80,-6.54e-08
65,80,-4.11e-08
66,80,-1.354e-07
67,80,-4.7e-09
68,80,-4.35e-08
69,80,-5.8e-09
70,80,2.73e-08
71,80,-1.409e-07
72,80,7.5e-09
73,80,-1.03e-08
74,80,-1.331e-07
75,80,8.7e-09
76,80,-3.38e-08
77,80,-5.43e-08
78,80,1.308e-07
79,80,-2.29e-08
80,80,4.69e-08
81,80,-4.24e-08
82,80,-3.69e-08
83,80,-1.58e-08
84,80,-1.87e-08
85,80,4e-09
86,80,7.82e-08
87,80,-6.6e-09
88,80,-3.32e-08
89,80,-3.9e-08
90,80,-2.71e-08
91,80,3.14e-08
92,80,1.27e-08
93,80,-1.72e-08
94,80,3.5e-09
95,80,3.34e-08
96,80,-4.2e-08
97,80,-2.13e-08
98,80,8.5e-09
99,80,-3.09e-08
100,80,7.4e-09
101,80,1.33e-08
102,80,-7.8e-09
103,80,9.8e-09
104,80,1.09e-08
105,80,-4.2e-09
106,80,5.8e-09
107,80,-6.3e-09
108,80,-2.57e-08
109,80,6e-10
110,80,-4.9e-09
111,80,-1.83e-08
112,80,1.1e-09
113,80,3.6e-09
114,80,4.8e-09
115,80,-5e-09
116,80,2e-10
117,80,0
118,80,1.1e-09
119,80,-1e-09
120,80,-4e-09
121,80,-1.1e-09
122,80,5e-10
123,80,-7e-10
124,80,-2e-09
125,80,-3e-10
126,80,-1e-10
127,80,-2e-10
0,81,-3e-10
1,81,1.5e-09
2,81,-2.3e-09
3,81,-2e-09
4,81,-3e-10
5,81,1.6e-09
6,81,-4e-10
7,81,3e-09
8,81,5.3e-09
9,81,2.8e-09
10,81,2.1e-09
11,81,-4.9e-09
12,81,-1.4e-09
13,81,-3.8e-09
14,81,-1e-09
15,81,5.1e-09
16,81,2.7e-09
17,81,6.8e-09
18,81,-1.09e-08
19,81,-3.4e-09
20,81,-4e-10
21,81,3.3e-09
22,81,2e-10
23,81,-6.9e-09
24,81,7e-10
25,81,-2.3e-08
26,81,-5e-10
27,81,1.1e-08
28,81,8.9e-09
29,81,2.6e-09
30,81,-4.1e-09
31,81,3.3e-09
32,81,2.36e-08
33,81,-1.16e-08
34,81,-3.3e-08
35,81,-2.31e-08
36,81,-1.8e-09
37,81,2.03e-08
38,81,4.9e-09
39,81,-2.6e-09
40,81,7.7e-09
41,81,1.47e-08
42,81,-3.28e-08
43,81,-7.46e-08
44,81,4.29e-08
45,81,8.7e-09
46,81,-5.2e-09
47,81,4.49e-08
48,81,-4.77e-08
49,81,2.86e-08
50,81,1.45e-08
51,81,8.2e-09
52,81,-2.9e-09
53,81,3.03e-08
54,81,-3.54e-08
55,81,-4.4e-08
56,81,3.71e-08
57,81,9.02e-08
58,81,6.2e-09
59,81,-1.09e-08
60,81,4.66e-08
61,81,6.49e-08
62,81,-8.56e-08
63,81,-2.56e-07
64,81,-3.2e-08
65,81,9.46e-08
66,81,-4.85e-08
67,81,3.31e-08
68,81,7.26e-08
69,81,1.277e-07
70,81,-3.92e-08
71,81,-3.3e-08
72,81,2e-09
73,81,-5.61e-08
74,81,-3.76e-08
75,81,3.04e-08
76,81,5.1e-08
77,81,-6.52e-08
78,81,-1.47e-08
79,81,-5.69e-08
80,81,-3e-10
81,81,-1.88e-08
82,81,6.69e-08
83,81,1.42e-08
84,81,5.99e-08
85,81,1.16e-08
86,81,-1.9e-08
87,81,-2.3e-09
88,81,-2.11e-08
89,81,-3.94e-08
90,81,-6.29e-08
91,81,7.78e-08
92,81,2.5e-09
93,81,1.6e-08
94,81,-3.5e-09
95,81,-3.09e-08
96,81,-1.8e-09
97,81,2.1e-09
98,81,-1.38e-08
99,81,1.19e-08
100,81,-2.3e-08
101,81,3.9e-09
102,81,1.73e-08
103,81,4.7e-09
104,81,-1.61e-08
105,81,-1.16e-08
106,81,1.3e-09
107,81,2.7e-09
108,81,3.7e-09
109,81,2.1e-09
110,81,-7.2e-09
111,81,1.7e-09
112,81,-6.2e-09
113,81,2.4e-09
114,81,-4.2e-09
115,81,-2e-10
116,81,5.7e-09
117,81,-3.4e-09
118,81,-6.8e-09
119,81,4e-10
120,81,-2e-09
121,81,1.5e-09
122,81,-6e-10
123,81,2.6e-09
124,81,1.9e-09
125,81,-3e-09
126,81,2.1e-09
127,81,-1.4e-09
0,82,2e-10
1,82,2.4e-09
2,82,1.1e-09
3,82,-1.9e-09
4,82,-3.1e-09
5,82,-1e-09
6,82,1.6e-09
7,82,4e-09
8,82,2.6e-09
9,82,-1.8e-09
10,82,7.5e-09
11,82,-6.6e-09
12,82,1.1e-09
13,82,8.2e-09
14,82,-7e-09
15,82,8e-09
16,82,7.8e-09
17,82,-9.8e-09
18,82,-1.83e-08
19,82,-6.6e-09
20,82,5.1e-09
21,82,1.16e-08
22,82,-1.88e-08
23,82,-1.04e-08
24,82,1.77e-08
25,82,-5e-10
26,82,-1.86e-08
27,82,-2.7e-09
28,82,-1.1e-08
29,82,3.77e-08
30,82,-5.3e-09
31,82,-7.5e-09
32,82,-1.77e-08
33,82,-1.11e-08
34,82,-5.6e-09
35,82,7.3e-08
36,82,8.34e-08
37,82,-2.21e-08
38,82,2.83e-08
39,82,9.44e-08
40,82,9.1e-09
41,82,2.34e-08
42,82,-1.93e-08
43,82,-5.7e-09
44,82,6.5e-09
45,82,-7.46e-08
46,82,-7.64e-08
47,82,-3.18e-08
48,82,1.54e-08
49,82,1.02e-08
50,82,-6.93e-08
51,82,7.49e-08
52,82,-6.89e-08
53,82,3.3e-09
54,82,-7.64e-08
55,82,6.28e-08
56,82,-2.8e-09
57,82,-7.93e-08
58,82,9.07e-08
59,82,-1.32e-08
60,82,-8.5e-09
61,82,-8.21e-08
62,82,-1.4e-08
63,82,3.37e-08
64,82,3.5e-09
65,82,-3.56e-08
66,82,4.13e-08
67,82,1.055e-07
68,82,-1.67e-08
69,82,-1.288e-07
70,82,-2.4e-09
71,82,-7.42e-08
72,82,5.25e-08
73,82,1.314e-07
74,82,-6.02e-08
75,82,-2.22e-08
76,82,9.76e-08
77,82,-2.99e-08
78,82,-7.59e-08
79,82,4.76e-08
80,82,-1.6e-08
81,82,-2.81e-08
82,82,8.1e-09
83,82,3.5e-09
84,82,-1.63e-08
85,82,-9.6e-09
86,82,8.87e-08
87,82,-2.84e-08
88,82,6.8e-08
89,82,1.37e-08
90,82,8.63e-08
91,82,-3.1e-09
92,82,-3.76e-08
93,82,-1.5e-08
94,82,1.35e-08
95,82,-1.79e-08
96,82,-1.32e-08
97,82,9.2e-09
98,82,1.25e-08
99,82,-3.4e-09
100,82,-2e-09
101,82,1.81e-08
102,82,1.67e-08
103,82,1.14e-08
104,82,6.1e-09
105,82,3.4e-09
106,82,-9.7e-09
107,82,4.5e-09
108,82,-1.77e-08
109,82,6.8e-09
110,82,-5.7e-09
111,82,-9e-09
112,82,1.27e-08
113,82,-4e-10
114,82,-7.3e-09
115,82,1.1e-09
116,82,3e-09
117,82,1.5e-09
118,82,-6.8e-09
119,82,2.5e-09
120,82,4.4e-09
121,82,-1e-09
122,82,4.2e-09
123,82,9e-10
124,82,-1.4e-09
125,82,2.7e-09
126,82,1e-10
127,82,3e-10
0,83,-1.6e-09
1,83,-1e-10
2,83,8e-10
3,83,-1.1e-09
4,83,1.4e-09
5,83,1e-10
6,83,5e-10
7,83,1.7e-09
8,83,-4e-10
9,83,1.3e-09
10,83,-9e-10
11,83,-1.9e-09
12,83,2.8e-09
13,83,1.5e-09
14,83,-6.2e-09
15,83,-8.9e-09
16,83,8.8e-09
17,83,-1.3e-09
18,83,9.4e-09
19,83,-6.2e-09
20,83,-1.74e-08
21,83,-8.4e-09
22,83,1.71e-08
23,83,2.6e-09
24,83,-1.2e-08
25,83,-1.84e-08
26,83,5.5e-09
27,83,-1.42e-08
28,83,-3.25e-08
29,83,-3.42e-08
30,83,-1.43e-08
31,83,-4.15e-08
32,83,3.56e-08
33,83,2.9e-09
34,83,-6.9e-09
35,83,-2.95e-08
36,83,-6.93e-08
37,83,-1.3e-09
38,83,-5.9e-09
39,83,-1.18e-08
40,83,1.5e-08
41,83,-3.73e-08
42,83,2.12e-08
43,83,2.6e-09
44,83,-2.86e-08
45,83,9.34e-08
46,83,3.58e-08
47,83,-9e-10
48,83,-9.42e-08
49,83,3.01e-08
50,83,7.2e-09
51,83,-5.28e-08
52,83,-5.22e-08
53,83,-4.21e-08
54,83,-6.44e-08
55,83,6.42e-08
56,83,-9.04e-08
57,83,4.5e-09
58,83,-7.7e-08
59,83,2.86e-08
60,83,-6.3e-09
61,83,-2.34e-08
62,83,-3.8e-09
63,83,1.481e-07
64,83,5.25e-08
65,83,-6.97e-08
66,83,-7.16e-08
67,83,-9.79e-08
68,83,2.96e-08
69,83,-3.96e-08
70,83,-2.82e-08
71,83,1.29e-08
72,83,-1.13e-07
73,83,-1.08e-07
74,83,-7.03e-08
75,83,1.76e-08
76,83,3.68e-08
77,83,4.6e-08
78,83,-3.34e-08
79,83,-2.33e-08
80,83,-6.28e-08
81,83,-3.6e-08
82,83,-4.67e-08
83,83,2.01e-08
84,83,-4.52e-08
85,83,-4e-09
86,83,5.56e-08
87,83,4.33e-08
88,83,3.81e-08
89,83,2.55e-08
90,83,-2.2e-09
91,83,1.92e-08
92,83,-2.88e-08
93,83,-1.49e-08
94,83,3.42e-08
95,83,-8.3e-09
96,83,1.02e-08
97,83,-2.82e-08
98,83,1.08e-08
99,83,-1.32e-08
100,83,-6.6e-09
101,83,1.31e-08
102,83,-7.1e-09
103,83,2.02e-08
104,83,6.1e-09
105,83,-6.5e-09
106,83,1.65e-08
107,83,1e-10
108,83,4.5e-09
109,83,1.07e-08
110,83,6.4e-09
111,83,1.8e-09
112,83,-1.65e-08
113,83,-3.6e-09
114,83,-2.6e-09
115,83,-1.1e-09
116,83,7.6e-09
117,83,5.1e-09
118,83,4e-10
119,83,-4e-10
120,83,-1.4e-09
121,83,2.1e-09
122,83,-9e-10
123,83,-1.3e-09
124,83,-1.5e-09
125,83,3e-10
126,83,1.3e-09
127,83,-1.1e-09
0,84,-5e-10
1,84,-8e-10
2,84,6e-10
3,84,-9e-10
4,84,1e-09
5,84,2.7e-09
6,84,-1.7e-09
7,84,-9e-10
8,84,-1.6e-09
9,84,1.5e-09
10,84,-1.5e-09
11,84,2.4e-09
12,84,4.7e-09
13,84,-1.7e-09
14,84,6.9e-09
15,84,-6.1e-09
16,84,8.6e-09
17,84,5e-09
18,84,-3.6e-09
19,84,2.6e-09
20,84,1.07e-08
21,84,1.34e-08
22,84,4.1e-09
23,84,5.6e-09
24,84,1.73e-08
25,84,1.6e-09
26,84,-8.2e-09
27,84,2.2e-09
28,84,2.6e-09
29,84,3.21e-08
30,84,3.1e-09
31,84,-2.2e-09
32,84,-1.72e-08
33,84,1.2e-08
34,84,-2.2e-09
35,84,9.5e-09
36,84,2.67e-08
37,84,-7.9e-09
38,84,-1.07e-08
39,84,-1.21e-08
40,84,2.91e-08
41,84,-2.78e-08
42,84,2.82e-08
43,84,2.14e-08
44,84,9e-10
45,84,8.4e-09
46,84,8.96e-08
47,84,2.7e-08
48,84,1.74e-08
49,84,-6.51e-08
50,84,-3.74e-08
51,84,-5.94e-08
52,84,3.88e-08
53,84,6.5e-09
54,84,2.04e-08
55,84,1.4e-09
56,84,-3.59e-08
57,84,4.87e-08
58,84,5.7e-08
59,84,-1.389e-07
60,84,3.69e-08
61,84,-8.36e-08
62,84,-1.93e-08
63,84,6.42e-08
64,84,-6.7e-09
65,84,-3e-08
66,84,-7.96e-08
67,84,7.44e-08
68,84,6.5e-08
69,84,-1.603e-07
70,84,5.26e-08
71,84,5.37e-08
72,84,2.51e-08
73,84,7.39e-08
74,84,5.4e-09
75,84,5.98e-08
76,84,4.99e-08
77,84,-3.98e-08
78,84,-1.24e-08
79,84,-6.9e-08
80,84,5.51e-08
81,84,-1.34e-08
82,84,-2.57e-08
83,84,3e-09
84,84,3.78e-08
85,84,-3.2e-09
86,84,-9.29e-08
87,84,-1.79e-08
88,84,-3e-10
89,84,-1.61e-08
90,84,1.65e-08
91,84,-2.49e-08
92,84,3.92e-08
93,84,-5.58e-08
94,84,1.39e-08
95,84,2.14e-08
96,84,-3.09e-08
97,84,-3.7e-09
98,84,-1.27e-08
99,84,5.9e-09
100,84,1.6e-08
101,84,-1.9e-09
102,84,6.4e-09
103,84,-6e-10
104,84,-6.2e-09
105,84,-8.9e-09
106,84,-2.5e-09
107,84,3.3e-09
108,84,1.56e-08
109,84,-1.4e-09
110,84,-7.8e-09
111,84,2.7e-09
112,84,5.6e-09
113,84,-4.7e-09
114,84,3e-09
115,84,-1e-10
116,84,3.9e-09
117,84,-4.2e-09
118,84,-1.1e-09
119,84,9e-10
120,84,0
121,84,1.4e-09
122,84,-2.8e-09
123,84,-4e-09
124,84,-1.3e-09
125,84,-7e-10
126,84,-1.9e-09
127,84,2.5e-09
0,85,1.2e-09
1,85,-2e-10
2,85,2.6e-09
3,85,-2.5e-09
4,85,2.4e-09
5,85,-4e-10
6,85,-4.5e-09
7,85,-3.7e-09
8,85,-2.2e-09
9,85,-3.3e-09
10,85,-6e-10
11,85,-6e-10
12,85,-8e-10
13,85,-3.4e-09
14,85,-1.9e-09
15,85,-3.7e-09
16,85,6.9e-09
17,85,-2.7e-09
18,85,1.15e-08
19,85,-3e-10
20,85,-2.8e-09
21,85,-2.6e-09
22,85,-6.2e-09
23,85,7.5e-09
24,85,-3.4e-09
25,85,-6.3e-09
26,85,-2.4e-09
27,85,-3.5e-09
28,85,1.06e-08
29,85,2.28e-08
30,85,-2e-08
31,85,2.41e-08
32,85,-1.5e-08
33,85,-1.49e-08
34,85,-7.8e-09
35,85,1.47e-08
36,85,9.4e-09
37,85,4.26e-08
38,85,-6.68e-08
39,85,4.19e-08
40,85,2.01e-08
41,85,-8.4e-09
42,85,4.33e-08
43,85,-3.44e-08
44,85,-2.63e-08
45,85,5.9e-09
46,85,-2.22e-08
47,85,-6.09e-08
48,85,1.8e-09
49,85,-1.11e-08
50,85,6.39e-08
51,85,2.43e-08
52,85,-5.24e-08
53,85,9.37e-08
54,85,8.13e-08
55,85,-3.02e-08
56,85,4.26e-08
57,85,9.68e-08
58,85,6.61e-08
59,85,1.82e-08
60,85,1.48e-08
61,85,-3.32e-08
62,85,2.7e-09
63,85,1.97e-08
64,85,-7.06e-08
65,85,6.3e-09
66,85,4e-09
67,85,-7.42e-08
68,85,1.216e-07
69,85,-5.93e-08
70,85,5.92e-08
71,85,1.77e-08
72,85,5.41e-08
73,85,1.03e-08
74,85,-9.75e-08
75,85,3.28e-08
76,85,-7.14e-08
77,85,3.62e-08
78,85,-6.98e-08
79,85,-3.39e-08
80,85,3.58e-08
81,85,-6.54e-08
82,85,1.89e-08
83,85,-3.84e-08
84,85,-3.08e-08
85,85,-2.15e-08
86,85,-2.26e-08
87,85,2.33e-08
88,85,-2.2e-09
89,85,-4.7e-09
90,85,-2.8e-09
91,85,5.14e-08
92,85,-4.5e-09
93,85,6.5e-09
94,85,1.09e-08
95,85,-3.39e-08
96,85,1.18e-08
97,85,4.19e-08
98,85,1.06e-08
99,85,-5.1e-09
100,85,6.7e-09
101,85,-2.4e-09
102,85,-3.3e-09
103,85,-3.8e-09
104,85,1.1e-09
105,85,-1.63e-08
106,85,1.1e-09
107,85,-5.2e-09
108,85,4.7e-09
109,85,-2.3e-09
110,85,3e-09
111,85,-8.3e-09
112,85,7.6e-09
113,85,0
114,85,3.1e-09
115,85,5.7e-09
116,85,-3.6e-09
117,85,-1.2e-09
118,85,-9e-10
119,85,1.3e-09
120,85,2.5e-09
121,85,-1e-10
122,85,2.4e-09
123,85,2.3e-09
124,85,1.1e-09
125,85,2e-10
126,85,-1e-10
127,85,1.3e-09
0,86,-5e-10
1,86,-1.3e-09
2,86,3e-10
3,86,7e-10
4,86,3.7e-09
5,86,-1e-09
6,86,-3e-09
7,86,1.1e-09
8,86,-1.9e-09
9,86,4.3e-09
10,86,-2.1e-09
11,86,-4.7e-09
12,86,3.9e-09
13,86,-5.4e-09
14,86,-5e-10
15,86,-5e-10
16,86,2e-09
17,86,-1.2e-09
18,86,7e-09
19,86,-5.9e-09
20,86,-8.6e-09
21,86,4.9e-09
22,86,6.4e-09
23,86,1.01e-08
24,86,-7e-10
25,86,1.14e-08
26,86,1.4e-08
27,86,1.5e-09
28,86,-2.85e-08
29,86,-2.09e-08
30,86,1.06e-08
31,86,-2.72e-08
32,86,-6.7e-09
33,86,1.99e-08
34,86,-3.47e-08
35,86,5e-09
36,86,-3.6e-09
37,86,2.02e-08
38,86,2.24e-08
39,86,3.9e-09
40,86,-7.4e-09
41,86,2.28e-08
42,86,-3.22e-08
43,86,-3.88e-08
44,86,5.8e-09
45,86,-4.6e-08
46,86,-6.7e-09
47,86,-9.1e-09
48,86,-4.6e-08
49,86,-6.5e-09
50,86,-7.98e-08
51,86,5.6e-08
52,86,-4.58e-08
53,86,9.86e-08
54,86,5.85e-08
55,86,-1.56e-08
56,86,-2e-10
57,86,9.6e-09
58,86,1.04e-07
59,86,-5.68e-08
60,86,1.19e-07
61,86,1.033e-07
62,86,-2e-09
63,86,-2.43e-08
64,86,1.29e-08
65,86,-3.34e-08
66,86,5.76e-08
67,86,-1.69e-08
68,86,-6.98e-08
69,86,1.3e-08
70,86,-3.8e-09
71,86,-8.34e-08
72,86,5.7e-08
73,86,4.6e-09
74,86,2.34e-08
75,86,1.26e-08
76,86,1.71e-08
77,86,-7.45e-08
78,86,-9e-09
79,86,-7.98e-08
80,86,4.22e-08
81,86,-4.46e-08
82,86,7.19e-08
83,86,-1.09e-08
84,86,1.68e-08
85,86,4.5e-09
86,86,3e-10
87,86,-4.7e-09
88,86,-1.014e-07
89,86,1e-08
90,86,-1.04e-08
91,86,4.1e-08
92,86,-2.63e-08
93,86,-2.62e-08
94,86,-1.1e-08
95,86,4e-10
96,86,1.93e-08
97,86,1.11e-08
98,86,6.4e-09
99,86,-1.07e-08
100,86,-2e-09
101,86,1.78e-08
102,86,2.3e-08
103,86,8.5e-09
104,86,-4.8e-09
105,86,-6.6e-09
106,86,1.1e-09
107,86,5.9e-09
108,86,-8.7e-09
109,86,-1.5e-09
110,86,0
111,86,-7e-10
112,86,2.6e-09
113,86,-6.6e-09
114,86,4.6e-09
115,86,-1.6e-09
116,86,2.1e-09
117,86,7e-10
118,86,1.7e-09
119,86,-3.7e-09
120,86,-6e-10
121,86,-2.8e-09
122,86,2e-10
123,86,5e-10
124,86,-1.2e-09
125,86,-1.4e-09
126,86,-3e-10
127,86,-1.3e-09
0,87,-7e-10
1,87,-1.1e-09
2,87,3e-10
3,87,0
4,87,3.1e-09
5,87,4e-10
6,87,8e-10
7,87,-2.9e-09
8,87,-4.1e-09
9,87,1.4e-09
10,87,1.6e-09
11,87,-1.9e-09
12,87,-4e-10
13,87,-9.8e-09
14,87,4.6e-09
15,87,1.9e-09
16,87,4.4e-09
17,87,-8.8e-09
18,87,1.8e-09
19,87,7.4e-09
20,87,2e-10
21,87,3.3e-09
22,87,-1.1e-09
23,87,-1.13e-08
24,87,-5.3e-09
25,87,-1.07e-08
26,87,1.97e-08
27,87,6.3e-09
28,87,4.3e-09
29,87,-6.6e-09
30,87,-1.16e-08
31,87,2.03e-08
32,87,4.63e-08
33,87,-6.8e-09
34,87,1.05e-08
35,87,-1.08e-08
36,87,2.45e-08
37,87,-2.1e-09
38,87,2.77e-08
39,87,2.76e-08
40,87,-8.3e-09
41,87,6.74e-08
42,87,-5.23e-08
43,87,-1.66e-08
44,87,9.25e-08
45,87,-5.05e-08
46,87,-3.38e-08
47,87,-3.76e-08
48,87,6.41e-08
49,87,7.38e-08
50,87,-2.41e-08
51,87,-3.7e-08
52,87,-4.77e-08
53,87,-8.4e-09
54,87,-5.98e-08
55,87,6.43e-08
56,87,-5.55e-08
57,87,4.13e-08
58,87,2.58e-08
59,87,6.81e-08
60,87,4.51e-08
61,87,-5.66e-08
62,87,6.97e-08
63,87,1.44e-07
64,87,7.4e-08
65,87,3.1e-09
66,87,-7.61e-08
67,87,4.92e-08
68,87,-1.127e-07
69,87,-1.98e-08
70,87,-2.1e-09
71,87,-1.1e-08
72,87,5.68e-08
73,87,-5.49e-08
74,87,-1.79e-08
75,87,-5.74e-08
76,87,3.83e-08
77,87,6.4e-09
78,87,-1.35e-08
79,87,-2.93e-08
80,87,3.81e-08
81,87,2.29e-08
82,87,-5.85e-08
83,87,-2.66e-08
84,87,-2.49e-08
85,87,-5.7e-09
86,87,2.9e-09
87,87,2.08e-08
88,87,-6e-10
89,87,-2.3e-09
90,87,4.31e-08
91,87,-4.3e-09
92,87,-1.49e-08
93,87,-1.64e-08
94,87,-3.05e-08
95,87,2.6e-09
96,87,-2e-09
97,87,2.12e-08
98,87,-5.5e-09
99,87,1.44e-08
100,87,2.68e-08
101,87,-1.88e-08
102,87,-1.51e-08
103,87,-1.92e-08
104,87,4e-10
105,87,1.36e-08
106,87,-7.4e-09
107,87,1.12e-08
108,87,-1.81e-08
109,87,1e-09
110,87,-7.5e-09
111,87,6e-10
112,87,-5e-10
113,87,-5e-09
114,87,-8.2e-09
115,87,3.1e-09
116,87,4.8e-09
117,87,-3.7e-09
118,87,1.6e-09
119,87,2.7e-09
120,87,-3.8e-09
121,87,-9e-10
122,87,-2.1e-09
123,87,-2.7e-09
124,87,-2e-09
125,87,-2e-10
126,87,-2e-10
127,87,1.4e-09
0,88,4e-10
1,88,-4e-10
2,88,6e-10
3,88,1.2e-09
4,88,-1.9e-09
5,88,8e-10
6,88,1.8e-09
7,88,2e-10
8,88,-1.2e-09
9,88,-1.8e-09
10,88,-2.7e-09
11,88,-2.6e-09
12,88,-1.6e-09
13,88,1.3e-09
14,88,-7e-09
15,88,7e-10
16,88,-4e-10
17,88,1.21e-08
18,88,1.9e-09
19,88,2.5e-09
20,88,8.5e-09
21,88,3.3e-09
22,88,-2.3e-09
23,88,5e-09
24,88,9e-10
25,88,-6.9e-09
26,88,-4.9e-09
27,88,-1.4e-09
28,88,1.9e-08
29,88,6e-10
30,88,2.2e-08
31,88,4.5e-09
32,88,1.27e-08
33,88,-2.2e-08
34,88,-9.3e-09
35,88,-3.39e-08
36,88,-2.7e-09
37,88,-1.5e-09
38,88,3.89e-08
39,88,4.2e-09
40,88,-4.7e-08
41,88,1.36e-08
42,88,-4.35e-08
43,88,-2.15e-08
44,88,-6.98e-08
45,88,-2e-10
46,88,-4.35e-08
47,88,8.94e-08
48,88,-6.77e-08
49,88,-4.76e-08
50,88,3.07e-08
51,88,-3.46e-08
52,88,3.8e-09
53,88,-3.23e-08
54,88,2.13e-08
55,88,7.6e-09
56,88,-5.4e-09
57,88,2.8e-08
58,88,1.96e-08
59,88,3e-09
60,88,6.5e-09
61,88,-4e-10
62,88,-8.3e-08
63,88,1.65e-08
64,88,7.7e-09
65,88,-2.59e-08
66,88,2.31e-08
67,88,4.31e-08
68,88,-5.2e-09
69,88,-2e-09
70,88,-3.52e-08
71,88,4.47e-08
72,88,1.61e-08
73,88,4.99e-08
74,88,-1.83e-08
75,88,6.1e-09
76,88,-1.75e-08
77,88,7.5e-09
78,88,2.27e-08
79,88,2e-08
80,88,-8.2e-08
81,88,5.19e-08
82,88,2.92e-08
83,88,2.85e-08
84,88,-2.85e-08
85,88,4.6e-09
86,88,-4.8e-08
87,88,-8.9e-09
88,88,-4.4e-09
89,88,-2.02e-08
90,88,-1.23e-08
91,88,-8.1e-09
92,88,-4.7e-09
93,88,-2.22e-08
94,88,1.47e-08
95,88,-4.54e-08
96,88,7.7e-09
97,88,1.6e-09
98,88,2.1e-09
99,88,4.7e-09
100,88,-3.65e-08
101,88,8.8e-09
102,88,3e-10
103,88,4.4e-09
104,88,3.3e-09
105,88,6.9e-09
106,88,-3.6e-09
107,88,-1.4e-09
108,88,-5.2e-09
109,88,9.2e-09
110,88,4.3e-09
111,88,-1.6e-09
112,88,-4e-09
113,88,-1.5e-09
114,88,3.2e-09
115,88,-1.1e-09
116,88,-1.1e-09
117,88,-5.9e-09
118,88,-1e-09
119,88,-8e-10
120,88,1.4e-09
121,88,1.3e-09
122,88,3.3e-09
123,88,-2.9e-09
124,88,1e-09
125,88,9e-10
126,88,5e-10
127,88,3e-10
0,89,8e-10
1,89,1.5e-09
2,89,-3e-10
3,89,7e-10
4,89,1.5e-09
5,89,1e-10
6,89,-1.9e-09
7,89,2e-10
8,89,-3.2e-09
9,89,3.7e-09
10,89,-9e-10
11,89,-4.7e-09
12,89,1.8e-09
13,89,-9e-10
14,89,4.8e-09
15,89,-8e-10
16,89,-5.2e-09
17,89,1.3e-09
18,89,-2.5e-09
19,89,-9.5e-09
20,89,2.9e-09
21,89,5.2e-09
22,89,1.23e-08
23,89,-4.7e-09
24,89,-4.3e-09
25,89,-2.68e-08
26,89,1.42e-08
27,89,-6.8e-09
28,89,1.01e-08
29,89,8.1e-09
30,89,-8.3e-09
31,89,1.97e-08
32,89,-2.01e-08
33,89,1.14e-08
34,89,-2.7e-09
35,89,-1.59e-08
36,89,3.75e-08
37,89,-2.18e-08
38,89,2.17e-08
39,89,-1e-10
40,89,8.6e-09
41,89,-5.34e-08
42,89,3.89e-08
43,89,-8.9e-08
44,89,1.06e-08
45,89,-1.49e-08
46,89,-5.5e-08
47,89,-6.53e-08
48,89,-2.44e-08
49,89,-1.8e-09
50,89,-2.89e-08
51,89,-1.78e-08
52,89,-6.79e-08
53,89,8.7e-09
54,89,3.48e-08
55,89,-1.007e-07
56,89,6.7e-09
57,89,-1.2e-08
58,89,-4.03e-08
59,89,-3.92e-08
60,89,-3.64e-08
61,89,-5.67e-08
62,89,7.78e-08
63,89,8.38e-08
64,89,1.79e-08
65,89,9.8e-09
66,89,-1.02e-08
67,89,-8.1e-08
68,89,-1.9e-09
69,89,-3.48e-08
70,89,5.1e-09
71,89,-9.76e-08
72,89,-3.9e-08
73,89,-8.7e-09
74,89,-2.98e-08
75,89,4.82e-08
76,89,3.5e-08
77,89,-3.5e-08
78,89,6.8e-09
79,89,2.09e-08
80,89,-1.8e-08
81,89,-3.43e-08
82,89,2.59e-08
83,89,-4.96e-08
84,89,-7.6e-09
85,89,-4.02e-08
86,89,3.7e-09
87,89,3.77e-08
88,89,-2.34e-08
89,89,-4.8e-08
90,89,-1.4e-08
91,89,-1.48e-08
92,89,-1.16e-08
93,89,-5e-10
94,89,1.52e-08
95,89,1.09e-08
96,89,-3.8e-09
97,89,7e-09
98,89,-5.7e-09
99,89,-3.1e-09
100,89,2.8e-09
101,89,-2.23e-08
102,89,-2.8e-09
103,89,-8.5e-09
104,89,-4.9e-09
105,89,8.1e-09
106,89,-1.03e-08
107,89,-7.3e-09
108,89,-4e-10
109,89,-2.8e-09
110,89,3e-10
111,89,-2e-10
112,89,-3.7e-09
113,89,-8e-10
114,89,1.5e-09
115,89,-2.1e-09
116,89,1.9e-09
117,89,-6e-10
118,89,-1.2e-09
119,89,-1e-09
120,89,-1.4e-09
121,89,4e-10
122,89,-6e-10
123,89,1.3e-09
124,89,1e-09
125,89,6e-10
126,89,7e-10
127,89,8e-10
0,90,1.2e-09
1,90,-1e-09
2,90,-1e-10
3,90,0
4,90,2e-10
5,90,-1e-09
6,90,7e-10
7,90,-1e-09
8,90,2e-09
9,90,4.6e-09
10,90,3.2e-09
11,90,0
12,90,-1.6e-09
13,90,0
14,90,3.8e-09
15,90,-4.6e-09
16,90,-7e-09
17,90,1.5e-09
18,90,-3e-10
19,90,-1.13e-08
20,90,-1e-10
21,90,-1.8e-09
22,90,5e-10
23,90,-1.2e-09
24,90,1e-10
25,90,-6e-09
26,90,4.6e-09
27,90,-1.97e-08
28,90,6.6e-09
29,90,-2.33e-08
30,90,-2.7e-09
31,90,-1.42e-08
32,90,2.57e-08
33,90,-1.4e-09
34,90,-1.2e-09
35,90,-7e-10
36,90,2.43e-08
37,90,-2.65e-08
38,90,-3.3e-08
39,90,1.5e-09
40,90,1.52e-08
41,90,-3e-09
42,90,7e-10
43,90,2.7e-09
44,90,6.6e-09
45,90,2.07e-08
46,90,7.8e-08
47,90,1.5e-09
48,90,3.42e-08
49,90,-4.44e-08
50,90,-5.56e-08
51,90,1.1e-08
52,90,5.35e-08
53,90,4.43e-08
54,90,-4.18e-08
55,90,-9.1e-08
56,90,-2.07e-08
57,90,3.96e-08
58,90,2.69e-08
59,90,-3.35e-08
60,90,4.04e-08
61,90,-4.08e-08
62,90,-1.46e-08
63,90,-8.92e-08
64,90,8.6e-09
65,90,-5.13e-08
66,90,-9.31e-08
67,90,-2.54e-08
68,90,2.12e-08
69,90,-1.5e-09
70,90,-4.53e-08
71,90,1.08e-07
72,90,1.27e-08
73,90,-3.55e-08
74,90,4.55e-08
75,90,4.8e-08
76,90,-3.7e-08
77,90,-2.18e-08
78,90,-5.4e-09
79,90,-6.73e-08
80,90,-3.57e-08
81,90,1.07e-08
82,90,-8.91e-08
83,90,1.51e-08
84,90,1.47e-08
85,90,-1.76e-08
86,90,-1.03e-08
87,90,1.35e-08
88,90,1.64e-08
89,90,-1.84e-08
90,90,1.5e-09
91,90,-1.32e-08
92,90,-5.28e-08
93,90,1.2e-08
94,90,-1.95e-08
95,90,1.11e-08
96,90,2.35e-08
97,90,-3.4e-09
98,90,-1.47e-08
99,90,-7.4e-09
100,90,-9e-10
101,90,-2.1e-08
102,90,1.7e-09
103,90,-3e-09
104,90,9.8e-09
105,90,-8.6e-09
106,90,-7.2e-09
107,90,-1.3e-09
108,90,-4.3e-09
109,90,-5e-10
110,90,6.7e-09
111,90,9e-10
112,90,-5e-09
113,90,-4.4e-09
114,90,1.1e-09
115,90,-3.1e-09
116,90,5.6e-09
117,90,-5e-10
118,90,-2e-09
119,90,-3e-10
120,90,-5e-10
121,90,-1.7e-09
122,90,-2.5e-09
123,90,-6e-10
124,90,-7e-10
125,90,5e-10
126,90,0
127,90,6e-10
0,91,-4e-10
1,91,6e-10
2,91,-5e-10
3,91,-3e-10
4,91,1.8e-09
5,91,-7e-10
6,91,-1.3e-09
7,91,-5e-10
8,91,1.2e-09
9,91,-1.6e-09
10,91,3e-10
11,91,-8e-10
12,91,1.6e-09
13,91,1.9e-09
14,91,-1.5e-09
15,91,-6e-10
16,91,-4.1e-09
17,91,-4.7e-09
18,91,-5.9e-09
19,91,-4.1e-09
20,91,3.5e-09
21,91,-6e-10
22,91,-2e-10
23,91,5.5e-09
24,91,-1.5e-08
25,91,6.8e-09
26,91,6.9e-09
27,91,-1.27e-08
28,91,5.9e-09
29,91,-2.64e-08
30,91,1.12e-08
31,91,-1.61e-08
32,91,6e-09
33,91,2.42e-08
34,91,-1.28e-08
35,91,6.9e-09
36,91,-1.03e-08
37,91,2.9e-09
38,91,-4.8e-09
39,91,9.7e-09
40,91,-1.62e-08
41,91,-2.53e-08
42,91,-1.44e-08
43,91,-1.75e-08
44,91,1.14e-08
45,91,-3.02e-08
46,91,-4.3e-08
47,91,-5.36e-08
48,91,-9.5e-09
49,91,-4.06e-08
50,91,-2.21e-08
51,91,-7.4e-09
52,91,-1.74e-08
53,91,-1.29e-08
54,91,-1.7e-08
55,91,2.56e-08
56,91,-1.68e-08
57,91,1.75e-08
58,91,4.09e-08
59,91,-1.28e-08
60,91,-9.87e-08
61,91,5.8e-09
62,91,-8e-10
63,91,7.88e-08
64,91,-5.4e-08
65,91,-2.08e-08
66,91,8e-10
67,91,7.81e-08
68,91,-5.6e-09
69,91,-3.52e-08
70,91,1.19e-08
71,91,-3e-09
72,91,3.22e-08
73,91,6.77e-08
74,91,-6.3e-09
75,91,1.1e-08
76,91,-1.52e-08
77,91,1.13e-08
78,91,-1.65e-08
79,91,-5e-09
80,91,1.7e-09
81,91,-5.7e-09
82,91,5.1e-09
83,91,8.5e-09
84,91,-2.31e-08
85,91,-6.7e-09
86,91,-1.7e-08
87,91,1e-09
88,91,-3.46e-08
89,91,2.04e-08
90,91,-3.18e-08
91,91,2.13e-08
92,91,1.27e-08
93,91,-2.88e-08
94,91,1.3e-08
95,91,-7.8e-09
96,91,8.3e-09
97,91,-4.2e-09
98,91,5.7e-09
99,91,-4.6e-09
100,91,2.4e-09
101,91,2.87e-08
102,91,-5e-10
103,91,6e-09
104,91,2.5e-09
105,91,2.78e-08
106,91,-3.1e-09
107,91,-3.8e-09
108,91,-8e-09
109,91,8.1e-09
110,91,4.1e-09
111,91,3e-10
112,91,-2.9e-09
113,91,-2.8e-09
114,91,6e-09
115,91,-4e-10
116,91,2.7e-09
117,91,-1e-10
118,91,-2.5e-09
119,91,6e-10
120,91,2e-09
121,91,5e-10
122,91,-9e-10
123,91,-4e-10
124,91,0
125,91,1.3e-09
126,91,-1.5e-09
127,91,2e-10
0,92,6e-10
1,92,-6e-10
2,92,1.8e-09
3,92,-1e-09
4,92,-8e-10
5,92,-1e-10
6,92,-1e-10
7,92,-6e-10
8,92,6e-10
9,92,2e-10
10,92,-2.9e-09
11,92,-1.3e-09
12,92,-7e-10
13,92,-1e-09
14,92,2.9e-09
15,92,-1.4e-09
16,92,5.9e-09
17,92,-1.8e-09
18,92,2.3e-09
19,92,7e-10
20,92,-1.19e-08
21,92,8.6e-09
22,92,7.8e-09
23,92,1e-09
24,92,-2.01e-08
25,92,1.9e-09
26,92,5.3e-09
27,92,1.2e-09
28,92,-1.35e-08
29,92,-2.63e-08
30,92,8.1e-09
31,92,-2.18e-08
32,92,8.9e-09
33,92,-6e-10
34,92,2.37e-08
35,92,-2.88e-08
36,92,-7.5e-09
37,92,-1.7e-09
38,92,2.72e-08
39,92,-2.07e-08
40,92,1.1e-09
41,92,7.2e-09
42,92,2.91e-08
43,92,3.5e-08
44,92,6.9e-09
45,92,5.46e-08
46,92,-5.5e-09
47,92,3.04e-08
48,92,1.8e-08
49,92,-1.2e-09
50,92,-3.16e-08
51,92,1.9e-09
52,92,-5.26e-08
53,92,4.24e-08
54,92,-1.93e-08
55,92,-3.62e-08
56,92,4.1e-08
57,92,-8.7e-09
58,92,5.6e-09
59,92,-1.206e-07
60,92,2.36e-08
61,92,-2e-08
62,92,1.5e-08
63,92,2.79e-08
64,92,-1.79e-08
65,92,3.72e-08
66,92,2.82e-08
67,92,-4.81e-08
68,92,7.08e-08
69,92,2.07e-08
70,92,-4.25e-08
71,92,3.84e-08
72,92,-1.62e-08
73,92,-4.93e-08
74,92,-2.9e-08
75,92,2.44e-08
76,92,-7.6e-09
77,92,-3.67e-08
78,92,-5e-09
79,92,-1.34e-08
80,92,3.58e-08
81,92,-1.48e-08
82,92,-8e-10
83,92,9.5e-09
84,92,2.49e-08
85,92,-2.49e-08
86,92,2.83e-08
87,92,2.15e-08
88,92,-1.06e-08
89,92,1.47e-08
90,92,2.18e-08
91,92,-2.59e-08
92,92,0
93,92,1.61e-08
94,92,1.18e-08
95,92,9.7e-09
96,92,1.09e-08
97,92,1.9e-09
98,92,-7.1e-09
99,92,-4e-09
100,92,-4e-09
101,92,1.73e-08
102,92,-2.6e-09
103,92,3e-09
104,92,-1.3e-09
105,92,-1.5e-09
106,92,-2.4e-09
107,92,5.6e-09
108,92,4e-10
109,92,1.3e-09
110,92,2.8e-09
111,92,1.4e-09
112,92,-2.7e-09
113,92,-3.4e-09
114,92,6.6e-09
115,92,1e-10
116,92,1.5e-09
117,92,1.9e-09
118,92,-2.4e-09
119,92,-4e-10
120,92,1.5e-09
121,92,-1.6e-09
122,92,-5e-10
123,92,9e-10
124,92,1.6e-09
125,92,-6e-10
126,92,7e-10
127,92,-5e-10
0,93,0
1,93,1.1e-09
2,93,-4e-10
3,93,1e-10
4,93,2.2e-09
5,93,-4e-10
6,93,-1e-10
7,93,5e-10
8,93,-1.4e-09
9,93,-2.6e-09
10,93,9e-10
11,93,2.5e-09
12,93,-1.2e-09
13,93,-5.7e-09
14,93,-2.2e-09
15,93,4.1e-09
16,93,1.06e-08
17,93,2.7e-09
18,93,5e-10
19,93,-6.8e-09
20,93,-5e-10
21,93,1.4e-09
22,93,8e-09
23,93,7.1e-09
24,93,-7e-10
25,93,-2e-09
26,93,1.9e-09
27,93,-1.26e-08
28,93,9.5e-09
29,93,3.9e-09
30,93,9.4e-09
31,93,-4.8e-09
32,93,-2.13e-08
33,93,-1.6e-09
34,93,1.35e-08
35,93,2.73e-08
36,93,-1e-10
37,93,3e-09
38,93,1.06e-08
39,93,2.17e-08
40,93,-8.1e-09
41,93,1.44e-08
42,93,-1.4e-08
43,93,1.58e-08
44,93,-4.3e-09
45,93,-1.28e-08
46,93,-2.17e-08
47,93,-5.4e-08
48,93,-3.19e-08
49,93,1.53e-08
50,93,2.63e-08
51,93,-3.54e-08
52,93,3.06e-08
53,93,-3.2e-09
54,93,7.05e-08
55,93,-2.27e-08
56,93,1.38e-08
57,93,-4.23e-08
58,93,7.65e-08
59,93,-7.4e-09
60,93,4.59e-08
61,93,1e-10
62,93,-2.45e-08
63,93,5.72e-08
64,93,5.9e-09
65,93,-2.01e-08
66,93,-2.4e-09
67,93,-4.99e-08
68,93,-5.15e-08
69,93,2.43e-08
70,93,-2.39e-08
71,93,-2.24e-08
72,93,1.04e-08
73,93,-2.77e-08
74,93,-1.23e-08
75,93,2.38e-08
76,93,9.7e-09
77,93,4.27e-08
78,93,1.19e-08
79,93,1.12e-08
80,93,2.41e-08
81,93,-1.16e-08
82,93,4e-10
83,93,-1.4e-08
84,93,1.3e-09
85,93,1.2e-09
86,93,-7e-10
87,93,6.9e-09
88,93,-4.2e-09
89,93,-1.35e-08
90,93,2.2e-09
91,93,-2.73e-08
92,93,6.2e-09
93,93,-1.53e-08
94,93,-6.3e-09
95,93,2.04e-08
96,93,2.78e-08
97,93,3.9e-09
98,93,8.7e-09
99,93,-1.08e-08
100,93,-2.78e-08
101,93,2.9e-09
102,93,-9e-10
103,93,1.5e-09
104,93,-2.9e-09
105,93,5.6e-09
106,93,-4e-10
107,93,6.7e-09
108,93,-1.9e-09
109,93,-3.7e-09
110,93,-5.3e-09
111,93,-1e-09
112,93,4.7e-09
113,93,8.6e-09
114,93,-3.7e-09
115,93,-3.2e-09
116,93,6e-10
117,93,3e-10
118,93,-2.1e-09
119,93,-1.8e-09
120,93,-2.4e-09
121,93,1.3e-09
122,93,-1e-09
123,93,-1.9e-09
124,93,-1e-10
125,93,-3e-10
126,93,-5e-10
127,93,-3e-10
0,94,-5e-10
1,94,7e-10
2,94,-2e-10
3,94,-1e-10
4,94,6e-10
5,94,5e-10
6,94,-6e-10
7,94,-3e-10
8,94,2.2e-09
9,94,3e-10
10,94,8e-10
11,94,1.2e-09
12,94,0
13,94,8e-10
14,94,1e-10
15,94,5e-10
16,94,-1.9e-09
17,94,-6.5e-09
18,94,8.8e-09
19,94,3.4e-09
20,94,-6e-10
21,94,1.27e-08
22,94,-1.5e-09
23,94,1.5e-08
24,94,-1.4e-09
25,94,1.3e-09
26,94,-2.41e-08
27,94,-4e-10
28,94,2e-09
29,94,5e-10
30,94,1.77e-08
31,94,-1.27e-08
32,94,-1e-09
33,94,2.19e-08
34,94,-1.33e-08
35,94,1.64e-08
36,94,-7.1e-09
37,94,-2.25e-08
38,94,-2.74e-08
39,94,1.62e-08
40,94,6.3e-09
41,94,-1.06e-08
42,94,-2.08e-08
43,94,-4.9e-09
44,94,-1.14e-08
45,94,2.4e-09
46,94,1.66e-08
47,94,-1.2e-09
48,94,2.22e-08
49,94,1.76e-08
50,94,-4.92e-08
51,94,5.69e-08
52,94,8.7e-09
53,94,1.05e-08
54,94,-1.89e-08
55,94,8.5e-09
56,94,-2.4e-08
57,94,2.82e-08
58,94,3.5e-08
59,94,1.99e-08
60,94,-3.28e-08
61,94,-4.6e-08
62,94,-1.55e-08
63,94,-3.43e-08
64,94,5e-09
65,94,-1.1e-09
66,94,-4.18e-08
67,94,5.67e-08
68,94,1.95e-08
69,94,-1.96e-08
70,94,2.35e-08
71,94,-4.17e-08
72,94,-9.1e-09
73,94,-4.6e-08
74,94,-2e-09
75,94,6.9e-08
76,94,2.91e-08
77,94,-6.2e-09
78,94,3.23e-08
79,94,7.6e-09
80,94,5.6e-09
81,94,-1.86e-08
82,94,-1.12e-08
83,94,-1.01e-08
84,94,3.7e-08
85,94,-1.37e-08
86,94,-5.9e-09
87,94,-1.24e-08
88,94,1.15e-08
89,94,-1.46e-08
90,94,2.6e-09
91,94,4.8e-08
92,94,1.03e-08
93,94,-8.2e-09
94,94,1.4e-08
95,94,1.96e-08
96,94,3.2e-09
97,94,6.6e-09
98,94,-1.04e-08
99,94,4e-09
100,94,-4.3e-09
101,94,4e-09
102,94,1.76e-08
103,94,-5.8e-09
104,94,7.9e-09
105,94,1.7e-09
106,94,-7.9e-09
107,94,-4.5e-09
108,94,6.9e-09
109,94,7.9e-09
110,94,-2.3e-09
111,94,-2.1e-09
112,94,-4.1e-09
113,94,3.8e-09
114,94,2.6e-09
115,94,-2e-09
116,94,-3.4e-09
117,94,-8e-10
118,94,-1.2e-09
119,94,3e-10
120,94,-1e-09
121,94,-2.5e-09
122,94,1e-09
123,94,2.6e-09
124,94,5e-10
125,94,2e-10
126,94,0
127,94,-3e-10
0,95,8e-10
1,95,-5e-10
2,95,-7e-10
3,95,-1.2e-09
4,95,-7e-10
5,95,2e-10
6,95,-2e-10
7,95,-1.3e-09
8,95,1.5e-09
9,95,-1.9e-09
10,95,-2.9e-09
11,95,-8e-10
12,95,8e-10
13,95,-2.5e-09
14,95,4.1e-09
15,95,1.7e-09
16,95,6.8e-09
17,95,9e-10
18,95,-8.1e-09
19,95,-6.8e-09
20,95,-3e-10
21,95,-2.4e-09
22,95,5.7e-09
23,95,-9.7e-09
24,95,-9e-10
25,95,1.08e-08
26,95,2.9e-09
27,95,1.08e-08
28,95,-1.4e-09
29,95,4.9e-09
30,95,3.7e-09
31,95,-8.1e-09
32,95,-1.47e-08
33,95,1.9e-09
34,95,1.34e-08
35,95,-5e-10
36,95,-1.56e-08
37,95,-5.7e-09
38,95,-3.1e-09
39,95,3.06e-08
40,95,1.32e-08
41,95,-1e-10
42,95,-1.23e-08
43,95,1.35e-08
44,95,-9.6e-09
45,95,7e-09
46,95,3.2e-08
47,95,7.8e-09
48,95,-5.3e-09
49,95,-2.46e-08
50,95,-8.2e-09
51,95,-6e-10
52,95,-4.41e-08
53,95,2.16e-08
54,95,-5.4e-09
55,95,-1.04e-08
56,95,4.03e-08
57,95,2.8e-09
58,95,2.77e-08
59,95,3.13e-08
60,95,-1.61e-08
61,95,-2.34e-08
62,95,-4.3e-09
63,95,4.13e-08
64,95,-1.94e-08
65,95,-3.39e-08
66,95,1.97e-08
67,95,6.18e-08
68,95,-1.26e-08
69,95,8.2e-09
70,95,-2.45e-08
71,95,-1.51e-08
72,95,1.34e-08
73,95,1.43e-08
74,95,-2.12e-08
75,95,2.56e-08
76,95,-2.2e-09
77,95,-1.09e-08
78,95,-2.42e-08
79,95,1.26e-08
80,95,2.48e-08
81,95,1.86e-08
82,95,3.31e-08
83,95,-2.59e-08
84,95,4.37e-08
85,95,-1.45e-08
86,95,-7e-10
87,95,-3.23e-08
88,95,3.3e-09
89,95,-1.48e-08
90,95,-1.88e-08
91,95,-6e-09
92,95,2e-10
93,95,1.15e-08
94,95,4e-10
95,95,-2e-10
96,95,-1.47e-08
97,95,-2.2e-09
98,95,-2.99e-08
99,95,-6.2e-09
100,95,-8.7e-09
101,95,-2e-09
102,95,6e-10
103,95,-1.1e-09
104,95,7e-10
105,95,6e-09
106,95,-6.6e-09
107,95,-6e-09
108,95,-4.9e-09
109,95,-3.9e-09
110,95,4e-10
111,95,-2.7e-09
112,95,-3.4e-09
113,95,-1.1e-09
114,95,7e-10
115,95,1.2e-09
116,95,-3e-10
117,95,5e-10
118,95,5e-10
119,95,-3.2e-09
120,95,2.2e-09
121,95,-6e-10
122,95,4e-10
123,95,-3e-10
124,95,-7e-10
125,95,1e-10
126,95,-1.5e-09
127,95,3e-10
0,96,-5e-10
1,96,-1e-10
2,96,-3e-10
3,96,5e-10
4,96,-1.2e-09
5,96,-5e-10
6,96,6e-10
7,96,6e-10
8,96,-4e-10
9,96,0
10,96,-1e-09
11,96,2.7e-09
12,96,3.4e-09
13,96,1.6e-09
14,96,2.3e-09
15,96,4.4e-09
16,96,3.4e-09
17,96,1.5e-09
18,96,-6e-10
19,96,-3.1e-09
20,96,-5.7e-09
21,96,-7.4e-09
22,96,3.2e-09
23,96,-9.7e-09
24,96,1.3e-09
25,96,-3.1e-09
26,96,-2.2e-09
27,96,8.3e-09
28,96,3.6e-09
29,96,-1.04e-08
30,96,-7.1e-09
31,96,-9.8e-09
32,96,4e-09
33,96,2.2e-09
34,96,-4.9e-09
35,96,2.06e-08
36,96,-7.9e-09
37,96,9e-09
38,96,-2.6e-09
39,96,-1.69e-08
40,96,2.6e-08
41,96,-4.8e-09
42,96,-3.2e-08
43,96,4.1e-09
44,96,7.5e-09
45,96,1.22e-08
46,96,-3.02e-08
47,96,2.9e-09
48,96,4.29e-08
49,96,2.07e-08
50,96,2.46e-08
51,96,1.28e-08
52,96,-2.41e-08
53,96,-1.79e-08
54,96,9.6e-09
55,96,-2.12e-08
56,96,-5.66e-08
57,96,-2.4e-08
58,96,3.2e-09
59,96,3.9e-09
60,96,-5.3e-09
61,96,-9.6e-09
62,96,2.09e-08
63,96,-2.11e-08
64,96,2e-08
65,96,-3.2e-08
66,96,-7.2e-09
67,96,-4.75e-08
68,96,1.02e-08
69,96,-8.9e-09
70,96,4.25e-08
71,96,-6.77e-08
72,96,-1.5e-08
73,96,1.95e-08
74,96,2e-10
75,96,-4.4e-09
76,96,3.11e-08
77,96,-1.42e-08
78,96,3.04e-08
79,96,-1.2e-09
80,96,-1.35e-08
81,96,-3.64e-08
82,96,-1.04e-08
83,96,-6e-10
84,96,-1.54e-08
85,96,-2.77e-08
86,96,3.93e-08
87,96,-9.8e-09
88,96,1.68e-08
89,96,-8.3e-09
90,96,1.62e-08
91,96,-1.55e-08
92,96,-1e-10
93,96,-9.6e-09
94,96,-6.2e-09
95,96,-8.7e-09
96,96,9.2e-09
97,96,1.02e-08
98,96,-1.2e-09
99,96,-1.12e-08
100,96,-3.9e-09
101,96,-4.5e-09
102,96,-7.3e-09
103,96,-5.2e-09
104,96,5.7e-09
105,96,-4.5e-09
106,96,6.9e-09
107,96,1.6e-09
108,96,4.6e-09
109,96,2e-10
110,96,-1.4e-09
111,96,2e-09
112,96,-4.5e-09
113,96,3.8e-09
114,96,3e-10
115,96,3.1e-09
116,96,5e-10
117,96,1e-09
118,96,2e-09
119,96,1.2e-09
120,96,3e-10
121,96,-6e-10
122,96,2.3e-09
123,96,-3e-10
124,96,1e-09
125,96,-6e-10
126,96,-3e-10
127,96,-8e-10
0,97,1e-09
1,97,2e-10
2,97,-8e-10
3,97,4e-10
4,97,2e-10
5,97,-2e-10
6,97,-3e-10
7,97,2.7e-09
8,97,-6e-10
9,97,1e-10
10,97,1.5e-09
11,97,2.5e-09
12,97,3e-10
13,97,1.7e-09
14,97,-2.5e-09
15,97,-5e-09
16,97,-1.5e-09
17,97,-4.8e-09
18,97,0
19,97,-6e-10
20,97,5.6e-09
21,97,-6.4e-09
22,97,-2.9e-09
23,97,1e-09
24,97,1.8e-09
25,97,0
26,97,1.35e-08
27,97,5.1e-09
28,97,2.16e-08
29,97,-9.9e-09
30,97,9.5e-09
31,97,2.34e-08
32,97,-1.7e-09
33,97,0
34,97,4.5e-09
35,97,-1.46e-08
36,97,2.3e-09
37,97,-1.87e-08
38,97,-1.65e-08
39,97,-4.4e-08
40,97,1.5e-09
41,97,-4.23e-08
42,97,6.6e-09
43,97,-2.37e-08
44,97,5.2e-09
45,97,6.7e-09
46,97,-3.62e-08
47,97,-5.7e-09
48,97,3.72e-08
49,97,7.8e-09
50,97,2.8e-09
51,97,1.21e-08
52,97,-2.1e-08
53,97,4.57e-08
54,97,3.21e-08
55,97,7e-09
56,97,2.94e-08
57,97,-2.99e-08
58,97,1.03e-08
59,97,-5.53e-08
60,97,3.25e-08
61,97,3.38e-08
62,97,-1.01e-08
63,97,-3.35e-08
64,97,-3.45e-08
65,97,2.42e-08
66,97,-6.19e-08
67,97,1.42e-08
68,97,-1.91e-08
69,97,-1.96e-08
70,97,-1.06e-08
71,97,4.57e-08
72,97,-2.07e-08
73,97,4.45e-08
74,97,-3.17e-08
75,97,2.59e-08
76,97,8.7e-09
77,97,-1.2e-08
78,97,1.44e-08
79,97,1.46e-08
80,97,-6e-09
81,97,-2.53e-08
82,97,-1.6e-09
83,97,9.6e-09
84,97,-6.8e-09
85,97,2.2e-09
86,97,-7.9e-09
87,97,1.34e-08
88,97,2.8e-09
89,97,-6.7e-09
90,97,7.6e-09
91,97,-6.7e-09
92,97,1.11e-08
93,97,-5e-09
94,97,-8.7e-09
95,97,-3.4e-09
96,97,-1.74e-08
97,97,-7.2e-09
98,97,-3.8e-09
99,97,-6.6e-09
100,97,1.3e-09
101,97,-8.7e-09
102,97,-3e-09
103,97,6e-09
104,97,-1.7e-09
105,97,8e-10
106,97,-5.9e-09
107,97,3.8e-09
108,97,-4.4e-09
109,97,7.2e-09
110,97,3.9e-09
111,97,5.3e-09
112,97,4.6e-09
113,97,-1.5e-09
114,97,1.3e-09
115,97,-1.8e-09
116,97,-3e-10
117,97,1e-09
118,97,1e-10
119,97,5e-10
120,97,4e-10
121,97,-1e-10
122,97,-5e-10
123,97,7e-10
124,97,-2e-10
125,97,-2e-10
126,97,-6e-10
127,97,-9e-10
0,98,2e-10
1,98,-4e-10
2,98,-7e-10
3,98,1e-10
4,98,-4e-10
5,98,-1.7e-09
6,98,0
7,98,-7e-10
8,98,1.8e-09
9,98,4e-10
10,98,-7e-10
11,98,-1e-10
12,98,0
13,98,9e-10
14,98,-2e-10
15,98,-9e-10
16,98,-3.9e-09
17,98,4.3e-09
18,98,1.7e-09
19,98,-5.7e-09
20,98,1.2e-09
21,98,-4.8e-09
22,98,-1.4e-09
23,98,-3e-10
24,98,-1.4e-09
25,98,3.7e-09
26,98,-2e-10
27,98,-2.1e-09
28,98,-8.7e-09
29,98,2e-09
30,98,7.8e-09
31,98,9.4e-09
32,98,1.13e-08
33,98,1.7e-08
34,98,1.8e-09
35,98,1.27e-08
36,98,-4.4e-09
37,98,8.2e-09
38,98,2.31e-08
39,98,-1.53e-08
40,98,-4e-09
41,98,5.4e-09
42,98,-1.62e-08
43,98,-1.8e-08
44,98,1.09e-08
45,98,-1.53e-08
46,98,-4.6e-09
47,98,-7.3e-09
48,98,-4.9e-09
49,98,1.09e-08
50,98,-8.2e-09
51,98,1.48e-08
52,98,-1.77e-08
53,98,-1.9e-09
54,98,-1.58e-08
55,98,5.9e-09
56,98,8.24e-08
57,98,-5e-09
58,98,4.39e-08
59,98,-3.51e-08
60,98,-5.7e-09
61,98,-3.58e-08
62,98,-2.6e-09
63,98,-1.94e-08
64,98,-9.3e-09
65,98,2.57e-08
66,98,1.3e-08
67,98,-3.3e-09
68,98,-1.24e-08
69,98,4.1e-09
70,98,1.88e-08
71,98,3.68e-08
72,98,-2.24e-08
73,98,1.14e-08
74,98,3.15e-08
75,98,-2.66e-08
76,98,-2.02e-08
77,98,1.86e-08
78,98,3.14e-08
79,98,-2.79e-08
80,98,-8.9e-09
81,98,6.8e-09
82,98,-3.79e-08
83,98,7.3e-09
84,98,2.1e-09
85,98,-2.22e-08
86,98,-1.1e-08
87,98,3.2e-09
88,98,8.2e-09
89,98,9e-09
90,98,-7.8e-09
91,98,1.95e-08
92,98,1.12e-08
93,98,-1.26e-08
94,98,-1e-10
95,98,5.5e-09
96,98,-7e-10
97,98,2.6e-09
98,98,2.7e-09
99,98,-6e-09
100,98,5e-10
101,98,-6.4e-09
102,98,-1.65e-08
103,98,8.5e-09
104,98,-5e-10
105,98,1.9e-09
106,98,7.4e-09
107,98,-1.9e-09
108,98,4.7e-09
109,98,-1.4e-09
110,98,-1.2e-09
111,98,1.4e-09
112,98,1.7e-09
113,98,-1.2e-09
114,98,-1.1e-09
115,98,3.5e-09
116,98,7e-10
117,98,1.6e-09
118,98,-1e-10
119,98,0
120,98,-1e-09
121,98,8e-10
122,98,-1e-09
123,98,-4e-10
124,98,7e-10
125,98,-3e-10
126,98,-1e-10
127,98,-4e-10
0,99,9e-10
1,99,-3e-10
2,99,-3e-10
3,99,4e-10
4,99,-5e-10
5,99,-1e-10
6,99,3e-10
7,99,6e-10
8,99,0
9,99,4e-10
10,99,-2.5e-09
11,99,5e-10
12,99,-1.4e-09
13,99,-8e-10
14,99,-7e-10
15,99,-3.6e-09
16,99,1.7e-09
17,99,2.9e-09
18,99,4.1e-09
19,99,3e-10
20,99,-4.4e-09
21,99,-2.7e-09
22,99,3.4e-09
23,99,5e-09
24,99,-8e-10
25,99,9.6e-09
26,99,7e-10
27,99,-5.7e-09
28,99,-1.1e-09
29,99,-5.7e-09
30,99,1.41e-08
31,99,-9.6e-09
32,99,1.08e-08
33,99,1.1e-08
34,99,-1.75e-08
35,99,-1.21e-08
36,99,1.31e-08
37,99,1.48e-08
38,99,2.24e-08
39,99,-1e-09
40,99,-7e-10
41,99,2.48e-08
42,99,-8.7e-09
43,99,1.6e-08
44,99,9.6e-09
45,99,1.23e-08
46,99,1.8e-09
47,99,2.8e-09
48,99,9.6e-09
49,99,-1.98e-08
50,99,-2.79e-08
51,99,-5.2e-09
52,99,-2.98e-08
53,99,-2.9e-09
54,99,1.09e-08
55,99,-1.3e-08
56,99,4.69e-08
57,99,-2.23e-08
58,99,-4.48e-08
59,99,-3.11e-08
60,99,1.6e-09
61,99,-1e-10
62,99,4.01e-08
63,99,-1.4e-09
64,99,4.21e-08
65,99,-9.6e-09
66,99,2.7e-08
67,99,-1.01e-08
68,99,-8.8e-09
69,99,6e-09
70,99,-1.69e-08
71,99,-3.4e-09
72,99,1.75e-08
73,99,1.39e-08
74,99,1.49e-08
75,99,1.4e-09
76,99,2.5e-09
77,99,-3.74e-08
78,99,2.9e-09
79,99,1.19e-08
80,99,1.69e-08
81,99,-1.25e-08
82,99,-3.41e-08
83,99,-4.71e-08
84,99,4e-10
85,99,-9e-10
86,99,-2.99e-08
87,99,1.73e-08
88,99,1.1e-09
89,99,-1e-08
90,99,-1.16e-08
91,99,-2.3e-09
92,99,2.9e-09
93,99,5.8e-09
94,99,1.23e-08
95,99,1.89e-08
96,99,1.7e-08
97,99,5.3e-09
98,99,-1.22e-08
99,99,8.4e-09
100,99,-3.4e-09
101,99,-2.8e-09
102,99,-6e-10
103,99,1.1e-09
104,99,5.2e-09
105,99,3.5e-09
106,99,2e-10
107,99,-9e-10
108,99,-2.9e-09
109,99,6e-10
110,99,3e-10
111,99,1.4e-09
112,99,2e-09
113,99,4.3e-09
114,99,-3e-10
115,99,-1.4e-09
116,99,2.7e-09
117,99,1.1e-09
118,99,2.6e-09
119,99,-6e-10
120,99,1e-09
121,99,-1.4e-09
122,99,2.5e-09
123,99,2e-10
124,99,3e-10
125,99,1e-10
126,99,3e-10
127,99,3e-10
0,100,5e-10
1,100,0
2,100,3e-10
3,100,0
4,100,6e-10
5,100,1.6e-09
6,100,6e-10
7,100,-2e-10
8,100,-5e-10
9,100,1.4e-09
10,100,-1e-09
11,100,6e-10
12,100,-9e-10
13,100,-5e-10
14,100,8e-10
15,100,-3.2e-09
16,100,5e-09
17,100,-4e-10
18,100,1.5e-09
19,100,-1.4e-09
20,100,2e-09
21,100,2.8e-09
22,100,-1.5e-09
23,100,-4.2e-09
24,100,4e-09
25,100,-4e-10
26,100,7e-09
27,100,6.1e-09
28,100,2e-09
29,100,-1.1e-09
30,100,1e-08
31,100,7.9e-09
32,100,-4.6e-09
33,100,3.8e-09
34,100,1.98e-08
35,100,-7e-10
36,100,4.8e-09
37,100,-1.34e-08
38,100,-1.27e-08
39,100,1.3e-09
40,100,3.3e-09
41,100,6.2e-09
42,100,8.5e-09
43,100,-1.62e-08
44,100,-7.7e-09
45,100,0
46,100,3.01e-08
47,100,-8.9e-09
48,100,-5.48e-08
49,100,-1.08e-08
50,100,-1.47e-08
51,100,-1.46e-08
52,100,1.63e-08
53,100,5.07e-08
54,100,2.5e-09
55,100,-1.02e-08
56,100,3.16e-08
57,100,-1.7e-09
58,100,-2.06e-08
59,100,4.1e-09
60,100,2.79e-08
61,100,1.84e-08
62,100,-6e-10
63,100,-1.72e-08
64,100,-8e-10
65,100,2.1e-09
66,100,-9.6e-09
67,100,1.5e-09
68,100,1.58e-08
69,100,4.5e-09
70,100,-2.11e-08
71,100,-2.8e-09
72,100,-2.3e-09
73,100,4.9e-09
74,100,-1.17e-08
75,100,6.8e-09
76,100,-2.5e-09
77,100,-1.02e-08
78,100,1.95e-08
79,100,-8.2e-09
80,100,-1.13e-08
81,100,9.2e-09
82,100,8.6e-09
83,100,-1.8e-09
84,100,1.51e-08
85,100,-1.56e-08
86,100,-4.1e-09
87,100,1.99e-08
88,100,1.08e-08
89,100,2.6e-09
90,100,1.37e-08
91,100,-2.7e-09
92,100,-1.53e-08
93,100,6.7e-09
94,100,6.3e-09
95,100,1e-09
96,100,1.46e-08
97,100,-5.3e-09
98,100,2e-09
99,100,3e-10
100,100,-6.1e-09
101,100,-4.6e-09
102,100,-1e-09
103,100,4e-10
104,100,-2.5e-09
105,100,2.1e-09
106,100,5.5e-09
107,100,-5.8e-09
108,100,-1.5e-09
109,100,-9e-10
110,100,1.6e-09
111,100,-2.5e-09
112,100,2e-10
113,100,-2e-09
114,100,1e-10
115,100,-1e-10
116,100,5e-10
117,100,2e-09
118,100,6e-10
119,100,-4e-10
120,100,-6e-10
121,100,1e-09
122,100,-6e-10
123,100,-1.4e-09
124,100,5e-10
125,100,-6e-10
126,100,0
127,100,9e-10
0,101,1e-10
1,101,-2e-10
2,101,-4e-10
3,101,6e-10
4,101,3e-10
5,101,8e-10
6,101,-1e-10
7,101,7e-10
8,101,-1.9e-09
9,101,-1.3e-09
10,101,-3e-10
11,101,4e-10
12,101,2.8e-09
13,101,-8e-10
14,101,-1e-10
15,101,6e-10
16,101,-1.3e-09
17,101,1.6e-09
18,101,6.9e-09
19,101,1.4e-09
20,101,2.3e-09
21,101,3e-10
22,101,-2.2e-09
23,101,-1.3e-09
24,101,4.6e-09
25,101,-4.3e-09
26,101,1e-10
27,101,-4.5e-09
28,101,6.7e-09
29,101,-5e-09
30,101,8.8e-09
31,101,6.4e-09
32,101,1.1e-08
33,101,5.8e-09
34,101,1.06e-08
35,101,4.6e-09
36,101,1.29e-08
37,101,-5e-10
38,101,-4.9e-09
39,101,1.15e-08
40,101,8.8e-09
41,101,-1.78e-08
42,101,7.6e-09
43,101,2.1e-09
44,101,8.4e-09
45,101,1.2e-09
46,101,-2.12e-08
47,101,-6.2e-09
48,101,2.9e-09
49,101,-4e-09
50,101,2.2e-09
51,101,1.2e-08
52,101,-2.38e-08
53,101,3.5e-09
54,101,1.37e-08
55,101,-4.9e-09
56,101,-8e-10
57,101,7.2e-09
58,101,-2.54e-08
59,101,1.79e-08
60,101,1.02e-08
61,101,1.23e-08
62,101,-1.77e-08
63,101,1.81e-08
64,101,-1.12e-08
65,101,2.52e-08
66,101,1.01e-08
67,101,-4e-10
68,101,-2.27e-08
69,101,1.01e-08
70,101,3.11e-08
71,101,1.41e-08
72,101,9.8e-09
73,101,3.29e-08
74,101,2.3e-09
75,101,-5.25e-08
76,101,-4.6e-09
77,101,-1.02e-08
78,101,-1.87e-08
79,101,1.52e-08
80,101,2.12e-08
81,101,-3.7e-09
82,101,-2.3e-08
83,101,-4.4e-09
84,101,2.51e-08
85,101,9.7e-09
86,101,-7.4e-09
87,101,-1.13e-08
88,101,-1.13e-08
89,101,-8.5e-09
90,101,8.8e-09
91,101,2.14e-08
92,101,-2.9e-09
93,101,-5.9e-09
94,101,-5.6e-09
95,101,2.4e-09
96,101,1.08e-08
97,101,2.6e-09
98,101,4.7e-09
99,101,-1.7e-09
100,101,-4.7e-09
101,101,5.6e-09
102,101,3.8e-09
103,101,4.3e-09
104,101,-6e-10
105,101,-1e-09
106,101,0
107,101,0
108,101,-7e-10
109,101,7e-10
110,101,-1e-10
111,101,4.2e-09
112,101,1.5e-09
113,101,-8e-10
114,101,-5e-10
115,101,-9e-10
116,101,-1.7e-09
117,101,1.2e-09
118,101,2.2e-09
119,101,3e-10
120,101,-2e-10
121,101,-6e-10
122,101,1.2e-09
123,101,-2e-10
124,101,7e-10
125,101,-7e-10
126,101,3e-10
127,101,7e-10
0,102,0
1,102,-3e-10
2,102,-4e-10
3,102,-2e-10
4,102,1e-10
5,102,-1e-10
6,102,-2.3e-09
7,102,7e-10
8,102,0
9,102,-4e-10
10,102,-9e-10
11,102,2.6e-09
12,102,-1.2e-09
13,102,1.8e-09
14,102,0
15,102,-1e-09
16,102,3e-10
17,102,1e-10
18,102,1.3e-09
19,102,2.6e-09
20,102,3e-09
21,102,2.4e-09
22,102,5.8e-09
23,102,-3.2e-09
24,102,4.6e-09
25,102,-1.8e-09
26,102,1.03e-08
27,102,-1.6e-09
28,102,8.2e-09
29,102,-2.4e-09
30,102,-6.4e-09
31,102,-5.7e-09
32,102,-1.05e-08
33,102,-5.6e-09
34,102,-2.7e-09
35,102,3.7e-09
36,102,-5.2e-09
37,102,9e-09
38,102,-4.8e-09
39,102,3e-09
40,102,-2.7e-08
41,102,1.93e-08
42,102,8.9e-09
43,102,1.13e-08
44,102,1.49e-08
45,102,1.05e-08
46,102,1.6e-09
47,102,9.7e-09
48,102,-1.18e-08
49,102,1.33e-08
50,102,-1.83e-08
51,102,4.5e-09
52,102,-7.2e-09
53,102,6e-09
54,102,-2.86e-08
55,102,-1.31e-08
56,102,-4.7e-09
57,102,-2e-10
58,102,4.58e-08
59,102,-1.97e-08
60,102,2.75e-08
61,102,-1.12e-08
62,102,-1e-09
63,102,-5.4e-09
64,102,-1.55e-08
65,102,2.76e-08
66,102,-1.7e-08
67,102,6.6e-09
68,102,9e-09
69,102,2.2e-09
70,102,-3.1e-09
71,102,-9.4e-09
72,102,3.71e-08
73,102,-2.9e-09
74,102,1.6e-09
75,102,2.37e-08
76,102,3.54e-08
77,102,-6.6e-09
78,102,7.5e-09
79,102,3.1e-09
80,102,-6.8e-09
81,102,-2.06e-08
82,102,1.7e-09
83,102,1.73e-08
84,102,1.63e-08
85,102,1.52e-08
86,102,-1.3e-09
87,102,-2.12e-08
88,102,-9e-10
89,102,-2.09e-08
90,102,1.38e-08
91,102,-1.1e-08
92,102,8.7e-09
93,102,1.14e-08
94,102,-7.9e-09
95,102,1.99e-08
96,102,1.8e-09
97,102,6.2e-09
98,102,1.7e-09
99,102,-6.8e-09
100,102,3.7e-09
101,102,-8.9e-09
102,102,4.9e-09
103,102,4.1e-09
104,102,5e-09
105,102,-1.2e-09
106,102,5e-09
107,102,4.4e-09
108,102,1e-09
109,102,-1.4e-09
110,102,1e-09
111,102,9e-10
112,102,-1.2e-09
113,102,1.4e-09
114,102,2.7e-09
115,102,3e-10
116,102,1.4e-09
117,102,3e-10
118,102,-1.3e-09
119,102,9e-10
120,102,-3e-10
121,102,-9e-10
122,102,1e-10
123,102,1.3e-09
124,102,2e-10
125,102,-4e-10
126,102,0
127,102,-6e-10
0,103,-3e-10
1,103,-2e-10
2,103,8e-10
3,103,-2e-10
4,103,4e-10
5,103,1e-10
6,103,8e-10
7,103,3e-10
8,103,-3e-10
9,103,-4e-10
10,103,-3.3e-09
11,103,6e-10
12,103,-1.8e-09
13,103,-1.5e-09
14,103,-3e-10
15,103,1.6e-09
16,103,-9e-10
17,103,8e-10
18,103,2.4e-09
19,103,-5e-09
20,103,2.4e-09
21,103,3.5e-09
22,103,1.5e-09
23,103,7e-10
24,103,-5.6e-09
25,103,-1.5e-09
26,103,1e-09
27,103,-2.1e-09
28,103,7.6e-09
29,103,-5e-09
30,103,-6.9e-09
31,103,1.9e-09
32,103,-5.4e-09
33,103,-9.8e-09
34,103,1.7e-09
35,103,1.15e-08
36,103,2.16e-08
37,103,8.5e-09
38,103,-4.4e-09
39,103,1.13e-08
40,103,-6.7e-09
41,103,4.1e-09
42,103,-6.9e-09
43,103,3e-10
44,103,-1.71e-08
45,103,-1.47e-08
46,103,-1.09e-08
47,103,-3.4e-09
48,103,7e-09
49,103,3.9e-09
50,103,-1.8e-09
51,103,-3.6e-09
52,103,2.7e-09
53,103,-2.6e-09
54,103,3.04e-08
55,103,-2.81e-08
56,103,2.82e-08
57,103,1.4e-09
58,103,5.8e-09
59,103,1.63e-08
60,103,-9.9e-09
61,103,-6.7e-09
62,103,1.5e-08
63,103,-6.2e-09
64,103,1.29e-08
65,103,-2.37e-08
66,103,-4.5e-09
67,103,-1.5e-09
68,103,-1.8e-08
69,103,2.34e-08
70,103,1.61e-08
71,103,1.2e-09
72,103,2.16e-08
73,103,1.42e-08
74,103,-4.6e-09
75,103,-3.2e-08
76,103,-1.27e-08
77,103,2.12e-08
78,103,8.5e-09
79,103,2.25e-08
80,103,-2.7e-08
81,103,-1.29e-08
82,103,3.2e-09
83,103,-1.32e-08
84,103,-7.2e-09
85,103,-7.2e-09
86,103,1.01e-08
87,103,1.27e-08
88,103,4.3e-09
89,103,-6.7e-09
90,103,1.73e-08
91,103,-1.11e-08
92,103,-4e-10
93,103,5.4e-09
94,103,-5.4e-09
95,103,-2e-10
96,103,-7.9e-09
97,103,3e-10
98,103,-2.9e-09
99,103,6.1e-09
100,103,-7e-09
101,103,-2.3e-09
102,103,-8.2e-09
103,103,-5.2e-09
104,103,-2.9e-09
105,103,-2.4e-09
106,103,3.8e-09
107,103,-4.2e-09
108,103,-1.5e-09
109,103,5.2e-09
110,103,2e-09
111,103,1.4e-09
112,103,7e-10
113,103,1.9e-09
114,103,-1.4e-09
115,103,6e-10
116,103,-9e-10
117,103,6e-10
118,103,1e-10
119,103,9e-10
120,103,-9e-10
121,103,-7e-10
122,103,0
123,103,-2e-10
124,103,1e-10
125,103,5e-10
126,103,4e-10
127,103,-1e-10
0,104,-1e-10
1,104,-4e-10
2,104,-5e-10
3,104,-3e-10
4,104,-1e-10
5,104,4e-10
6,104,1e-10
7,104,3e-10
8,104,-6e-10
9,104,2e-10
10,104,9e-10
11,104,0
12,104,-1e-09
13,104,0
14,104,1.3e-09
15,104,2.6e-09
16,104,-1e-09
17,104,-1e-09
18,104,-5e-10
19,104,0
20,104,3e-10
21,104,1.9e-09
22,104,-8e-10
23,104,-6e-10
24,104,1.3e-09
25,104,1e-10
26,104,-1.1e-09
27,104,2.4e-09
28,104,8.9e-09
29,104,-4.3e-09
30,104,-3e-09
31,104,2.5e-09
32,104,-1.3e-09
33,104,-1.2e-09
34,104,3.7e-09
35,104,2.6e-09
36,104,1.29e-08
37,104,-8.4e-09
38,104,9.2e-09
39,104,3.3e-09
40,104,-1.4e-09
41,104,7.5e-09
42,104,1.29e-08
43,104,-2.9e-09
44,104,4.7e-09
45,104,1.06e-08
46,104,7.7e-09
47,104,-9.3e-09
48,104,1.76e-08
49,104,7.6e-09
50,104,-5.6e-09
51,104,-1.3e-08
52,104,-1.3e-08
53,104,-4.2e-09
54,104,-9.4e-09
55,104,-9.3e-09
56,104,-9.3e-09
57,104,-6.9e-09
58,104,1.7e-09
59,104,-1.14e-08
60,104,-8e-10
61,104,-7.4e-09
62,104,1.3e-08
63,104,-7.2e-09
64,104,1.02e-08
65,104,-1.5e-09
66,104,2.8e-09
67,104,1.1e-08
68,104,1.36e-08
69,104,-3.06e-08
70,104,-1.3e-08
71,104,-6.5e-09
72,104,2.88e-08
73,104,-4.6e-09
74,104,-3.5e-09
75,104,-7.3e-09
76,104,-5.5e-09
77,104,5.5e-09
78,104,6.2e-09
79,104,3.9e-09
80,104,-9e-10
81,104,-5.9e-09
82,104,-1.43e-08
83,104,-2.6e-09
84,104,1e-08
85,104,8e-10
86,104,7e-09
87,104,4e-09
88,104,-4e-09
89,104,-1e-09
90,104,-2.2e-09
91,104,-7.8e-09
92,104,-9.5e-09
93,104,3.1e-09
94,104,7e-10
95,104,1.2e-09
96,104,4.5e-09
97,104,-3.5e-09
98,104,5e-10
99,104,-2.2e-09
100,104,3.7e-09
101,104,6.5e-09
102,104,-2.6e-09
103,104,-5.9e-09
104,104,7e-10
105,104,2.3e-09
106,104,-2.2e-09
107,104,1.4e-09
108,104,3.8e-09
109,104,2e-09
110,104,3.3e-09
111,104,2.5e-09
112,104,3e-10
113,104,9e-10
114,104,-1.9e-09
115,104,3e-10
116,104,0
117,104,-6e-10
118,104,7e-10
119,104,6e-10
120,104,7e-10
121,104,4e-10
122,104,-1e-10
123,104,4e-10
124,104,-1e-10
125,104,2e-10
126,104,3e-10
127,104,2e-10
0,105,-2e-10
1,105,-1e-10
2,105,8e-10
3,105,-9e-10
4,105,2e-10
5,105,1e-10
6,105,0
7,105,-1e-10
8,105,-4e-10
9,105,-3e-10
10,105,-1.1e-09
11,105,-8e-10
12,105,1.7e-09
13,105,3e-10
14,105,1.8e-09
15,105,-2.8e-09
16,105,-1.6e-09
17,105,-2.8e-09
18,105,8e-10
19,105,-1.1e-09
20,105,-2.8e-09
21,105,-3.1e-09
22,105,-9e-10
23,105,2.8e-09
24,105,-5.3e-09
25,105,-3.1e-09
26,105,-3.8e-09
27,105,3.6e-09
28,105,-2.1e-09
29,105,-8e-10
30,105,1.8e-09
31,105,4.2e-09
32,105,-3.7e-09
33,105,3.1e-09
34,105,1e-09
35,105,-7.3e-09
36,105,-7.6e-09
37,105,-1.3e-09
38,105,6.8e-09
39,105,-8.1e-09
40,105,-8.7e-09
41,105,-9.8e-09
42,105,1.45e-08
43,105,-1.5e-09
44,105,1.05e-08
45,105,-2.55e-08
46,105,-2.03e-08
47,105,7.9e-09
48,105,-8.3e-09
49,105,-7.7e-09
50,105,-6.4e-09
51,105,-1.01e-08
52,105,2.6e-09
53,105,2.23e-08
54,105,-3.4e-09
55,105,-1.3e-08
56,105,-1.19e-08
57,105,-3.6e-09
58,105,-6.5e-09
59,105,7.4e-09
60,105,1.14e-08
61,105,-1.37e-08
62,105,-1.9e-09
63,105,-2.31e-08
64,105,8.3e-09
65,105,-9.1e-09
66,105,-8.4e-09
67,105,-2.91e-08
68,105,-4.2e-09
69,105,2e-09
70,105,4.1e-09
71,105,1.72e-08
72,105,1.26e-08
73,105,-2.6e-09
74,105,-7e-09
75,105,5.5e-09
76,105,1.6e-08
77,105,2.8e-09
78,105,-1.68e-08
79,105,-9.8e-09
80,105,-6.7e-09
81,105,-1.9e-09
82,105,-2.36e-08
83,105,-7.2e-09
84,105,-1.17e-08
85,105,-1.19e-08
86,105,8.7e-09
87,105,8.1e-09
88,105,6.1e-09
89,105,-1.68e-08
90,105,-3e-09
91,105,1.3e-08
92,105,-5.5e-09
93,105,-2.3e-09
94,105,-3e-09
95,105,3.6e-09
96,105,4.2e-09
97,105,1.7e-09
98,105,3.7e-09
99,105,1.9e-09
100,105,-9e-10
101,105,-7e-10
102,105,1.5e-09
103,105,6e-10
104,105,-2.5e-09
105,105,-5e-10
106,105,-2e-09
107,105,0
108,105,1e-09
109,105,-1.4e-09
110,105,5e-10
111,105,1.4e-09
112,105,-7e-10
113,105,5e-10
114,105,0
115,105,0
116,105,1.4e-09
117,105,-7e-10
118,105,-1e-09
119,105,-2e-10
120,105,-2e-10
121,105,5e-10
122,105,-1e-10
123,105,3e-10
124,105,7e-10
125,105,0
126,105,1e-09
127,105,3e-10
0,106,-1e-10
1,106,6e-10
2,106,1e-10
3,106,7e-10
4,106,-1e-10
5,106,3e-10
6,106,-2e-10
7,106,-1.2e-09
8,106,2e-10
9,106,-3e-10
10,106,-1.1e-09
11,106,-2e-10
12,106,1e-09
13,106,1e-09
14,106,1e-10
15,106,1.1e-09
16,106,-1.7e-09
17,106,-1.1e-09
18,106,-1.1e-09
19,106,3.4e-09
20,106,1.1e-09
21,106,-3.1e-09
22,106,-1.3e-09
23,106,-2.5e-09
24,106,-2.7e-09
25,106,-1e-10
26,106,3.5e-09
27,106,4.6e-09
28,106,-7.5e-09
29,106,-1.4e-09
30,106,-2.2e-09
31,106,4.9e-09
32,106,5.7e-09
33,106,5e-09
34,106,-1.23e-08
35,106,-1.8e-09
36,106,9e-10
37,106,-7.2e-09
38,106,1.3e-08
39,106,-1.26e-08
40,106,-1.13e-08
41,106,-9e-10
42,106,-9e-09
43,106,6.8e-09
44,106,-2.51e-08
45,106,-3.9e-09
46,106,-7.3e-09
47,106,-4.1e-09
48,106,1.76e-08
49,106,1.45e-08
50,106,2.16e-08
51,106,-7.2e-09
52,106,-2.07e-08
53,106,1.98e-08
54,106,6.5e-09
55,106,5.7e-09
56,106,-4e-10
57,106,1.73e-08
58,106,2.8e-09
59,106,7.4e-09
60,106,-1.84e-08
61,106,-1.2e-08
62,106,9.8e-09
63,106,-2.1e-08
64,106,1.1e-08
65,106,7.1e-09
66,106,-8e-09
67,106,4.9e-09
68,106,6.5e-09
69,106,-2.65e-08
70,106,1.27e-08
71,106,-6.8e-09
72,106,1.95e-08
73,106,-4.9e-09
74,106,2.27e-08
75,106,1.2e-08
76,106,3.9e-09
77,106,2.3e-09
78,106,-1.9e-09
79,106,1.3e-09
80,106,-1.81e-08
81,106,-5.4e-09
82,106,6.6e-09
83,106,6e-09
84,106,-1.66e-08
85,106,-1.09e-08
86,106,-3.1e-09
87,106,3.4e-09
88,106,1.59e-08
89,106,1.41e-08
90,106,4e-09
91,106,-2.4e-09
92,106,1.6e-09
93,106,6.4e-09
94,106,1.9e-09
95,106,4.7e-09
96,106,-2.4e-09
97,106,5e-10
98,106,3.4e-09
99,106,2.9e-09
100,106,2.5e-09
101,106,4.5e-09
102,106,-1.4e-09
103,106,2e-10
104,106,4.4e-09
105,106,-3.2e-09
106,106,2.1e-09
107,106,-1.9e-09
108,106,9e-10
109,106,2.4e-09
110,106,1.4e-09
111,106,-1.1e-09
112,106,8e-10
113,106,7e-10
114,106,3e-10
115,106,1.2e-09
116,106,6e-10
117,106,-6e-10
118,106,1e-10
119,106,-3e-10
120,106,-2e-10
121,106,0
122,106,5e-10
123,106,3e-10
124,106,0
125,106,5e-10
126,106,0
127,106,0
0,107,-1e-10
1,107,-5e-10
2,107,-1e-10
3,107,-2e-10
4,107,-3e-10
5,107,4e-10
6,107,6e-10
7,107,-4e-10
8,107,-7e-10
9,107,-3e-10
10,107,4e-10
11,107,-1.2e-09
12,107,1.4e-09
13,107,-2.3e-09
14,107,-1.8e-09
15,107,1.2e-09
16,107,5e-10
17,107,1.5e-09
18,107,4.3e-09
19,107,0
20,107,-7e-10
21,107,8e-10
22,107,-7e-10
23,107,-6e-10
24,107,1.4e-09
25,107,-2.5e-09
26,107,-8.4e-09
27,107,-1.5e-09
28,107,8e-10
29,107,-3e-09
30,107,8e-10
31,107,1.8e-09
32,107,-4.2e-09
33,107,4.2e-09
34,107,-3e-10
35,107,1.5e-09
36,107,-1.2e-09
37,107,2.8e-09
38,107,8e-10
39,107,2.5e-09
40,107,1e-10
41,107,-5.4e-09
42,107,-1.25e-08
43,107,-9.5e-09
44,107,-2e-09
45,107,-1.61e-08
46,107,-5.4e-09
47,107,-4.2e-09
48,107,8e-10
49,107,-1e-09
50,107,2.2e-09
51,107,1.13e-08
52,107,-1.1e-08
53,107,-4e-09
54,107,3.5e-09
55,107,-2.01e-08
56,107,2.88e-08
57,107,-1.14e-08
58,107,-1.84e-08
59,107,3.3e-09
60,107,-1.12e-08
61,107,-1.77e-08
62,107,9.1e-09
63,107,3.4e-09
64,107,-2.53e-08
65,107,1.05e-08
66,107,-1.35e-08
67,107,1.4e-09
68,107,-2.32e-08
69,107,-1.52e-08
70,107,1.05e-08
71,107,-8.1e-09
72,107,1.64e-08
73,107,-1.61e-08
74,107,-1.7e-09
75,107,2.25e-08
76,107,2.03e-08
77,107,6.1e-09
78,107,-6.3e-09
79,107,-8.9e-09
80,107,5.1e-09
81,107,9e-10
82,107,-4.1e-09
83,107,7.4e-09
84,107,-1.04e-08
85,107,7.8e-09
86,107,4.8e-09
87,107,1.25e-08
88,107,3e-09
89,107,-1.16e-08
90,107,8.4e-09
91,107,2.8e-09
92,107,-3e-10
93,107,-9e-10
94,107,9e-10
95,107,-1.2e-09
96,107,-6.5e-09
97,107,2.3e-09
98,107,3.9e-09
99,107,-1.4e-09
100,107,2.5e-09
101,107,1.7e-09
102,107,-6.6e-09
103,107,-2.8e-09
104,107,-2.9e-09
105,107,-7e-10
106,107,1.6e-09
107,107,-2.1e-09
108,107,9e-10
109,107,3.6e-09
110,107,3.1e-09
111,107,8e-10
112,107,0
113,107,1.2e-09
114,107,0
115,107,-1.2e-09
116,107,-3e-10
117,107,6e-10
118,107,-2e-10
119,107,2e-10
120,107,6e-10
121,107,-1e-09
122,107,3e-10
123,107,0
124,107,-5e-10
125,107,-3e-10
126,107,2e-10
127,107,-2e-10
0,108,0
1,108,1e-10
2,108,-3e-10
3,108,-1e-10
4,108,2e-10
5,108,-4e-10
6,108,3e-10
7,108,2e-10
8,108,6e-10
9,108,0
10,108,-1e-10
11,108,-6e-10
12,108,-3e-10
13,108,-6e-10
14,108,1.1e-09
15,108,1.6e-09
16,108,-1e-10
17,108,-2.8e-09
18,108,4e-10
19,108,1e-09
20,108,-3e-10
21,108,-6e-10
22,108,-3e-10
23,108,-2.1e-09
24,108,2.6e-09
25,108,1e-09
26,108,-2.5e-09
27,108,3e-09
28,108,-2.8e-09
29,108,9e-10
30,108,-2.6e-09
31,108,-7.5e-09
32,108,-6.7e-09
33,108,2.4e-09
34,108,5.7e-09
35,108,4.9e-09
36,108,-1.8e-09
37,108,-1.42e-08
38,108,8.2e-09
39,108,-1.6e-09
40,108,-1.19e-08
41,108,-1.28e-08
42,108,-9.7e-09
43,108,1.03e-08
44,108,1.15e-08
45,108,6.6e-09
46,108,1.3e-08
47,108,-8.7e-09
48,108,-2.5e-09
49,108,2.8e-09
50,108,-4.5e-09
51,108,9.3e-09
52,108,-3.7e-09
53,108,-3.7e-09
54,108,1.35e-08
55,108,-9.5e-09
56,108,1.7e-09
57,108,-1.35e-08
58,108,1.66e-08
59,108,-1.5e-08
60,108,9.2e-09
61,108,5.8e-09
62,108,4.4e-09
63,108,-6e-09
64,108,2e-10
65,108,-7e-10
66,108,1.13e-08
67,108,2e-09
68,108,-1.01e-08
69,108,-2.9e-09
70,108,0
71,108,-7.9e-09
72,108,3.7e-09
73,108,2.4e-09
74,108,1.11e-08
75,108,8.2e-09
76,108,1.09e-08
77,108,5e-10
78,108,-2.8e-09
79,108,1.33e-08
80,108,5.2e-09
81,108,1.16e-08
82,108,6.5e-09
83,108,-4e-09
84,108,-8.5e-09
85,108,-6.5e-09
86,108,-4.1e-09
87,108,-8.5e-09
88,108,-2e-09
89,108,4e-09
90,108,4.2e-09
91,108,3.9e-09
92,108,2.8e-09
93,108,-1.5e-09
94,108,1.12e-08
95,108,3e-09
96,108,3.8e-09
97,108,-4e-10
98,108,1.1e-09
99,108,5.1e-09
100,108,-2.6e-09
101,108,-5.9e-09
102,108,3e-10
103,108,2.8e-09
104,108,-1.8e-09
105,108,-1.5e-09
106,108,0
107,108,-4e-10
108,108,1e-09
109,108,0
110,108,1.4e-09
111,108,-1.3e-09
112,108,9e-10
113,108,-1.3e-09
114,108,9e-10
115,108,-4e-10
116,108,2e-09
117,108,2e-10
118,108,4e-10
119,108,5e-10
120,108,1.3e-09
121,108,6e-10
122,108,-1e-10
123,108,4e-10
124,108,-2e-10
125,108,-2e-10
126,108,-2e-10
127,108,2e-10
0,109,1e-10
1,109,0
2,109,-4e-10
3,109,1e-10
4,109,-5e-10
5,109,4e-10
6,109,7e-10
7,109,-2e-10
8,109,4e-10
9,109,-1e-10
10,109,4e-10
11,109,-4e-10
12,109,1e-10
13,109,-1.1e-09
14,109,2e-10
15,109,-1.7e-09
16,109,9e-10
17,109,-1.7e-09
18,109,-2e-10
19,109,-9e-10
20,109,8e-10
21,109,-1e-09
22,109,0
23,109,-1.2e-09
24,109,-3.3e-09
25,109,2.5e-09
26,109,-1e-10
27,109,3.5e-09
28,109,6.1e-09
29,109,-1e-09
30,109,6e-10
31,109,3e-09
32,109,4.2e-09
33,109,3e-10
34,109,1.3e-09
35,109,-3.3e-09
36,109,-1.7e-09
37,109,-4.2e-09
38,109,-9.1e-09
39,109,-7.4e-09
40,109,-4.2e-09
41,109,-1.4e-08
42,109,8.1e-09
43,109,4.3e-09
44,109,4.6e-09
45,109,1.2e-08
46,109,7.6e-09
47,109,-9e-10
48,109,-2e-09
49,109,2e-10
50,109,3e-09
51,109,1.1e-08
52,109,1.5e-09
53,109,3.1e-09
54,109,6e-10
55,109,6.8e-09
56,109,-3.4e-09
57,109,5e-10
58,109,-4.2e-09
59,109,1.12e-08
60,109,-7e-10
61,109,-6e-10
62,109,7.7e-09
63,109,4e-10
64,109,1.58e-08
65,109,-4e-10
66,109,-8.7e-09
67,109,-8.2e-09
68,109,5e-10
69,109,-1.06e-08
70,109,8.9e-09
71,109,1.4e-09
72,109,-3.7e-09
73,109,1.1e-09
74,109,7e-10
75,109,9e-10
76,109,7.9e-09
77,109,1.92e-08
78,109,-1.95e-08
79,109,9e-10
80,109,-4.5e-09
81,109,6e-09
82,109,-2.6e-09
83,109,-4.6e-09
84,109,-4.2e-09
85,109,-3.7e-09
86,109,-1.9e-09
87,109,5e-10
88,109,-8e-10
89,109,2.2e-09
90,109,-9.1e-09
91,109,-2.1e-09
92,109,5e-09
93,109,3.5e-09
94,109,-2.9e-09
95,109,-7e-10
96,109,1.7e-09
97,109,-2e-09
98,109,-6e-10
99,109,-1.4e-09
100,109,3.4e-09
101,109,5.2e-09
102,109,4.7e-09
103,109,6e-10
104,109,-8e-10
105,109,1.1e-09
106,109,-2e-10
107,109,-8e-10
108,109,5e-10
109,109,7e-10
110,109,8e-10
111,109,2e-10
112,109,1.2e-09
113,109,-9e-10
114,109,2.5e-09
115,109,-4e-10
116,109,-1e-10
117,109,-2e-10
118,109,4e-10
119,109,-1e-10
120,109,0
121,109,-6e-10
122,109,2e-10
123,109,-2e-10
124,109,2e-10
125,109,3e-10
126,109,-3e-10
127,109,0
0,110,1e-10
1,110,-2e-10
2,110,0
3,110,2e-10
4,110,-1e-10
5,110,0
6,110,1e-10
7,110,0
8,110,0
9,110,4e-10
10,110,-2e-10
11,110,8e-10
12,110,-9e-10
13,110,-1e-10
14,110,-2e-10
15,110,-5e-10
16,110,-4e-10
17,110,7e-10
18,110,-3e-09
19,110,-3e-10
20,110,1.2e-09
21,110,-1.3e-09
22,110,-1e-09
23,110,-7e-10
24,110,-1.7e-09
25,110,1.9e-09
26,110,5e-10
27,110,-5e-10
28,110,5e-10
29,110,8e-10
30,110,-3e-10
31,110,-3e-10
32,110,-4.8e-09
33,110,-3.6e-09
34,110,-3.1e-09
35,110,2.3e-09
36,110,-8.9e-09
37,110,1e-10
38,110,-1e-09
39,110,3.1e-09
40,110,4.3e-09
41,110,-4.5e-09
42,110,6.1e-09
43,110,5.2e-09
44,110,-1.24e-08
45,110,-4.4e-09
46,110,-3.4e-09
47,110,1.3e-09
48,110,-7.3e-09
49,110,1.3e-08
50,110,-5.2e-09
51,110,-1e-10
52,110,5.7e-09
53,110,-6.4e-09
54,110,1.36e-08
55,110,-1.2e-09
56,110,5.1e-09
57,110,-4.7e-09
58,110,-1.23e-08
59,110,-7.4e-09
60,110,-3.3e-09
61,110,5.1e-09
62,110,-4.2e-09
63,110,-7.2e-09
64,110,-5.5e-09
65,110,5.1e-09
66,110,5.9e-09
67,110,-8.3e-09
68,110,-1.5e-09
69,110,-5.6e-09
70,110,3e-10
71,110,1.02e-08
72,110,1.25e-08
73,110,-5e-10
74,110,7.9e-09
75,110,-5.2e-09
76,110,-1.23e-08
77,110,1.1e-08
78,110,-8e-10
79,110,-6.9e-09
80,110,-3.7e-09
81,110,1.32e-08
82,110,-2.1e-09
83,110,-7.4e-09
84,110,-1e-10
85,110,1e-10
86,110,-6.8e-09
87,110,-5e-10
88,110,7.3e-09
89,110,-2.9e-09
90,110,-5e-09
91,110,-9e-10
92,110,1.3e-09
93,110,3e-10
94,110,-4.5e-09
95,110,-1.4e-09
96,110,-4.1e-09
97,110,2e-09
98,110,-3.9e-09
99,110,1.3e-09
100,110,3.2e-09
101,110,-1.1e-09
102,110,1.2e-09
103,110,-1.2e-09
104,110,5e-10
105,110,2.1e-09
106,110,1.8e-09
107,110,1.7e-09
108,110,6e-10
109,110,-1e-09
110,110,9e-10
111,110,-3e-10
112,110,1e-10
113,110,1.2e-09
114,110,3e-10
115,110,5e-10
116,110,7e-10
117,110,4e-10
118,110,7e-10
119,110,6e-10
120,110,-1e-10
121,110,5e-10
122,110,8e-10
123,110,0
124,110,0
125,110,2e-10
126,110,1e-10
127,110,-1e-10
0,111,0
1,111,0
2,111,2e-10
3,111,0
4,111,-4e-10
5,111,-4e-10
6,111,2e-10
7,111,0
8,111,1e-10
9,111,-4e-10
10,111,-1e-10
11,111,-1.6e-09
12,111,4e-10
13,111,-4e-10
14,111,-7e-10
15,111,-9e-10
16,111,5e-10
17,111,-4e-10
18,111,-1.2e-09
19,111,0
20,111,-1.1e-09
21,111,-1.2e-09
22,111,-1.2e-09
23,111,6e-10
24,111,-7e-10
25,111,-1.7e-09
26,111,2.1e-09
27,111,2e-09
28,111,-2.8e-09
29,111,-2.6e-09
30,111,1.5e-09
31,111,-8e-10
32,111,-1.2e-09
33,111,4e-10
34,111,4.8e-09
35,111,2e-10
36,111,-8.7e-09
37,111,9.3e-09
38,111,-3.2e-09
39,111,-1.4e-09
40,111,6e-09
41,111,1.9e-09
42,111,8.2e-09
43,111,9e-10
44,111,-1.5e-09
45,111,-1.1e-09
46,111,6.5e-09
47,111,-9.9e-09
48,111,3.8e-09
49,111,7e-10
50,111,5e-09
51,111,3.1e-09
52,111,-1.7e-09
53,111,1.2e-09
54,111,-5e-10
55,111,1.5e-09
56,111,-7e-09
57,111,8e-09
58,111,8.6e-09
59,111,-1e-10
60,111,-5.3e-09
61,111,-1.9e-09
62,111,2.6e-09
63,111,4.4e-09
64,111,1e-09
65,111,-8e-09
66,111,2.6e-09
67,111,-1.38e-08
68,111,8.4e-09
69,111,-5.6e-09
70,111,-1.3e-09
71,111,1.39e-08
72,111,2.1e-09
73,111,-1.6e-09
74,111,-1.49e-08
75,111,5.1e-09
76,111,1.08e-08
77,111,6.6e-09
78,111,6e-09
79,111,-8.7e-09
80,111,1.37e-08
81,111,5.1e-09
82,111,7.8e-09
83,111,3e-10
84,111,2.9e-09
85,111,8e-10
86,111,1.5e-09
87,111,-8.2e-09
88,111,-1.1e-09
89,111,1.3e-09
90,111,4e-10
91,111,7.8e-09
92,111,-3.4e-09
93,111,8e-10
94,111,-2e-10
95,111,-1.6e-09
96,111,-3.1e-09
97,111,3.6e-09
98,111,4.5e-09
99,111,4e-10
100,111,3e-10
101,111,2e-10
102,111,-1.9e-09
103,111,-1e-10
104,111,6e-10
105,111,2e-10
106,111,2e-10
107,111,-7e-10
108,111,-1e-10
109,111,5e-10
110,111,9e-10
111,111,0
112,111,-1.6e-09
113,111,-1.6e-09
114,111,5e-10
115,111,-1.6e-09
116,111,1e-10
117,111,8e-10
118,111,6e-10
119,111,5e-10
120,111,-3e-10
121,111,-2e-10
122,111,2e-10
123,111,4e-10
124,111,1e-10
125,111,-1e-10
126,111,-4e-10
127,111,-2e-10
0,112,-1e-10
1,112,2e-10
2,112,1e-10
3,112,1e-10
4,112,2e-10
5,112,-1e-10
6,112,-4e-10
7,112,3e-10
8,112,-1e-10
9,112,-4e-10
10,112,7e-10
11,112,1e-09
12,112,-6e-10
13,112,-3e-10
14,112,6e-10
15,112,1e-10
16,112,4e-10
17,112,8e-10
18,112,-2e-10
19,112,8e-10
20,112,-2.4e-09
21,112,3.1e-09
22,112,-1.4e-09
23,112,0
24,112,-2.1e-09
25,112,-1.8e-09
26,112,1.3e-09
27,112,1.9e-09
28,112,3.4e-09
29,112,1.6e-09
30,112,-2e-10
31,112,1.1e-09
32,112,-4.7e-09
33,112,4e-10
34,112,7e-10
35,112,2.1e-09
36,112,-3.2e-09
37,112,-1.9e-09
38,112,3e-10
39,112,4.4e-09
40,112,-7.1e-09
41,112,0
42,112,-1.2e-09
43,112,8.8e-09
44,112,3.1e-09
45,112,1.11e-08
46,112,-1.3e-09
47,112,2.8e-09
48,112,6.9e-09
49,112,8e-09
50,112,-5e-10
51,112,1.7e-09
52,112,2.08e-08
53,112,-6.2e-09
54,112,-1.17e-08
55,112,1.4e-09
56,112,3.1e-09
57,112,1.14e-08
58,112,1.25e-08
59,112,6e-09
60,112,1.4e-09
61,112,6.6e-09
62,112,4e-10
63,112,-2.7e-09
64,112,9e-09
65,112,2.7e-09
66,112,1e-10
67,112,-8.5e-09
68,112,-1.11e-08
69,112,1.38e-08
70,112,-6e-10
71,112,-1.04e-08
72,112,6.7e-09
73,112,1.7e-09
74,112,-1.47e-08
75,112,3.1e-09
76,112,1.31e-08
77,112,5.4e-09
78,112,-3.3e-09
79,112,-3.4e-09
80,112,-1e-10
81,112,-2.8e-09
82,112,3.1e-09
83,112,-2.8e-09
84,112,1.5e-09
85,112,-3e-09
86,112,-3.3e-09
87,112,9.2e-09
88,112,7.8e-09
89,112,2.3e-09
90,112,3.4e-09
91,112,-1.6e-09
92,112,1.7e-09
93,112,-1.4e-09
94,112,4.9e-09
95,112,9e-10
96,112,5e-09
97,112,5e-10
98,112,0
99,112,-1e-10
100,112,-3e-09
101,112,5e-10
102,112,-1.4e-09
103,112,2.6e-09
104,112,2e-09
105,112,2e-10
106,112,-7e-10
107,112,0
108,112,2.3e-09
109,112,-1.7e-09
110,112,5e-10
111,112,-1e-10
112,112,-6e-10
113,112,5e-10
114,112,9e-10
115,112,4e-10
116,112,0
117,112,-2e-10
118,112,-3e-10
119,112,0
120,112,7e-10
121,112,-2e-10
122,112,-4e-10
123,112,5e-10
124,112,2e-10
125,112,2e-10
126,112,0
127,112,2e-10
0,113,-1e-10
1,113,1e-10
2,113,0
3,113,0
4,113,1e-10
5,113,0
6,113,0
7,113,-2e-10
8,113,2e-10
9,113,2e-10
10,113,4e-10
11,113,1e-10
12,113,-1e-10
13,113,-9e-10
14,113,-1e-10
15,113,-1e-10
16,113,1e-09
17,113,-1.2e-09
18,113,-7e-10
19,113,4e-10
20,113,-1.5e-09
21,113,-1.2e-09
22,113,-1.5e-09
23,113,-8e-10
24,113,-1.2e-09
25,113,5e-10
26,113,2.1e-09
27,113,7e-10
28,113,-5e-10
29,113,1.6e-09
30,113,1.3e-09
31,113,-5e-10
32,113,1e-09
33,113,-2e-10
34,113,-4.3e-09
35,113,5e-10
36,113,-1.4e-09
37,113,-3e-09
38,113,5.1e-09
39,113,4.8e-09
40,113,8e-10
41,113,-2.2e-09
42,113,4.7e-09
43,113,-5.1e-09
44,113,-4e-09
45,113,6.2e-09
46,113,-9.6e-09
47,113,-1.9e-09
48,113,2.4e-09
49,113,-1.8e-09
50,113,-1.7e-09
51,113,4.4e-09
52,113,3e-10
53,113,1.41e-08
54,113,5.8e-09
55,113,1.28e-08
56,113,7.6e-09
57,113,-4.8e-09
58,113,-1.75e-08
59,113,0
60,113,-5e-09
61,113,-1.29e-08
62,113,-1.06e-08
63,113,-2.9e-09
64,113,7.2e-09
65,113,-2e-09
66,113,6.1e-09
67,113,-1.91e-08
68,113,-4.6e-09
69,113,8.2e-09
70,113,-3.8e-09
71,113,-7.6e-09
72,113,-1.4e-09
73,113,-2.3e-09
74,113,8e-10
75,113,-8.5e-09
76,113,-1e-09
77,113,2.2e-09
78,113,-7.2e-09
79,113,-2e-10
80,113,3.3e-09
81,113,-8e-10
82,113,1.3e-09
83,113,1.2e-09
84,113,-3e-10
85,113,1.9e-09
86,113,-2.6e-09
87,113,9e-10
88,113,1.4e-09
89,113,2.4e-09
90,113,1.4e-09
91,113,7e-10
92,113,-1.4e-09
93,113,-8.3e-09
94,113,4e-10
95,113,-4.7e-09
96,113,5e-10
97,113,3e-10
98,113,-3.5e-09
99,113,-1e-10
100,113,-8e-10
101,113,-9e-10
102,113,3e-09
103,113,7e-10
104,113,-4e-10
105,113,4e-10
106,113,6e-10
107,113,-5e-10
108,113,-5e-10
109,113,6e-10
110,113,-9e-10
111,113,4e-10
112,113,2e-09
113,113,6e-10
114,113,8e-10
115,113,-5e-10
116,113,-4e-10
117,113,-3e-10
118,113,1e-10
119,113,7e-10
120,113,0
121,113,-1e-10
122,113,0
123,113,3e-10
124,113,-2e-10
125,113,1e-10
126,113,0
127,113,0
0,114,0
1,114,0
2,114,0
3,114,0
4,114,0
5,114,2e-10
6,114,0
7,114,-2e-10
8,114,-3e-10
9,114,6e-10
10,114,-7e-10
11,114,1e-10
12,114,-7e-10
13,114,8e-10
14,114,1.6e-09
15,114,-8e-10
16,114,-6e-10
17,114,4e-10
18,114,-3e-10
19,114,1.6e-09
20,114,1e-10
21,114,-8e-10
22,114,-1e-09
23,114,5e-10
24,114,-1.6e-09
25,114,2.9e-09
26,114,1.1e-09
27,114,8e-10
28,114,-1.3e-09
29,114,-1.8e-09
30,114,2.5e-09
31,114,1.5e-09
32,114,-3e-09
33,114,-8e-10
34,114,7e-10
35,114,-3.7e-09
36,114,4.1e-09
37,114,1.6e-09
38,114,-1.8e-09
39,114,-5.6e-09
40,114,2e-09
41,114,2.3e-09
42,114,2.3e-09
43,114,1.1e-09
44,114,-1.7e-09
45,114,1.3e-09
46,114,3.4e-09
47,114,4.6e-09
48,114,1.21e-08
49,114,-3e-10
50,114,3.3e-09
51,114,4.4e-09
52,114,-5.3e-09
53,114,3.5e-09
54,114,1.15e-08
55,114,-5.6e-09
56,114,5.8e-09
57,114,-9.7e-09
58,114,6.9e-09
59,114,-6.7e-09
60,114,5.3e-09
61,114,-3e-10
62,114,-5.8e-09
63,114,1.07e-08
64,114,9e-10
65,114,-7.4e-09
66,114,4.7e-09
67,114,1.4e-09
68,114,-5e-09
69,114,-3e-10
70,114,-6e-09
71,114,-7e-10
72,114,1.2e-08
73,114,2.2e-09
74,114,-3.5e-09
75,114,4.6e-09
76,114,-2e-10
77,114,-5.7e-09
78,114,7.3e-09
79,114,3.9e-09
80,114,-3e-09
81,114,-1e-10
82,114,-8.5e-09
83,114,6e-09
84,114,-2.6e-09
85,114,-7.8e-09
86,114,-8e-10
87,114,1.6e-09
88,114,3.5e-09
89,114,1.8e-09
90,114,1.4e-09
91,114,-4.2e-09
92,114,2.8e-09
93,114,-3.6e-09
94,114,1.5e-09
95,114,-3e-10
96,114,-2.9e-09
97,114,2.2e-09
98,114,-3e-10
99,114,-5e-10
100,114,-1e-10
101,114,1.1e-09
102,114,-1.8e-09
103,114,1.4e-09
104,114,1.2e-09
105,114,-1.2e-09
106,114,2e-09
107,114,-8e-10
108,114,-7e-10
109,114,-2e-10
110,114,-1e-09
111,114,-6e-10
112,114,-4e-10
113,114,0
114,114,0
115,114,3e-10
116,114,-3e-10
117,114,-1e-10
118,114,3e-10
119,114,5e-10
120,114,-5e-10
121,114,2e-10
122,114,7e-10
123,114,-1e-10
124,114,-2e-10
125,114,-1e-10
126,114,0
127,114,-1e-10
0,115,0
1,115,1e-10
2,115,1e-10
3,115,-4e-10
4,115,1e-10
5,115,-1e-10
6,115,-2e-10
7,115,-4e-10
8,115,0
9,115,4e-10
10,115,-7e-10
11,115,-1e-10
12,115,-1e-10
13,115,1e-10
14,115,-1.5e-09
15,115,5e-10
16,115,2e-10
17,115,-9e-10
18,115,5e-10
19,115,4e-10
20,115,-2e-10
21,115,1.3e-09
22,115,0
23,115,-5e-10
24,115,-3e-10
25,115,3e-10
26,115,-7e-10
27,115,1.3e-09
28,115,9e-10
29,115,-1.6e-09
30,115,-2e-10
31,115,0
32,115,-3.6e-09
33,115,3e-10
34,115,1.4e-09
35,115,-2e-10
36,115,4e-10
37,115,-8e-10
38,115,1.2e-09
39,115,4.9e-09
40,115,-3.9e-09
41,115,-1.1e-09
42,115,-1.6e-09
43,115,7e-10
44,115,7.7e-09
45,115,1.3e-09
46,115,4.5e-09
47,115,1.3e-09
48,115,1.2e-09
49,115,-9.1e-09
50,115,3.1e-09
51,115,3.8e-09
52,115,-1.2e-09
53,115,3.5e-09
54,115,1e-09
55,115,3.4e-09
56,115,-1.2e-09
57,115,-3.1e-09
58,115,1.1e-09
59,115,-8e-10
60,115,-8.3e-09
61,115,-1.7e-08
62,115,-7.2e-09
63,115,4.4e-09
64,115,8.4e-09
65,115,2.7e-09
66,115,2.9e-09
67,115,9e-10
68,115,-7e-10
69,115,-4e-10
70,115,1.08e-08
71,115,-4e-09
72,115,3.1e-09
73,115,-7.7e-09
74,115,-4.5e-09
75,115,1.49e-08
76,115,2.9e-09
77,115,-4e-09
78,115,-1.5e-09
79,115,1e-09
80,115,1.1e-09
81,115,-1.4e-09
82,115,-3.2e-09
83,115,3.6e-09
84,115,1.3e-09
85,115,-3.5e-09
86,115,2.7e-09
87,115,1.4e-09
88,115,8e-10
89,115,-5.3e-09
90,115,-3.6e-09
91,115,2.6e-09
92,115,-8e-10
93,115,-5.4e-09
94,115,0
95,115,-8e-10
96,115,5e-10
97,115,1.8e-09
98,115,-3e-09
99,115,-6e-10
100,115,-9e-10
101,115,1.2e-09
102,115,-5e-10
103,115,2.2e-09
104,115,-3e-10
105,115,3e-10
106,115,1e-09
107,115,-9e-10
108,115,7e-10
109,115,0
110,115,-3e-10
111,115,1e-10
112,115,-4e-10
113,115,5e-10
114,115,2e-10
115,115,1e-09
116,115,-1e-10
117,115,3e-10
118,115,0
119,115,-1e-10
120,115,-5e-10
121,115,-2e-10
122,115,-1e-10
123,115,2e-10
124,115,1e-10
125,115,1e-10
126,115,0
127,115,1e-10
0,116,0
1,116,2e-10
2,116,2e-10
3,116,0
4,116,-1e-10
5,116,-3e-10
6,116,1e-10
7,116,-2e-10
8,116,-4e-10
9,116,-1e-10
10,116,-3e-10
11,116,0
12,116,-5e-10
13,116,-9e-10
14,116,-1e-10
15,116,-7e-10
16,116,3e-10
17,116,-6e-10
18,116,4e-10
19,116,-1e-10
20,116,4e-10
21,116,1.6e-09
22,116,0
23,116,0
24,116,0
25,116,-5e-10
26,116,2e-09
27,116,1.8e-09
28,116,7e-10
29,116,-3e-10
30,116,2.9e-09
31,116,3.9e-09
32,116,-8e-10
33,116,-4e-10
34,116,1.7e-09
35,116,-1e-10
36,116,1.3e-09
37,116,5.6e-09
38,116,5.8e-09
39,116,-1e-09
40,116,9e-10
41,116,9e-10
42,116,-1.6e-09
43,116,-3e-10
44,116,5.8e-09
45,116,-1.5e-09
46,116,-3.1e-09
47,116,1.7e-09
48,116,1.4e-09
49,116,2.7e-09
50,116,-2e-09
51,116,-2.8e-09
52,116,-2.3e-09
53,116,-2.2e-09
54,116,-1.2e-09
55,116,1.18e-08
56,116,1.14e-08
57,116,-5.6e-09
58,116,-3.3e-09
59,116,-7.1e-09
60,116,-1e-10
61,116,-8.9e-09
62,116,-1.1e-09
63,116,3.2e-09
64,116,1.2e-09
65,116,5.7e-09
66,116,5.7e-09
67,116,-2.6e-09
68,116,-2.1e-09
69,116,4e-10
70,116,6e-09
71,116,-7.4e-09
72,116,-3.5e-09
73,116,1.2e-09
74,116,6.1e-09
75,116,-6.6e-09
76,116,2.5e-09
77,116,3.4e-09
78,116,1.4e-09
79,116,-7.3e-09
80,116,-3.3e-09
81,116,3.3e-09
82,116,3.3e-09
83,116,3.2e-09
84,116,-2.3e-09
85,116,4e-09
86,116,-7.5e-09
87,116,-6.4e-09
88,116,1e-09
89,116,1.3e-09
90,116,-1e-10
91,116,5.2e-09
92,116,-2.2e-09
93,116,-2.2e-09
94,116,-1.3e-09
95,116,5.1e-09
96,116,8e-10
97,116,2.6e-09
98,116,-2e-09
99,116,-1.7e-09
100,116,1.9e-09
101,116,1.3e-09
102,116,1.1e-09
103,116,1.7e-09
104,116,6e-10
105,116,-4e-10
106,116,-1e-10
107,116,8e-10
108,116,5e-10
109,116,1e-10
110,116,2e-10
111,116,-3e-10
112,116,-1e-10
113,116,1e-10
114,116,-2e-10
115,116,2e-10
116,116,4e-10
117,116,-8e-10
118,116,1e-10
119,116,-1e-10
120,116,-1e-10
121,116,-2e-10
122,116,1e-10
123,116,-1e-10
124,116,-1e-10
125,116,2e-10
126,116,1e-10
127,116,1e-10
0,117,1e-10
1,117,0
2,117,1e-10
3,117,1e-10
4,117,0
5,117,-3e-10
6,117,3e-10
7,117,2e-10
8,117,0
9,117,-1e-10
10,117,1e-10
11,117,0
12,117,5e-10
13,117,-1e-10
14,117,-7e-10
15,117,7e-10
16,117,-2e-10
17,117,-6e-10
18,117,2e-10
19,117,6e-10
20,117,1.2e-09
21,117,-1e-09
22,117,-4e-10
23,117,-7e-10
24,117,-2.3e-09
25,117,-8e-10
26,117,8e-10
27,117,-3e-10
28,117,-2.4e-09
29,117,-2.9e-09
30,117,1.5e-09
31,117,-8e-10
32,117,1.2e-09
33,117,-7e-10
34,117,3.5e-09
35,117,-1.4e-09
36,117,2e-10
37,117,-5.6e-09
38,117,-2.8e-09
39,117,4e-10
40,117,2.6e-09
41,117,3.1e-09
42,117,1.8e-09
43,117,-2e-09
44,117,-1.8e-09
45,117,-8e-09
46,117,3.5e-09
47,117,-4.2e-09
48,117,-3.2e-09
49,117,-2e-09
50,117,1.4e-09
51,117,3e-10
52,117,2.3e-09
53,117,-2.2e-09
54,117,-1.9e-09
55,117,-1.3e-09
56,117,-8.5e-09
57,117,4.1e-09
58,117,-3.1e-09
59,117,-4.4e-09
60,117,7.2e-09
61,117,-8e-09
62,117,6.5e-09
63,117,-5.3e-09
64,117,6.1e-09
65,117,-4.1e-09
66,117,5.4e-09
67,117,-3.5e-09
68,117,3.4e-09
69,117,4.4e-09
70,117,5e-09
71,117,-8.5e-09
72,117,3e-09
73,117,-4.7e-09
74,117,4.3e-09
75,117,-1.1e-09
76,117,-3.3e-09
77,117,1.2e-09
78,117,6.5e-09
79,117,-1.9e-09
80,117,4.3e-09
81,117,1.1e-09
82,117,-6.2e-09
83,117,-4.3e-09
84,117,1.6e-09
85,117,-3.1e-09
86,117,-3.4e-09
87,117,-1.8e-09
88,117,0
89,117,3.1e-09
90,117,-3e-10
91,117,-2.9e-09
92,117,2e-10
93,117,5.3e-09
94,117,1.6e-09
95,117,4e-10
96,117,-2e-10
97,117,6e-10
98,117,3e-10
99,117,1e-10
100,117,0
101,117,1e-10
102,117,-1.2e-09
103,117,-7e-10
104,117,3e-10
105,117,-1e-10
106,117,-1e-10
107,117,-9e-10
108,117,0
109,117,-6e-10
110,117,5e-10
111,117,-6e-10
112,117,1e-10
113,117,-2e-10
114,117,4e-10
115,117,-1e-10
116,117,-1e-10
117,117,3e-10
118,117,-2e-10
119,117,-2e-10
120,117,0
121,117,2e-10
122,117,-2e-10
123,117,-1e-10
124,117,-1e-10
125,117,0
126,117,-1e-10
127,117,-1e-10
0,118,0
1,118,0
2,118,0
3,118,0
4,118,1e-10
5,118,0
6,118,0
7,118,1e-10
8,118,1e-10
9,118,0
10,118,-2e-10
11,118,-2e-10
12,118,-1e-10
13,118,2e-10
14,118,1e-09
15,118,-3e-10
16,118,0
17,118,0
18,118,2e-10
19,118,-1e-10
20,118,0
21,118,5e-10
22,118,1e-10
23,118,2e-10
24,118,-1e-09
25,118,3e-10
26,118,0
27,118,-2e-10
28,118,1.2e-09
29,118,4e-10
30,118,-1.2e-09
31,118,1.2e-09
32,118,-2.3e-09
33,118,2e-10
34,118,-1e-10
35,118,3e-10
36,118,2e-09
37,118,-1.9e-09
38,118,-8e-10
39,118,6.1e-09
40,118,-2.9e-09
41,118,-2.6e-09
42,118,5.2e-09
43,118,2.5e-09
44,118,-2.2e-09
45,118,-2.4e-09
46,118,-6.6e-09
47,118,3.2e-09
48,118,-1.1e-09
49,118,5e-10
50,118,4e-10
51,118,-2.8e-09
52,118,-3.6e-09
53,118,-7.8e-09
54,118,-1.3e-09
55,118,-4.1e-09
56,118,1.7e-09
57,118,-3.8e-09
58,118,4.4e-09
59,118,1.9e-09
60,118,7e-10
61,118,-2.2e-09
62,118,8.7e-09
63,118,-4.8e-09
64,118,-3e-10
65,118,1.8e-09
66,118,4e-10
67,118,-2.6e-09
68,118,3.7e-09
69,118,-2.2e-09
70,118,-7.5e-09
71,118,6.7e-09
72,118,2.7e-09
73,118,1e-09
74,118,1.7e-09
75,118,-1.6e-09
76,118,-1.4e-09
77,118,-1.1e-09
78,118,-2e-10
79,118,1.7e-09
80,118,-5.1e-09
81,118,2.4e-09
82,118,1.9e-09
83,118,-6e-10
84,118,5e-09
85,118,8e-10
86,118,2.7e-09
87,118,-1.4e-09
88,118,3e-10
89,118,-1.4e-09
90,118,-3.4e-09
91,118,1.3e-09
92,118,-5e-10
93,118,-1.2e-09
94,118,7e-10
95,118,0
96,118,-1.5e-09
97,118,-1e-10
98,118,0
99,118,-1e-10
100,118,1e-10
101,118,1.2e-09
102,118,-4e-10
103,118,-1.2e-09
104,118,-6e-10
105,118,-2e-10
106,118,2e-10
107,118,4e-10
108,118,-1e-10
109,118,3e-10
110,118,-3e-10
111,118,-5e-10
112,118,2e-10
113,118,-4e-10
114,118,1e-10
115,118,0
116,118,-1e-10
117,118,-2e-10
118,118,4e-10
119,118,3e-10
120,118,-1e-10
121,118,-1e-10
122,118,2e-10
123,118,-1e-10
124,118,-2e-10
125,118,3e-10
126,118,-1e-10
127,118,-1e-10
0,119,0
1,119,0
2,119,-1e-10
3,119,0
4,119,0
5,119,0
6,119,1e-10
7,119,3e-10
8,119,-2e-10
9,119,2e-10
10,119,1e-10
11,119,-1e-10
12,119,-5e-10
13,119,-1e-10
14,119,-7e-10
15,119,-1e-10
16,119,9e-10
17,119,-9e-10
18,119,-2e-10
19,119,1e-10
20,119,0
21,119,-4e-10
22,119,3e-10
23,119,-3e-10
24,119,4e-10
25,119,8e-10
26,119,-1.6e-09
27,119,9e-10
28,119,1.6e-09
29,119,-1.4e-09
30,119,-3e-10
31,119,1.1e-09
32,119,2e-10
33,119,-1e-09
34,119,-2e-09
35,119,-5e-10
36,119,-1.5e-09
37,119,2.8e-09
38,119,-2e-10
39,119,8e-10
40,119,-1e-09
41,119,0
42,119,-2.6e-09
43,119,-3.6e-09
44,119,-3e-10
45,119,2e-10
46,119,-1e-10
47,119,2.9e-09
48,119,-4.2e-09
49,119,-3.6e-09
50,119,-6.4e-09
51,119,-6e-10
52,119,-1e-10
53,119,4.4e-09
54,119,-5e-09
55,119,4.3e-09
56,119,-3.1e-09
57,119,-1.7e-09
58,119,2.2e-09
59,119,-4e-09
60,119,1.2e-09
61,119,7e-09
62,119,-1.4e-09
63,119,-4.4e-09
64,119,3.3e-09
65,119,-2.7e-09
66,119,5.3e-09
67,119,-8e-10
68,119,4.4e-09
69,119,1.6e-09
70,119,5.8e-09
71,119,6.9e-09
72,119,4.3e-09
73,119,-1.7e-09
74,119,-3.7e-09
75,119,-5.3e-09
76,119,-3.4e-09
77,119,-4.2e-09
78,119,1.7e-09
79,119,-8e-10
80,119,4.8e-09
81,119,-1.5e-09
82,119,-2.2e-09
83,119,-1.1e-09
84,119,2e-09
85,119,-5e-10
86,119,0
87,119,0
88,119,3.3e-09
89,119,6e-10
90,119,1.1e-09
91,119,-1.9e-09
92,119,3e-10
93,119,2.6e-09
94,119,2e-10
95,119,-7e-10
96,119,-3e-10
97,119,-1.1e-09
98,119,-1.6e-09
99,119,8e-10
100,119,-1.6e-09
101,119,1.5e-09
102,119,-2e-10
103,119,1e-09
104,119,-6e-10
105,119,-3e-10
106,119,0
107,119,-1e-10
108,119,3e-10
109,119,3e-10
110,119,-2e-10
111,119,-3e-10
112,119,-5e-10
113,119,-4e-10
114,119,0
115,119,-1e-10
116,119,-2e-10
117,119,-2e-10
118,119,3e-10
119,119,1e-10
120,119,1e-10
121,119,0
122,119,1e-10
123,119,0
124,119,1e-10
125,119,0
126,119,0
127,119,0
0,120,0
1,120,1e-10
2,120,-3e-10
3,120,-1e-10
4,120,2e-10
5,120,0
6,120,0
7,120,-2e-10
8,120,-1e-10
9,120,1e-10
10,120,3e-10
11,120,0
12,120,-5e-10
13,120,0
14,120,0
15,120,2e-10
16,120,-1e-10
17,120,-2e-10
18,120,-2e-10
19,120,7e-10
20,120,-8e-10
21,120,2e-10
22,120,-1e-09
23,120,6e-10
24,120,-8e-10
25,120,8e-10
26,120,1.4e-09
27,120,-6e-10
28,120,-1.2e-09
29,120,-1e-10
30,120,7e-10
31,120,4e-10
32,120,2.3e-09
33,120,-1.5e-09
34,120,-1.4e-09
35,120,-1.2e-09
36,120,-1.4e-09
37,120,-1.4e-09
38,120,1e-09
39,120,1.5e-09
40,120,-2.5e-09
41,120,-2e-09
42,120,8e-10
43,120,-1.5e-09
44,120,1.9e-09
45,120,2.7e-09
46,120,3e-09
47,120,-3.8e-09
48,120,-7e-10
49,120,3.7e-09
50,120,0
51,120,2.7e-09
52,120,0
53,120,1.9e-09
54,120,4.5e-09
55,120,-1.3e-09
56,120,4e-09
57,120,1.5e-09
58,120,-5e-10
59,120,4.5e-09
60,120,1.9e-09
61,120,4e-10
62,120,-8e-10
63,120,-2.1e-09
64,120,-2.7e-09
65,120,-8e-10
66,120,2e-10
67,120,-4.1e-09
68,120,2.6e-09
69,120,3.4e-09
70,120,8e-10
71,120,8.3e-09
72,120,1.1e-09
73,120,1.3e-09
74,120,8e-10
75,120,-3.1e-09
76,120,1e-09
77,120,4.2e-09
78,120,-1.2e-09
79,120,-1.3e-09
80,120,-4.5e-09
81,120,6e-10
82,120,1.9e-09
83,120,-6e-10
84,120,6e-10
85,120,-1.2e-09
86,120,-1.4e-09
87,120,3e-10
88,120,-2.7e-09
89,120,-1.3e-09
90,120,-1e-10
91,120,2.3e-09
92,120,-3e-10
93,120,2.7e-09
94,120,2e-09
95,120,7e-10
96,120,2.2e-09
97,120,2e-10
98,120,8e-10
99,120,-5e-10
100,120,7e-10
101,120,1.2e-09
102,120,-1.3e-09
103,120,9e-10
104,120,-2e-10
105,120,-2e-10
106,120,-8e-10
107,120,0
108,120,-2e-10
109,120,0
110,120,3e-10
111,120,0
112,120,0
113,120,2e-10
114,120,-1e-10
115,120,5e-10
116,120,1e-10
117,120,-2e-10
118,120,-3e-10
119,120,1e-10
120,120,1e-10
121,120,-2e-10
122,120,0
123,120,-3e-10
124,120,0
125,120,0
126,120,0
127,120,0
0,121,0
1,121,0
2,121,0
3,121,0
4,121,0
5,121,-1e-10
6,121,2e-10
7,121,0
8,121,-1e-10
9,121,2e-10
10,121,-1e-10
11,121,1e-10
12,121,-3e-10
13,121,3e-10
14,121,-1e-10
15,121,-2e-10
16,121,2e-10
17,121,-4e-10
18,121,0
19,121,5e-10
20,121,-3e-10
21,121,-3e-10
22,121,1.5e-09
23,121,-8e-10
24,121,5e-10
25,121,-5e-10
26,121,-4e-10
27,121,2e-10
28,121,-2e-10
29,121,-6e-10
30,121,-3e-10
31,121,-1.3e-09
32,121,7e-10
33,121,2e-10
34,121,-2.1e-09
35,121,1.4e-09
36,121,4e-10
37,121,2.1e-09
38,121,7e-10
39,121,9e-10
40,121,4e-09
41,121,-4e-10
42,121,0
43,121,3.7e-09
44,121,-1.7e-09
45,121,1e-09
46,121,1e-09
47,121,2e-10
48,121,-2e-10
49,121,2.2e-09
50,121,3e-10
51,121,4e-10
52,121,3.6e-09
53,121,2.6e-09
54,121,7e-10
55,121,-7e-10
56,121,1.7e-09
57,121,1e-09
58,121,-1.4e-09
59,121,3e-10
60,121,3.3e-09
61,121,-3.9e-09
62,121,5.9e-09
63,121,-4.2e-09
64,121,2.6e-09
65,121,1e-10
66,121,-1.3e-09
67,121,3.7e-09
68,121,-6e-10
69,121,-1e-09
70,121,-8e-10
71,121,6e-10
72,121,2e-10
73,121,3e-10
74,121,2.8e-09
75,121,-1e-10
76,121,2e-09
77,121,-1.4e-09
78,121,2.6e-09
79,121,3.2e-09
80,121,-5.9e-09
81,121,-2.3e-09
82,121,-1e-09
83,121,3.1e-09
84,121,2.7e-09
85,121,-1.6e-09
86,121,-8e-10
87,121,5e-10
88,121,3e-10
89,121,-1.3e-09
90,121,5e-10
91,121,-2.7e-09
92,121,-8e-10
93,121,8e-10
94,121,-1.6e-09
95,121,-2.3e-09
96,121,7e-10
97,121,3e-10
98,121,1.1e-09
99,121,4e-10
100,121,1.3e-09
101,121,-8e-10
102,121,-1.4e-09
103,121,4e-10
104,121,-2e-10
105,121,-2e-10
106,121,-4e-10
107,121,1e-10
108,121,5e-10
109,121,7e-10
110,121,-1e-10
111,121,1e-10
112,121,-3e-10
113,121,0
114,121,5e-10
115,121,6e-10
116,121,-2e-10
117,121,-3e-10
118,121,1e-10
119,121,-1e-10
120,121,1e-10
121,121,0
122,121,1e-10
123,121,-1e-10
124,121,0
125,121,0
126,121,0
127,121,0
0,122,0
1,122,0
2,122,-2e-10
3,122,-2e-10
4,122,1e-10
5,122,0
6,122,-1e-10
7,122,-1e-10
8,122,1e-10
9,122,2e-10
10,122,-1e-10
11,122,3e-10
12,122,2e-10
13,122,1e-10
14,122,1e-10
15,122,-2e-10
16,122,0
17,122,-2e-10
18,122,1e-10
19,122,-1e-10
20,122,0
21,122,2e-10
22,122,0
23,122,-6e-10
24,122,3e-10
25,122,1e-10
26,122,-4e-10
27,122,6e-10
28,122,-1.4e-09
29,122,1.5e-09
30,122,-5e-10
31,122,-6e-10
32,122,1.3e-09
33,122,-3e-10
34,122,8e-10
35,122,1e-09
36,122,-7e-10
37,122,6e-10
38,122,7e-10
39,122,-5e-10
40,122,5e-10
41,122,7e-10
42,122,-3e-10
43,122,-3.3e-09
44,122,3.6e-09
45,122,2.4e-09
46,122,3.5e-09
47,122,-3.9e-09
48,122,2.1e-09
49,122,3.1e-09
50,122,-3e-09
51,122,-6e-10
52,122,-3.3e-09
53,122,1.9e-09
54,122,-5e-10
55,122,0
56,122,7e-10
57,122,-7e-10
58,122,-2e-10
59,122,-1.3e-09
60,122,-2.2e-09
61,122,6e-10
62,122,-1.3e-09
63,122,-2.4e-09
64,122,1.7e-09
65,122,-9e-10
66,122,-2.1e-09
67,122,9e-10
68,122,-3.9e-09
69,122,-1.5e-09
70,122,-2.9e-09
71,122,3.4e-09
72,122,-5e-10
73,122,1.5e-09
74,122,5.2e-09
75,122,2e-09
76,122,-4e-10
77,122,-1e-10
78,122,1.1e-09
79,122,6.2e-09
80,122,4e-10
81,122,-5e-10
82,122,1.6e-09
83,122,-2e-10
84,122,-1.5e-09
85,122,1.6e-09
86,122,1e-10
87,122,2.9e-09
88,122,1.8e-09
89,122,-3e-10
90,122,-8e-10
91,122,-1.8e-09
92,122,2.1e-09
93,122,6e-10
94,122,-4e-10
95,122,-7e-10
96,122,-1e-10
97,122,-5e-10
98,122,7e-10
99,122,-6e-10
100,122,-1e-09
101,122,4e-10
102,122,6e-10
103,122,5e-10
104,122,-1e-10
105,122,-5e-10
106,122,0
107,122,-2e-10
108,122,5e-10
109,122,1e-10
110,122,4e-10
111,122,1e-10
112,122,3e-10
113,122,-3e-10
114,122,-1e-10
115,122,-1e-10
116,122,0
117,122,-3e-10
118,122,1e-10
119,122,0
120,122,0
121,122,-1e-10
122,122,3e-10
123,122,0
124,122,0
125,122,0
126,122,0
127,122,1e-10
0,123,0
1,123,0
2,123,0
3,123,-1e-10
4,123,0
5,123,0
6,123,0
7,123,-1e-10
8,123,0
9,123,1e-10
10,123,3e-10
11,123,-3e-10
12,123,-3e-10
13,123,0
14,123,-1e-10
15,123,1e-10
16,123,-4e-10
17,123,1e-10
18,123,0
19,123,3e-10
20,123,0
21,123,2e-10
22,123,3e-10
23,123,-4e-10
24,123,3e-10
25,123,-6e-10
26,123,-5e-10
27,123,-6e-10
28,123,6e-10
29,123,4e-10
30,123,3e-10
31,123,-8e-10
32,123,7e-10
33,123,5e-10
34,123,-1e-10
35,123,1.1e-09
36,123,-1e-09
37,123,2e-10
38,123,6e-10
39,123,-1.1e-09
40,123,-2.9e-09
41,123,-1.3e-09
42,123,-1.6e-09
43,123,1e-10
44,123,-1.9e-09
45,123,5e-10
46,123,-5e-10
47,123,-1e-10
48,123,-3e-10
49,123,-1.2e-09
50,123,3.3e-09
51,123,-1.4e-09
52,123,5e-10
53,123,-3.9e-09
54,123,2.6e-09
55,123,-2e-09
56,123,2.1e-09
57,123,8e-10
58,123,1e-09
59,123,8e-10
60,123,2.1e-09
61,123,1.1e-09
62,123,-3.7e-09
63,123,1.6e-09
64,123,-5e-10
65,123,1.7e-09
66,123,-2.1e-09
67,123,2e-09
68,123,1.5e-09
69,123,-2.3e-09
70,123,5.7e-09
71,123,-1.2e-09
72,123,-2e-10
73,123,5e-10
74,123,1.7e-09
75,123,1.6e-09
76,123,-4e-10
77,123,2e-09
78,123,1.6e-09
79,123,3.3e-09
80,123,-3e-10
81,123,-3e-10
82,123,-7e-10
83,123,1e-10
84,123,-1.8e-09
85,123,-1.8e-09
86,123,1.2e-09
87,123,-1e-09
88,123,-3e-09
89,123,-6e-10
90,123,1.6e-09
91,123,-1e-10
92,123,-2.5e-09
93,123,-2e-10
94,123,1.1e-09
95,123,-2e-10
96,123,2e-10
97,123,0
98,123,-4e-10
99,123,-2e-10
100,123,9e-10
101,123,-3e-10
102,123,0
103,123,3e-10
104,123,1e-10
105,123,-4e-10
106,123,0
107,123,5e-10
108,123,3e-10
109,123,1e-10
110,123,1e-10
111,123,0
112,123,-1e-10
113,123,-1e-10
114,123,-1e-10
115,123,-1e-10
116,123,0
117,123,-1e-10
118,123,-1e-10
119,123,0
120,123,0
121,123,-1e-10
122,123,0
123,123,1e-10
124,123,0
125,123,-1e-10
126,123,1e-10
127,123,0
0,124,0
1,124,0
2,124,1e-10
3,124,0
4,124,0
5,124,0
6,124,-1e-10
7,124,0
8,124,-1e-10
9,124,0
10,124,1e-10
11,124,-1e-10
12,124,1e-10
13,124,1e-10
14,124,1e-10
15,124,3e-10
16,124,1e-10
17,124,4e-10
18,124,-2e-10
19,124,0
20,124,3e-10
21,124,-3e-10
22,124,-5e-10
23,124,2e-10
24,124,0
25,124,2e-10
26,124,-6e-10
27,124,7e-10
28,124,1e-10
29,124,1e-09
30,124,-3e-10
31,124,1e-10
32,124,6e-10
33,124,-8e-10
34,124,1.1e-09
35,124,9e-10
36,124,2.2e-09
37,124,4e-10
38,124,2e-10
39,124,-9e-10
40,124,-3e-10
41,124,9e-10
42,124,-1.8e-09
43,124,-1e-10
44,124,2e-10
45,124,8e-10
46,124,1e-09
47,124,-7e-10
48,124,8e-10
49,124,2.5e-09
50,124,-3.7e-09
51,124,1.8e-09
52,124,-9e-10
53,124,5e-10
54,124,6e-10
55,124,5e-10
56,124,1.9e-09
57,124,2e-10
58,124,3e-10
59,124,-1.2e-09
60,124,-9e-10
61,124,3e-10
62,124,-5e-10
63,124,8e-10
64,124,4e-10
65,124,1.7e-09
66,124,5e-10
67,124,1.1e-09
68,124,-4e-10
69,124,-5e-10
70,124,2.2e-09
71,124,-4e-10
72,124,4e-10
73,124,-2.3e-09
74,124,6e-10
75,124,7e-10
76,124,3.7e-09
77,124,6e-10
78,124,3.2e-09
79,124,2e-10
80,124,-1e-09
81,124,3.7e-09
82,124,-4.4e-09
83,124,9e-10
84,124,1.6e-09
85,124,1e-10
86,124,-2e-10
87,124,-1.4e-09
88,124,-7e-10
89,124,-6e-10
90,124,-3e-10
91,124,-4e-10
92,124,2e-10
93,124,-9e-10
94,124,5e-10
95,124,-2e-10
96,124,-1e-10
97,124,3e-10
98,124,2e-10
99,124,3e-10
100,124,8e-10
101,124,-4e-10
102,124,1.5e-09
103,124,6e-10
104,124,6e-10
105,124,4e-10
106,124,5e-10
107,124,1e-10
108,124,3e-10
109,124,-3e-10
110,124,-2e-10
111,124,-3e-10
112,124,3e-10
113,124,0
114,124,-2e-10
115,124,-1e-10
116,124,0
117,124,0
118,124,0
119,124,0
120,124,1e-10
121,124,0
122,124,1e-10
123,124,0
124,124,0
125,124,-1e-10
126,124,0
127,124,1e-10
0,125,0
1,125,0
2,125,0
3,125,-1e-10
4,125,0
5,125,0
6,125,0
7,125,0
8,125,0
9,125,0
10,125,1e-10
11,125,-1e-10
12,125,1e-10
13,125,1e-10
14,125,-1e-10
15,125,-2e-10
16,125,-2e-10
17,125,-4e-10
18,125,0
19,125,2e-10
20,125,-1e-10
21,125,0
22,125,-2e-10
23,125,1e-10
24,125,-2e-10
25,125,-3e-10
26,125,-2e-10
27,125,-2e-10
28,125,5e-10
29,125,-1e-10
30,125,-3e-10
31,125,-6e-10
32,125,3e-10
33,125,6e-10
34,125,-1e-10
35,125,9e-10
36,125,-3e-10
37,125,-7e-10
38,125,1e-10
39,125,1.2e-09
40,125,1e-10
41,125,-2.2e-09
42,125,5e-10
43,125,-9e-10
44,125,-1.5e-09
45,125,-2e-09
46,125,1.5e-09
47,125,-3e-10
48,125,2e-09
49,125,-6e-10
50,125,-9e-10
51,125,-8e-10
52,125,-1.7e-09
53,125,9e-10
54,125,-1.9e-09
55,125,-8e-10
56,125,-1.4e-09
57,125,3e-10
58,125,6e-10
59,125,4e-10
60,125,-2e-10
61,125,9e-10
62,125,-1.6e-09
63,125,-1.7e-09
64,125,-2e-10
65,125,-2.6e-09
66,125,-3.4e-09
67,125,1.3e-09
68,125,-3e-10
69,125,-5e-10
70,125,-4e-10
71,125,-2e-09
72,125,2.2e-09
73,125,5e-10
74,125,3e-10
75,125,2.4e-09
76,125,-1.4e-09
77,125,-2.5e-09
78,125,4e-10
79,125,-1.5e-09
80,125,9e-10
81,125,3.7e-09
82,125,-1.3e-09
83,125,1.6e-09
84,125,3e-10
85,125,-1.6e-09
86,125,9e-10
87,125,8e-10
88,125,-2.6e-09
89,125,-5e-10
90,125,-3e-10
91,125,0
92,125,-4e-10
93,125,2e-10
94,125,2e-10
95,125,-3e-10
96,125,-3e-10
97,125,1e-10
98,125,2e-10
99,125,-4e-10
100,125,-1e-10
101,125,8e-10
102,125,5e-10
103,125,0
104,125,-5e-10
105,125,-3e-10
106,125,-6e-10
107,125,-1e-10
108,125,6e-10
109,125,1e-10
110,125,-4e-10
111,125,-3e-10
112,125,2e-10
113,125,-4e-10
114,125,-2e-10
115,125,0
116,125,0
117,125,0
118,125,1e-10
119,125,-3e-10
120,125,0
121,125,0
122,125,0
123,125,0
124,125,0
125,125,0
126,125,0
127,125,0
0,126,0
1,126,0
2,126,0
3,126,0
4,126,0
5,126,1e-10
6,126,0
7,126,1e-10
8,126,0
9,126,0
10,126,0
11,126,-1e-10
12,126,1e-10
13,126,1e-10
14,126,0
15,126,-1e-10
16,126,-1e-10
17,126,1e-10
18,126,-2e-10
19,126,-1e-10
20,126,-2e-10
21,126,2e-10
22,126,1e-10
23,126,5e-10
24,126,6e-10
25,126,4e-10
26,126,2e-10
27,126,2e-10
28,126,0
29,126,1e-10
30,126,7e-10
31,126,-4e-10
32,126,-6e-10
33,126,5e-10
34,126,-1.1e-09
35,126,-1e-09
36,126,6e-10
37,126,-1.6e-09
38,126,-1.5e-09
39,126,-1.9e-09
40,126,1.2e-09
41,126,1.6e-09
42,126,-1.8e-09
43,126,4e-10
44,126,-1.8e-09
45,126,-2e-09
46,126,7e-10
47,126,-9e-10
48,126,-1.3e-09
49,126,-1e-09
50,126,2.6e-09
51,126,-6e-10
52,126,-3.1e-09
53,126,-1e-10
54,126,1e-10
55,126,-2e-10
56,126,-1e-09
57,126,-7e-10
58,126,2.6e-09
59,126,9e-10
60,126,-7e-10
61,126,-2e-09
62,126,0
63,126,5e-10
64,126,-1.9e-09
65,126,1.2e-09
66,126,-1.1e-09
67,126,-2.8e-09
68,126,1.4e-09
69,126,-2e-09
70,126,3.6e-09
71,126,1e-09
72,126,-2.3e-09
73,126,-5e-10
74,126,2e-10
75,126,7e-10
76,126,-1.7e-09
77,126,-8e-10
78,126,-1.1e-09
79,126,9e-10
80,126,1.4e-09
81,126,8e-10
82,126,-1.3e-09
83,126,-1.2e-09
84,126,-2e-09
85,126,1.2e-09
86,126,-1e-09
87,126,1.4e-09
88,126,9e-10
89,126,-8e-10
90,126,8e-10
91,126,-5e-10
92,126,4e-10
93,126,-3e-10
94,126,6e-10
95,126,-3e-10
96,126,3e-10
97,126,5e-10
98,126,-2e-10
99,126,-6e-10
100,126,5e-10
101,126,0
102,126,3e-10
103,126,5e-10
104,126,-3e-10
105,126,1e-10
106,126,1e-10
107,126,4e-10
108,126,0
109,126,2e-10
110,126,-3e-10
111,126,-1e-10
112,126,-1e-10
113,126,0
114,126,1e-10
115,126,0
116,126,-1e-10
117,126,0
118,126,0
119,126,0
120,126,0
121,126,0
122,126,1e-10
123,126,0
124,126,0
125,126,0
126,126,-1e-10
127,126,0
0,127,0
1,127,0
2,127,0
3,127,0
4,127,0
5,127,0
6,127,-1e-10
7,127,1e-10
8,127,0
9,127,-1e-10
10,127,1e-10
11,127,0
12,127,0
13,127,-1e-10
14,127,0
15,127,0
16,127,1e-10
17,127,1e-10
18,127,0
19,127,0
20,127,2e-10
21,127,-2e-10
22,127,0
23,127,1e-10
24,127,-3e-10
25,127,3e-10
26,127,2e-10
27,127,0
28,127,-1e-10
29,127,0
30,127,8e-10
31,127,0
32,127,-8e-10
33,127,-1e-10
34,127,4e-10
35,127,0
36,127,8e-10
37,127,0
38,127,4e-10
39,127,0
40,127,1e-10
41,127,-7e-10
42,127,0
43,127,1.9e-09
44,127,-5e-10
45,127,9e-10
46,127,-1.5e-09
47,127,-2e-09
48,127,-2.2e-09
49,127,-1.1e-09
50,127,-2.2e-09
51,127,-1.4e-09
52,127,0
53,127,1.3e-09
54,127,3.4e-09
55,127,1.3e-09
56,127,-2.6e-09
57,127,1.8e-09
58,127,-5e-10
59,127,1.4e-09
60,127,2e-09
61,127,-7e-10
62,127,-6e-10
63,127,-1.7e-09
64,127,-3e-10
65,127,-1.8e-09
66,127,-9e-10
67,127,8e-10
68,127,-3e-10
69,127,-1.9e-09
70,127,-2.6e-09
71,127,2.2e-09
72,127,2.2e-09
73,127,5e-10
74,127,5e-10
75,127,6e-10
76,127,-7e-10
77,127,-2.1e-09
78,127,8e-10
79,127,8e-10
80,127,-1.1e-09
81,127,2e-10
82,127,-5e-10
83,127,-4e-10
84,127,-1.5e-09
85,127,-9e-10
86,127,-2.1e-09
87,127,0
88,127,1.3e-09
89,127,-1e-10
90,127,-4e-10
91,127,-2e-10
92,127,6e-10
93,127,-2e-10
94,127,-5e-10
95,127,-1e-10
96,127,2e-10
97,127,3e-10
98,127,-1e-10
99,127,-1e-10
100,127,1e-10
101,127,5e-10
102,127,2e-10
103,127,2e-10
104,127,1e-10
105,127,3e-10
106,127,-3e-10
107,127,-1e-10
108,127,0
109,127,4e-10
110,127,1e-10
111,127,2e-10
112,127,0
113,127,0
114,127,-1e-10
115,127,-2e-10
116,127,0
117,127,0
118,127,0
119,127,0
120,127,0
121,127,0
122,127,0
123,127,1e-10
124,127,0
125,127,0
126,127,-1e-10
127,127,0


==> data_archive/clean/kinetic_limit_10B/kinetic_10B_diff-0.0625_spaced.csv <==
x,y,diff

0.0,0.0,0.0
0.0078125,0.0,0.0
0.015625,0.0,0.0
0.0234375,0.0,1.6384e-06
0.03125,0.0,-1.6384e-06
0.0390625,0.0,0.0
0.046875,0.0,0.0
0.0546875,0.0,0.0
0.0625,0.0,1.6384e-06
0.0703125,0.0,0.0
0.078125,0.0,0.0
0.0859375,0.0,0.0
0.09375,0.0,-1.6384e-06
0.1015625,0.0,-1.6384e-06
0.109375,0.0,-1.6384e-06
0.1171875,0.0,1.6384e-06
0.125,0.0,0.0
0.1328125,0.0,0.0
0.140625,0.0,-3.2768e-06
0.1484375,0.0,1.6384e-06
0.15625,0.0,3.2768e-06
0.1640625,0.0,6.5536e-06
0.171875,0.0,0.0
0.1796875,0.0,1.6384e-06
0.1875,0.0,3.2768e-06
0.1953125,0.0,-3.2768e-06
0.203125,0.0,-6.5536e-06
0.2109375,0.0,0.0
0.21875,0.0,-1.47456e-05
0.2265625,0.0,1.31072e-05
0.234375,0.0,-4.9152e-06
0.2421875,0.0,6.5536e-06
0.25,0.0,1.6384e-06
0.2578125,0.0,9.8304e-06
0.265625,0.0,1.31072e-05
0.2734375,0.0,-1.14688e-05
0.28125,0.0,-1.6384e-05
0.2890625,0.0,-1.31072e-05
0.296875,0.0,-1.6384e-06
0.3046875,0.0,-2.12992e-05
0.3125,0.0,-8.192e-06
0.3203125,0.0,1.31072e-05
0.328125,0.0,-1.80224e-05
0.3359375,0.0,4.9152e-06
0.34375,0.0,1.6384e-05
0.3515625,0.0,8.192e-06
0.359375,0.0,-2.4576e-05
0.3671875,0.0,-1.47456e-05
0.375,0.0,-3.11296e-05
0.3828125,0.0,-3.2768e-06
0.390625,0.0,-9.8304e-06
0.3984375,0.0,1.14688e-05
0.40625,0.0,-1.6384e-05
0.4140625,0.0,-1.80224e-05
0.421875,0.0,0.0
0.4296875,0.0,2.12992e-05
0.4375,0.0,2.12992e-05
0.4453125,0.0,2.29376e-05
0.453125,0.0,-1.6384e-06
0.4609375,0.0,2.62144e-05
0.46875,0.0,-1.31072e-05
0.4765625,0.0,-4.9152e-06
0.484375,0.0,-2.12992e-05
0.4921875,0.0,-2.12992e-05
0.5,0.0,1.6384e-05
0.5078125,0.0,1.14688e-05
0.515625,0.0,-8.192e-06
0.5234375,0.0,1.14688e-05
0.53125,0.0,-8.192e-06
0.5390625,0.0,3.2768e-06
0.546875,0.0,4.25984e-05
0.5546875,0.0,2.4576e-05
0.5625,0.0,9.8304e-06
0.5703125,0.0,1.96608e-05
0.578125,0.0,-9.8304e-06
0.5859375,0.0,1.31072e-05
0.59375,0.0,2.29376e-05
0.6015625,0.0,3.2768e-06
0.609375,0.0,-1.80224e-05
0.6171875,0.0,4.9152e-06
0.625,0.0,-2.29376e-05
0.6328125,0.0,-2.4576e-05
0.640625,0.0,-1.6384e-06
0.6484375,0.0,9.8304e-06
0.65625,0.0,-4.9152e-06
0.6640625,0.0,1.6384e-06
0.671875,0.0,-4.9152e-06
0.6796875,0.0,1.6384e-06
0.6875,0.0,-1.6384e-05
0.6953125,0.0,-1.14688e-05
0.703125,0.0,0.0
0.7109375,0.0,-2.12992e-05
0.71875,0.0,0.0
0.7265625,0.0,-1.6384e-05
0.734375,0.0,-1.6384e-06
0.7421875,0.0,-6.5536e-06
0.75,0.0,-1.6384e-06
0.7578125,0.0,4.9152e-06
0.765625,0.0,9.8304e-06
0.7734375,0.0,2.12992e-05
0.78125,0.0,6.5536e-06
0.7890625,0.0,-4.9152e-06
0.796875,0.0,-3.2768e-06
0.8046875,0.0,-4.9152e-06
0.8125,0.0,-1.6384e-06
0.8203125,0.0,4.9152e-06
0.828125,0.0,-8.192e-06
0.8359375,0.0,-1.6384e-06
0.84375,0.0,-3.2768e-06
0.8515625,0.0,-3.2768e-06
0.859375,0.0,4.9152e-06
0.8671875,0.0,-1.6384e-06
0.875,0.0,1.6384e-06
0.8828125,0.0,1.6384e-06
0.890625,0.0,-1.6384e-06
0.8984375,0.0,-3.2768e-06
0.90625,0.0,0.0
0.9140625,0.0,1.6384e-06
0.921875,0.0,1.6384e-06
0.9296875,0.0,0.0
0.9375,0.0,0.0
0.9453125,0.0,-1.6384e-06
0.953125,0.0,0.0
0.9609375,0.0,-1.6384e-06
0.96875,0.0,0.0
0.9765625,0.0,0.0
0.984375,0.0,0.0
0.9921875,0.0,-1.6384e-06

0.0,0.0078125,0.0
0.0078125,0.0078125,0.0
0.015625,0.0078125,0.0
0.0234375,0.0078125,0.0
0.03125,0.0078125,0.0
0.0390625,0.0078125,0.0
0.046875,0.0078125,0.0
0.0546875,0.0078125,0.0
0.0625,0.0078125,1.6384e-06
0.0703125,0.0078125,0.0
0.078125,0.0078125,1.6384e-06
0.0859375,0.0078125,0.0
0.09375,0.0078125,0.0
0.1015625,0.0078125,3.2768e-06
0.109375,0.0078125,-4.9152e-06
0.1171875,0.0078125,1.6384e-06
0.125,0.0078125,3.2768e-06
0.1328125,0.0078125,1.6384e-06
0.140625,0.0078125,0.0
0.1484375,0.0078125,0.0
0.15625,0.0078125,-1.6384e-06
0.1640625,0.0078125,-4.9152e-06
0.171875,0.0078125,3.2768e-06
0.1796875,0.0078125,-4.9152e-06
0.1875,0.0078125,-8.192e-06
0.1953125,0.0078125,3.2768e-06
0.203125,0.0078125,4.9152e-06
0.2109375,0.0078125,4.9152e-06
0.21875,0.0078125,6.5536e-06
0.2265625,0.0078125,1.6384e-06
0.234375,0.0078125,6.5536e-06
0.2421875,0.0078125,-3.2768e-06
0.25,0.0078125,0.0
0.2578125,0.0078125,1.96608e-05
0.265625,0.0078125,3.2768e-06
0.2734375,0.0078125,-2.4576e-05
0.28125,0.0078125,0.0
0.2890625,0.0078125,1.6384e-06
0.296875,0.0078125,6.5536e-06
0.3046875,0.0078125,2.78528e-05
0.3125,0.0078125,-1.96608e-05
0.3203125,0.0078125,3.2768e-06
0.328125,0.0078125,1.6384e-05
0.3359375,0.0078125,-2.94912e-05
0.34375,0.0078125,2.78528e-05
0.3515625,0.0078125,3.2768e-06
0.359375,0.0078125,-9.8304e-06
0.3671875,0.0078125,2.4576e-05
0.375,0.0078125,-3.2768e-06
0.3828125,0.0078125,-3.2768e-06
0.390625,0.0078125,-9.8304e-06
0.3984375,0.0078125,1.14688e-05
0.40625,0.0078125,-3.11296e-05
0.4140625,0.0078125,2.12992e-05
0.421875,0.0078125,3.60448e-05
0.4296875,0.0078125,-2.12992e-05
0.4375,0.0078125,6.5536e-06
0.4453125,0.0078125,-1.6384e-06
0.453125,0.0078125,1.47456e-05
0.4609375,0.0078125,6.5536e-06
0.46875,0.0078125,2.4576e-05
0.4765625,0.0078125,-4.75136e-05
0.484375,0.0078125,9.8304e-06
0.4921875,0.0078125,-1.6384e-06
0.5,0.0078125,-3.60448e-05
0.5078125,0.0078125,-3.2768e-06
0.515625,0.0078125,3.76832e-05
0.5234375,0.0078125,1.14688e-05
0.53125,0.0078125,4.9152e-05
0.5390625,0.0078125,2.12992e-05
0.546875,0.0078125,-2.4576e-05
0.5546875,0.0078125,5.07904e-05
0.5625,0.0078125,-1.31072e-05
0.5703125,0.0078125,-2.12992e-05
0.578125,0.0078125,9.8304e-06
0.5859375,0.0078125,-2.12992e-05
0.59375,0.0078125,1.31072e-05
0.6015625,0.0078125,8.192e-06
0.609375,0.0078125,-8.192e-06
0.6171875,0.0078125,1.47456e-05
0.625,0.0078125,0.0
0.6328125,0.0078125,-2.12992e-05
0.640625,0.0078125,-6.5536e-06
0.6484375,0.0078125,0.0
0.65625,0.0078125,-3.2768e-05
0.6640625,0.0078125,2.4576e-05
0.671875,0.0078125,-1.6384e-05
0.6796875,0.0078125,4.9152e-06
0.6875,0.0078125,0.0
0.6953125,0.0078125,-1.6384e-05
0.703125,0.0078125,-9.8304e-06
0.7109375,0.0078125,3.2768e-06
0.71875,0.0078125,9.8304e-06
0.7265625,0.0078125,-6.5536e-06
0.734375,0.0078125,-1.96608e-05
0.7421875,0.0078125,1.6384e-06
0.75,0.0078125,-3.2768e-06
0.7578125,0.0078125,-1.80224e-05
0.765625,0.0078125,-1.6384e-06
0.7734375,0.0078125,-4.9152e-06
0.78125,0.0078125,-8.192e-06
0.7890625,0.0078125,6.5536e-06
0.796875,0.0078125,0.0
0.8046875,0.0078125,3.2768e-06
0.8125,0.0078125,0.0
0.8203125,0.0078125,-9.8304e-06
0.828125,0.0078125,9.8304e-06
0.8359375,0.0078125,0.0
0.84375,0.0078125,-6.5536e-06
0.8515625,0.0078125,4.9152e-06
0.859375,0.0078125,6.5536e-06
0.8671875,0.0078125,-4.9152e-06
0.875,0.0078125,3.2768e-06
0.8828125,0.0078125,3.2768e-06
0.890625,0.0078125,1.6384e-06
0.8984375,0.0078125,-1.6384e-06
0.90625,0.0078125,0.0
0.9140625,0.0078125,1.6384e-06
0.921875,0.0078125,0.0
0.9296875,0.0078125,1.6384e-06
0.9375,0.0078125,-1.6384e-06
0.9453125,0.0078125,-1.6384e-06
0.953125,0.0078125,1.6384e-06
0.9609375,0.0078125,0.0
0.96875,0.0078125,0.0
0.9765625,0.0078125,0.0
0.984375,0.0078125,0.0
0.9921875,0.0078125,0.0

0.0,0.015625,0.0
0.0078125,0.015625,-1.6384e-06
0.015625,0.015625,1.6384e-06
0.0234375,0.015625,0.0
0.03125,0.015625,0.0
0.0390625,0.015625,0.0
0.046875,0.015625,-1.6384e-06
0.0546875,0.015625,0.0
0.0625,0.015625,0.0
0.0703125,0.015625,0.0
0.078125,0.015625,1.6384e-06
0.0859375,0.015625,-1.6384e-06
0.09375,0.015625,-1.6384e-06
0.1015625,0.015625,1.6384e-06
0.109375,0.015625,-1.6384e-06
0.1171875,0.015625,3.2768e-06
0.125,0.015625,8.192e-06
0.1328125,0.015625,0.0
0.140625,0.015625,6.5536e-06
0.1484375,0.015625,1.6384e-06
0.15625,0.015625,-8.192e-06
0.1640625,0.015625,1.14688e-05
0.171875,0.015625,1.14688e-05
0.1796875,0.015625,1.6384e-06
0.1875,0.015625,-3.2768e-06
0.1953125,0.015625,-4.9152e-06
0.203125,0.015625,-4.9152e-06
0.2109375,0.015625,1.6384e-06
0.21875,0.015625,-1.47456e-05
0.2265625,0.015625,4.9152e-06
0.234375,0.015625,-4.9152e-06
0.2421875,0.015625,1.6384e-06
0.25,0.015625,6.5536e-06
0.2578125,0.015625,0.0
0.265625,0.015625,3.2768e-06
0.2734375,0.015625,1.31072e-05
0.28125,0.015625,3.11296e-05
0.2890625,0.015625,-8.192e-06
0.296875,0.015625,-2.29376e-05
0.3046875,0.015625,-6.5536e-06
0.3125,0.015625,3.44064e-05
0.3203125,0.015625,-8.192e-06
0.328125,0.015625,-2.4576e-05
0.3359375,0.015625,-1.14688e-05
0.34375,0.015625,-3.2768e-06
0.3515625,0.015625,3.11296e-05
0.359375,0.015625,2.62144e-05
0.3671875,0.015625,1.80224e-05
0.375,0.015625,4.9152e-06
0.3828125,0.015625,3.2768e-06
0.390625,0.015625,9.8304e-06
0.3984375,0.015625,1.47456e-05
0.40625,0.015625,-1.14688e-05
0.4140625,0.015625,-1.47456e-05
0.421875,0.015625,-1.47456e-05
0.4296875,0.015625,-3.2768e-06
0.4375,0.015625,-1.31072e-05
0.4453125,0.015625,3.11296e-05
0.453125,0.015625,5.57056e-05
0.4609375,0.015625,-7.53664e-05
0.46875,0.015625,-3.44064e-05
0.4765625,0.015625,2.78528e-05
0.484375,0.015625,-3.93216e-05
0.4921875,0.015625,-2.12992e-05
0.5,0.015625,-2.94912e-05
0.5078125,0.015625,4.9152e-05
0.515625,0.015625,6.5536e-06
0.5234375,0.015625,-2.29376e-05
0.53125,0.015625,1.96608e-05
0.5390625,0.015625,2.4576e-05
0.546875,0.015625,0.0
0.5546875,0.015625,-5.07904e-05
0.5625,0.015625,-1.6384e-05
0.5703125,0.015625,-1.14688e-05
0.578125,0.015625,-1.80224e-05
0.5859375,0.015625,-3.2768e-06
0.59375,0.015625,1.47456e-05
0.6015625,0.015625,-1.47456e-05
0.609375,0.015625,-4.096e-05
0.6171875,0.015625,-2.62144e-05
0.625,0.015625,-1.47456e-05
0.6328125,0.015625,-1.14688e-05
0.640625,0.015625,1.14688e-05
0.6484375,0.015625,-6.5536e-06
0.65625,0.015625,-1.47456e-05
0.6640625,0.015625,1.80224e-05
0.671875,0.015625,-8.192e-06
0.6796875,0.015625,9.8304e-06
0.6875,0.015625,-4.9152e-06
0.6953125,0.015625,1.47456e-05
0.703125,0.015625,6.5536e-06
0.7109375,0.015625,4.9152e-06
0.71875,0.015625,1.47456e-05
0.7265625,0.015625,9.8304e-06
0.734375,0.015625,-4.9152e-06
0.7421875,0.015625,1.47456e-05
0.75,0.015625,3.2768e-06
0.7578125,0.015625,-4.9152e-06
0.765625,0.015625,-4.9152e-06
0.7734375,0.015625,-1.31072e-05
0.78125,0.015625,3.2768e-06
0.7890625,0.015625,-9.8304e-06
0.796875,0.015625,-4.9152e-06
0.8046875,0.015625,3.2768e-06
0.8125,0.015625,-3.2768e-06
0.8203125,0.015625,-1.31072e-05
0.828125,0.015625,3.2768e-06
0.8359375,0.015625,0.0
0.84375,0.015625,-1.6384e-06
0.8515625,0.015625,-3.2768e-06
0.859375,0.015625,-3.2768e-06
0.8671875,0.015625,1.6384e-06
0.875,0.015625,0.0
0.8828125,0.015625,-1.6384e-06
0.890625,0.015625,-1.6384e-06
0.8984375,0.015625,-4.9152e-06
0.90625,0.015625,-1.6384e-06
0.9140625,0.015625,0.0
0.921875,0.015625,0.0
0.9296875,0.015625,-1.6384e-06
0.9375,0.015625,-1.6384e-06
0.9453125,0.015625,0.0
0.953125,0.015625,1.6384e-06
0.9609375,0.015625,0.0
0.96875,0.015625,-1.6384e-06
0.9765625,0.015625,0.0
0.984375,0.015625,0.0
0.9921875,0.015625,0.0

0.0,0.0234375,-1.6384e-06
0.0078125,0.0234375,0.0
0.015625,0.0234375,-1.6384e-06
0.0234375,0.0234375,0.0
0.03125,0.0234375,0.0
0.0390625,0.0234375,0.0
0.046875,0.0234375,3.2768e-06
0.0546875,0.0234375,1.6384e-06
0.0625,0.0234375,4.9152e-06
0.0703125,0.0234375,0.0
0.078125,0.0234375,0.0
0.0859375,0.0234375,-1.6384e-06
0.09375,0.0234375,-3.2768e-06
0.1015625,0.0234375,6.5536e-06
0.109375,0.0234375,-3.2768e-06
0.1171875,0.0234375,-6.5536e-06
0.125,0.0234375,3.2768e-06
0.1328125,0.0234375,0.0
0.140625,0.0234375,-1.6384e-06
0.1484375,0.0234375,8.192e-06
0.15625,0.0234375,-4.9152e-06
0.1640625,0.0234375,-3.2768e-06
0.171875,0.0234375,6.5536e-06
0.1796875,0.0234375,-1.6384e-06
0.1875,0.0234375,3.2768e-06
0.1953125,0.0234375,9.8304e-06
0.203125,0.0234375,3.2768e-06
0.2109375,0.0234375,-2.12992e-05
0.21875,0.0234375,-1.14688e-05
0.2265625,0.0234375,1.14688e-05
0.234375,0.0234375,-1.6384e-06
0.2421875,0.0234375,-2.12992e-05
0.25,0.0234375,-3.11296e-05
0.2578125,0.0234375,0.0
0.265625,0.0234375,-2.12992e-05
0.2734375,0.0234375,-1.6384e-05
0.28125,0.0234375,3.11296e-05
0.2890625,0.0234375,4.9152e-06
0.296875,0.0234375,1.80224e-05
0.3046875,0.0234375,-2.12992e-05
0.3125,0.0234375,-3.2768e-06
0.3203125,0.0234375,-2.29376e-05
0.328125,0.0234375,-1.14688e-05
0.3359375,0.0234375,-4.096e-05
0.34375,0.0234375,0.0
0.3515625,0.0234375,-1.80224e-05
0.359375,0.0234375,1.31072e-05
0.3671875,0.0234375,6.5536e-06
0.375,0.0234375,1.6384e-06
0.3828125,0.0234375,2.12992e-05
0.390625,0.0234375,-8.192e-06
0.3984375,0.0234375,3.76832e-05
0.40625,0.0234375,-3.76832e-05
0.4140625,0.0234375,-6.5536e-06
0.421875,0.0234375,0.0
0.4296875,0.0234375,1.47456e-05
0.4375,0.0234375,-1.14688e-05
0.4453125,0.0234375,-3.2768e-05
0.453125,0.0234375,-6.5536e-06
0.4609375,0.0234375,-3.60448e-05
0.46875,0.0234375,-3.76832e-05
0.4765625,0.0234375,-2.78528e-05
0.484375,0.0234375,-4.42368e-05
0.4921875,0.0234375,-3.2768e-06
0.5,0.0234375,-1.47456e-05
0.5078125,0.0234375,-1.14688e-05
0.515625,0.0234375,3.60448e-05
0.5234375,0.0234375,-5.40672e-05
0.53125,0.0234375,-0.0001032192
0.5390625,0.0234375,4.58752e-05
0.546875,0.0234375,-1.80224e-05
0.5546875,0.0234375,-4.25984e-05
0.5625,0.0234375,0.0
0.5703125,0.0234375,-2.94912e-05
0.578125,0.0234375,-1.31072e-05
0.5859375,0.0234375,-1.6384e-06
0.59375,0.0234375,-5.24288e-05
0.6015625,0.0234375,-4.096e-05
0.609375,0.0234375,-9.8304e-06
0.6171875,0.0234375,-1.47456e-05
0.625,0.0234375,1.47456e-05
0.6328125,0.0234375,1.47456e-05
0.640625,0.0234375,-1.31072e-05
0.6484375,0.0234375,-2.12992e-05
0.65625,0.0234375,-1.6384e-05
0.6640625,0.0234375,1.14688e-05
0.671875,0.0234375,1.6384e-06
0.6796875,0.0234375,0.0
0.6875,0.0234375,-1.96608e-05
0.6953125,0.0234375,6.5536e-06
0.703125,0.0234375,-3.2768e-06
0.7109375,0.0234375,1.47456e-05
0.71875,0.0234375,8.192e-06
0.7265625,0.0234375,-4.9152e-06
0.734375,0.0234375,2.4576e-05
0.7421875,0.0234375,6.5536e-06
0.75,0.0234375,-1.6384e-06
0.7578125,0.0234375,-9.8304e-06
0.765625,0.0234375,-1.6384e-06
0.7734375,0.0234375,6.5536e-06
0.78125,0.0234375,-3.2768e-06
0.7890625,0.0234375,6.5536e-06
0.796875,0.0234375,-1.31072e-05
0.8046875,0.0234375,-6.5536e-06
0.8125,0.0234375,1.6384e-06
0.8203125,0.0234375,-1.6384e-06
0.828125,0.0234375,-9.8304e-06
0.8359375,0.0234375,3.2768e-06
0.84375,0.0234375,0.0
0.8515625,0.0234375,0.0
0.859375,0.0234375,-4.9152e-06
0.8671875,0.0234375,-3.2768e-06
0.875,0.0234375,1.6384e-06
0.8828125,0.0234375,4.9152e-06
0.890625,0.0234375,-4.9152e-06
0.8984375,0.0234375,0.0
0.90625,0.0234375,-1.6384e-06
0.9140625,0.0234375,1.6384e-06
0.921875,0.0234375,0.0
0.9296875,0.0234375,0.0
0.9375,0.0234375,-3.2768e-06
0.9453125,0.0234375,1.6384e-06
0.953125,0.0234375,1.6384e-06
0.9609375,0.0234375,0.0
0.96875,0.0234375,0.0
0.9765625,0.0234375,0.0
0.984375,0.0234375,0.0
0.9921875,0.0234375,0.0

0.0,0.03125,-1.6384e-06
0.0078125,0.03125,0.0
0.015625,0.03125,0.0
0.0234375,0.03125,0.0
0.03125,0.03125,-1.6384e-06
0.0390625,0.03125,0.0
0.046875,0.03125,0.0
0.0546875,0.03125,0.0
0.0625,0.03125,0.0
0.0703125,0.03125,3.2768e-06
0.078125,0.03125,0.0
0.0859375,0.03125,3.2768e-06
0.09375,0.03125,0.0
0.1015625,0.03125,-1.6384e-06
0.109375,0.03125,-1.6384e-06
0.1171875,0.03125,-1.6384e-06
0.125,0.03125,0.0
0.1328125,0.03125,6.5536e-06
0.140625,0.03125,1.47456e-05
0.1484375,0.03125,-4.9152e-06
0.15625,0.03125,6.5536e-06
0.1640625,0.03125,9.8304e-06
0.171875,0.03125,9.8304e-06
0.1796875,0.03125,2.4576e-05
0.1875,0.03125,-9.8304e-06
0.1953125,0.03125,6.5536e-06
0.203125,0.03125,-1.31072e-05
0.2109375,0.03125,-1.80224e-05
0.21875,0.03125,-1.14688e-05
0.2265625,0.03125,9.8304e-06
0.234375,0.03125,-1.6384e-05
0.2421875,0.03125,8.192e-06
0.25,0.03125,-1.6384e-06
0.2578125,0.03125,1.47456e-05
0.265625,0.03125,-1.31072e-05
0.2734375,0.03125,-2.4576e-05
0.28125,0.03125,-2.4576e-05
0.2890625,0.03125,-1.6384e-05
0.296875,0.03125,2.4576e-05
0.3046875,0.03125,1.14688e-05
0.3125,0.03125,6.5536e-06
0.3203125,0.03125,9.8304e-06
0.328125,0.03125,-3.2768e-05
0.3359375,0.03125,4.42368e-05
0.34375,0.03125,0.0
0.3515625,0.03125,-3.60448e-05
0.359375,0.03125,-4.9152e-06
0.3671875,0.03125,-9.8304e-06
0.375,0.03125,-3.76832e-05
0.3828125,0.03125,-1.31072e-05
0.390625,0.03125,1.14688e-05
0.3984375,0.03125,2.62144e-05
0.40625,0.03125,1.14688e-05
0.4140625,0.03125,-1.6384e-06
0.421875,0.03125,4.42368e-05
0.4296875,0.03125,1.31072e-05
0.4375,0.03125,-3.60448e-05
0.4453125,0.03125,1.6384e-06
0.453125,0.03125,-1.47456e-05
0.4609375,0.03125,-6.22592e-05
0.46875,0.03125,6.5536e-05
0.4765625,0.03125,1.6384e-05
0.484375,0.03125,3.2768e-05
0.4921875,0.03125,3.2768e-06
0.5,0.03125,4.096e-05
0.5078125,0.03125,7.20896e-05
0.515625,0.03125,-9.8304e-06
0.5234375,0.03125,-2.62144e-05
0.53125,0.03125,-1.80224e-05
0.5390625,0.03125,3.2768e-05
0.546875,0.03125,-7.20896e-05
0.5546875,0.03125,3.76832e-05
0.5625,0.03125,1.14688e-05
0.5703125,0.03125,-8.192e-06
0.578125,0.03125,-1.80224e-05
0.5859375,0.03125,1.6384e-05
0.59375,0.03125,-1.14688e-05
0.6015625,0.03125,1.6384e-05
0.609375,0.03125,-4.75136e-05
0.6171875,0.03125,-4.9152e-06
0.625,0.03125,9.8304e-06
0.6328125,0.03125,3.2768e-06
0.640625,0.03125,1.31072e-05
0.6484375,0.03125,2.94912e-05
0.65625,0.03125,-2.4576e-05
0.6640625,0.03125,9.8304e-06
0.671875,0.03125,6.5536e-06
0.6796875,0.03125,1.80224e-05
0.6875,0.03125,-3.11296e-05
0.6953125,0.03125,2.4576e-05
0.703125,0.03125,-1.31072e-05
0.7109375,0.03125,4.9152e-06
0.71875,0.03125,-6.5536e-06
0.7265625,0.03125,8.192e-06
0.734375,0.03125,-3.2768e-06
0.7421875,0.03125,-9.8304e-06
0.75,0.03125,3.2768e-06
0.7578125,0.03125,6.5536e-06
0.765625,0.03125,-9.8304e-06
0.7734375,0.03125,1.14688e-05
0.78125,0.03125,1.80224e-05
0.7890625,0.03125,9.8304e-06
0.796875,0.03125,1.6384e-06
0.8046875,0.03125,-1.14688e-05
0.8125,0.03125,-4.9152e-06
0.8203125,0.03125,-1.6384e-06
0.828125,0.03125,8.192e-06
0.8359375,0.03125,-8.192e-06
0.84375,0.03125,1.47456e-05
0.8515625,0.03125,-1.6384e-06
0.859375,0.03125,1.14688e-05
0.8671875,0.03125,3.2768e-06
0.875,0.03125,1.6384e-06
0.8828125,0.03125,-1.6384e-06
0.890625,0.03125,-4.9152e-06
0.8984375,0.03125,-3.2768e-06
0.90625,0.03125,-1.6384e-06
0.9140625,0.03125,1.6384e-06
0.921875,0.03125,-1.6384e-06
0.9296875,0.03125,-1.6384e-06
0.9375,0.03125,0.0
0.9453125,0.03125,0.0
0.953125,0.03125,0.0
0.9609375,0.03125,-1.6384e-06
0.96875,0.03125,0.0
0.9765625,0.03125,0.0
0.984375,0.03125,0.0
0.9921875,0.03125,0.0

0.0,0.0390625,0.0
0.0078125,0.0390625,1.6384e-06
0.015625,0.0390625,0.0
0.0234375,0.0390625,-1.6384e-06
0.03125,0.0390625,0.0
0.0390625,0.0390625,0.0
0.046875,0.0390625,0.0
0.0546875,0.0390625,-1.6384e-06
0.0625,0.0390625,0.0
0.0703125,0.0390625,1.6384e-06
0.078125,0.0390625,0.0
0.0859375,0.0390625,1.6384e-06
0.09375,0.0390625,1.6384e-06
0.1015625,0.0390625,-1.6384e-06
0.109375,0.0390625,-1.6384e-06
0.1171875,0.0390625,1.6384e-06
0.125,0.0390625,1.6384e-06
0.1328125,0.0390625,1.6384e-06
0.140625,0.0390625,6.5536e-06
0.1484375,0.0390625,0.0
0.15625,0.0390625,6.5536e-06
0.1640625,0.0390625,2.4576e-05
0.171875,0.0390625,3.2768e-06
0.1796875,0.0390625,-1.6384e-06
0.1875,0.0390625,-3.2768e-06
0.1953125,0.0390625,1.31072e-05
0.203125,0.0390625,-4.9152e-06
0.2109375,0.0390625,-9.8304e-06
0.21875,0.0390625,1.14688e-05
0.2265625,0.0390625,1.6384e-06
0.234375,0.0390625,-8.192e-06
0.2421875,0.0390625,2.4576e-05
0.25,0.0390625,1.6384e-05
0.2578125,0.0390625,-8.192e-06
0.265625,0.0390625,-9.8304e-06
0.2734375,0.0390625,-1.80224e-05
0.28125,0.0390625,6.5536e-06
0.2890625,0.0390625,2.78528e-05
0.296875,0.0390625,-1.31072e-05
0.3046875,0.0390625,6.5536e-06
0.3125,0.0390625,3.44064e-05
0.3203125,0.0390625,-4.58752e-05
0.328125,0.0390625,-1.96608e-05
0.3359375,0.0390625,7.20896e-05
0.34375,0.0390625,-3.60448e-05
0.3515625,0.0390625,-4.9152e-06
0.359375,0.0390625,-4.9152e-06
0.3671875,0.0390625,1.6384e-06
0.375,0.0390625,-2.4576e-05
0.3828125,0.0390625,4.9152e-06
0.390625,0.0390625,-2.78528e-05
0.3984375,0.0390625,3.2768e-06
0.40625,0.0390625,-1.14688e-05
0.4140625,0.0390625,-8.192e-05
0.421875,0.0390625,0.0
0.4296875,0.0390625,-2.12992e-05
0.4375,0.0390625,-5.40672e-05
0.4453125,0.0390625,-4.58752e-05
0.453125,0.0390625,-4.096e-05
0.4609375,0.0390625,5.57056e-05
0.46875,0.0390625,-1.96608e-05
0.4765625,0.0390625,9.8304e-05
0.484375,0.0390625,1.6384e-06
0.4921875,0.0390625,2.94912e-05
0.5,0.0390625,9.0112e-05
0.5078125,0.0390625,2.4576e-05
0.515625,0.0390625,-6.88128e-05
0.5234375,0.0390625,2.94912e-05
0.53125,0.0390625,8.192e-06
0.5390625,0.0390625,4.096e-05
0.546875,0.0390625,7.3728e-05
0.5546875,0.0390625,-2.78528e-05
0.5625,0.0390625,-8.192e-05
0.5703125,0.0390625,-4.9152e-06
0.578125,0.0390625,-3.2768e-05
0.5859375,0.0390625,3.11296e-05
0.59375,0.0390625,-2.12992e-05
0.6015625,0.0390625,-3.2768e-06
0.609375,0.0390625,-1.6384e-06
0.6171875,0.0390625,1.6384e-05
0.625,0.0390625,-3.2768e-06
0.6328125,0.0390625,9.8304e-06
0.640625,0.0390625,-2.29376e-05
0.6484375,0.0390625,1.6384e-06
0.65625,0.0390625,4.9152e-06
0.6640625,0.0390625,4.9152e-06
0.671875,0.0390625,-1.80224e-05
0.6796875,0.0390625,-5.89824e-05
0.6875,0.0390625,3.76832e-05
0.6953125,0.0390625,-8.192e-06
0.703125,0.0390625,-1.6384e-05
0.7109375,0.0390625,-2.4576e-05
0.71875,0.0390625,1.6384e-06
0.7265625,0.0390625,-9.8304e-06
0.734375,0.0390625,0.0
0.7421875,0.0390625,3.2768e-06
0.75,0.0390625,9.8304e-06
0.7578125,0.0390625,-1.80224e-05
0.765625,0.0390625,6.5536e-06
0.7734375,0.0390625,-1.96608e-05
0.78125,0.0390625,1.6384e-06
0.7890625,0.0390625,1.31072e-05
0.796875,0.0390625,-1.14688e-05
0.8046875,0.0390625,6.5536e-06
0.8125,0.0390625,1.6384e-06
0.8203125,0.0390625,-9.8304e-06
0.828125,0.0390625,1.6384e-06
0.8359375,0.0390625,1.14688e-05
0.84375,0.0390625,-3.2768e-06
0.8515625,0.0390625,1.6384e-06
0.859375,0.0390625,0.0
0.8671875,0.0390625,-4.9152e-06
0.875,0.0390625,1.6384e-06
0.8828125,0.0390625,0.0
0.890625,0.0390625,-1.6384e-06
0.8984375,0.0390625,3.2768e-06
0.90625,0.0390625,1.6384e-06
0.9140625,0.0390625,3.2768e-06
0.921875,0.0390625,-1.6384e-06
0.9296875,0.0390625,0.0
0.9375,0.0390625,1.6384e-06
0.9453125,0.0390625,3.2768e-06
0.953125,0.0390625,-3.2768e-06
0.9609375,0.0390625,1.6384e-06
0.96875,0.0390625,0.0
0.9765625,0.0390625,0.0
0.984375,0.0390625,0.0
0.9921875,0.0390625,0.0

0.0,0.046875,0.0
0.0078125,0.046875,0.0
0.015625,0.046875,-1.6384e-06
0.0234375,0.046875,1.6384e-06
0.03125,0.046875,0.0
0.0390625,0.046875,0.0
0.046875,0.046875,1.6384e-06
0.0546875,0.046875,0.0
0.0625,0.046875,-3.2768e-06
0.0703125,0.046875,4.9152e-06
0.078125,0.046875,4.9152e-06
0.0859375,0.046875,3.2768e-06
0.09375,0.046875,3.2768e-06
0.1015625,0.046875,3.2768e-06
0.109375,0.046875,3.2768e-06
0.1171875,0.046875,1.6384e-06
0.125,0.046875,-3.2768e-06
0.1328125,0.046875,-8.192e-06
0.140625,0.046875,6.5536e-06
0.1484375,0.046875,1.80224e-05
0.15625,0.046875,1.6384e-06
0.1640625,0.046875,0.0
0.171875,0.046875,3.2768e-06
0.1796875,0.046875,-1.6384e-06
0.1875,0.046875,3.2768e-06
0.1953125,0.046875,-4.9152e-06
0.203125,0.046875,-9.8304e-06
0.2109375,0.046875,1.96608e-05
0.21875,0.046875,-1.6384e-06
0.2265625,0.046875,6.5536e-06
0.234375,0.046875,1.96608e-05
0.2421875,0.046875,4.9152e-06
0.25,0.046875,4.9152e-06
0.2578125,0.046875,-4.9152e-06
0.265625,0.046875,1.14688e-05
0.2734375,0.046875,2.12992e-05
0.28125,0.046875,1.14688e-05
0.2890625,0.046875,6.71744e-05
0.296875,0.046875,-8.192e-06
0.3046875,0.046875,2.12992e-05
0.3125,0.046875,-2.12992e-05
0.3203125,0.046875,-5.40672e-05
0.328125,0.046875,9.8304e-06
0.3359375,0.046875,3.11296e-05
0.34375,0.046875,2.94912e-05
0.3515625,0.046875,0.0
0.359375,0.046875,5.24288e-05
0.3671875,0.046875,-6.5536e-06
0.375,0.046875,-2.4576e-05
0.3828125,0.046875,4.25984e-05
0.390625,0.046875,-4.9152e-05
0.3984375,0.046875,-4.58752e-05
0.40625,0.046875,-3.44064e-05
0.4140625,0.046875,3.2768e-05
0.421875,0.046875,-4.096e-05
0.4296875,0.046875,8.02816e-05
0.4375,0.046875,-9.0112e-05
0.4453125,0.046875,-2.29376e-05
0.453125,0.046875,1.80224e-05
0.4609375,0.046875,-5.57056e-05
0.46875,0.046875,5.7344e-05
0.4765625,0.046875,-5.07904e-05
0.484375,0.046875,-0.0001015808
0.4921875,0.046875,6.88128e-05
0.5,0.046875,8.84736e-05
0.5078125,0.046875,-1.31072e-05
0.515625,0.046875,2.4576e-05
0.5234375,0.046875,2.62144e-05
0.53125,0.046875,5.40672e-05
0.5390625,0.046875,1.6384e-05
0.546875,0.046875,2.94912e-05
0.5546875,0.046875,-1.6384e-06
0.5625,0.046875,1.96608e-05
0.5703125,0.046875,-4.9152e-05
0.578125,0.046875,-3.2768e-06
0.5859375,0.046875,4.096e-05
0.59375,0.046875,-9.17504e-05
0.6015625,0.046875,3.11296e-05
0.609375,0.046875,-1.31072e-05
0.6171875,0.046875,2.78528e-05
0.625,0.046875,3.2768e-05
0.6328125,0.046875,1.6384e-05
0.640625,0.046875,2.12992e-05
0.6484375,0.046875,7.20896e-05
0.65625,0.046875,4.25984e-05
0.6640625,0.046875,2.78528e-05
0.671875,0.046875,-3.76832e-05
0.6796875,0.046875,0.0
0.6875,0.046875,4.096e-05
0.6953125,0.046875,2.78528e-05
0.703125,0.046875,-2.12992e-05
0.7109375,0.046875,2.94912e-05
0.71875,0.046875,3.2768e-05
0.7265625,0.046875,0.0
0.734375,0.046875,9.8304e-06
0.7421875,0.046875,-1.6384e-06
0.75,0.046875,-1.14688e-05
0.7578125,0.046875,6.5536e-06
0.765625,0.046875,0.0
0.7734375,0.046875,-8.192e-06
0.78125,0.046875,3.2768e-06
0.7890625,0.046875,-4.9152e-06
0.796875,0.046875,-6.5536e-06
0.8046875,0.046875,-6.5536e-06
0.8125,0.046875,-4.9152e-06
0.8203125,0.046875,0.0
0.828125,0.046875,-6.5536e-06
0.8359375,0.046875,0.0
0.84375,0.046875,3.2768e-06
0.8515625,0.046875,-3.2768e-06
0.859375,0.046875,-8.192e-06
0.8671875,0.046875,-6.5536e-06
0.875,0.046875,9.8304e-06
0.8828125,0.046875,-4.9152e-06
0.890625,0.046875,1.6384e-06
0.8984375,0.046875,0.0
0.90625,0.046875,3.2768e-06
0.9140625,0.046875,0.0
0.921875,0.046875,1.6384e-06
0.9296875,0.046875,-3.2768e-06
0.9375,0.046875,-3.2768e-06
0.9453125,0.046875,1.6384e-06
0.953125,0.046875,1.6384e-06
0.9609375,0.046875,0.0
0.96875,0.046875,0.0
0.9765625,0.046875,0.0
0.984375,0.046875,0.0
0.9921875,0.046875,-1.6384e-06

0.0,0.0546875,0.0
0.0078125,0.0546875,0.0
0.015625,0.0546875,1.6384e-06
0.0234375,0.0546875,1.6384e-06
0.03125,0.0546875,0.0
0.0390625,0.0546875,0.0
0.046875,0.0546875,1.6384e-06
0.0546875,0.0546875,-6.5536e-06
0.0625,0.0546875,-3.2768e-06
0.0703125,0.0546875,-1.6384e-06
0.078125,0.0546875,0.0
0.0859375,0.0546875,0.0
0.09375,0.0546875,0.0
0.1015625,0.0546875,1.6384e-06
0.109375,0.0546875,-1.6384e-06
0.1171875,0.0546875,-8.192e-06
0.125,0.0546875,-8.192e-06
0.1328125,0.0546875,0.0
0.140625,0.0546875,-3.2768e-06
0.1484375,0.0546875,6.5536e-06
0.15625,0.0546875,4.9152e-06
0.1640625,0.0546875,8.192e-06
0.171875,0.0546875,-6.5536e-06
0.1796875,0.0546875,-1.6384e-06
0.1875,0.0546875,-1.31072e-05
0.1953125,0.0546875,2.4576e-05
0.203125,0.0546875,-4.9152e-06
0.2109375,0.0546875,6.5536e-06
0.21875,0.0546875,-1.31072e-05
0.2265625,0.0546875,3.2768e-05
0.234375,0.0546875,1.31072e-05
0.2421875,0.0546875,8.192e-06
0.25,0.0546875,-1.6384e-06
0.2578125,0.0546875,2.78528e-05
0.265625,0.0546875,-2.4576e-05
0.2734375,0.0546875,3.2768e-06
0.28125,0.0546875,3.60448e-05
0.2890625,0.0546875,-5.07904e-05
0.296875,0.0546875,4.9152e-06
0.3046875,0.0546875,3.60448e-05
0.3125,0.0546875,-2.29376e-05
0.3203125,0.0546875,5.40672e-05
0.328125,0.0546875,-5.7344e-05
0.3359375,0.0546875,6.5536e-06
0.34375,0.0546875,-4.9152e-06
0.3515625,0.0546875,-3.11296e-05
0.359375,0.0546875,-1.6384e-05
0.3671875,0.0546875,-2.4576e-05
0.375,0.0546875,-3.93216e-05
0.3828125,0.0546875,-7.86432e-05
0.390625,0.0546875,-2.4576e-05
0.3984375,0.0546875,8.02816e-05
0.40625,0.0546875,-2.62144e-05
0.4140625,0.0546875,2.94912e-05
0.421875,0.0546875,-3.60448e-05
0.4296875,0.0546875,1.6384e-05
0.4375,0.0546875,1.6384e-06
0.4453125,0.0546875,6.5536e-05
0.453125,0.0546875,-9.8304e-06
0.4609375,0.0546875,4.25984e-05
0.46875,0.0546875,-9.33888e-05
0.4765625,0.0546875,1.31072e-05
0.484375,0.0546875,-3.44064e-05
0.4921875,0.0546875,4.75136e-05
0.5,0.0546875,-1.14688e-05
0.5078125,0.0546875,1.80224e-05
0.515625,0.0546875,-6.88128e-05
0.5234375,0.0546875,-5.7344e-05
0.53125,0.0546875,6.88128e-05
0.5390625,0.0546875,-2.29376e-05
0.546875,0.0546875,-2.94912e-05
0.5546875,0.0546875,-1.6384e-06
0.5625,0.0546875,3.44064e-05
0.5703125,0.0546875,1.6384e-06
0.578125,0.0546875,-4.75136e-05
0.5859375,0.0546875,3.2768e-05
0.59375,0.0546875,-3.93216e-05
0.6015625,0.0546875,8.02816e-05
0.609375,0.0546875,3.60448e-05
0.6171875,0.0546875,-2.29376e-05
0.625,0.0546875,-3.11296e-05
0.6328125,0.0546875,-2.78528e-05
0.640625,0.0546875,3.76832e-05
0.6484375,0.0546875,1.6384e-06
0.65625,0.0546875,3.11296e-05
0.6640625,0.0546875,-2.12992e-05
0.671875,0.0546875,-2.78528e-05
0.6796875,0.0546875,1.6384e-05
0.6875,0.0546875,-4.58752e-05
0.6953125,0.0546875,1.14688e-05
0.703125,0.0546875,-2.12992e-05
0.7109375,0.0546875,-3.60448e-05
0.71875,0.0546875,-3.11296e-05
0.7265625,0.0546875,1.31072e-05
0.734375,0.0546875,6.5536e-06
0.7421875,0.0546875,1.47456e-05
0.75,0.0546875,9.8304e-06
0.7578125,0.0546875,-1.6384e-06
0.765625,0.0546875,-8.192e-06
0.7734375,0.0546875,-1.47456e-05
0.78125,0.0546875,1.80224e-05
0.7890625,0.0546875,9.8304e-06
0.796875,0.0546875,-6.5536e-06
0.8046875,0.0546875,-1.6384e-06
0.8125,0.0546875,-9.8304e-06
0.8203125,0.0546875,1.6384e-06
0.828125,0.0546875,-9.8304e-06
0.8359375,0.0546875,1.14688e-05
0.84375,0.0546875,1.47456e-05
0.8515625,0.0546875,-9.8304e-06
0.859375,0.0546875,1.6384e-06
0.8671875,0.0546875,-3.2768e-06
0.875,0.0546875,1.31072e-05
0.8828125,0.0546875,3.2768e-06
0.890625,0.0546875,4.9152e-06
0.8984375,0.0546875,-6.5536e-06
0.90625,0.0546875,1.6384e-06
0.9140625,0.0546875,-1.6384e-06
0.921875,0.0546875,0.0
0.9296875,0.0546875,3.2768e-06
0.9375,0.0546875,0.0
0.9453125,0.0546875,-8.192e-06
0.953125,0.0546875,1.6384e-06
0.9609375,0.0546875,1.6384e-06
0.96875,0.0546875,0.0
0.9765625,0.0546875,-1.6384e-06
0.984375,0.0546875,-1.6384e-06
0.9921875,0.0546875,-1.6384e-06

0.0,0.0625,0.0
0.0078125,0.0625,0.0
0.015625,0.0625,0.0
0.0234375,0.0625,0.0
0.03125,0.0625,0.0
0.0390625,0.0625,-1.6384e-06
0.046875,0.0625,1.6384e-06
0.0546875,0.0625,0.0
0.0625,0.0625,3.2768e-06
0.0703125,0.0625,-3.2768e-06
0.078125,0.0625,-1.6384e-06
0.0859375,0.0625,0.0
0.09375,0.0625,1.6384e-06
0.1015625,0.0625,6.5536e-06
0.109375,0.0625,8.192e-06
0.1171875,0.0625,-1.6384e-06
0.125,0.0625,-3.2768e-06
0.1328125,0.0625,6.5536e-06
0.140625,0.0625,1.31072e-05
0.1484375,0.0625,-6.5536e-06
0.15625,0.0625,1.6384e-06
0.1640625,0.0625,9.8304e-06
0.171875,0.0625,1.6384e-06
0.1796875,0.0625,-2.29376e-05
0.1875,0.0625,-1.31072e-05
0.1953125,0.0625,3.76832e-05
0.203125,0.0625,4.9152e-06
0.2109375,0.0625,-1.47456e-05
0.21875,0.0625,3.2768e-05
0.2265625,0.0625,1.31072e-05
0.234375,0.0625,2.94912e-05
0.2421875,0.0625,4.9152e-06
0.25,0.0625,3.44064e-05
0.2578125,0.0625,-1.31072e-05
0.265625,0.0625,3.93216e-05
0.2734375,0.0625,-1.47456e-05
0.28125,0.0625,-1.47456e-05
0.2890625,0.0625,-1.14688e-05
0.296875,0.0625,-6.5536e-06
0.3046875,0.0625,-5.40672e-05
0.3125,0.0625,4.9152e-06
0.3203125,0.0625,-5.57056e-05
0.328125,0.0625,-6.38976e-05
0.3359375,0.0625,2.78528e-05
0.34375,0.0625,9.8304e-06
0.3515625,0.0625,3.76832e-05
0.359375,0.0625,2.94912e-05
0.3671875,0.0625,-4.9152e-05
0.375,0.0625,3.93216e-05
0.3828125,0.0625,6.5536e-06
0.390625,0.0625,-5.24288e-05
0.3984375,0.0625,1.6384e-05
0.40625,0.0625,-2.4576e-05
0.4140625,0.0625,6.06208e-05
0.421875,0.0625,-3.44064e-05
0.4296875,0.0625,8.192e-06
0.4375,0.0625,-0.0001294336
0.4453125,0.0625,-2.62144e-05
0.453125,0.0625,-4.096e-05
0.4609375,0.0625,4.9152e-06
0.46875,0.0625,4.25984e-05
0.4765625,0.0625,-0.0001032192
0.484375,0.0625,-1.31072e-05
0.4921875,0.0625,1.96608e-05
0.5,0.0625,-2.12992e-05
0.5078125,0.0625,2.94912e-05
0.515625,0.0625,-8.192e-06
0.5234375,0.0625,2.12992e-05
0.53125,0.0625,2.78528e-05
0.5390625,0.0625,4.096e-05
0.546875,0.0625,0.0001048576
0.5546875,0.0625,4.75136e-05
0.5625,0.0625,-1.96608e-05
0.5703125,0.0625,-5.7344e-05
0.578125,0.0625,-2.62144e-05
0.5859375,0.0625,-3.44064e-05
0.59375,0.0625,3.2768e-06
0.6015625,0.0625,-6.5536e-06
0.609375,0.0625,-6.5536e-05
0.6171875,0.0625,3.60448e-05
0.625,0.0625,-3.2768e-05
0.6328125,0.0625,3.76832e-05
0.640625,0.0625,-2.29376e-05
0.6484375,0.0625,1.47456e-05
0.65625,0.0625,4.9152e-06
0.6640625,0.0625,-7.86432e-05
0.671875,0.0625,-1.31072e-05
0.6796875,0.0625,8.35584e-05
0.6875,0.0625,2.12992e-05
0.6953125,0.0625,1.14688e-05
0.703125,0.0625,4.9152e-06
0.7109375,0.0625,2.94912e-05
0.71875,0.0625,-1.6384e-05
0.7265625,0.0625,-2.12992e-05
0.734375,0.0625,-3.60448e-05
0.7421875,0.0625,1.47456e-05
0.75,0.0625,6.5536e-06
0.7578125,0.0625,-1.6384e-05
0.765625,0.0625,1.6384e-06
0.7734375,0.0625,-1.6384e-06
0.78125,0.0625,1.80224e-05
0.7890625,0.0625,-3.2768e-06
0.796875,0.0625,2.62144e-05
0.8046875,0.0625,-3.2768e-06
0.8125,0.0625,-1.14688e-05
0.8203125,0.0625,6.5536e-06
0.828125,0.0625,-1.6384e-06
0.8359375,0.0625,3.2768e-06
0.84375,0.0625,1.31072e-05
0.8515625,0.0625,-8.192e-06
0.859375,0.0625,-1.14688e-05
0.8671875,0.0625,-1.80224e-05
0.875,0.0625,-4.9152e-06
0.8828125,0.0625,3.2768e-06
0.890625,0.0625,9.8304e-06
0.8984375,0.0625,0.0
0.90625,0.0625,-3.2768e-06
0.9140625,0.0625,-3.2768e-06
0.921875,0.0625,4.9152e-06
0.9296875,0.0625,-6.5536e-06
0.9375,0.0625,0.0
0.9453125,0.0625,-1.6384e-06
0.953125,0.0625,0.0
0.9609375,0.0625,0.0
0.96875,0.0625,0.0
0.9765625,0.0625,0.0
0.984375,0.0625,0.0
0.9921875,0.0625,-1.6384e-06

0.0,0.0703125,0.0
0.0078125,0.0703125,0.0
0.015625,0.0703125,-1.6384e-06
0.0234375,0.0703125,0.0
0.03125,0.0703125,1.6384e-06
0.0390625,0.0703125,-1.6384e-06
0.046875,0.0703125,0.0
0.0546875,0.0703125,-3.2768e-06
0.0625,0.0703125,-1.6384e-06
0.0703125,0.0703125,1.6384e-06
0.078125,0.0703125,0.0
0.0859375,0.0703125,-8.192e-06
0.09375,0.0703125,0.0
0.1015625,0.0703125,0.0
0.109375,0.0703125,-3.2768e-06
0.1171875,0.0703125,-6.5536e-06
0.125,0.0703125,1.6384e-06
0.1328125,0.0703125,-6.5536e-06
0.140625,0.0703125,1.6384e-06
0.1484375,0.0703125,-9.8304e-06
0.15625,0.0703125,0.0
0.1640625,0.0703125,2.29376e-05
0.171875,0.0703125,0.0
0.1796875,0.0703125,2.29376e-05
0.1875,0.0703125,-2.78528e-05
0.1953125,0.0703125,1.6384e-06
0.203125,0.0703125,1.31072e-05
0.2109375,0.0703125,-2.12992e-05
0.21875,0.0703125,1.14688e-05
0.2265625,0.0703125,-3.2768e-06
0.234375,0.0703125,-7.20896e-05
0.2421875,0.0703125,8.192e-06
0.25,0.0703125,3.44064e-05
0.2578125,0.0703125,3.2768e-06
0.265625,0.0703125,1.14688e-05
0.2734375,0.0703125,2.12992e-05
0.28125,0.0703125,1.14688e-05
0.2890625,0.0703125,1.14688e-05
0.296875,0.0703125,2.29376e-05
0.3046875,0.0703125,-2.12992e-05
0.3125,0.0703125,2.29376e-05
0.3203125,0.0703125,-1.96608e-05
0.328125,0.0703125,0.0
0.3359375,0.0703125,-3.60448e-05
0.34375,0.0703125,-8.51968e-05
0.3515625,0.0703125,7.70048e-05
0.359375,0.0703125,-1.80224e-05
0.3671875,0.0703125,2.78528e-05
0.375,0.0703125,-4.9152e-06
0.3828125,0.0703125,3.44064e-05
0.390625,0.0703125,9.8304e-05
0.3984375,0.0703125,-8.35584e-05
0.40625,0.0703125,-5.57056e-05
0.4140625,0.0703125,-5.40672e-05
0.421875,0.0703125,-1.31072e-05
0.4296875,0.0703125,0.000180224
0.4375,0.0703125,-0.0001409024
0.4453125,0.0703125,-9.8304e-06
0.453125,0.0703125,1.14688e-05
0.4609375,0.0703125,-6.22592e-05
0.46875,0.0703125,2.4576e-05
0.4765625,0.0703125,2.78528e-05
0.484375,0.0703125,5.07904e-05
0.4921875,0.0703125,-0.00012288
0.5,0.0703125,9.17504e-05
0.5078125,0.0703125,-0.0001114112
0.515625,0.0703125,-3.76832e-05
0.5234375,0.0703125,-1.31072e-05
0.53125,0.0703125,1.6384e-06
0.5390625,0.0703125,4.25984e-05
0.546875,0.0703125,1.14688e-05
0.5546875,0.0703125,-0.0001114112
0.5625,0.0703125,-3.44064e-05
0.5703125,0.0703125,3.60448e-05
0.578125,0.0703125,5.89824e-05
0.5859375,0.0703125,-1.6384e-05
0.59375,0.0703125,-7.20896e-05
0.6015625,0.0703125,-3.60448e-05
0.609375,0.0703125,-1.14688e-05
0.6171875,0.0703125,-4.42368e-05
0.625,0.0703125,2.4576e-05
0.6328125,0.0703125,-3.2768e-05
0.640625,0.0703125,-3.44064e-05
0.6484375,0.0703125,-8.192e-06
0.65625,0.0703125,-6.5536e-06
0.6640625,0.0703125,4.25984e-05
0.671875,0.0703125,-3.76832e-05
0.6796875,0.0703125,-4.9152e-05
0.6875,0.0703125,-5.07904e-05
0.6953125,0.0703125,-4.42368e-05
0.703125,0.0703125,9.8304e-06
0.7109375,0.0703125,-3.2768e-06
0.71875,0.0703125,-1.96608e-05
0.7265625,0.0703125,1.14688e-05
0.734375,0.0703125,6.5536e-06
0.7421875,0.0703125,-1.47456e-05
0.75,0.0703125,-8.192e-06
0.7578125,0.0703125,1.6384e-06
0.765625,0.0703125,8.192e-06
0.7734375,0.0703125,-2.94912e-05
0.78125,0.0703125,-1.96608e-05
0.7890625,0.0703125,-3.93216e-05
0.796875,0.0703125,-1.6384e-06
0.8046875,0.0703125,9.8304e-06
0.8125,0.0703125,3.2768e-06
0.8203125,0.0703125,6.5536e-06
0.828125,0.0703125,9.8304e-06
0.8359375,0.0703125,9.8304e-06
0.84375,0.0703125,1.47456e-05
0.8515625,0.0703125,1.6384e-05
0.859375,0.0703125,-8.192e-06
0.8671875,0.0703125,-6.5536e-06
0.875,0.0703125,1.6384e-06
0.8828125,0.0703125,1.6384e-06
0.890625,0.0703125,1.6384e-06
0.8984375,0.0703125,-6.5536e-06
0.90625,0.0703125,6.5536e-06
0.9140625,0.0703125,1.6384e-06
0.921875,0.0703125,1.6384e-06
0.9296875,0.0703125,1.6384e-06
0.9375,0.0703125,0.0
0.9453125,0.0703125,-1.6384e-06
0.953125,0.0703125,1.6384e-06
0.9609375,0.0703125,3.2768e-06
0.96875,0.0703125,-3.2768e-06
0.9765625,0.0703125,-4.9152e-06
0.984375,0.0703125,1.6384e-06
0.9921875,0.0703125,0.0

0.0,0.078125,1.6384e-06
0.0078125,0.078125,3.2768e-06
0.015625,0.078125,0.0
0.0234375,0.078125,3.2768e-06
0.03125,0.078125,0.0
0.0390625,0.078125,-1.6384e-06
0.046875,0.078125,1.6384e-06
0.0546875,0.078125,8.192e-06
0.0625,0.078125,-1.6384e-06
0.0703125,0.078125,4.9152e-06
0.078125,0.078125,6.5536e-06
0.0859375,0.078125,-6.5536e-06
0.09375,0.078125,-6.5536e-06
0.1015625,0.078125,1.6384e-06
0.109375,0.078125,6.5536e-06
0.1171875,0.078125,-3.2768e-06
0.125,0.078125,-8.192e-06
0.1328125,0.078125,3.2768e-06
0.140625,0.078125,3.2768e-06
0.1484375,0.078125,-1.14688e-05
0.15625,0.078125,-8.192e-06
0.1640625,0.078125,2.29376e-05
0.171875,0.078125,8.192e-06
0.1796875,0.078125,-2.94912e-05
0.1875,0.078125,-9.8304e-06
0.1953125,0.078125,-1.80224e-05
0.203125,0.078125,3.2768e-06
0.2109375,0.078125,-1.6384e-06
0.21875,0.078125,2.4576e-05
0.2265625,0.078125,-3.76832e-05
0.234375,0.078125,1.96608e-05
0.2421875,0.078125,-1.80224e-05
0.25,0.078125,1.14688e-05
0.2578125,0.078125,-3.2768e-05
0.265625,0.078125,0.0
0.2734375,0.078125,-6.5536e-06
0.28125,0.078125,-4.42368e-05
0.2890625,0.078125,2.62144e-05
0.296875,0.078125,4.9152e-05
0.3046875,0.078125,-4.58752e-05
0.3125,0.078125,3.76832e-05
0.3203125,0.078125,-1.14688e-05
0.328125,0.078125,1.80224e-05
0.3359375,0.078125,1.96608e-05
0.34375,0.078125,-3.44064e-05
0.3515625,0.078125,-2.12992e-05
0.359375,0.078125,-7.86432e-05
0.3671875,0.078125,-0.0001048576
0.375,0.078125,-4.9152e-05
0.3828125,0.078125,-6.5536e-05
0.390625,0.078125,1.6384e-06
0.3984375,0.078125,8.35584e-05
0.40625,0.078125,-6.71744e-05
0.4140625,0.078125,4.096e-05
0.421875,0.078125,1.6384e-05
0.4296875,0.078125,1.80224e-05
0.4375,0.078125,2.29376e-05
0.4453125,0.078125,-6.88128e-05
0.453125,0.078125,0.0001130496
0.4609375,0.078125,-6.22592e-05
0.46875,0.078125,0.0001343488
0.4765625,0.078125,-3.2768e-06
0.484375,0.078125,-0.000131072
0.4921875,0.078125,-3.11296e-05
0.5,0.078125,-5.57056e-05
0.5078125,0.078125,1.31072e-05
0.515625,0.078125,-9.8304e-05
0.5234375,0.078125,5.24288e-05
0.53125,0.078125,8.192e-06
0.5390625,0.078125,8.192e-06
0.546875,0.078125,-6.22592e-05
0.5546875,0.078125,-9.99424e-05
0.5625,0.078125,5.7344e-05
0.5703125,0.078125,5.7344e-05
0.578125,0.078125,-3.60448e-05
0.5859375,0.078125,-5.7344e-05
0.59375,0.078125,3.2768e-06
0.6015625,0.078125,6.5536e-06
0.609375,0.078125,-3.2768e-05
0.6171875,0.078125,0.000106496
0.625,0.078125,-3.44064e-05
0.6328125,0.078125,-2.78528e-05
0.640625,0.078125,-1.31072e-05
0.6484375,0.078125,-7.04512e-05
0.65625,0.078125,5.24288e-05
0.6640625,0.078125,-2.12992e-05
0.671875,0.078125,-4.75136e-05
0.6796875,0.078125,-1.96608e-05
0.6875,0.078125,4.9152e-06
0.6953125,0.078125,6.71744e-05
0.703125,0.078125,5.7344e-05
0.7109375,0.078125,-4.9152e-06
0.71875,0.078125,3.76832e-05
0.7265625,0.078125,-3.2768e-06
0.734375,0.078125,1.6384e-05
0.7421875,0.078125,1.14688e-05
0.75,0.078125,1.14688e-05
0.7578125,0.078125,-2.12992e-05
0.765625,0.078125,-8.192e-06
0.7734375,0.078125,9.8304e-06
0.78125,0.078125,-1.47456e-05
0.7890625,0.078125,8.192e-06
0.796875,0.078125,-2.62144e-05
0.8046875,0.078125,-8.192e-06
0.8125,0.078125,-1.96608e-05
0.8203125,0.078125,-1.80224e-05
0.828125,0.078125,-1.47456e-05
0.8359375,0.078125,3.2768e-06
0.84375,0.078125,-1.6384e-06
0.8515625,0.078125,-8.192e-06
0.859375,0.078125,-3.2768e-06
0.8671875,0.078125,-3.2768e-06
0.875,0.078125,1.14688e-05
0.8828125,0.078125,1.6384e-06
0.890625,0.078125,4.9152e-06
0.8984375,0.078125,-1.6384e-06
0.90625,0.078125,0.0
0.9140625,0.078125,0.0
0.921875,0.078125,4.9152e-06
0.9296875,0.078125,-3.2768e-06
0.9375,0.078125,-1.6384e-06
0.9453125,0.078125,0.0
0.953125,0.078125,0.0
0.9609375,0.078125,-1.6384e-06
0.96875,0.078125,1.6384e-06
0.9765625,0.078125,-1.6384e-06
0.984375,0.078125,-1.6384e-06
0.9921875,0.078125,1.6384e-06

0.0,0.0859375,-4.9152e-06
0.0078125,0.0859375,1.6384e-06
0.015625,0.0859375,-1.6384e-06
0.0234375,0.0859375,-1.6384e-06
0.03125,0.0859375,-1.6384e-06
0.0390625,0.0859375,-4.9152e-06
0.046875,0.0859375,-3.2768e-06
0.0546875,0.0859375,8.192e-06
0.0625,0.0859375,3.2768e-06
0.0703125,0.0859375,1.6384e-06
0.078125,0.0859375,-3.2768e-06
0.0859375,0.0859375,3.2768e-06
0.09375,0.0859375,6.5536e-06
0.1015625,0.0859375,-9.8304e-06
0.109375,0.0859375,-1.47456e-05
0.1171875,0.0859375,1.6384e-06
0.125,0.0859375,3.2768e-06
0.1328125,0.0859375,-6.5536e-06
0.140625,0.0859375,-1.14688e-05
0.1484375,0.0859375,0.0
0.15625,0.0859375,2.29376e-05
0.1640625,0.0859375,-1.14688e-05
0.171875,0.0859375,-9.8304e-06
0.1796875,0.0859375,1.31072e-05
0.1875,0.0859375,2.4576e-05
0.1953125,0.0859375,4.25984e-05
0.203125,0.0859375,1.6384e-05
0.2109375,0.0859375,-8.192e-06
0.21875,0.0859375,3.2768e-06
0.2265625,0.0859375,1.96608e-05
0.234375,0.0859375,1.96608e-05
0.2421875,0.0859375,0.0
0.25,0.0859375,2.4576e-05
0.2578125,0.0859375,-3.76832e-05
0.265625,0.0859375,8.84736e-05
0.2734375,0.0859375,3.2768e-05
0.28125,0.0859375,-1.6384e-06
0.2890625,0.0859375,2.4576e-05
0.296875,0.0859375,1.6384e-05
0.3046875,0.0859375,-1.14688e-05
0.3125,0.0859375,4.42368e-05
0.3203125,0.0859375,5.7344e-05
0.328125,0.0859375,5.57056e-05
0.3359375,0.0859375,-4.096e-05
0.34375,0.0859375,5.89824e-05
0.3515625,0.0859375,0.0
0.359375,0.0859375,9.8304e-06
0.3671875,0.0859375,-9.8304e-06
0.375,0.0859375,-2.12992e-05
0.3828125,0.0859375,4.58752e-05
0.390625,0.0859375,9.17504e-05
0.3984375,0.0859375,3.44064e-05
0.40625,0.0859375,-0.0001015808
0.4140625,0.0859375,3.44064e-05
0.421875,0.0859375,-6.38976e-05
0.4296875,0.0859375,3.44064e-05
0.4375,0.0859375,-0.0001048576
0.4453125,0.0859375,-4.42368e-05
0.453125,0.0859375,-0.0001359872
0.4609375,0.0859375,-9.8304e-05
0.46875,0.0859375,5.7344e-05
0.4765625,0.0859375,0.0
0.484375,0.0859375,-9.8304e-06
0.4921875,0.0859375,-1.47456e-05
0.5,0.0859375,-8.35584e-05
0.5078125,0.0859375,-6.71744e-05
0.515625,0.0859375,9.66656e-05
0.5234375,0.0859375,-8.68352e-05
0.53125,0.0859375,-6.88128e-05
0.5390625,0.0859375,-2.12992e-05
0.546875,0.0859375,-0.0001261568
0.5546875,0.0859375,-0.000131072
0.5625,0.0859375,-5.24288e-05
0.5703125,0.0859375,1.14688e-05
0.578125,0.0859375,6.38976e-05
0.5859375,0.0859375,4.75136e-05
0.59375,0.0859375,0.0001507328
0.6015625,0.0859375,0.0001196032
0.609375,0.0859375,0.0001327104
0.6171875,0.0859375,-1.6384e-05
0.625,0.0859375,-3.60448e-05
0.6328125,0.0859375,3.2768e-06
0.640625,0.0859375,9.8304e-06
0.6484375,0.0859375,-0.0001245184
0.65625,0.0859375,-0.0001277952
0.6640625,0.0859375,-4.9152e-06
0.671875,0.0859375,9.0112e-05
0.6796875,0.0859375,2.78528e-05
0.6875,0.0859375,-3.60448e-05
0.6953125,0.0859375,-6.88128e-05
0.703125,0.0859375,-7.70048e-05
0.7109375,0.0859375,0.0
0.71875,0.0859375,-2.4576e-05
0.7265625,0.0859375,2.4576e-05
0.734375,0.0859375,3.11296e-05
0.7421875,0.0859375,-1.6384e-06
0.75,0.0859375,-3.11296e-05
0.7578125,0.0859375,-2.4576e-05
0.765625,0.0859375,2.94912e-05
0.7734375,0.0859375,1.6384e-05
0.78125,0.0859375,-1.14688e-05
0.7890625,0.0859375,-3.2768e-06
0.796875,0.0859375,-4.25984e-05
0.8046875,0.0859375,-9.8304e-06
0.8125,0.0859375,1.14688e-05
0.8203125,0.0859375,-1.96608e-05
0.828125,0.0859375,0.0
0.8359375,0.0859375,6.5536e-06
0.84375,0.0859375,-4.9152e-06
0.8515625,0.0859375,-3.2768e-06
0.859375,0.0859375,9.8304e-06
0.8671875,0.0859375,0.0
0.875,0.0859375,0.0
0.8828125,0.0859375,-1.96608e-05
0.890625,0.0859375,8.192e-06
0.8984375,0.0859375,0.0
0.90625,0.0859375,-4.9152e-06
0.9140625,0.0859375,0.0
0.921875,0.0859375,8.192e-06
0.9296875,0.0859375,4.9152e-06
0.9375,0.0859375,0.0
0.9453125,0.0859375,-1.6384e-06
0.953125,0.0859375,1.6384e-06
0.9609375,0.0859375,-3.2768e-06
0.96875,0.0859375,-3.2768e-06
0.9765625,0.0859375,-3.2768e-06
0.984375,0.0859375,0.0
0.9921875,0.0859375,1.6384e-06

0.0,0.09375,0.0
0.0078125,0.09375,0.0
0.015625,0.09375,3.2768e-06
0.0234375,0.09375,0.0
0.03125,0.09375,0.0
0.0390625,0.09375,1.6384e-06
0.046875,0.09375,0.0
0.0546875,0.09375,1.6384e-06
0.0625,0.09375,-6.5536e-06
0.0703125,0.09375,4.9152e-06
0.078125,0.09375,-1.14688e-05
0.0859375,0.09375,1.6384e-06
0.09375,0.09375,9.8304e-06
0.1015625,0.09375,3.2768e-06
0.109375,0.09375,0.0
0.1171875,0.09375,6.5536e-06
0.125,0.09375,1.6384e-06
0.1328125,0.09375,-1.6384e-06
0.140625,0.09375,-1.47456e-05
0.1484375,0.09375,1.31072e-05
0.15625,0.09375,1.47456e-05
0.1640625,0.09375,-2.29376e-05
0.171875,0.09375,2.78528e-05
0.1796875,0.09375,2.4576e-05
0.1875,0.09375,-1.14688e-05
0.1953125,0.09375,-8.192e-06
0.203125,0.09375,-4.25984e-05
0.2109375,0.09375,-2.29376e-05
0.21875,0.09375,0.0
0.2265625,0.09375,-9.8304e-06
0.234375,0.09375,1.6384e-06
0.2421875,0.09375,-1.6384e-05
0.25,0.09375,4.9152e-06
0.2578125,0.09375,1.6384e-05
0.265625,0.09375,3.2768e-06
0.2734375,0.09375,-6.22592e-05
0.28125,0.09375,-3.2768e-06
0.2890625,0.09375,-1.96608e-05
0.296875,0.09375,-3.93216e-05
0.3046875,0.09375,3.60448e-05
0.3125,0.09375,5.7344e-05
0.3203125,0.09375,-9.8304e-06
0.328125,0.09375,0.0001900544
0.3359375,0.09375,-9.66656e-05
0.34375,0.09375,6.5536e-06
0.3515625,0.09375,-3.44064e-05
0.359375,0.09375,-8.192e-05
0.3671875,0.09375,-3.2768e-06
0.375,0.09375,3.93216e-05
0.3828125,0.09375,8.02816e-05
0.390625,0.09375,4.58752e-05
0.3984375,0.09375,0.0002473984
0.40625,0.09375,0.0001048576
0.4140625,0.09375,-1.31072e-05
0.421875,0.09375,3.93216e-05
0.4296875,0.09375,-2.29376e-05
0.4375,0.09375,0.0001097728
0.4453125,0.09375,-4.9152e-06
0.453125,0.09375,-2.29376e-05
0.4609375,0.09375,-7.86432e-05
0.46875,0.09375,-7.53664e-05
0.4765625,0.09375,0.000196608
0.484375,0.09375,-1.31072e-05
0.4921875,0.09375,-8.02816e-05
0.5,0.09375,2.78528e-05
0.5078125,0.09375,0.0001359872
0.515625,0.09375,-1.47456e-05
0.5234375,0.09375,-5.57056e-05
0.53125,0.09375,0.000237568
0.5390625,0.09375,2.29376e-05
0.546875,0.09375,-0.0002359296
0.5546875,0.09375,-1.96608e-05
0.5625,0.09375,-7.3728e-05
0.5703125,0.09375,-6.5536e-05
0.578125,0.09375,-4.75136e-05
0.5859375,0.09375,6.88128e-05
0.59375,0.09375,6.5536e-05
0.6015625,0.09375,-8.192e-06
0.609375,0.09375,0.0001507328
0.6171875,0.09375,4.9152e-06
0.625,0.09375,-2.4576e-05
0.6328125,0.09375,7.20896e-05
0.640625,0.09375,-6.5536e-05
0.6484375,0.09375,-2.78528e-05
0.65625,0.09375,-5.07904e-05
0.6640625,0.09375,-1.14688e-05
0.671875,0.09375,6.06208e-05
0.6796875,0.09375,7.86432e-05
0.6875,0.09375,6.5536e-05
0.6953125,0.09375,-3.44064e-05
0.703125,0.09375,-6.22592e-05
0.7109375,0.09375,1.80224e-05
0.71875,0.09375,1.14688e-05
0.7265625,0.09375,-1.47456e-05
0.734375,0.09375,-1.6384e-05
0.7421875,0.09375,-1.80224e-05
0.75,0.09375,2.12992e-05
0.7578125,0.09375,-5.7344e-05
0.765625,0.09375,-2.94912e-05
0.7734375,0.09375,-4.9152e-06
0.78125,0.09375,-3.44064e-05
0.7890625,0.09375,6.5536e-06
0.796875,0.09375,-3.60448e-05
0.8046875,0.09375,9.8304e-06
0.8125,0.09375,-4.9152e-06
0.8203125,0.09375,8.192e-06
0.828125,0.09375,1.31072e-05
0.8359375,0.09375,-3.2768e-06
0.84375,0.09375,1.80224e-05
0.8515625,0.09375,-9.8304e-06
0.859375,0.09375,1.14688e-05
0.8671875,0.09375,0.0
0.875,0.09375,1.47456e-05
0.8828125,0.09375,1.47456e-05
0.890625,0.09375,-6.5536e-06
0.8984375,0.09375,-4.9152e-06
0.90625,0.09375,3.2768e-06
0.9140625,0.09375,1.6384e-06
0.921875,0.09375,-9.8304e-06
0.9296875,0.09375,0.0
0.9375,0.09375,3.2768e-06
0.9453125,0.09375,1.6384e-06
0.953125,0.09375,1.6384e-06
0.9609375,0.09375,0.0
0.96875,0.09375,1.6384e-06
0.9765625,0.09375,0.0
0.984375,0.09375,0.0
0.9921875,0.09375,-1.6384e-06

0.0,0.1015625,0.0
0.0078125,0.1015625,3.2768e-06
0.015625,0.1015625,1.6384e-06
0.0234375,0.1015625,0.0
0.03125,0.1015625,3.2768e-06
0.0390625,0.1015625,-1.6384e-06
0.046875,0.1015625,3.2768e-06
0.0546875,0.1015625,3.2768e-06
0.0625,0.1015625,-4.9152e-06
0.0703125,0.1015625,-6.5536e-06
0.078125,0.1015625,0.0
0.0859375,0.1015625,-8.192e-06
0.09375,0.1015625,-1.6384e-06
0.1015625,0.1015625,-1.6384e-06
0.109375,0.1015625,8.192e-06
0.1171875,0.1015625,-1.31072e-05
0.125,0.1015625,1.14688e-05
0.1328125,0.1015625,-4.9152e-06
0.140625,0.1015625,4.9152e-06
0.1484375,0.1015625,-6.5536e-06
0.15625,0.1015625,2.29376e-05
0.1640625,0.1015625,4.9152e-06
0.171875,0.1015625,-2.94912e-05
0.1796875,0.1015625,2.4576e-05
0.1875,0.1015625,-4.25984e-05
0.1953125,0.1015625,8.192e-06
0.203125,0.1015625,-3.2768e-06
0.2109375,0.1015625,2.78528e-05
0.21875,0.1015625,-2.12992e-05
0.2265625,0.1015625,2.4576e-05
0.234375,0.1015625,-2.29376e-05
0.2421875,0.1015625,3.93216e-05
0.25,0.1015625,-2.62144e-05
0.2578125,0.1015625,6.38976e-05
0.265625,0.1015625,-3.93216e-05
0.2734375,0.1015625,3.11296e-05
0.28125,0.1015625,-7.86432e-05
0.2890625,0.1015625,-0.0001163264
0.296875,0.1015625,3.76832e-05
0.3046875,0.1015625,0.0001032192
0.3125,0.1015625,-0.0001015808
0.3203125,0.1015625,-6.5536e-06
0.328125,0.1015625,4.9152e-05
0.3359375,0.1015625,8.68352e-05
0.34375,0.1015625,3.93216e-05
0.3515625,0.1015625,1.96608e-05
0.359375,0.1015625,7.86432e-05
0.3671875,0.1015625,4.58752e-05
0.375,0.1015625,-5.7344e-05
0.3828125,0.1015625,1.47456e-05
0.390625,0.1015625,7.70048e-05
0.3984375,0.1015625,2.29376e-05
0.40625,0.1015625,-3.60448e-05
0.4140625,0.1015625,-0.0002179072
0.421875,0.1015625,-0.000180224
0.4296875,0.1015625,6.71744e-05
0.4375,0.1015625,8.84736e-05
0.4453125,0.1015625,-0.000180224
0.453125,0.1015625,-1.96608e-05
0.4609375,0.1015625,2.94912e-05
0.46875,0.1015625,-4.9152e-05
0.4765625,0.1015625,0.0001343488
0.484375,0.1015625,6.22592e-05
0.4921875,0.1015625,-5.7344e-05
0.5,0.1015625,9.0112e-05
0.5078125,0.1015625,-2.4576e-05
0.515625,0.1015625,8.35584e-05
0.5234375,0.1015625,-1.47456e-05
0.53125,0.1015625,0.0001081344
0.5390625,0.1015625,-1.96608e-05
0.546875,0.1015625,-0.0002883584
0.5546875,0.1015625,9.17504e-05
0.5625,0.1015625,6.22592e-05
0.5703125,0.1015625,2.12992e-05
0.578125,0.1015625,-9.8304e-05
0.5859375,0.1015625,9.17504e-05
0.59375,0.1015625,2.12992e-05
0.6015625,0.1015625,-0.000131072
0.609375,0.1015625,1.96608e-05
0.6171875,0.1015625,-0.0001572864
0.625,0.1015625,2.94912e-05
0.6328125,0.1015625,-5.40672e-05
0.640625,0.1015625,-5.40672e-05
0.6484375,0.1015625,9.8304e-05
0.65625,0.1015625,-0.0001277952
0.6640625,0.1015625,0.000106496
0.671875,0.1015625,6.5536e-05
0.6796875,0.1015625,-9.8304e-05
0.6875,0.1015625,5.24288e-05
0.6953125,0.1015625,-2.4576e-05
0.703125,0.1015625,0.0001179648
0.7109375,0.1015625,-7.04512e-05
0.71875,0.1015625,-4.58752e-05
0.7265625,0.1015625,-5.7344e-05
0.734375,0.1015625,6.5536e-05
0.7421875,0.1015625,4.9152e-06
0.75,0.1015625,-5.7344e-05
0.7578125,0.1015625,4.75136e-05
0.765625,0.1015625,-3.2768e-06
0.7734375,0.1015625,4.42368e-05
0.78125,0.1015625,9.8304e-06
0.7890625,0.1015625,-2.94912e-05
0.796875,0.1015625,-2.78528e-05
0.8046875,0.1015625,1.14688e-05
0.8125,0.1015625,-1.6384e-06
0.8203125,0.1015625,3.2768e-05
0.828125,0.1015625,-8.192e-06
0.8359375,0.1015625,6.5536e-06
0.84375,0.1015625,2.12992e-05
0.8515625,0.1015625,9.8304e-06
0.859375,0.1015625,9.8304e-06
0.8671875,0.1015625,-3.2768e-06
0.875,0.1015625,6.5536e-06
0.8828125,0.1015625,-3.2768e-06
0.890625,0.1015625,1.31072e-05
0.8984375,0.1015625,3.2768e-06
0.90625,0.1015625,1.6384e-06
0.9140625,0.1015625,3.2768e-06
0.921875,0.1015625,-3.2768e-06
0.9296875,0.1015625,-1.6384e-06
0.9375,0.1015625,4.9152e-06
0.9453125,0.1015625,0.0
0.953125,0.1015625,0.0
0.9609375,0.1015625,3.2768e-06
0.96875,0.1015625,-1.6384e-06
0.9765625,0.1015625,0.0
0.984375,0.1015625,-1.6384e-06
0.9921875,0.1015625,1.6384e-06

0.0,0.109375,4.9152e-06
0.0078125,0.109375,0.0
0.015625,0.109375,3.2768e-06
0.0234375,0.109375,3.2768e-06
0.03125,0.109375,0.0
0.0390625,0.109375,1.6384e-06
0.046875,0.109375,0.0
0.0546875,0.109375,1.47456e-05
0.0625,0.109375,-4.9152e-06
0.0703125,0.109375,0.0
0.078125,0.109375,4.9152e-06
0.0859375,0.109375,-8.192e-06
0.09375,0.109375,-4.9152e-06
0.1015625,0.109375,1.6384e-06
0.109375,0.109375,-1.6384e-06
0.1171875,0.109375,-9.8304e-06
0.125,0.109375,1.14688e-05
0.1328125,0.109375,-8.192e-06
0.140625,0.109375,-1.6384e-06
0.1484375,0.109375,6.5536e-06
0.15625,0.109375,-1.6384e-05
0.1640625,0.109375,-3.93216e-05
0.171875,0.109375,1.6384e-06
0.1796875,0.109375,5.57056e-05
0.1875,0.109375,-2.12992e-05
0.1953125,0.109375,1.14688e-05
0.203125,0.109375,2.4576e-05
0.2109375,0.109375,-8.192e-06
0.21875,0.109375,-4.096e-05
0.2265625,0.109375,-1.14688e-05
0.234375,0.109375,6.22592e-05
0.2421875,0.109375,-1.6384e-06
0.25,0.109375,-3.60448e-05
0.2578125,0.109375,3.93216e-05
0.265625,0.109375,5.40672e-05
0.2734375,0.109375,0.0
0.28125,0.109375,-4.9152e-06
0.2890625,0.109375,1.6384e-06
0.296875,0.109375,7.70048e-05
0.3046875,0.109375,0.0001589248
0.3125,0.109375,5.40672e-05
0.3203125,0.109375,-4.9152e-06
0.328125,0.109375,5.57056e-05
0.3359375,0.109375,-6.5536e-06
0.34375,0.109375,0.000114688
0.3515625,0.109375,-2.94912e-05
0.359375,0.109375,-3.11296e-05
0.3671875,0.109375,-1.6384e-06
0.375,0.109375,3.44064e-05
0.3828125,0.109375,4.75136e-05
0.390625,0.109375,-4.096e-05
0.3984375,0.109375,0.0001687552
0.40625,0.109375,0.0001277952
0.4140625,0.109375,-0.0001572864
0.421875,0.109375,-0.000147456
0.4296875,0.109375,-7.70048e-05
0.4375,0.109375,3.93216e-05
0.4453125,0.109375,9.99424e-05
0.453125,0.109375,-0.0002228224
0.4609375,0.109375,0.000131072
0.46875,0.109375,8.35584e-05
0.4765625,0.109375,6.06208e-05
0.484375,0.109375,-1.80224e-05
0.4921875,0.109375,-0.0001687552
0.5,0.109375,-0.0001277952
0.5078125,0.109375,0.0001196032
0.515625,0.109375,6.88128e-05
0.5234375,0.109375,-0.0001540096
0.53125,0.109375,4.25984e-05
0.5390625,0.109375,4.58752e-05
0.546875,0.109375,6.71744e-05
0.5546875,0.109375,0.0001343488
0.5625,0.109375,-0.0001458176
0.5703125,0.109375,-0.0001409024
0.578125,0.109375,2.29376e-05
0.5859375,0.109375,-0.0001671168
0.59375,0.109375,0.0001196032
0.6015625,0.109375,-0.0001048576
0.609375,0.109375,-4.58752e-05
0.6171875,0.109375,-0.000106496
0.625,0.109375,3.44064e-05
0.6328125,0.109375,2.4576e-05
0.640625,0.109375,4.42368e-05
0.6484375,0.109375,8.02816e-05
0.65625,0.109375,-1.47456e-05
0.6640625,0.109375,-4.25984e-05
0.671875,0.109375,-6.71744e-05
0.6796875,0.109375,7.20896e-05
0.6875,0.109375,0.000155648
0.6953125,0.109375,-6.5536e-05
0.703125,0.109375,1.47456e-05
0.7109375,0.109375,-2.62144e-05
0.71875,0.109375,1.6384e-06
0.7265625,0.109375,4.42368e-05
0.734375,0.109375,-4.096e-05
0.7421875,0.109375,1.14688e-05
0.75,0.109375,-0.000139264
0.7578125,0.109375,-9.8304e-06
0.765625,0.109375,2.62144e-05
0.7734375,0.109375,2.29376e-05
0.78125,0.109375,-1.80224e-05
0.7890625,0.109375,2.62144e-05
0.796875,0.109375,5.07904e-05
0.8046875,0.109375,1.47456e-05
0.8125,0.109375,-1.6384e-05
0.8203125,0.109375,-1.14688e-05
0.828125,0.109375,6.5536e-06
0.8359375,0.109375,-1.31072e-05
0.84375,0.109375,3.2768e-06
0.8515625,0.109375,-1.31072e-05
0.859375,0.109375,6.5536e-06
0.8671875,0.109375,-8.192e-06
0.875,0.109375,-1.31072e-05
0.8828125,0.109375,-9.8304e-06
0.890625,0.109375,-9.8304e-06
0.8984375,0.109375,0.0
0.90625,0.109375,-3.2768e-06
0.9140625,0.109375,-9.8304e-06
0.921875,0.109375,-1.31072e-05
0.9296875,0.109375,1.6384e-06
0.9375,0.109375,1.6384e-06
0.9453125,0.109375,3.2768e-06
0.953125,0.109375,4.9152e-06
0.9609375,0.109375,-3.2768e-06
0.96875,0.109375,-1.6384e-06
0.9765625,0.109375,-1.6384e-06
0.984375,0.109375,3.2768e-06
0.9921875,0.109375,-6.5536e-06

0.0,0.1171875,-3.2768e-06
0.0078125,0.1171875,0.0
0.015625,0.1171875,1.6384e-06
0.0234375,0.1171875,4.9152e-06
0.03125,0.1171875,0.0
0.0390625,0.1171875,3.2768e-06
0.046875,0.1171875,0.0
0.0546875,0.1171875,-1.14688e-05
0.0625,0.1171875,1.6384e-06
0.0703125,0.1171875,-4.9152e-06
0.078125,0.1171875,3.2768e-06
0.0859375,0.1171875,6.5536e-06
0.09375,0.1171875,-4.9152e-06
0.1015625,0.1171875,4.9152e-06
0.109375,0.1171875,-1.96608e-05
0.1171875,0.1171875,-4.9152e-06
0.125,0.1171875,-1.47456e-05
0.1328125,0.1171875,0.0
0.140625,0.1171875,3.2768e-06
0.1484375,0.1171875,-9.8304e-06
0.15625,0.1171875,-9.8304e-06
0.1640625,0.1171875,1.47456e-05
0.171875,0.1171875,9.8304e-06
0.1796875,0.1171875,-1.31072e-05
0.1875,0.1171875,-2.62144e-05
0.1953125,0.1171875,0.0
0.203125,0.1171875,1.80224e-05
0.2109375,0.1171875,3.2768e-05
0.21875,0.1171875,4.9152e-06
0.2265625,0.1171875,-2.29376e-05
0.234375,0.1171875,-3.11296e-05
0.2421875,0.1171875,-8.192e-06
0.25,0.1171875,9.17504e-05
0.2578125,0.1171875,1.14688e-05
0.265625,0.1171875,6.5536e-05
0.2734375,0.1171875,-3.60448e-05
0.28125,0.1171875,-6.38976e-05
0.2890625,0.1171875,5.89824e-05
0.296875,0.1171875,-1.96608e-05
0.3046875,0.1171875,1.6384e-06
0.3125,0.1171875,-0.000139264
0.3203125,0.1171875,0.000229376
0.328125,0.1171875,-8.68352e-05
0.3359375,0.1171875,3.76832e-05
0.34375,0.1171875,-3.44064e-05
0.3515625,0.1171875,8.02816e-05
0.359375,0.1171875,8.68352e-05
0.3671875,0.1171875,5.7344e-05
0.375,0.1171875,9.8304e-05
0.3828125,0.1171875,-0.0001376256
0.390625,0.1171875,6.38976e-05
0.3984375,0.1171875,0.000139264
0.40625,0.1171875,-0.0002424832
0.4140625,0.1171875,9.8304e-05
0.421875,0.1171875,-7.04512e-05
0.4296875,0.1171875,0.0002392064
0.4375,0.1171875,0.0002162688
0.4453125,0.1171875,-0.0001277952
0.453125,0.1171875,-0.00016384
0.4609375,0.1171875,0.0002080768
0.46875,0.1171875,4.42368e-05
0.4765625,0.1171875,2.12992e-05
0.484375,0.1171875,-0.000131072
0.4921875,0.1171875,3.2768e-06
0.5,0.1171875,-0.0001179648
0.5078125,0.1171875,3.60448e-05
0.515625,0.1171875,0.0001032192
0.5234375,0.1171875,1.14688e-05
0.53125,0.1171875,6.71744e-05
0.5390625,0.1171875,-0.0001753088
0.546875,0.1171875,2.4576e-05
0.5546875,0.1171875,6.38976e-05
0.5625,0.1171875,0.000131072
0.5703125,0.1171875,0.0001523712
0.578125,0.1171875,0.000106496
0.5859375,0.1171875,-0.00016384
0.59375,0.1171875,-1.47456e-05
0.6015625,0.1171875,-6.71744e-05
0.609375,0.1171875,6.5536e-06
0.6171875,0.1171875,0.0001114112
0.625,0.1171875,0.0002736128
0.6328125,0.1171875,-3.76832e-05
0.640625,0.1171875,7.53664e-05
0.6484375,0.1171875,1.80224e-05
0.65625,0.1171875,0.0001490944
0.6640625,0.1171875,-0.000147456
0.671875,0.1171875,-2.12992e-05
0.6796875,0.1171875,-0.000131072
0.6875,0.1171875,-3.93216e-05
0.6953125,0.1171875,6.71744e-05
0.703125,0.1171875,-9.66656e-05
0.7109375,0.1171875,5.89824e-05
0.71875,0.1171875,-2.62144e-05
0.7265625,0.1171875,5.7344e-05
0.734375,0.1171875,7.53664e-05
0.7421875,0.1171875,-6.06208e-05
0.75,0.1171875,-2.29376e-05
0.7578125,0.1171875,7.20896e-05
0.765625,0.1171875,-0.000114688
0.7734375,0.1171875,8.192e-06
0.78125,0.1171875,-3.60448e-05
0.7890625,0.1171875,3.2768e-06
0.796875,0.1171875,2.62144e-05
0.8046875,0.1171875,-5.7344e-05
0.8125,0.1171875,-1.96608e-05
0.8203125,0.1171875,4.25984e-05
0.828125,0.1171875,6.5536e-06
0.8359375,0.1171875,6.5536e-06
0.84375,0.1171875,-4.25984e-05
0.8515625,0.1171875,-9.8304e-06
0.859375,0.1171875,-2.62144e-05
0.8671875,0.1171875,-6.5536e-06
0.875,0.1171875,4.9152e-06
0.8828125,0.1171875,2.4576e-05
0.890625,0.1171875,1.6384e-06
0.8984375,0.1171875,1.6384e-06
0.90625,0.1171875,3.2768e-06
0.9140625,0.1171875,1.6384e-06
0.921875,0.1171875,6.5536e-06
0.9296875,0.1171875,0.0
0.9375,0.1171875,-3.2768e-06
0.9453125,0.1171875,-3.2768e-06
0.953125,0.1171875,-1.6384e-06
0.9609375,0.1171875,-3.2768e-06
0.96875,0.1171875,-1.6384e-06
0.9765625,0.1171875,-3.2768e-06
0.984375,0.1171875,1.6384e-06
0.9921875,0.1171875,1.6384e-06

0.0,0.125,1.6384e-06
0.0078125,0.125,-4.9152e-06
0.015625,0.125,0.0
0.0234375,0.125,0.0
0.03125,0.125,-3.2768e-06
0.0390625,0.125,0.0
0.046875,0.125,-9.8304e-06
0.0546875,0.125,-8.192e-06
0.0625,0.125,3.2768e-06
0.0703125,0.125,6.5536e-06
0.078125,0.125,4.9152e-06
0.0859375,0.125,-1.14688e-05
0.09375,0.125,-4.9152e-06
0.1015625,0.125,-1.47456e-05
0.109375,0.125,-2.29376e-05
0.1171875,0.125,1.6384e-06
0.125,0.125,-4.9152e-06
0.1328125,0.125,1.6384e-06
0.140625,0.125,-3.2768e-06
0.1484375,0.125,-4.9152e-06
0.15625,0.125,-1.96608e-05
0.1640625,0.125,-7.20896e-05
0.171875,0.125,1.47456e-05
0.1796875,0.125,1.6384e-05
0.1875,0.125,1.80224e-05
0.1953125,0.125,4.9152e-05
0.203125,0.125,-2.78528e-05
0.2109375,0.125,-0.0001048576
0.21875,0.125,2.78528e-05
0.2265625,0.125,6.06208e-05
0.234375,0.125,-3.2768e-06
0.2421875,0.125,1.14688e-05
0.25,0.125,-4.096e-05
0.2578125,0.125,3.44064e-05
0.265625,0.125,-2.78528e-05
0.2734375,0.125,4.25984e-05
0.28125,0.125,-8.192e-06
0.2890625,0.125,7.70048e-05
0.296875,0.125,-0.000131072
0.3046875,0.125,-1.80224e-05
0.3125,0.125,-0.0002408448
0.3203125,0.125,-8.192e-05
0.328125,0.125,1.6384e-06
0.3359375,0.125,2.62144e-05
0.34375,0.125,-4.9152e-06
0.3515625,0.125,-7.20896e-05
0.359375,0.125,6.71744e-05
0.3671875,0.125,9.33888e-05
0.375,0.125,0.000106496
0.3828125,0.125,7.53664e-05
0.390625,0.125,3.11296e-05
0.3984375,0.125,7.70048e-05
0.40625,0.125,6.5536e-06
0.4140625,0.125,-6.38976e-05
0.421875,0.125,9.8304e-06
0.4296875,0.125,-0.0002015232
0.4375,0.125,0.000106496
0.4453125,0.125,-0.00016384
0.453125,0.125,-6.06208e-05
0.4609375,0.125,2.29376e-05
0.46875,0.125,-5.7344e-05
0.4765625,0.125,1.80224e-05
0.484375,0.125,-0.0001785856
0.4921875,0.125,-5.40672e-05
0.5,0.125,-0.0001425408
0.5078125,0.125,4.58752e-05
0.515625,0.125,2.62144e-05
0.5234375,0.125,-0.0002850816
0.53125,0.125,-0.0001294336
0.5390625,0.125,-0.0001671168
0.546875,0.125,9.50272e-05
0.5546875,0.125,-0.0001982464
0.5625,0.125,-8.02816e-05
0.5703125,0.125,8.192e-06
0.578125,0.125,-4.42368e-05
0.5859375,0.125,8.192e-06
0.59375,0.125,2.62144e-05
0.6015625,0.125,0.0001212416
0.609375,0.125,9.8304e-06
0.6171875,0.125,-7.86432e-05
0.625,0.125,5.24288e-05
0.6328125,0.125,-0.0002064384
0.640625,0.125,-9.66656e-05
0.6484375,0.125,-2.4576e-05
0.65625,0.125,6.5536e-06
0.6640625,0.125,-0.0001245184
0.671875,0.125,0.0001032192
0.6796875,0.125,-0.0002408448
0.6875,0.125,6.88128e-05
0.6953125,0.125,-2.94912e-05
0.703125,0.125,-0.0001114112
0.7109375,0.125,0.0001261568
0.71875,0.125,-4.9152e-06
0.7265625,0.125,4.096e-05
0.734375,0.125,-8.192e-06
0.7421875,0.125,5.24288e-05
0.75,0.125,-1.6384e-05
0.7578125,0.125,1.80224e-05
0.765625,0.125,1.96608e-05
0.7734375,0.125,5.24288e-05
0.78125,0.125,1.96608e-05
0.7890625,0.125,2.94912e-05
0.796875,0.125,6.5536e-06
0.8046875,0.125,-1.80224e-05
0.8125,0.125,5.7344e-05
0.8203125,0.125,-4.096e-05
0.828125,0.125,3.11296e-05
0.8359375,0.125,1.14688e-05
0.84375,0.125,8.192e-06
0.8515625,0.125,-1.6384e-06
0.859375,0.125,-3.2768e-06
0.8671875,0.125,3.2768e-06
0.875,0.125,-1.6384e-06
0.8828125,0.125,-1.31072e-05
0.890625,0.125,4.9152e-06
0.8984375,0.125,1.14688e-05
0.90625,0.125,-8.192e-06
0.9140625,0.125,1.14688e-05
0.921875,0.125,0.0
0.9296875,0.125,8.192e-06
0.9375,0.125,-6.5536e-06
0.9453125,0.125,-1.6384e-06
0.953125,0.125,9.8304e-06
0.9609375,0.125,1.6384e-06
0.96875,0.125,6.5536e-06
0.9765625,0.125,1.6384e-06
0.984375,0.125,3.2768e-06
0.9921875,0.125,-3.2768e-06

0.0,0.1328125,1.6384e-06
0.0078125,0.1328125,1.6384e-06
0.015625,0.1328125,1.6384e-06
0.0234375,0.1328125,1.6384e-06
0.03125,0.1328125,-1.6384e-06
0.0390625,0.1328125,-4.9152e-06
0.046875,0.1328125,6.5536e-06
0.0546875,0.1328125,4.9152e-06
0.0625,0.1328125,1.14688e-05
0.0703125,0.1328125,-3.2768e-06
0.078125,0.1328125,8.192e-06
0.0859375,0.1328125,-9.8304e-06
0.09375,0.1328125,6.5536e-06
0.1015625,0.1328125,4.9152e-06
0.109375,0.1328125,-1.6384e-06
0.1171875,0.1328125,1.6384e-05
0.125,0.1328125,1.31072e-05
0.1328125,0.1328125,-2.4576e-05
0.140625,0.1328125,3.11296e-05
0.1484375,0.1328125,9.8304e-06
0.15625,0.1328125,2.78528e-05
0.1640625,0.1328125,1.14688e-05
0.171875,0.1328125,-9.8304e-06
0.1796875,0.1328125,-4.42368e-05
0.1875,0.1328125,-6.06208e-05
0.1953125,0.1328125,3.60448e-05
0.203125,0.1328125,-1.31072e-05
0.2109375,0.1328125,4.9152e-05
0.21875,0.1328125,1.6384e-05
0.2265625,0.1328125,-2.78528e-05
0.234375,0.1328125,6.22592e-05
0.2421875,0.1328125,4.75136e-05
0.25,0.1328125,3.60448e-05
0.2578125,0.1328125,-8.51968e-05
0.265625,0.1328125,4.58752e-05
0.2734375,0.1328125,1.14688e-05
0.28125,0.1328125,-1.31072e-05
0.2890625,0.1328125,4.25984e-05
0.296875,0.1328125,-2.62144e-05
0.3046875,0.1328125,-9.99424e-05
0.3125,0.1328125,-1.80224e-05
0.3203125,0.1328125,0.0001589248
0.328125,0.1328125,4.75136e-05
0.3359375,0.1328125,3.76832e-05
0.34375,0.1328125,6.71744e-05
0.3515625,0.1328125,0.0001015808
0.359375,0.1328125,4.9152e-05
0.3671875,0.1328125,-1.47456e-05
0.375,0.1328125,-6.5536e-06
0.3828125,0.1328125,-0.0001179648
0.390625,0.1328125,2.94912e-05
0.3984375,0.1328125,-7.20896e-05
0.40625,0.1328125,8.84736e-05
0.4140625,0.1328125,7.3728e-05
0.421875,0.1328125,-0.0001114112
0.4296875,0.1328125,0.0002424832
0.4375,0.1328125,5.24288e-05
0.4453125,0.1328125,-4.9152e-05
0.453125,0.1328125,2.94912e-05
0.4609375,0.1328125,0.0001081344
0.46875,0.1328125,0.0001048576
0.4765625,0.1328125,0.0001376256
0.484375,0.1328125,2.4576e-05
0.4921875,0.1328125,9.33888e-05
0.5,0.1328125,3.2768e-05
0.5078125,0.1328125,4.42368e-05
0.515625,0.1328125,8.02816e-05
0.5234375,0.1328125,3.60448e-05
0.53125,0.1328125,0.0002392064
0.5390625,0.1328125,4.9152e-06
0.546875,0.1328125,-0.0001769472
0.5546875,0.1328125,-5.40672e-05
0.5625,0.1328125,-8.35584e-05
0.5703125,0.1328125,0.0001327104
0.578125,0.1328125,-6.5536e-05
0.5859375,0.1328125,8.192e-06
0.59375,0.1328125,4.9152e-05
0.6015625,0.1328125,9.99424e-05
0.609375,0.1328125,-8.192e-06
0.6171875,0.1328125,3.2768e-06
0.625,0.1328125,2.29376e-05
0.6328125,0.1328125,-0.0001196032
0.640625,0.1328125,-0.0001441792
0.6484375,0.1328125,5.89824e-05
0.65625,0.1328125,-8.68352e-05
0.6640625,0.1328125,0.0001851392
0.671875,0.1328125,-4.58752e-05
0.6796875,0.1328125,6.38976e-05
0.6875,0.1328125,-7.70048e-05
0.6953125,0.1328125,-6.5536e-06
0.703125,0.1328125,-1.80224e-05
0.7109375,0.1328125,5.24288e-05
0.71875,0.1328125,1.31072e-05
0.7265625,0.1328125,-6.22592e-05
0.734375,0.1328125,-2.78528e-05
0.7421875,0.1328125,4.75136e-05
0.75,0.1328125,2.29376e-05
0.7578125,0.1328125,5.89824e-05
0.765625,0.1328125,-9.8304e-06
0.7734375,0.1328125,-2.12992e-05
0.78125,0.1328125,-4.25984e-05
0.7890625,0.1328125,-3.2768e-05
0.796875,0.1328125,-2.62144e-05
0.8046875,0.1328125,-3.93216e-05
0.8125,0.1328125,-3.60448e-05
0.8203125,0.1328125,3.11296e-05
0.828125,0.1328125,-2.94912e-05
0.8359375,0.1328125,-8.192e-06
0.84375,0.1328125,5.07904e-05
0.8515625,0.1328125,-3.93216e-05
0.859375,0.1328125,-2.78528e-05
0.8671875,0.1328125,3.2768e-06
0.875,0.1328125,9.8304e-06
0.8828125,0.1328125,-1.6384e-05
0.890625,0.1328125,9.8304e-06
0.8984375,0.1328125,3.2768e-06
0.90625,0.1328125,3.2768e-06
0.9140625,0.1328125,1.6384e-06
0.921875,0.1328125,-1.14688e-05
0.9296875,0.1328125,1.31072e-05
0.9375,0.1328125,-1.14688e-05
0.9453125,0.1328125,3.2768e-06
0.953125,0.1328125,-4.9152e-06
0.9609375,0.1328125,-4.9152e-06
0.96875,0.1328125,3.2768e-06
0.9765625,0.1328125,-1.6384e-06
0.984375,0.1328125,1.6384e-06
0.9921875,0.1328125,0.0

0.0,0.140625,-3.2768e-06
0.0078125,0.140625,0.0
0.015625,0.140625,-4.9152e-06
0.0234375,0.140625,0.0
0.03125,0.140625,0.0
0.0390625,0.140625,-4.9152e-06
0.046875,0.140625,0.0
0.0546875,0.140625,-1.6384e-05
0.0625,0.140625,-6.5536e-06
0.0703125,0.140625,1.14688e-05
0.078125,0.140625,-1.96608e-05
0.0859375,0.140625,1.14688e-05
0.09375,0.140625,9.8304e-06
0.1015625,0.140625,-1.47456e-05
0.109375,0.140625,1.14688e-05
0.1171875,0.140625,6.5536e-06
0.125,0.140625,-1.6384e-06
0.1328125,0.140625,4.58752e-05
0.140625,0.140625,-1.14688e-05
0.1484375,0.140625,-1.80224e-05
0.15625,0.140625,-1.6384e-05
0.1640625,0.140625,2.4576e-05
0.171875,0.140625,4.9152e-05
0.1796875,0.140625,3.60448e-05
0.1875,0.140625,1.80224e-05
0.1953125,0.140625,1.96608e-05
0.203125,0.140625,7.04512e-05
0.2109375,0.140625,3.76832e-05
0.21875,0.140625,0.0001015808
0.2265625,0.140625,1.6384e-05
0.234375,0.140625,4.25984e-05
0.2421875,0.140625,-0.000131072
0.25,0.140625,-5.40672e-05
0.2578125,0.140625,2.94912e-05
0.265625,0.140625,-6.5536e-06
0.2734375,0.140625,-1.6384e-05
0.28125,0.140625,2.78528e-05
0.2890625,0.140625,-0.0001048576
0.296875,0.140625,4.42368e-05
0.3046875,0.140625,-0.0001703936
0.3125,0.140625,-3.11296e-05
0.3203125,0.140625,-5.24288e-05
0.328125,0.140625,2.78528e-05
0.3359375,0.140625,-9.8304e-06
0.34375,0.140625,0.0001097728
0.3515625,0.140625,-0.0001622016
0.359375,0.140625,0.0001032192
0.3671875,0.140625,-0.0001032192
0.375,0.140625,6.5536e-06
0.3828125,0.140625,1.80224e-05
0.390625,0.140625,-8.192e-06
0.3984375,0.140625,-0.0001212416
0.40625,0.140625,9.0112e-05
0.4140625,0.140625,-0.0001933312
0.421875,0.140625,-4.096e-05
0.4296875,0.140625,0.0001622016
0.4375,0.140625,0.000466944
0.4453125,0.140625,9.8304e-05
0.453125,0.140625,6.88128e-05
0.4609375,0.140625,-0.000221184
0.46875,0.140625,0.0001179648
0.4765625,0.140625,0.0001671168
0.484375,0.140625,-0.00016384
0.4921875,0.140625,0.000311296
0.5,0.140625,-6.5536e-06
0.5078125,0.140625,-9.8304e-06
0.515625,0.140625,0.0001327104
0.5234375,0.140625,-8.68352e-05
0.53125,0.140625,0.0002260992
0.5390625,0.140625,0.000229376
0.546875,0.140625,0.0001048576
0.5546875,0.140625,0.000147456
0.5625,0.140625,7.86432e-05
0.5703125,0.140625,4.9152e-05
0.578125,0.140625,-4.9152e-05
0.5859375,0.140625,-0.0003735552
0.59375,0.140625,-0.000278528
0.6015625,0.140625,1.6384e-05
0.609375,0.140625,4.75136e-05
0.6171875,0.140625,-3.11296e-05
0.625,0.140625,3.44064e-05
0.6328125,0.140625,5.24288e-05
0.640625,0.140625,0.000106496
0.6484375,0.140625,-0.0001212416
0.65625,0.140625,-0.000253952
0.6640625,0.140625,-5.07904e-05
0.671875,0.140625,0.0001179648
0.6796875,0.140625,0.0001245184
0.6875,0.140625,-1.6384e-06
0.6953125,0.140625,-9.33888e-05
0.703125,0.140625,0.000172032
0.7109375,0.140625,0.00012288
0.71875,0.140625,-0.0001900544
0.7265625,0.140625,-9.8304e-06
0.734375,0.140625,1.96608e-05
0.7421875,0.140625,0.0
0.75,0.140625,4.096e-05
0.7578125,0.140625,-4.9152e-06
0.765625,0.140625,-1.31072e-05
0.7734375,0.140625,7.04512e-05
0.78125,0.140625,2.94912e-05
0.7890625,0.140625,-1.14688e-05
0.796875,0.140625,5.07904e-05
0.8046875,0.140625,-2.62144e-05
0.8125,0.140625,-4.25984e-05
0.8203125,0.140625,-4.58752e-05
0.828125,0.140625,6.5536e-06
0.8359375,0.140625,4.9152e-05
0.84375,0.140625,1.6384e-05
0.8515625,0.140625,1.6384e-06
0.859375,0.140625,9.8304e-06
0.8671875,0.140625,-2.29376e-05
0.875,0.140625,1.14688e-05
0.8828125,0.140625,-1.14688e-05
0.890625,0.140625,1.47456e-05
0.8984375,0.140625,4.9152e-06
0.90625,0.140625,-6.5536e-06
0.9140625,0.140625,1.6384e-06
0.921875,0.140625,9.8304e-06
0.9296875,0.140625,-1.6384e-06
0.9375,0.140625,1.31072e-05
0.9453125,0.140625,-1.6384e-06
0.953125,0.140625,1.14688e-05
0.9609375,0.140625,-4.9152e-06
0.96875,0.140625,3.2768e-06
0.9765625,0.140625,-6.5536e-06
0.984375,0.140625,-4.9152e-06
0.9921875,0.140625,-1.6384e-06

0.0,0.1484375,4.9152e-06
0.0078125,0.1484375,4.9152e-06
0.015625,0.1484375,-3.2768e-06
0.0234375,0.1484375,-3.2768e-06
0.03125,0.1484375,-6.5536e-06
0.0390625,0.1484375,1.14688e-05
0.046875,0.1484375,0.0
0.0546875,0.1484375,-6.5536e-06
0.0625,0.1484375,-8.192e-06
0.0703125,0.1484375,8.192e-06
0.078125,0.1484375,9.8304e-06
0.0859375,0.1484375,4.9152e-06
0.09375,0.1484375,0.0
0.1015625,0.1484375,-1.96608e-05
0.109375,0.1484375,-1.31072e-05
0.1171875,0.1484375,8.192e-06
0.125,0.1484375,-9.8304e-06
0.1328125,0.1484375,-6.5536e-06
0.140625,0.1484375,-4.75136e-05
0.1484375,0.1484375,-3.2768e-06
0.15625,0.1484375,3.2768e-05
0.1640625,0.1484375,-5.57056e-05
0.171875,0.1484375,2.62144e-05
0.1796875,0.1484375,8.192e-05
0.1875,0.1484375,-1.6384e-05
0.1953125,0.1484375,1.80224e-05
0.203125,0.1484375,-4.9152e-05
0.2109375,0.1484375,1.96608e-05
0.21875,0.1484375,-3.44064e-05
0.2265625,0.1484375,0.0001081344
0.234375,0.1484375,8.84736e-05
0.2421875,0.1484375,-3.11296e-05
0.25,0.1484375,-2.29376e-05
0.2578125,0.1484375,-2.62144e-05
0.265625,0.1484375,-9.17504e-05
0.2734375,0.1484375,2.78528e-05
0.28125,0.1484375,-2.62144e-05
0.2890625,0.1484375,-2.12992e-05
0.296875,0.1484375,5.57056e-05
0.3046875,0.1484375,5.57056e-05
0.3125,0.1484375,1.6384e-05
0.3203125,0.1484375,8.84736e-05
0.328125,0.1484375,7.53664e-05
0.3359375,0.1484375,8.02816e-05
0.34375,0.1484375,-0.0001245184
0.3515625,0.1484375,0.00012288
0.359375,0.1484375,0.0002818048
0.3671875,0.1484375,-7.86432e-05
0.375,0.1484375,-4.9152e-05
0.3828125,0.1484375,5.7344e-05
0.390625,0.1484375,-0.0001343488
0.3984375,0.1484375,-3.60448e-05
0.40625,0.1484375,0.000196608
0.4140625,0.1484375,-5.57056e-05
0.421875,0.1484375,-0.000147456
0.4296875,0.1484375,-0.00028672
0.4375,0.1484375,8.84736e-05
0.4453125,0.1484375,7.70048e-05
0.453125,0.1484375,9.8304e-06
0.4609375,0.1484375,4.9152e-06
0.46875,0.1484375,0.0001540096
0.4765625,0.1484375,0.000229376
0.484375,0.1484375,5.24288e-05
0.4921875,0.1484375,-9.0112e-05
0.5,0.1484375,8.35584e-05
0.5078125,0.1484375,0.0001425408
0.515625,0.1484375,-7.3728e-05
0.5234375,0.1484375,0.0001097728
0.53125,0.1484375,-0.0002146304
0.5390625,0.1484375,-0.0003489792
0.546875,0.1484375,-0.000131072
0.5546875,0.1484375,-0.0001048576
0.5625,0.1484375,0.0002572288
0.5703125,0.1484375,0.000188416
0.578125,0.1484375,-0.0004276224
0.5859375,0.1484375,-0.0003424256
0.59375,0.1484375,0.0001130496
0.6015625,0.1484375,-0.0001900544
0.609375,0.1484375,0.0002998272
0.6171875,0.1484375,-0.0001507328
0.625,0.1484375,4.096e-05
0.6328125,0.1484375,-0.0002113536
0.640625,0.1484375,-4.096e-05
0.6484375,0.1484375,-1.47456e-05
0.65625,0.1484375,-3.2768e-05
0.6640625,0.1484375,3.44064e-05
0.671875,0.1484375,8.51968e-05
0.6796875,0.1484375,-3.60448e-05
0.6875,0.1484375,-1.47456e-05
0.6953125,0.1484375,0.0001327104
0.703125,0.1484375,-6.5536e-06
0.7109375,0.1484375,4.9152e-06
0.71875,0.1484375,1.14688e-05
0.7265625,0.1484375,2.78528e-05
0.734375,0.1484375,0.0002146304
0.7421875,0.1484375,2.62144e-05
0.75,0.1484375,-5.89824e-05
0.7578125,0.1484375,-0.0001654784
0.765625,0.1484375,7.86432e-05
0.7734375,0.1484375,7.3728e-05
0.78125,0.1484375,4.75136e-05
0.7890625,0.1484375,8.192e-06
0.796875,0.1484375,8.192e-06
0.8046875,0.1484375,-2.62144e-05
0.8125,0.1484375,-2.12992e-05
0.8203125,0.1484375,-2.94912e-05
0.828125,0.1484375,4.096e-05
0.8359375,0.1484375,-6.5536e-06
0.84375,0.1484375,-2.29376e-05
0.8515625,0.1484375,1.96608e-05
0.859375,0.1484375,1.6384e-06
0.8671875,0.1484375,6.5536e-06
0.875,0.1484375,5.07904e-05
0.8828125,0.1484375,-2.29376e-05
0.890625,0.1484375,3.2768e-06
0.8984375,0.1484375,0.0
0.90625,0.1484375,-1.31072e-05
0.9140625,0.1484375,-1.6384e-06
0.921875,0.1484375,6.5536e-06
0.9296875,0.1484375,0.0
0.9375,0.1484375,-6.5536e-06
0.9453125,0.1484375,-1.6384e-06
0.953125,0.1484375,1.31072e-05
0.9609375,0.1484375,1.31072e-05
0.96875,0.1484375,0.0
0.9765625,0.1484375,1.6384e-06
0.984375,0.1484375,8.192e-06
0.9921875,0.1484375,4.9152e-06

0.0,0.15625,-3.2768e-06
0.0078125,0.15625,1.6384e-06
0.015625,0.15625,0.0
0.0234375,0.15625,-1.6384e-06
0.03125,0.15625,-4.9152e-06
0.0390625,0.15625,-8.192e-06
0.046875,0.15625,8.192e-06
0.0546875,0.15625,-8.192e-06
0.0625,0.15625,-4.9152e-06
0.0703125,0.15625,8.192e-06
0.078125,0.15625,0.0
0.0859375,0.15625,8.192e-06
0.09375,0.15625,4.9152e-06
0.1015625,0.15625,1.14688e-05
0.109375,0.15625,1.47456e-05
0.1171875,0.15625,1.6384e-06
0.125,0.15625,8.192e-06
0.1328125,0.15625,3.2768e-06
0.140625,0.15625,-6.5536e-06
0.1484375,0.15625,9.8304e-06
0.15625,0.15625,1.47456e-05
0.1640625,0.15625,-3.60448e-05
0.171875,0.15625,4.9152e-06
0.1796875,0.15625,-1.31072e-05
0.1875,0.15625,-2.29376e-05
0.1953125,0.15625,-3.11296e-05
0.203125,0.15625,3.44064e-05
0.2109375,0.15625,5.57056e-05
0.21875,0.15625,-1.14688e-05
0.2265625,0.15625,-8.192e-05
0.234375,0.15625,8.68352e-05
0.2421875,0.15625,-3.93216e-05
0.25,0.15625,-1.47456e-05
0.2578125,0.15625,-4.9152e-06
0.265625,0.15625,0.000114688
0.2734375,0.15625,-2.62144e-05
0.28125,0.15625,4.58752e-05
0.2890625,0.15625,6.38976e-05
0.296875,0.15625,-4.75136e-05
0.3046875,0.15625,-0.0001359872
0.3125,0.15625,-0.0001703936
0.3203125,0.15625,4.9152e-05
0.328125,0.15625,6.71744e-05
0.3359375,0.15625,7.04512e-05
0.34375,0.15625,6.71744e-05
0.3515625,0.15625,6.5536e-06
0.359375,0.15625,4.9152e-06
0.3671875,0.15625,1.47456e-05
0.375,0.15625,-0.0001622016
0.3828125,0.15625,-9.0112e-05
0.390625,0.15625,0.0001425408
0.3984375,0.15625,3.44064e-05
0.40625,0.15625,-0.0002441216
0.4140625,0.15625,0.0003571712
0.421875,0.15625,7.04512e-05
0.4296875,0.15625,-0.0004063232
0.4375,0.15625,-0.0001867776
0.4453125,0.15625,-0.00032768
0.453125,0.15625,0.0002654208
0.4609375,0.15625,-0.000139264
0.46875,0.15625,-0.0003489792
0.4765625,0.15625,7.20896e-05
0.484375,0.15625,-0.0001097728
0.4921875,0.15625,-0.0003948544
0.5,0.15625,-1.31072e-05
0.5078125,0.15625,0.0001998848
0.515625,0.15625,-1.6384e-05
0.5234375,0.15625,-0.0001245184
0.53125,0.15625,-0.0001736704
0.5390625,0.15625,2.62144e-05
0.546875,0.15625,-5.7344e-05
0.5546875,0.15625,-0.0002113536
0.5625,0.15625,0.0001982464
0.5703125,0.15625,-0.0002326528
0.578125,0.15625,-4.42368e-05
0.5859375,0.15625,-0.0003293184
0.59375,0.15625,-3.93216e-05
0.6015625,0.15625,-0.0001196032
0.609375,0.15625,-0.0002981888
0.6171875,0.15625,1.96608e-05
0.625,0.15625,-6.38976e-05
0.6328125,0.15625,-6.71744e-05
0.640625,0.15625,0.0001671168
0.6484375,0.15625,0.0001589248
0.65625,0.15625,-1.80224e-05
0.6640625,0.15625,-3.2768e-06
0.671875,0.15625,0.0
0.6796875,0.15625,5.24288e-05
0.6875,0.15625,5.57056e-05
0.6953125,0.15625,-7.20896e-05
0.703125,0.15625,0.0001261568
0.7109375,0.15625,-3.11296e-05
0.71875,0.15625,6.22592e-05
0.7265625,0.15625,8.35584e-05
0.734375,0.15625,1.31072e-05
0.7421875,0.15625,0.000131072
0.75,0.15625,0.0001048576
0.7578125,0.15625,-9.17504e-05
0.765625,0.15625,7.04512e-05
0.7734375,0.15625,1.80224e-05
0.78125,0.15625,1.31072e-05
0.7890625,0.15625,-5.24288e-05
0.796875,0.15625,0.0
0.8046875,0.15625,-4.096e-05
0.8125,0.15625,8.192e-06
0.8203125,0.15625,-9.8304e-06
0.828125,0.15625,1.31072e-05
0.8359375,0.15625,1.14688e-05
0.84375,0.15625,2.94912e-05
0.8515625,0.15625,-7.04512e-05
0.859375,0.15625,8.192e-06
0.8671875,0.15625,-1.6384e-05
0.875,0.15625,-9.8304e-06
0.8828125,0.15625,1.47456e-05
0.890625,0.15625,1.6384e-05
0.8984375,0.15625,2.78528e-05
0.90625,0.15625,-4.9152e-06
0.9140625,0.15625,-3.11296e-05
0.921875,0.15625,-1.6384e-05
0.9296875,0.15625,2.4576e-05
0.9375,0.15625,-1.6384e-05
0.9453125,0.15625,-1.6384e-06
0.953125,0.15625,0.0
0.9609375,0.15625,-9.8304e-06
0.96875,0.15625,3.2768e-06
0.9765625,0.15625,-1.14688e-05
0.984375,0.15625,-1.6384e-06
0.9921875,0.15625,3.2768e-06

0.0,0.1640625,3.2768e-06
0.0078125,0.1640625,0.0
0.015625,0.1640625,-8.192e-06
0.0234375,0.1640625,-1.6384e-06
0.03125,0.1640625,0.0
0.0390625,0.1640625,8.192e-06
0.046875,0.1640625,0.0
0.0546875,0.1640625,-3.2768e-06
0.0625,0.1640625,1.31072e-05
0.0703125,0.1640625,0.0
0.078125,0.1640625,8.192e-06
0.0859375,0.1640625,-1.6384e-05
0.09375,0.1640625,0.0
0.1015625,0.1640625,-1.96608e-05
0.109375,0.1640625,8.192e-06
0.1171875,0.1640625,9.8304e-06
0.125,0.1640625,2.4576e-05
0.1328125,0.1640625,-3.2768e-06
0.140625,0.1640625,3.2768e-06
0.1484375,0.1640625,-1.6384e-06
0.15625,0.1640625,-6.5536e-06
0.1640625,0.1640625,0.0
0.171875,0.1640625,-4.75136e-05
0.1796875,0.1640625,2.94912e-05
0.1875,0.1640625,-4.42368e-05
0.1953125,0.1640625,-3.11296e-05
0.203125,0.1640625,6.88128e-05
0.2109375,0.1640625,9.66656e-05
0.21875,0.1640625,-1.6384e-05
0.2265625,0.1640625,3.2768e-05
0.234375,0.1640625,-0.000139264
0.2421875,0.1640625,-6.88128e-05
0.25,0.1640625,8.35584e-05
0.2578125,0.1640625,-9.33888e-05
0.265625,0.1640625,0.0001130496
0.2734375,0.1640625,1.80224e-05
0.28125,0.1640625,-6.38976e-05
0.2890625,0.1640625,2.12992e-05
0.296875,0.1640625,2.62144e-05
0.3046875,0.1640625,-0.0001015808
0.3125,0.1640625,-0.0003080192
0.3203125,0.1640625,0.0001687552
0.328125,0.1640625,-0.0001933312
0.3359375,0.1640625,-3.60448e-05
0.34375,0.1640625,-8.68352e-05
0.3515625,0.1640625,-0.0001851392
0.359375,0.1640625,-0.0001523712
0.3671875,0.1640625,0.0001097728
0.375,0.1640625,-0.000147456
0.3828125,0.1640625,0.0001687552
0.390625,0.1640625,-3.60448e-05
0.3984375,0.1640625,-0.0003309568
0.40625,0.1640625,3.93216e-05
0.4140625,0.1640625,1.96608e-05
0.421875,0.1640625,0.0004636672
0.4296875,0.1640625,-7.20896e-05
0.4375,0.1640625,0.0001032192
0.4453125,0.1640625,-0.0001277952
0.453125,0.1640625,-0.0003178496
0.4609375,0.1640625,-0.0002506752
0.46875,0.1640625,0.000212992
0.4765625,0.1640625,-0.0001671168
0.484375,0.1640625,-0.0002408448
0.4921875,0.1640625,-0.0002146304
0.5,0.1640625,-3.2768e-05
0.5078125,0.1640625,-0.0004931584
0.515625,0.1640625,5.07904e-05
0.5234375,0.1640625,6.22592e-05
0.53125,0.1640625,-7.04512e-05
0.5390625,0.1640625,-0.0001507328
0.546875,0.1640625,-0.0002572288
0.5546875,0.1640625,-0.0001327104
0.5625,0.1640625,-7.86432e-05
0.5703125,0.1640625,0.0001753088
0.578125,0.1640625,-4.58752e-05
0.5859375,0.1640625,0.000180224
0.59375,0.1640625,0.0001163264
0.6015625,0.1640625,0.0001949696
0.609375,0.1640625,0.0003555328
0.6171875,0.1640625,4.42368e-05
0.625,0.1640625,0.0001654784
0.6328125,0.1640625,5.57056e-05
0.640625,0.1640625,0.0001081344
0.6484375,0.1640625,-0.000262144
0.65625,0.1640625,0.000221184
0.6640625,0.1640625,-0.0002064384
0.671875,0.1640625,3.60448e-05
0.6796875,0.1640625,0.0001916928
0.6875,0.1640625,0.000106496
0.6953125,0.1640625,-2.12992e-05
0.703125,0.1640625,-0.0001998848
0.7109375,0.1640625,-5.7344e-05
0.71875,0.1640625,2.12992e-05
0.7265625,0.1640625,-1.6384e-06
0.734375,0.1640625,1.31072e-05
0.7421875,0.1640625,-5.24288e-05
0.75,0.1640625,-0.0001081344
0.7578125,0.1640625,-0.00016384
0.765625,0.1640625,-4.58752e-05
0.7734375,0.1640625,-0.0001409024
0.78125,0.1640625,9.8304e-06
0.7890625,0.1640625,-2.78528e-05
0.796875,0.1640625,3.60448e-05
0.8046875,0.1640625,-4.9152e-06
0.8125,0.1640625,-4.42368e-05
0.8203125,0.1640625,1.14688e-05
0.828125,0.1640625,4.58752e-05
0.8359375,0.1640625,3.2768e-05
0.84375,0.1640625,0.0
0.8515625,0.1640625,-1.31072e-05
0.859375,0.1640625,9.8304e-06
0.8671875,0.1640625,0.0
0.875,0.1640625,-2.4576e-05
0.8828125,0.1640625,-1.6384e-06
0.890625,0.1640625,3.60448e-05
0.8984375,0.1640625,2.12992e-05
0.90625,0.1640625,-1.96608e-05
0.9140625,0.1640625,2.78528e-05
0.921875,0.1640625,1.80224e-05
0.9296875,0.1640625,-1.96608e-05
0.9375,0.1640625,1.31072e-05
0.9453125,0.1640625,8.192e-06
0.953125,0.1640625,4.9152e-06
0.9609375,0.1640625,3.2768e-06
0.96875,0.1640625,-8.192e-06
0.9765625,0.1640625,3.2768e-06
0.984375,0.1640625,4.9152e-06
0.9921875,0.1640625,-4.9152e-06

0.0,0.171875,-4.9152e-06
0.0078125,0.171875,-3.2768e-06
0.015625,0.171875,-4.9152e-06
0.0234375,0.171875,-1.6384e-06
0.03125,0.171875,-6.5536e-06
0.0390625,0.171875,-1.6384e-06
0.046875,0.171875,9.8304e-06
0.0546875,0.171875,1.14688e-05
0.0625,0.171875,8.192e-06
0.0703125,0.171875,1.14688e-05
0.078125,0.171875,0.0
0.0859375,0.171875,1.31072e-05
0.09375,0.171875,-1.6384e-05
0.1015625,0.171875,-3.2768e-06
0.109375,0.171875,-1.31072e-05
0.1171875,0.171875,-1.80224e-05
0.125,0.171875,-3.44064e-05
0.1328125,0.171875,-3.60448e-05
0.140625,0.171875,-3.76832e-05
0.1484375,0.171875,-2.4576e-05
0.15625,0.171875,0.0
0.1640625,0.171875,-7.53664e-05
0.171875,0.171875,2.78528e-05
0.1796875,0.171875,-1.6384e-06
0.1875,0.171875,0.0001196032
0.1953125,0.171875,1.31072e-05
0.203125,0.171875,7.53664e-05
0.2109375,0.171875,5.89824e-05
0.21875,0.171875,2.4576e-05
0.2265625,0.171875,-4.9152e-06
0.234375,0.171875,0.000155648
0.2421875,0.171875,-3.60448e-05
0.25,0.171875,-0.0001376256
0.2578125,0.171875,7.20896e-05
0.265625,0.171875,-2.62144e-05
0.2734375,0.171875,-8.192e-05
0.28125,0.171875,6.5536e-05
0.2890625,0.171875,-0.0002113536
0.296875,0.171875,0.0001785856
0.3046875,0.171875,-0.0002277376
0.3125,0.171875,-0.0002670592
0.3203125,0.171875,0.000172032
0.328125,0.171875,0.0002818048
0.3359375,0.171875,0.000270336
0.34375,0.171875,8.68352e-05
0.3515625,0.171875,-3.93216e-05
0.359375,0.171875,2.4576e-05
0.3671875,0.171875,-5.57056e-05
0.375,0.171875,-4.58752e-05
0.3828125,0.171875,0.0003833856
0.390625,0.171875,0.000294912
0.3984375,0.171875,-0.0002670592
0.40625,0.171875,0.0005783552
0.4140625,0.171875,0.0001376256
0.421875,0.171875,-0.0001376256
0.4296875,0.171875,7.3728e-05
0.4375,0.171875,-0.0002801664
0.4453125,0.171875,0.000262144
0.453125,0.171875,-0.0001032192
0.4609375,0.171875,3.2768e-06
0.46875,0.171875,0.0001212416
0.4765625,0.171875,0.0005095424
0.484375,0.171875,-0.0001769472
0.4921875,0.171875,0.000442368
0.5,0.171875,-9.8304e-06
0.5078125,0.171875,0.00045056
0.515625,0.171875,0.0002310144
0.5234375,0.171875,-0.0002555904
0.53125,0.171875,0.0002752512
0.5390625,0.171875,-0.000180224
0.546875,0.171875,0.0002818048
0.5546875,0.171875,2.78528e-05
0.5625,0.171875,-0.0003391488
0.5703125,0.171875,4.9152e-06
0.578125,0.171875,-1.14688e-05
0.5859375,0.171875,6.5536e-06
0.59375,0.171875,0.0001114112
0.6015625,0.171875,-0.0003620864
0.609375,0.171875,-0.0001589248
0.6171875,0.171875,0.0001949696
0.625,0.171875,9.8304e-05
0.6328125,0.171875,-4.9152e-06
0.640625,0.171875,0.0
0.6484375,0.171875,6.38976e-05
0.65625,0.171875,6.5536e-05
0.6640625,0.171875,-0.0002146304
0.671875,0.171875,0.0001081344
0.6796875,0.171875,0.0001818624
0.6875,0.171875,-6.38976e-05
0.6953125,0.171875,7.04512e-05
0.703125,0.171875,-0.0001703936
0.7109375,0.171875,-0.0001097728
0.71875,0.171875,-0.0002506752
0.7265625,0.171875,5.24288e-05
0.734375,0.171875,9.50272e-05
0.7421875,0.171875,3.76832e-05
0.75,0.171875,-0.0001097728
0.7578125,0.171875,2.62144e-05
0.765625,0.171875,-1.80224e-05
0.7734375,0.171875,0.0001196032
0.78125,0.171875,-3.2768e-06
0.7890625,0.171875,-2.29376e-05
0.796875,0.171875,-9.99424e-05
0.8046875,0.171875,4.9152e-06
0.8125,0.171875,2.29376e-05
0.8203125,0.171875,2.94912e-05
0.828125,0.171875,-9.8304e-06
0.8359375,0.171875,-6.5536e-06
0.84375,0.171875,-7.70048e-05
0.8515625,0.171875,-2.29376e-05
0.859375,0.171875,3.60448e-05
0.8671875,0.171875,-9.8304e-06
0.875,0.171875,6.5536e-06
0.8828125,0.171875,9.8304e-06
0.890625,0.171875,1.6384e-06
0.8984375,0.171875,1.96608e-05
0.90625,0.171875,3.2768e-06
0.9140625,0.171875,1.6384e-06
0.921875,0.171875,1.47456e-05
0.9296875,0.171875,-2.12992e-05
0.9375,0.171875,0.0
0.9453125,0.171875,-8.192e-06
0.953125,0.171875,9.8304e-06
0.9609375,0.171875,-3.2768e-06
0.96875,0.171875,8.192e-06
0.9765625,0.171875,-1.47456e-05
0.984375,0.171875,1.6384e-06
0.9921875,0.171875,-9.8304e-06

0.0,0.1796875,-1.14688e-05
0.0078125,0.1796875,-3.2768e-06
0.015625,0.1796875,-1.6384e-06
0.0234375,0.1796875,-3.2768e-06
0.03125,0.1796875,-8.192e-06
0.0390625,0.1796875,-4.9152e-06
0.046875,0.1796875,9.8304e-06
0.0546875,0.1796875,1.6384e-06
0.0625,0.1796875,-4.9152e-06
0.0703125,0.1796875,3.2768e-06
0.078125,0.1796875,-8.192e-06
0.0859375,0.1796875,8.192e-06
0.09375,0.1796875,3.2768e-06
0.1015625,0.1796875,-2.29376e-05
0.109375,0.1796875,-2.78528e-05
0.1171875,0.1796875,3.93216e-05
0.125,0.1796875,-5.89824e-05
0.1328125,0.1796875,3.11296e-05
0.140625,0.1796875,6.5536e-05
0.1484375,0.1796875,2.4576e-05
0.15625,0.1796875,6.5536e-05
0.1640625,0.1796875,-6.5536e-06
0.171875,0.1796875,3.2768e-06
0.1796875,0.1796875,-1.6384e-05
0.1875,0.1796875,5.07904e-05
0.1953125,0.1796875,-5.57056e-05
0.203125,0.1796875,-3.60448e-05
0.2109375,0.1796875,6.5536e-06
0.21875,0.1796875,9.8304e-06
0.2265625,0.1796875,3.11296e-05
0.234375,0.1796875,-3.76832e-05
0.2421875,0.1796875,4.9152e-06
0.25,0.1796875,5.57056e-05
0.2578125,0.1796875,-0.0001179648
0.265625,0.1796875,0.0001540096
0.2734375,0.1796875,-2.29376e-05
0.28125,0.1796875,5.7344e-05
0.2890625,0.1796875,-2.29376e-05
0.296875,0.1796875,8.192e-06
0.3046875,0.1796875,0.0001622016
0.3125,0.1796875,-9.8304e-05
0.3203125,0.1796875,-0.00016384
0.328125,0.1796875,0.0001867776
0.3359375,0.1796875,-4.096e-05
0.34375,0.1796875,-0.0002179072
0.3515625,0.1796875,-0.000212992
0.359375,0.1796875,-5.24288e-05
0.3671875,0.1796875,-8.35584e-05
0.375,0.1796875,7.04512e-05
0.3828125,0.1796875,-8.192e-06
0.390625,0.1796875,-0.0001835008
0.3984375,0.1796875,-1.47456e-05
0.40625,0.1796875,-0.0004374528
0.4140625,0.1796875,0.0001605632
0.421875,0.1796875,0.0001114112
0.4296875,0.1796875,0.000253952
0.4375,0.1796875,-0.0003571712
0.4453125,0.1796875,-0.0001540096
0.453125,0.1796875,3.2768e-06
0.4609375,0.1796875,0.0001409024
0.46875,0.1796875,-0.0002162688
0.4765625,0.1796875,-0.0002818048
0.484375,0.1796875,0.0003391488
0.4921875,0.1796875,0.0004866048
0.5,0.1796875,-8.192e-05
0.5078125,0.1796875,4.9152e-05
0.515625,0.1796875,-0.00028672
0.5234375,0.1796875,-3.11296e-05
0.53125,0.1796875,0.0001163264
0.5390625,0.1796875,0.0002850816
0.546875,0.1796875,-8.192e-05
0.5546875,0.1796875,-0.0004472832
0.5625,0.1796875,-3.76832e-05
0.5703125,0.1796875,-2.94912e-05
0.578125,0.1796875,0.000131072
0.5859375,0.1796875,0.0002260992
0.59375,0.1796875,-0.0002392064
0.6015625,0.1796875,4.9152e-06
0.609375,0.1796875,6.5536e-05
0.6171875,0.1796875,0.0001196032
0.625,0.1796875,-0.0001081344
0.6328125,0.1796875,-0.000253952
0.640625,0.1796875,0.0001605632
0.6484375,0.1796875,5.07904e-05
0.65625,0.1796875,-0.0001540096
0.6640625,0.1796875,4.096e-05
0.671875,0.1796875,0.0001425408
0.6796875,0.1796875,8.84736e-05
0.6875,0.1796875,-2.4576e-05
0.6953125,0.1796875,-3.60448e-05
0.703125,0.1796875,-6.71744e-05
0.7109375,0.1796875,6.22592e-05
0.71875,0.1796875,-6.5536e-05
0.7265625,0.1796875,0.0001163264
0.734375,0.1796875,3.60448e-05
0.7421875,0.1796875,0.0003162112
0.75,0.1796875,6.38976e-05
0.7578125,0.1796875,-6.38976e-05
0.765625,0.1796875,-6.38976e-05
0.7734375,0.1796875,9.8304e-06
0.78125,0.1796875,-9.33888e-05
0.7890625,0.1796875,0.000114688
0.796875,0.1796875,9.8304e-06
0.8046875,0.1796875,1.47456e-05
0.8125,0.1796875,1.80224e-05
0.8203125,0.1796875,8.192e-05
0.828125,0.1796875,0.0
0.8359375,0.1796875,1.96608e-05
0.84375,0.1796875,-5.24288e-05
0.8515625,0.1796875,3.60448e-05
0.859375,0.1796875,-3.44064e-05
0.8671875,0.1796875,-1.14688e-05
0.875,0.1796875,-1.96608e-05
0.8828125,0.1796875,-7.04512e-05
0.890625,0.1796875,3.2768e-06
0.8984375,0.1796875,-1.80224e-05
0.90625,0.1796875,9.8304e-06
0.9140625,0.1796875,2.29376e-05
0.921875,0.1796875,3.2768e-06
0.9296875,0.1796875,-1.47456e-05
0.9375,0.1796875,4.9152e-06
0.9453125,0.1796875,2.29376e-05
0.953125,0.1796875,-4.9152e-06
0.9609375,0.1796875,8.192e-06
0.96875,0.1796875,1.6384e-06
0.9765625,0.1796875,1.6384e-06
0.984375,0.1796875,0.0
0.9921875,0.1796875,-4.9152e-06

0.0,0.1875,-8.192e-06
0.0078125,0.1875,4.9152e-06
0.015625,0.1875,6.5536e-06
0.0234375,0.1875,-1.6384e-05
0.03125,0.1875,8.192e-06
0.0390625,0.1875,3.2768e-06
0.046875,0.1875,0.0
0.0546875,0.1875,-4.9152e-06
0.0625,0.1875,2.12992e-05
0.0703125,0.1875,-1.6384e-06
0.078125,0.1875,-1.6384e-06
0.0859375,0.1875,6.5536e-06
0.09375,0.1875,-6.5536e-06
0.1015625,0.1875,3.2768e-06
0.109375,0.1875,-1.14688e-05
0.1171875,0.1875,0.0
0.125,0.1875,-2.62144e-05
0.1328125,0.1875,-2.4576e-05
0.140625,0.1875,1.96608e-05
0.1484375,0.1875,4.9152e-06
0.15625,0.1875,5.24288e-05
0.1640625,0.1875,-6.5536e-06
0.171875,0.1875,-1.6384e-06
0.1796875,0.1875,3.76832e-05
0.1875,0.1875,-6.71744e-05
0.1953125,0.1875,-5.07904e-05
0.203125,0.1875,2.12992e-05
0.2109375,0.1875,-5.07904e-05
0.21875,0.1875,9.8304e-06
0.2265625,0.1875,-6.71744e-05
0.234375,0.1875,3.44064e-05
0.2421875,0.1875,3.60448e-05
0.25,0.1875,-7.86432e-05
0.2578125,0.1875,-8.68352e-05
0.265625,0.1875,-3.76832e-05
0.2734375,0.1875,0.0002473984
0.28125,0.1875,8.51968e-05
0.2890625,0.1875,4.25984e-05
0.296875,0.1875,0.0001409024
0.3046875,0.1875,4.58752e-05
0.3125,0.1875,0.0002015232
0.3203125,0.1875,-0.0001818624
0.328125,0.1875,-0.0001851392
0.3359375,0.1875,-0.000196608
0.34375,0.1875,-0.0005177344
0.3515625,0.1875,0.0004521984
0.359375,0.1875,-0.0002146304
0.3671875,0.1875,-0.0001327104
0.375,0.1875,0.0001359872
0.3828125,0.1875,-0.000335872
0.390625,0.1875,0.0001245184
0.3984375,0.1875,0.0003145728
0.40625,0.1875,-7.04512e-05
0.4140625,0.1875,-0.0001540096
0.421875,0.1875,-0.0003162112
0.4296875,0.1875,-0.0001654784
0.4375,0.1875,-0.000262144
0.4453125,0.1875,-0.0001196032
0.453125,0.1875,6.5536e-05
0.4609375,0.1875,0.0002736128
0.46875,0.1875,0.0001343488
0.4765625,0.1875,-1.47456e-05
0.484375,0.1875,-0.0002310144
0.4921875,0.1875,-0.0002048
0.5,0.1875,-0.0003342336
0.5078125,0.1875,-0.0001097728
0.515625,0.1875,-0.0001359872
0.5234375,0.1875,-0.0002768896
0.53125,0.1875,-0.0001998848
0.5390625,0.1875,0.0004063232
0.546875,0.1875,-8.192e-05
0.5546875,0.1875,0.0002736128
0.5625,0.1875,0.0001294336
0.5703125,0.1875,0.0002162688
0.578125,0.1875,-0.0002490368
0.5859375,0.1875,-0.00024576
0.59375,0.1875,-0.0002965504
0.6015625,0.1875,8.192e-06
0.609375,0.1875,-4.9152e-06
0.6171875,0.1875,-0.0001523712
0.625,0.1875,-2.4576e-05
0.6328125,0.1875,0.000131072
0.640625,0.1875,7.53664e-05
0.6484375,0.1875,0.000262144
0.65625,0.1875,0.0002146304
0.6640625,0.1875,1.6384e-05
0.671875,0.1875,1.31072e-05
0.6796875,0.1875,1.6384e-06
0.6875,0.1875,0.0002801664
0.6953125,0.1875,-0.0002523136
0.703125,0.1875,-1.31072e-05
0.7109375,0.1875,8.84736e-05
0.71875,0.1875,-4.096e-05
0.7265625,0.1875,-7.04512e-05
0.734375,0.1875,-9.17504e-05
0.7421875,0.1875,-1.6384e-05
0.75,0.1875,6.5536e-05
0.7578125,0.1875,3.60448e-05
0.765625,0.1875,0.0001261568
0.7734375,0.1875,-4.096e-05
0.78125,0.1875,0.0001130496
0.7890625,0.1875,-8.02816e-05
0.796875,0.1875,-4.75136e-05
0.8046875,0.1875,-2.12992e-05
0.8125,0.1875,-3.2768e-06
0.8203125,0.1875,-8.192e-05
0.828125,0.1875,-2.62144e-05
0.8359375,0.1875,6.88128e-05
0.84375,0.1875,1.47456e-05
0.8515625,0.1875,0.0
0.859375,0.1875,-2.29376e-05
0.8671875,0.1875,1.31072e-05
0.875,0.1875,9.8304e-06
0.8828125,0.1875,-2.12992e-05
0.890625,0.1875,-6.5536e-06
0.8984375,0.1875,-1.14688e-05
0.90625,0.1875,-6.5536e-06
0.9140625,0.1875,-1.6384e-06
0.921875,0.1875,6.5536e-06
0.9296875,0.1875,1.31072e-05
0.9375,0.1875,3.2768e-05
0.9453125,0.1875,1.31072e-05
0.953125,0.1875,3.60448e-05
0.9609375,0.1875,-4.9152e-06
0.96875,0.1875,-1.31072e-05
0.9765625,0.1875,8.192e-06
0.984375,0.1875,1.6384e-06
0.9921875,0.1875,0.0

0.0,0.1953125,3.2768e-06
0.0078125,0.1953125,4.9152e-06
0.015625,0.1953125,-3.2768e-06
0.0234375,0.1953125,-6.5536e-06
0.03125,0.1953125,6.5536e-06
0.0390625,0.1953125,-1.6384e-05
0.046875,0.1953125,8.192e-06
0.0546875,0.1953125,2.12992e-05
0.0625,0.1953125,-9.8304e-06
0.0703125,0.1953125,-9.8304e-06
0.078125,0.1953125,-1.96608e-05
0.0859375,0.1953125,-2.62144e-05
0.09375,0.1953125,5.40672e-05
0.1015625,0.1953125,3.2768e-05
0.109375,0.1953125,1.80224e-05
0.1171875,0.1953125,3.11296e-05
0.125,0.1953125,-5.07904e-05
0.1328125,0.1953125,-1.6384e-05
0.140625,0.1953125,1.47456e-05
0.1484375,0.1953125,1.6384e-05
0.15625,0.1953125,-6.88128e-05
0.1640625,0.1953125,-2.62144e-05
0.171875,0.1953125,-1.80224e-05
0.1796875,0.1953125,-1.31072e-05
0.1875,0.1953125,-1.96608e-05
0.1953125,0.1953125,-8.35584e-05
0.203125,0.1953125,3.44064e-05
0.2109375,0.1953125,-1.47456e-05
0.21875,0.1953125,7.70048e-05
0.2265625,0.1953125,4.25984e-05
0.234375,0.1953125,0.0001343488
0.2421875,0.1953125,-7.70048e-05
0.25,0.1953125,-4.58752e-05
0.2578125,0.1953125,-4.9152e-06
0.265625,0.1953125,-5.07904e-05
0.2734375,0.1953125,-0.0001048576
0.28125,0.1953125,0.000311296
0.2890625,0.1953125,1.80224e-05
0.296875,0.1953125,0.000172032
0.3046875,0.1953125,-0.0001671168
0.3125,0.1953125,0.0001097728
0.3203125,0.1953125,-2.29376e-05
0.328125,0.1953125,-4.096e-05
0.3359375,0.1953125,-4.58752e-05
0.34375,0.1953125,-0.0001359872
0.3515625,0.1953125,0.0002408448
0.359375,0.1953125,0.0001818624
0.3671875,0.1953125,0.0002424832
0.375,0.1953125,4.9152e-05
0.3828125,0.1953125,-0.0004521984
0.390625,0.1953125,-0.0001343488
0.3984375,0.1953125,-0.0001982464
0.40625,0.1953125,-0.0001785856
0.4140625,0.1953125,-0.0003211264
0.421875,0.1953125,0.0002080768
0.4296875,0.1953125,6.5536e-06
0.4375,0.1953125,-0.0004227072
0.4453125,0.1953125,-0.0001212416
0.453125,0.1953125,-0.0002441216
0.4609375,0.1953125,8.68352e-05
0.46875,0.1953125,-0.0002932736
0.4765625,0.1953125,-0.00036864
0.484375,0.1953125,-0.0001277952
0.4921875,0.1953125,1.6384e-06
0.5,0.1953125,0.000147456
0.5078125,0.1953125,-0.0005177344
0.515625,0.1953125,-0.0002326528
0.5234375,0.1953125,0.0003489792
0.53125,0.1953125,-0.0003457024
0.5390625,0.1953125,0.0003702784
0.546875,0.1953125,-0.00016384
0.5546875,0.1953125,-0.0001425408
0.5625,0.1953125,0.0004407296
0.5703125,0.1953125,1.14688e-05
0.578125,0.1953125,9.8304e-06
0.5859375,0.1953125,-0.0001589248
0.59375,0.1953125,-8.84736e-05
0.6015625,0.1953125,-0.0002080768
0.609375,0.1953125,0.000262144
0.6171875,0.1953125,-0.0002326528
0.625,0.1953125,3.2768e-05
0.6328125,0.1953125,-1.6384e-06
0.640625,0.1953125,-0.0001163264
0.6484375,0.1953125,0.0002228224
0.65625,0.1953125,-0.0002850816
0.6640625,0.1953125,0.000155648
0.671875,0.1953125,1.31072e-05
0.6796875,0.1953125,-2.94912e-05
0.6875,0.1953125,-9.0112e-05
0.6953125,0.1953125,2.12992e-05
0.703125,0.1953125,8.35584e-05
0.7109375,0.1953125,7.86432e-05
0.71875,0.1953125,5.57056e-05
0.7265625,0.1953125,3.11296e-05
0.734375,0.1953125,-0.0001458176
0.7421875,0.1953125,0.0002424832
0.75,0.1953125,-0.0001163264
0.7578125,0.1953125,-0.0002228224
0.765625,0.1953125,-0.0001818624
0.7734375,0.1953125,2.29376e-05
0.78125,0.1953125,-6.22592e-05
0.7890625,0.1953125,-5.57056e-05
0.796875,0.1953125,9.8304e-05
0.8046875,0.1953125,2.4576e-05
0.8125,0.1953125,7.04512e-05
0.8203125,0.1953125,3.11296e-05
0.828125,0.1953125,-8.84736e-05
0.8359375,0.1953125,-0.000106496
0.84375,0.1953125,1.31072e-05
0.8515625,0.1953125,-6.5536e-06
0.859375,0.1953125,1.80224e-05
0.8671875,0.1953125,-2.94912e-05
0.875,0.1953125,4.25984e-05
0.8828125,0.1953125,2.12992e-05
0.890625,0.1953125,2.94912e-05
0.8984375,0.1953125,-1.96608e-05
0.90625,0.1953125,-6.5536e-06
0.9140625,0.1953125,-1.6384e-05
0.921875,0.1953125,1.6384e-05
0.9296875,0.1953125,-1.47456e-05
0.9375,0.1953125,9.8304e-06
0.9453125,0.1953125,-3.2768e-06
0.953125,0.1953125,9.8304e-06
0.9609375,0.1953125,1.96608e-05
0.96875,0.1953125,1.96608e-05
0.9765625,0.1953125,-9.8304e-06
0.984375,0.1953125,0.0
0.9921875,0.1953125,-3.2768e-06

0.0,0.203125,1.6384e-06
0.0078125,0.203125,-1.47456e-05
0.015625,0.203125,-8.192e-06
0.0234375,0.203125,4.9152e-06
0.03125,0.203125,-8.192e-06
0.0390625,0.203125,-8.192e-06
0.046875,0.203125,-1.6384e-05
0.0546875,0.203125,-3.2768e-06
0.0625,0.203125,1.6384e-05
0.0703125,0.203125,-1.14688e-05
0.078125,0.203125,8.192e-06
0.0859375,0.203125,-1.31072e-05
0.09375,0.203125,1.80224e-05
0.1015625,0.203125,4.42368e-05
0.109375,0.203125,-4.9152e-06
0.1171875,0.203125,1.31072e-05
0.125,0.203125,1.31072e-05
0.1328125,0.203125,6.5536e-06
0.140625,0.203125,-3.2768e-06
0.1484375,0.203125,-4.096e-05
0.15625,0.203125,3.76832e-05
0.1640625,0.203125,-1.31072e-05
0.171875,0.203125,-1.14688e-05
0.1796875,0.203125,6.22592e-05
0.1875,0.203125,5.89824e-05
0.1953125,0.203125,-0.0001048576
0.203125,0.203125,-9.50272e-05
0.2109375,0.203125,-0.0001572864
0.21875,0.203125,0.0001441792
0.2265625,0.203125,0.0
0.234375,0.203125,3.11296e-05
0.2421875,0.203125,1.14688e-05
0.25,0.203125,5.89824e-05
0.2578125,0.203125,0.00024576
0.265625,0.203125,-0.0001130496
0.2734375,0.203125,-9.8304e-06
0.28125,0.203125,-5.07904e-05
0.2890625,0.203125,1.80224e-05
0.296875,0.203125,-0.0001376256
0.3046875,0.203125,-0.000147456
0.3125,0.203125,-0.00012288
0.3203125,0.203125,-0.0001769472
0.328125,0.203125,-4.58752e-05
0.3359375,0.203125,0.0001261568
0.34375,0.203125,-0.0002097152
0.3515625,0.203125,-0.0002801664
0.359375,0.203125,-0.00012288
0.3671875,0.203125,-8.51968e-05
0.375,0.203125,-0.0001212416
0.3828125,0.203125,0.0001048576
0.390625,0.203125,0.000540672
0.3984375,0.203125,-0.000180224
0.40625,0.203125,-6.06208e-05
0.4140625,0.203125,0.0001048576
0.421875,0.203125,-0.0004653056
0.4296875,0.203125,-0.0001441792
0.4375,0.203125,-0.0001703936
0.4453125,0.203125,0.0001982464
0.453125,0.203125,0.0009437184
0.4609375,0.203125,0.0001605632
0.46875,0.203125,0.0001097728
0.4765625,0.203125,-1.31072e-05
0.484375,0.203125,7.04512e-05
0.4921875,0.203125,0.0001671168
0.5,0.203125,-7.04512e-05
0.5078125,0.203125,0.000393216
0.515625,0.203125,0.0003260416
0.5234375,0.203125,-0.0004702208
0.53125,0.203125,0.0002490368
0.5390625,0.203125,0.0003063808
0.546875,0.203125,4.58752e-05
0.5546875,0.203125,-9.8304e-05
0.5625,0.203125,-4.9152e-06
0.5703125,0.203125,0.0001048576
0.578125,0.203125,0.0002605056
0.5859375,0.203125,0.0002031616
0.59375,0.203125,0.0002359296
0.6015625,0.203125,3.93216e-05
0.609375,0.203125,0.0002555904
0.6171875,0.203125,-5.89824e-05
0.625,0.203125,0.0002670592
0.6328125,0.203125,3.60448e-05
0.640625,0.203125,-4.25984e-05
0.6484375,0.203125,-0.0002506752
0.65625,0.203125,-0.0001409024
0.6640625,0.203125,-0.0002605056
0.671875,0.203125,0.0002572288
0.6796875,0.203125,-0.000196608
0.6875,0.203125,-0.000385024
0.6953125,0.203125,-0.000229376
0.703125,0.203125,0.0001179648
0.7109375,0.203125,-7.86432e-05
0.71875,0.203125,6.71744e-05
0.7265625,0.203125,3.60448e-05
0.734375,0.203125,0.0002064384
0.7421875,0.203125,0.0002637824
0.75,0.203125,0.0002834432
0.7578125,0.203125,-9.17504e-05
0.765625,0.203125,-3.2768e-06
0.7734375,0.203125,-0.0001523712
0.78125,0.203125,7.04512e-05
0.7890625,0.203125,-0.0001376256
0.796875,0.203125,-1.14688e-05
0.8046875,0.203125,8.68352e-05
0.8125,0.203125,-4.25984e-05
0.8203125,0.203125,5.57056e-05
0.828125,0.203125,6.5536e-06
0.8359375,0.203125,2.29376e-05
0.84375,0.203125,-4.9152e-05
0.8515625,0.203125,5.40672e-05
0.859375,0.203125,7.86432e-05
0.8671875,0.203125,-3.2768e-06
0.875,0.203125,-2.12992e-05
0.8828125,0.203125,-3.2768e-06
0.890625,0.203125,-2.12992e-05
0.8984375,0.203125,3.11296e-05
0.90625,0.203125,1.80224e-05
0.9140625,0.203125,-8.192e-06
0.921875,0.203125,4.9152e-06
0.9296875,0.203125,-1.6384e-06
0.9375,0.203125,0.0
0.9453125,0.203125,-1.14688e-05
0.953125,0.203125,-1.14688e-05
0.9609375,0.203125,1.47456e-05
0.96875,0.203125,0.0
0.9765625,0.203125,1.6384e-06
0.984375,0.203125,1.14688e-05
0.9921875,0.203125,-3.2768e-06

0.0,0.2109375,3.2768e-06
0.0078125,0.2109375,-3.2768e-06
0.015625,0.2109375,-1.6384e-06
0.0234375,0.2109375,-9.8304e-06
0.03125,0.2109375,-1.31072e-05
0.0390625,0.2109375,-3.2768e-06
0.046875,0.2109375,-8.192e-06
0.0546875,0.2109375,-3.2768e-05
0.0625,0.2109375,-9.8304e-06
0.0703125,0.2109375,-1.6384e-05
0.078125,0.2109375,1.96608e-05
0.0859375,0.2109375,1.6384e-06
0.09375,0.2109375,2.94912e-05
0.1015625,0.2109375,-3.2768e-06
0.109375,0.2109375,-4.75136e-05
0.1171875,0.2109375,2.62144e-05
0.125,0.2109375,-1.96608e-05
0.1328125,0.2109375,8.192e-05
0.140625,0.2109375,-4.096e-05
0.1484375,0.2109375,6.5536e-06
0.15625,0.2109375,0.0
0.1640625,0.2109375,2.29376e-05
0.171875,0.2109375,-1.6384e-05
0.1796875,0.2109375,-1.6384e-05
0.1875,0.2109375,-4.9152e-06
0.1953125,0.2109375,7.70048e-05
0.203125,0.2109375,2.12992e-05
0.2109375,0.2109375,-0.0001835008
0.21875,0.2109375,-6.06208e-05
0.2265625,0.2109375,2.78528e-05
0.234375,0.2109375,0.0001015808
0.2421875,0.2109375,7.3728e-05
0.25,0.2109375,-0.0001900544
0.2578125,0.2109375,-0.0003391488
0.265625,0.2109375,4.42368e-05
0.2734375,0.2109375,0.0001523712
0.28125,0.2109375,-0.0001540096
0.2890625,0.2109375,0.0001622016
0.296875,0.2109375,-2.78528e-05
0.3046875,0.2109375,0.0001933312
0.3125,0.2109375,0.0002310144
0.3203125,0.2109375,-0.000335872
0.328125,0.2109375,-0.0002834432
0.3359375,0.2109375,-3.2768e-05
0.34375,0.2109375,2.94912e-05
0.3515625,0.2109375,-0.0002965504
0.359375,0.2109375,8.192e-06
0.3671875,0.2109375,-0.0002506752
0.375,0.2109375,-0.0003833856
0.3828125,0.2109375,0.0003571712
0.390625,0.2109375,-0.0007143424
0.3984375,0.2109375,-0.0001982464
0.40625,0.2109375,0.0001441792
0.4140625,0.2109375,-0.0003309568
0.421875,0.2109375,0.0001540096
0.4296875,0.2109375,0.0001441792
0.4375,0.2109375,0.0004702208
0.4453125,0.2109375,6.06208e-05
0.453125,0.2109375,-0.0003964928
0.4609375,0.2109375,-7.86432e-05
0.46875,0.2109375,9.8304e-06
0.4765625,0.2109375,0.000401408
0.484375,0.2109375,-0.0001425408
0.4921875,0.2109375,8.68352e-05
0.5,0.2109375,0.0005799936
0.5078125,0.2109375,0.00028672
0.515625,0.2109375,3.2768e-05
0.5234375,0.2109375,-9.0112e-05
0.53125,0.2109375,6.5536e-05
0.5390625,0.2109375,-7.3728e-05
0.546875,0.2109375,0.0002850816
0.5546875,0.2109375,-0.0001081344
0.5625,0.2109375,0.0002441216
0.5703125,0.2109375,0.000155648
0.578125,0.2109375,0.0001196032
0.5859375,0.2109375,3.76832e-05
0.59375,0.2109375,0.0
0.6015625,0.2109375,7.86432e-05
0.609375,0.2109375,0.0003702784
0.6171875,0.2109375,-1.6384e-06
0.625,0.2109375,0.0001523712
0.6328125,0.2109375,0.0004096
0.640625,0.2109375,0.0005013504
0.6484375,0.2109375,-4.9152e-05
0.65625,0.2109375,9.0112e-05
0.6640625,0.2109375,-8.192e-06
0.671875,0.2109375,0.0001769472
0.6796875,0.2109375,8.192e-05
0.6875,0.2109375,0.000155648
0.6953125,0.2109375,-0.000212992
0.703125,0.2109375,8.68352e-05
0.7109375,0.2109375,0.0001277952
0.71875,0.2109375,-0.0001785856
0.7265625,0.2109375,2.12992e-05
0.734375,0.2109375,9.66656e-05
0.7421875,0.2109375,0.0001835008
0.75,0.2109375,-3.11296e-05
0.7578125,0.2109375,-2.94912e-05
0.765625,0.2109375,-3.76832e-05
0.7734375,0.2109375,0.0001441792
0.78125,0.2109375,5.7344e-05
0.7890625,0.2109375,-4.58752e-05
0.796875,0.2109375,-1.6384e-05
0.8046875,0.2109375,-1.80224e-05
0.8125,0.2109375,-4.75136e-05
0.8203125,0.2109375,-4.9152e-06
0.828125,0.2109375,2.94912e-05
0.8359375,0.2109375,3.2768e-06
0.84375,0.2109375,-8.192e-06
0.8515625,0.2109375,6.22592e-05
0.859375,0.2109375,-3.60448e-05
0.8671875,0.2109375,-3.44064e-05
0.875,0.2109375,2.4576e-05
0.8828125,0.2109375,1.14688e-05
0.890625,0.2109375,8.192e-06
0.8984375,0.2109375,4.9152e-06
0.90625,0.2109375,1.6384e-06
0.9140625,0.2109375,1.6384e-05
0.921875,0.2109375,-2.4576e-05
0.9296875,0.2109375,-6.5536e-06
0.9375,0.2109375,3.2768e-06
0.9453125,0.2109375,-6.5536e-06
0.953125,0.2109375,8.192e-06
0.9609375,0.2109375,-1.6384e-06
0.96875,0.2109375,-1.6384e-05
0.9765625,0.2109375,-3.2768e-06
0.984375,0.2109375,4.9152e-06
0.9921875,0.2109375,1.6384e-06

0.0,0.21875,9.8304e-06
0.0078125,0.21875,-9.8304e-06
0.015625,0.21875,1.6384e-06
0.0234375,0.21875,-3.2768e-06
0.03125,0.21875,1.6384e-06
0.0390625,0.21875,4.9152e-06
0.046875,0.21875,1.47456e-05
0.0546875,0.21875,3.2768e-06
0.0625,0.21875,8.192e-06
0.0703125,0.21875,3.2768e-06
0.078125,0.21875,-2.29376e-05
0.0859375,0.21875,1.6384e-06
0.09375,0.21875,-4.25984e-05
0.1015625,0.21875,-4.9152e-05
0.109375,0.21875,1.14688e-05
0.1171875,0.21875,3.11296e-05
0.125,0.21875,1.6384e-06
0.1328125,0.21875,-3.44064e-05
0.140625,0.21875,4.25984e-05
0.1484375,0.21875,4.25984e-05
0.15625,0.21875,4.75136e-05
0.1640625,0.21875,6.22592e-05
0.171875,0.21875,5.40672e-05
0.1796875,0.21875,-3.76832e-05
0.1875,0.21875,5.40672e-05
0.1953125,0.21875,4.75136e-05
0.203125,0.21875,-6.22592e-05
0.2109375,0.21875,5.24288e-05
0.21875,0.21875,-8.84736e-05
0.2265625,0.21875,3.11296e-05
0.234375,0.21875,0.000221184
0.2421875,0.21875,-2.29376e-05
0.25,0.21875,-8.192e-05
0.2578125,0.21875,-9.66656e-05
0.265625,0.21875,0.0001654784
0.2734375,0.21875,-0.0002195456
0.28125,0.21875,6.88128e-05
0.2890625,0.21875,-2.94912e-05
0.296875,0.21875,0.0001523712
0.3046875,0.21875,-0.0002801664
0.3125,0.21875,4.25984e-05
0.3203125,0.21875,-3.76832e-05
0.328125,0.21875,-9.8304e-05
0.3359375,0.21875,-0.0003899392
0.34375,0.21875,-0.0005226496
0.3515625,0.21875,-1.31072e-05
0.359375,0.21875,-0.000311296
0.3671875,0.21875,9.8304e-06
0.375,0.21875,-0.000344064
0.3828125,0.21875,0.0005308416
0.390625,0.21875,0.0007192576
0.3984375,0.21875,-8.192e-05
0.40625,0.21875,7.20896e-05
0.4140625,0.21875,-0.000114688
0.421875,0.21875,-1.96608e-05
0.4296875,0.21875,0.0005799936
0.4375,0.21875,-0.00036864
0.4453125,0.21875,-0.0006111232
0.453125,0.21875,-0.0001359872
0.4609375,0.21875,-2.78528e-05
0.46875,0.21875,-0.00036864
0.4765625,0.21875,0.0002818048
0.484375,0.21875,0.000499712
0.4921875,0.21875,-0.0002670592
0.5,0.21875,-0.0004390912
0.5078125,0.21875,0.0005095424
0.515625,0.21875,-0.00086016
0.5234375,0.21875,7.20896e-05
0.53125,0.21875,0.0003129344
0.5390625,0.21875,-7.70048e-05
0.546875,0.21875,-6.71744e-05
0.5546875,0.21875,-0.0003325952
0.5625,0.21875,-3.2768e-05
0.5703125,0.21875,0.000139264
0.578125,0.21875,-0.0001589248
0.5859375,0.21875,-0.0002342912
0.59375,0.21875,-0.000155648
0.6015625,0.21875,-0.0002015232
0.609375,0.21875,0.000147456
0.6171875,0.21875,-0.0001605632
0.625,0.21875,0.0002932736
0.6328125,0.21875,0.0002899968
0.640625,0.21875,0.0001900544
0.6484375,0.21875,0.000106496
0.65625,0.21875,-0.000319488
0.6640625,0.21875,-8.192e-05
0.671875,0.21875,0.0002146304
0.6796875,0.21875,-5.24288e-05
0.6875,0.21875,-6.71744e-05
0.6953125,0.21875,-0.0005554176
0.703125,0.21875,0.0001785856
0.7109375,0.21875,0.0003080192
0.71875,0.21875,7.70048e-05
0.7265625,0.21875,-0.0001409024
0.734375,0.21875,0.0001081344
0.7421875,0.21875,1.47456e-05
0.75,0.21875,-2.62144e-05
0.7578125,0.21875,0.0001114112
0.765625,0.21875,0.0001949696
0.7734375,0.21875,4.58752e-05
0.78125,0.21875,-3.44064e-05
0.7890625,0.21875,5.07904e-05
0.796875,0.21875,-2.94912e-05
0.8046875,0.21875,0.0001261568
0.8125,0.21875,2.94912e-05
0.8203125,0.21875,1.31072e-05
0.828125,0.21875,5.07904e-05
0.8359375,0.21875,5.89824e-05
0.84375,0.21875,-1.6384e-06
0.8515625,0.21875,1.14688e-05
0.859375,0.21875,6.71744e-05
0.8671875,0.21875,-3.2768e-05
0.875,0.21875,6.22592e-05
0.8828125,0.21875,4.9152e-06
0.890625,0.21875,0.0
0.8984375,0.21875,9.8304e-06
0.90625,0.21875,-3.44064e-05
0.9140625,0.21875,2.94912e-05
0.921875,0.21875,1.6384e-05
0.9296875,0.21875,1.6384e-06
0.9375,0.21875,1.6384e-06
0.9453125,0.21875,-6.5536e-06
0.953125,0.21875,1.6384e-06
0.9609375,0.21875,-6.5536e-06
0.96875,0.21875,4.9152e-06
0.9765625,0.21875,-1.14688e-05
0.984375,0.21875,9.8304e-06
0.9921875,0.21875,-1.6384e-06

0.0,0.2265625,-4.9152e-06
0.0078125,0.2265625,-1.6384e-05
0.015625,0.2265625,8.192e-06
0.0234375,0.2265625,1.6384e-05
0.03125,0.2265625,-8.192e-06
0.0390625,0.2265625,-6.5536e-06
0.046875,0.2265625,4.9152e-06
0.0546875,0.2265625,2.29376e-05
0.0625,0.2265625,1.47456e-05
0.0703125,0.2265625,-2.12992e-05
0.078125,0.2265625,1.31072e-05
0.0859375,0.2265625,2.4576e-05
0.09375,0.2265625,6.5536e-06
0.1015625,0.2265625,9.8304e-06
0.109375,0.2265625,3.2768e-05
0.1171875,0.2265625,4.25984e-05
0.125,0.2265625,-6.88128e-05
0.1328125,0.2265625,-2.78528e-05
0.140625,0.2265625,-6.06208e-05
0.1484375,0.2265625,5.89824e-05
0.15625,0.2265625,0.0
0.1640625,0.2265625,-2.12992e-05
0.171875,0.2265625,1.80224e-05
0.1796875,0.2265625,1.80224e-05
0.1875,0.2265625,8.51968e-05
0.1953125,0.2265625,0.0002408448
0.203125,0.2265625,0.0001261568
0.2109375,0.2265625,2.94912e-05
0.21875,0.2265625,-5.7344e-05
0.2265625,0.2265625,9.66656e-05
0.234375,0.2265625,-6.88128e-05
0.2421875,0.2265625,-9.99424e-05
0.25,0.2265625,0.0001818624
0.2578125,0.2265625,-0.00032768
0.265625,0.2265625,0.0002179072
0.2734375,0.2265625,1.14688e-05
0.28125,0.2265625,9.99424e-05
0.2890625,0.2265625,0.0001785856
0.296875,0.2265625,-0.0001982464
0.3046875,0.2265625,-0.0002097152
0.3125,0.2265625,0.0002555904
0.3203125,0.2265625,0.0002424832
0.328125,0.2265625,0.0001343488
0.3359375,0.2265625,3.2768e-06
0.34375,0.2265625,0.0004161536
0.3515625,0.2265625,0.0005308416
0.359375,0.2265625,-0.0002146304
0.3671875,0.2265625,-0.0005226496
0.375,0.2265625,0.0003981312
0.3828125,0.2265625,-0.0008077312
0.390625,0.2265625,-0.000360448
0.3984375,0.2265625,0.0003538944
0.40625,0.2265625,-0.000851968
0.4140625,0.2265625,-0.0007176192
0.421875,0.2265625,-0.0009682944
0.4296875,0.2265625,0.0004194304
0.4375,0.2265625,0.00028672
0.4453125,0.2265625,0.0005619712
0.453125,0.2265625,0.000278528
0.4609375,0.2265625,-4.9152e-06
0.46875,0.2265625,0.0005718016
0.4765625,0.2265625,0.0002392064
0.484375,0.2265625,-0.0001654784
0.4921875,0.2265625,0.0004882432
0.5,0.2265625,-0.000335872
0.5078125,0.2265625,5.57056e-05
0.515625,0.2265625,-0.0006324224
0.5234375,0.2265625,0.0001163264
0.53125,0.2265625,-0.000417792
0.5390625,0.2265625,-8.192e-06
0.546875,0.2265625,0.0004276224
0.5546875,0.2265625,0.0003309568
0.5625,0.2265625,0.000581632
0.5703125,0.2265625,0.0001753088
0.578125,0.2265625,-0.0002392064
0.5859375,0.2265625,0.000139264
0.59375,0.2265625,0.0
0.6015625,0.2265625,0.0002686976
0.609375,0.2265625,3.44064e-05
0.6171875,0.2265625,-5.40672e-05
0.625,0.2265625,-0.0001015808
0.6328125,0.2265625,0.0001753088
0.640625,0.2265625,-0.0003801088
0.6484375,0.2265625,-0.000360448
0.65625,0.2265625,0.0001441792
0.6640625,0.2265625,-0.0005308416
0.671875,0.2265625,0.0002424832
0.6796875,0.2265625,0.0002326528
0.6875,0.2265625,-6.22592e-05
0.6953125,0.2265625,0.0001097728
0.703125,0.2265625,5.07904e-05
0.7109375,0.2265625,1.6384e-05
0.71875,0.2265625,-0.0002752512
0.7265625,0.2265625,0.0002326528
0.734375,0.2265625,-1.31072e-05
0.7421875,0.2265625,0.0001671168
0.75,0.2265625,-0.0001212416
0.7578125,0.2265625,9.8304e-05
0.765625,0.2265625,-5.07904e-05
0.7734375,0.2265625,-0.0001425408
0.78125,0.2265625,-1.6384e-05
0.7890625,0.2265625,0.0
0.796875,0.2265625,-0.0001212416
0.8046875,0.2265625,-4.096e-05
0.8125,0.2265625,0.0001671168
0.8203125,0.2265625,-9.33888e-05
0.828125,0.2265625,-0.0001114112
0.8359375,0.2265625,0.0
0.84375,0.2265625,0.0001277952
0.8515625,0.2265625,3.76832e-05
0.859375,0.2265625,3.60448e-05
0.8671875,0.2265625,-2.94912e-05
0.875,0.2265625,-3.2768e-05
0.8828125,0.2265625,-2.94912e-05
0.890625,0.2265625,-2.4576e-05
0.8984375,0.2265625,1.47456e-05
0.90625,0.2265625,8.192e-06
0.9140625,0.2265625,2.4576e-05
0.921875,0.2265625,-4.9152e-05
0.9296875,0.2265625,2.29376e-05
0.9375,0.2265625,8.192e-06
0.9453125,0.2265625,-1.6384e-06
0.953125,0.2265625,-1.47456e-05
0.9609375,0.2265625,4.9152e-06
0.96875,0.2265625,-6.5536e-06
0.9765625,0.2265625,6.5536e-06
0.984375,0.2265625,-4.9152e-06
0.9921875,0.2265625,-1.96608e-05

0.0,0.234375,3.2768e-06
0.0078125,0.234375,-6.5536e-06
0.015625,0.234375,-1.47456e-05
0.0234375,0.234375,1.6384e-06
0.03125,0.234375,-1.14688e-05
0.0390625,0.234375,-1.14688e-05
0.046875,0.234375,-9.8304e-06
0.0546875,0.234375,-3.2768e-05
0.0625,0.234375,1.31072e-05
0.0703125,0.234375,-1.47456e-05
0.078125,0.234375,3.2768e-06
0.0859375,0.234375,-4.75136e-05
0.09375,0.234375,4.9152e-06
0.1015625,0.234375,4.58752e-05
0.109375,0.234375,-2.62144e-05
0.1171875,0.234375,-9.8304e-06
0.125,0.234375,-2.94912e-05
0.1328125,0.234375,1.31072e-05
0.140625,0.234375,-1.80224e-05
0.1484375,0.234375,5.40672e-05
0.15625,0.234375,-3.11296e-05
0.1640625,0.234375,-3.76832e-05
0.171875,0.234375,4.9152e-06
0.1796875,0.234375,-3.60448e-05
0.1875,0.234375,3.2768e-06
0.1953125,0.234375,1.14688e-05
0.203125,0.234375,-2.62144e-05
0.2109375,0.234375,7.20896e-05
0.21875,0.234375,0.0001507328
0.2265625,0.234375,-0.0003129344
0.234375,0.234375,0.0002408448
0.2421875,0.234375,-1.47456e-05
0.25,0.234375,4.42368e-05
0.2578125,0.234375,5.7344e-05
0.265625,0.234375,-1.80224e-05
0.2734375,0.234375,-3.11296e-05
0.28125,0.234375,0.0001097728
0.2890625,0.234375,0.00012288
0.296875,0.234375,0.0002932736
0.3046875,0.234375,-0.0005505024
0.3125,0.234375,0.0002490368
0.3203125,0.234375,8.02816e-05
0.328125,0.234375,0.000237568
0.3359375,0.234375,-0.0002048
0.34375,0.234375,-0.0002965504
0.3515625,0.234375,-0.0003506176
0.359375,0.234375,-0.0001687552
0.3671875,0.234375,-0.0002015232
0.375,0.234375,-0.0002818048
0.3828125,0.234375,0.0003702784
0.390625,0.234375,0.0001753088
0.3984375,0.234375,0.0001376256
0.40625,0.234375,-0.00016384
0.4140625,0.234375,0.000516096
0.421875,0.234375,-0.0001179648
0.4296875,0.234375,-0.0001261568
0.4375,0.234375,-0.0002850816
0.4453125,0.234375,0.0006733824
0.453125,0.234375,0.0001409024
0.4609375,0.234375,0.0008372224
0.46875,0.234375,-0.0003325952
0.4765625,0.234375,0.0005062656
0.484375,0.234375,0.0008994816
0.4921875,0.234375,-0.0001490944
0.5,0.234375,-0.0007356416
0.5078125,0.234375,-0.0003801088
0.515625,0.234375,-0.000106496
0.5234375,0.234375,-0.0005718016
0.53125,0.234375,-0.0003375104
0.5390625,0.234375,0.0006324224
0.546875,0.234375,-0.0005996544
0.5546875,0.234375,-0.0001998848
0.5625,0.234375,-0.0002146304
0.5703125,0.234375,-0.0006946816
0.578125,0.234375,0.0002015232
0.5859375,0.234375,-9.99424e-05
0.59375,0.234375,-0.0001130496
0.6015625,0.234375,-0.0003964928
0.609375,0.234375,-0.00049152
0.6171875,0.234375,5.24288e-05
0.625,0.234375,-0.0002408448
0.6328125,0.234375,0.0001949696
0.640625,0.234375,4.9152e-06
0.6484375,0.234375,-0.0001703936
0.65625,0.234375,-2.4576e-05
0.6640625,0.234375,3.2768e-05
0.671875,0.234375,-0.0006209536
0.6796875,0.234375,0.0001753088
0.6875,0.234375,-0.0004554752
0.6953125,0.234375,9.0112e-05
0.703125,0.234375,0.0001507328
0.7109375,0.234375,-8.68352e-05
0.71875,0.234375,-0.0001490944
0.7265625,0.234375,7.86432e-05
0.734375,0.234375,-8.192e-06
0.7421875,0.234375,9.50272e-05
0.75,0.234375,6.88128e-05
0.7578125,0.234375,2.62144e-05
0.765625,0.234375,8.51968e-05
0.7734375,0.234375,9.0112e-05
0.78125,0.234375,-4.9152e-05
0.7890625,0.234375,-0.0001261568
0.796875,0.234375,4.9152e-06
0.8046875,0.234375,0.0001032192
0.8125,0.234375,-7.70048e-05
0.8203125,0.234375,-2.29376e-05
0.828125,0.234375,4.42368e-05
0.8359375,0.234375,-6.22592e-05
0.84375,0.234375,-6.22592e-05
0.8515625,0.234375,1.96608e-05
0.859375,0.234375,-6.88128e-05
0.8671875,0.234375,0.0001261568
0.875,0.234375,-9.8304e-06
0.8828125,0.234375,3.76832e-05
0.890625,0.234375,-2.62144e-05
0.8984375,0.234375,1.80224e-05
0.90625,0.234375,-1.47456e-05
0.9140625,0.234375,-1.80224e-05
0.921875,0.234375,-3.2768e-06
0.9296875,0.234375,-9.8304e-06
0.9375,0.234375,9.8304e-06
0.9453125,0.234375,3.76832e-05
0.953125,0.234375,-1.6384e-06
0.9609375,0.234375,3.2768e-06
0.96875,0.234375,-1.47456e-05
0.9765625,0.234375,9.8304e-06
0.984375,0.234375,1.14688e-05
0.9921875,0.234375,1.96608e-05

0.0,0.2421875,-6.5536e-06
0.0078125,0.2421875,1.31072e-05
0.015625,0.2421875,4.9152e-06
0.0234375,0.2421875,-1.14688e-05
0.03125,0.2421875,9.8304e-06
0.0390625,0.2421875,-1.80224e-05
0.046875,0.2421875,-9.8304e-06
0.0546875,0.2421875,1.31072e-05
0.0625,0.2421875,1.6384e-06
0.0703125,0.2421875,2.12992e-05
0.078125,0.2421875,1.96608e-05
0.0859375,0.2421875,6.5536e-06
0.09375,0.2421875,1.31072e-05
0.1015625,0.2421875,9.8304e-06
0.109375,0.2421875,3.44064e-05
0.1171875,0.2421875,-4.9152e-06
0.125,0.2421875,3.60448e-05
0.1328125,0.2421875,1.6384e-06
0.140625,0.2421875,3.2768e-05
0.1484375,0.2421875,7.3728e-05
0.15625,0.2421875,9.8304e-05
0.1640625,0.2421875,6.06208e-05
0.171875,0.2421875,0.0001261568
0.1796875,0.2421875,-2.78528e-05
0.1875,0.2421875,-0.00016384
0.1953125,0.2421875,-6.88128e-05
0.203125,0.2421875,0.0003080192
0.2109375,0.2421875,-6.88128e-05
0.21875,0.2421875,-0.0001359872
0.2265625,0.2421875,-0.0001015808
0.234375,0.2421875,-1.31072e-05
0.2421875,0.2421875,4.75136e-05
0.25,0.2421875,0.0002506752
0.2578125,0.2421875,3.2768e-05
0.265625,0.2421875,4.25984e-05
0.2734375,0.2421875,-3.76832e-05
0.28125,0.2421875,-0.0003719168
0.2890625,0.2421875,0.000262144
0.296875,0.2421875,0.0002113536
0.3046875,0.2421875,-6.38976e-05
0.3125,0.2421875,-3.93216e-05
0.3203125,0.2421875,0.000581632
0.328125,0.2421875,-4.096e-05
0.3359375,0.2421875,-0.0005128192
0.34375,0.2421875,1.96608e-05
0.3515625,0.2421875,-8.84736e-05
0.359375,0.2421875,0.0001835008
0.3671875,0.2421875,-0.0003751936
0.375,0.2421875,-0.0001949696
0.3828125,0.2421875,-0.0005046272
0.390625,0.2421875,9.8304e-06
0.3984375,0.2421875,-0.0002146304
0.40625,0.2421875,-1.31072e-05
0.4140625,0.2421875,-0.0003702784
0.421875,0.2421875,-0.0001015808
0.4296875,0.2421875,0.0004079616
0.4375,0.2421875,0.0007012352
0.4453125,0.2421875,-2.62144e-05
0.453125,0.2421875,-0.0001441792
0.4609375,0.2421875,-0.000262144
0.46875,0.2421875,-0.0004866048
0.4765625,0.2421875,-0.0003964928
0.484375,0.2421875,-0.0007061504
0.4921875,0.2421875,0.0001622016
0.5,0.2421875,0.0001654784
0.5078125,0.2421875,-0.0004800512
0.515625,0.2421875,0.000229376
0.5234375,0.2421875,-0.0002326528
0.53125,0.2421875,-0.0001261568
0.5390625,0.2421875,-0.0006995968
0.546875,0.2421875,-0.0012353536
0.5546875,0.2421875,0.0002473984
0.5625,0.2421875,-0.000851968
0.5703125,0.2421875,-0.0005144576
0.578125,0.2421875,-0.0003948544
0.5859375,0.2421875,0.0001622016
0.59375,0.2421875,-0.0004538368
0.6015625,0.2421875,0.0001179648
0.609375,0.2421875,0.0010256384
0.6171875,0.2421875,0.0001654784
0.625,0.2421875,2.29376e-05
0.6328125,0.2421875,-0.0002244608
0.640625,0.2421875,0.0004079616
0.6484375,0.2421875,0.0001622016
0.65625,0.2421875,7.86432e-05
0.6640625,0.2421875,-0.0004046848
0.671875,0.2421875,0.0002637824
0.6796875,0.2421875,0.0002572288
0.6875,0.2421875,-0.0001785856
0.6953125,0.2421875,0.0001458176
0.703125,0.2421875,-5.40672e-05
0.7109375,0.2421875,-0.0001294336
0.71875,0.2421875,-0.0001654784
0.7265625,0.2421875,-0.0001933312
0.734375,0.2421875,1.80224e-05
0.7421875,0.2421875,-0.0003407872
0.75,0.2421875,0.0002179072
0.7578125,0.2421875,2.94912e-05
0.765625,0.2421875,-4.9152e-06
0.7734375,0.2421875,9.8304e-06
0.78125,0.2421875,-0.000139264
0.7890625,0.2421875,-6.71744e-05
0.796875,0.2421875,-0.0002080768
0.8046875,0.2421875,-1.47456e-05
0.8125,0.2421875,0.0001441792
0.8203125,0.2421875,1.96608e-05
0.828125,0.2421875,9.99424e-05
0.8359375,0.2421875,7.20896e-05
0.84375,0.2421875,1.31072e-05
0.8515625,0.2421875,3.93216e-05
0.859375,0.2421875,6.5536e-05
0.8671875,0.2421875,-6.5536e-05
0.875,0.2421875,3.2768e-06
0.8828125,0.2421875,1.80224e-05
0.890625,0.2421875,-8.192e-06
0.8984375,0.2421875,-3.2768e-05
0.90625,0.2421875,-9.8304e-06
0.9140625,0.2421875,6.38976e-05
0.921875,0.2421875,-4.9152e-06
0.9296875,0.2421875,2.29376e-05
0.9375,0.2421875,-2.94912e-05
0.9453125,0.2421875,3.2768e-06
0.953125,0.2421875,-1.6384e-06
0.9609375,0.2421875,9.8304e-06
0.96875,0.2421875,-1.6384e-06
0.9765625,0.2421875,1.6384e-06
0.984375,0.2421875,6.5536e-06
0.9921875,0.2421875,-1.47456e-05

0.0,0.25,3.2768e-06
0.0078125,0.25,3.2768e-06
0.015625,0.25,4.9152e-06
0.0234375,0.25,8.192e-06
0.03125,0.25,-1.6384e-06
0.0390625,0.25,-4.9152e-06
0.046875,0.25,4.9152e-06
0.0546875,0.25,2.4576e-05
0.0625,0.25,1.14688e-05
0.0703125,0.25,-5.07904e-05
0.078125,0.25,1.14688e-05
0.0859375,0.25,-1.14688e-05
0.09375,0.25,-9.8304e-06
0.1015625,0.25,-1.47456e-05
0.109375,0.25,6.88128e-05
0.1171875,0.25,3.76832e-05
0.125,0.25,-2.62144e-05
0.1328125,0.25,-6.22592e-05
0.140625,0.25,3.60448e-05
0.1484375,0.25,0.0001212416
0.15625,0.25,1.47456e-05
0.1640625,0.25,1.96608e-05
0.171875,0.25,5.24288e-05
0.1796875,0.25,3.11296e-05
0.1875,0.25,4.58752e-05
0.1953125,0.25,-5.7344e-05
0.203125,0.25,-0.0001687552
0.2109375,0.25,0.0002768896
0.21875,0.25,-5.40672e-05
0.2265625,0.25,-4.42368e-05
0.234375,0.25,5.40672e-05
0.2421875,0.25,-0.0001343488
0.25,0.25,0.0002146304
0.2578125,0.25,0.000147456
0.265625,0.25,-2.94912e-05
0.2734375,0.25,0.0001097728
0.28125,0.25,-0.000106496
0.2890625,0.25,0.00032768
0.296875,0.25,0.0001654784
0.3046875,0.25,0.0004800512
0.3125,0.25,-4.25984e-05
0.3203125,0.25,0.0002637824
0.328125,0.25,-7.70048e-05
0.3359375,0.25,-1.6384e-05
0.34375,0.25,0.0001671168
0.3515625,0.25,3.76832e-05
0.359375,0.25,0.0004866048
0.3671875,0.25,0.0002899968
0.375,0.25,0.0004866048
0.3828125,0.25,-0.0005341184
0.390625,0.25,0.0001376256
0.3984375,0.25,0.0001196032
0.40625,0.25,-4.096e-05
0.4140625,0.25,-0.0013041664
0.421875,0.25,0.0003588096
0.4296875,0.25,0.0002654208
0.4375,0.25,1.96608e-05
0.4453125,0.25,-4.75136e-05
0.453125,0.25,-0.0002048
0.4609375,0.25,1.96608e-05
0.46875,0.25,-0.0006258688
0.4765625,0.25,-0.0003473408
0.484375,0.25,-0.0005931008
0.4921875,0.25,0.0001212416
0.5,0.25,0.0003047424
0.5078125,0.25,0.0004636672
0.515625,0.25,9.50272e-05
0.5234375,0.25,-0.0006995968
0.53125,0.25,0.0003620864
0.5390625,0.25,0.0001130496
0.546875,0.25,-0.0004718592
0.5546875,0.25,-0.0001589248
0.5625,0.25,0.0005439488
0.5703125,0.25,0.0004800512
0.578125,0.25,0.000475136
0.5859375,0.25,-0.0002736128
0.59375,0.25,-0.000688128
0.6015625,0.25,-0.0004947968
0.609375,0.25,-0.0011403264
0.6171875,0.25,-0.0003293184
0.625,0.25,0.0003653632
0.6328125,0.25,-0.0003457024
0.640625,0.25,0.0004800512
0.6484375,0.25,-0.0003588096
0.65625,0.25,-0.0004538368
0.6640625,0.25,-0.0001425408
0.671875,0.25,0.0005029888
0.6796875,0.25,8.35584e-05
0.6875,0.25,0.0001949696
0.6953125,0.25,0.000106496
0.703125,0.25,-0.0005881856
0.7109375,0.25,5.57056e-05
0.71875,0.25,-3.2768e-06
0.7265625,0.25,-0.0001818624
0.734375,0.25,-0.00012288
0.7421875,0.25,-0.0001130496
0.75,0.25,-0.0001622016
0.7578125,0.25,1.6384e-05
0.765625,0.25,-3.76832e-05
0.7734375,0.25,-9.50272e-05
0.78125,0.25,-0.0001982464
0.7890625,0.25,9.0112e-05
0.796875,0.25,4.25984e-05
0.8046875,0.25,-0.00012288
0.8125,0.25,-6.22592e-05
0.8203125,0.25,-1.96608e-05
0.828125,0.25,2.12992e-05
0.8359375,0.25,5.40672e-05
0.84375,0.25,0.0001048576
0.8515625,0.25,-3.60448e-05
0.859375,0.25,-2.4576e-05
0.8671875,0.25,-5.57056e-05
0.875,0.25,4.42368e-05
0.8828125,0.25,-4.9152e-05
0.890625,0.25,9.8304e-06
0.8984375,0.25,-1.96608e-05
0.90625,0.25,-1.31072e-05
0.9140625,0.25,1.6384e-06
0.921875,0.25,1.6384e-06
0.9296875,0.25,-3.11296e-05
0.9375,0.25,4.096e-05
0.9453125,0.25,-1.80224e-05
0.953125,0.25,-1.80224e-05
0.9609375,0.25,-4.9152e-06
0.96875,0.25,4.9152e-06
0.9765625,0.25,0.0
0.984375,0.25,-6.5536e-06
0.9921875,0.25,6.5536e-06

0.0,0.2578125,9.8304e-06
0.0078125,0.2578125,6.5536e-06
0.015625,0.2578125,-1.6384e-05
0.0234375,0.2578125,-8.192e-06
0.03125,0.2578125,-1.6384e-05
0.0390625,0.2578125,2.62144e-05
0.046875,0.2578125,1.96608e-05
0.0546875,0.2578125,1.80224e-05
0.0625,0.2578125,1.47456e-05
0.0703125,0.2578125,-1.14688e-05
0.078125,0.2578125,4.9152e-06
0.0859375,0.2578125,-7.04512e-05
0.09375,0.2578125,1.6384e-05
0.1015625,0.2578125,-3.2768e-06
0.109375,0.2578125,6.38976e-05
0.1171875,0.2578125,7.3728e-05
0.125,0.2578125,-2.4576e-05
0.1328125,0.2578125,-6.22592e-05
0.140625,0.2578125,-6.5536e-06
0.1484375,0.2578125,-6.71744e-05
0.15625,0.2578125,-0.0001359872
0.1640625,0.2578125,-9.66656e-05
0.171875,0.2578125,-6.22592e-05
0.1796875,0.2578125,-7.53664e-05
0.1875,0.2578125,9.50272e-05
0.1953125,0.2578125,-0.0001458176
0.203125,0.2578125,-4.9152e-06
0.2109375,0.2578125,-8.51968e-05
0.21875,0.2578125,0.0001359872
0.2265625,0.2578125,0.0001572864
0.234375,0.2578125,-1.31072e-05
0.2421875,0.2578125,7.04512e-05
0.25,0.2578125,0.0001163264
0.2578125,0.2578125,0.0001409024
0.265625,0.2578125,0.000253952
0.2734375,0.2578125,-0.0003964928
0.28125,0.2578125,0.0002162688
0.2890625,0.2578125,1.96608e-05
0.296875,0.2578125,-0.0003407872
0.3046875,0.2578125,0.0002080768
0.3125,0.2578125,0.0001376256
0.3203125,0.2578125,-0.0011026432
0.328125,0.2578125,-0.0004407296
0.3359375,0.2578125,-8.68352e-05
0.34375,0.2578125,-0.0003670016
0.3515625,0.2578125,0.0007815168
0.359375,0.2578125,0.0001212416
0.3671875,0.2578125,-0.0005275648
0.375,0.2578125,-0.0007159808
0.3828125,0.2578125,0.0003883008
0.390625,0.2578125,-0.0005390336
0.3984375,0.2578125,0.0004308992
0.40625,0.2578125,-0.0001130496
0.4140625,0.2578125,-0.000155648
0.421875,0.2578125,0.0003342336
0.4296875,0.2578125,0.00032768
0.4375,0.2578125,-9.8304e-05
0.4453125,0.2578125,-0.00028672
0.453125,0.2578125,0.0007831552
0.4609375,0.2578125,0.0004734976
0.46875,0.2578125,-0.0007520256
0.4765625,0.2578125,-0.001015808
0.484375,0.2578125,0.0007503872
0.4921875,0.2578125,-0.00069632
0.5,0.2578125,0.0001081344
0.5078125,0.2578125,0.0003948544
0.515625,0.2578125,0.0006094848
0.5234375,0.2578125,0.0008323072
0.53125,0.2578125,-0.0003457024
0.5390625,0.2578125,0.0001769472
0.546875,0.2578125,0.0005177344
0.5546875,0.2578125,0.0001015808
0.5625,0.2578125,0.0001622016
0.5703125,0.2578125,-0.0008339456
0.578125,0.2578125,0.0006127616
0.5859375,0.2578125,0.0002981888
0.59375,0.2578125,-4.58752e-05
0.6015625,0.2578125,0.0005111808
0.609375,0.2578125,-0.0002359296
0.6171875,0.2578125,0.000188416
0.625,0.2578125,1.47456e-05
0.6328125,0.2578125,7.53664e-05
0.640625,0.2578125,0.0001114112
0.6484375,0.2578125,3.93216e-05
0.65625,0.2578125,-0.0003506176
0.6640625,0.2578125,0.0005210112
0.671875,0.2578125,-0.00012288
0.6796875,0.2578125,4.25984e-05
0.6875,0.2578125,5.7344e-05
0.6953125,0.2578125,-0.0002752512
0.703125,0.2578125,-2.12992e-05
0.7109375,0.2578125,-0.0001327104
0.71875,0.2578125,-0.0003391488
0.7265625,0.2578125,0.0002654208
0.734375,0.2578125,0.0005046272
0.7421875,0.2578125,-3.93216e-05
0.75,0.2578125,-0.0001376256
0.7578125,0.2578125,0.0001359872
0.765625,0.2578125,0.0001982464
0.7734375,0.2578125,0.0001097728
0.78125,0.2578125,8.68352e-05
0.7890625,0.2578125,0.000147456
0.796875,0.2578125,9.99424e-05
0.8046875,0.2578125,9.50272e-05
0.8125,0.2578125,0.000147456
0.8203125,0.2578125,0.0001523712
0.828125,0.2578125,-6.5536e-05
0.8359375,0.2578125,3.11296e-05
0.84375,0.2578125,-0.000147456
0.8515625,0.2578125,2.62144e-05
0.859375,0.2578125,1.6384e-06
0.8671875,0.2578125,-5.89824e-05
0.875,0.2578125,-4.9152e-06
0.8828125,0.2578125,-9.8304e-06
0.890625,0.2578125,-9.8304e-06
0.8984375,0.2578125,5.7344e-05
0.90625,0.2578125,1.6384e-05
0.9140625,0.2578125,2.78528e-05
0.921875,0.2578125,-1.47456e-05
0.9296875,0.2578125,-4.9152e-06
0.9375,0.2578125,-1.6384e-06
0.9453125,0.2578125,1.96608e-05
0.953125,0.2578125,-2.12992e-05
0.9609375,0.2578125,-1.47456e-05
0.96875,0.2578125,4.9152e-06
0.9765625,0.2578125,-3.2768e-06
0.984375,0.2578125,-1.6384e-05
0.9921875,0.2578125,1.80224e-05

0.0,0.265625,-9.8304e-06
0.0078125,0.265625,3.2768e-06
0.015625,0.265625,1.6384e-06
0.0234375,0.265625,1.80224e-05
0.03125,0.265625,9.8304e-06
0.0390625,0.265625,2.29376e-05
0.046875,0.265625,-3.2768e-06
0.0546875,0.265625,2.62144e-05
0.0625,0.265625,-2.94912e-05
0.0703125,0.265625,5.07904e-05
0.078125,0.265625,5.40672e-05
0.0859375,0.265625,-1.31072e-05
0.09375,0.265625,2.12992e-05
0.1015625,0.265625,3.93216e-05
0.109375,0.265625,8.192e-06
0.1171875,0.265625,-2.29376e-05
0.125,0.265625,0.0
0.1328125,0.265625,0.0001277952
0.140625,0.265625,4.58752e-05
0.1484375,0.265625,-5.07904e-05
0.15625,0.265625,3.93216e-05
0.1640625,0.265625,1.6384e-06
0.171875,0.265625,-9.33888e-05
0.1796875,0.265625,-8.192e-06
0.1875,0.265625,-6.5536e-05
0.1953125,0.265625,4.58752e-05
0.203125,0.265625,-1.96608e-05
0.2109375,0.265625,-6.5536e-06
0.21875,0.265625,-9.50272e-05
0.2265625,0.265625,0.0001196032
0.234375,0.265625,-0.0002916352
0.2421875,0.265625,-0.0002097152
0.25,0.265625,0.0001753088
0.2578125,0.265625,0.000270336
0.265625,0.265625,0.0002818048
0.2734375,0.265625,-0.0002998272
0.28125,0.265625,1.31072e-05
0.2890625,0.265625,0.0002195456
0.296875,0.265625,0.0002162688
0.3046875,0.265625,0.0002506752
0.3125,0.265625,-4.9152e-06
0.3203125,0.265625,0.0005619712
0.328125,0.265625,-0.0004964352
0.3359375,0.265625,3.2768e-06
0.34375,0.265625,0.00028672
0.3515625,0.265625,-0.0010108928
0.359375,0.265625,-0.0003833856
0.3671875,0.265625,0.0002670592
0.375,0.265625,-0.0008044544
0.3828125,0.265625,0.000131072
0.390625,0.265625,-9.50272e-05
0.3984375,0.265625,-0.0001572864
0.40625,0.265625,0.0008470528
0.4140625,0.265625,-0.00012288
0.421875,0.265625,-0.0007831552
0.4296875,0.265625,-0.000999424
0.4375,0.265625,-0.0005914624
0.4453125,0.265625,-0.0009355264
0.453125,0.265625,0.0004046848
0.4609375,0.265625,-6.22592e-05
0.46875,0.265625,0.000475136
0.4765625,0.265625,0.0003325952
0.484375,0.265625,-0.000884736
0.4921875,0.265625,0.0003227648
0.5,0.265625,-0.0001605632
0.5078125,0.265625,-0.0003555328
0.515625,0.265625,0.00045056
0.5234375,0.265625,-0.0004571136
0.53125,0.265625,0.0005799936
0.5390625,0.265625,0.0004964352
0.546875,0.265625,-2.12992e-05
0.5546875,0.265625,-0.0002277376
0.5625,0.265625,-0.000212992
0.5703125,0.265625,3.2768e-06
0.578125,0.265625,0.0003162112
0.5859375,0.265625,-0.0003211264
0.59375,0.265625,0.0001703936
0.6015625,0.265625,-0.0006160384
0.609375,0.265625,7.53664e-05
0.6171875,0.265625,0.0003473408
0.625,0.265625,-0.0003833856
0.6328125,0.265625,0.0002326528
0.640625,0.265625,1.6384e-05
0.6484375,0.265625,0.0004816896
0.65625,0.265625,-0.0003735552
0.6640625,0.265625,0.00012288
0.671875,0.265625,6.22592e-05
0.6796875,0.265625,-0.0001523712
0.6875,0.265625,0.0007553024
0.6953125,0.265625,-0.0003588096
0.703125,0.265625,-0.0003883008
0.7109375,0.265625,-0.0001458176
0.71875,0.265625,-9.99424e-05
0.7265625,0.265625,-2.78528e-05
0.734375,0.265625,-3.44064e-05
0.7421875,0.265625,-0.0003637248
0.75,0.265625,0.000212992
0.7578125,0.265625,-4.25984e-05
0.765625,0.265625,-0.0002162688
0.7734375,0.265625,-0.0001867776
0.78125,0.265625,-8.68352e-05
0.7890625,0.265625,-2.94912e-05
0.796875,0.265625,0.0001605632
0.8046875,0.265625,0.0001327104
0.8125,0.265625,0.0
0.8203125,0.265625,-0.0001097728
0.828125,0.265625,9.33888e-05
0.8359375,0.265625,4.25984e-05
0.84375,0.265625,-2.4576e-05
0.8515625,0.265625,-2.12992e-05
0.859375,0.265625,0.0001212416
0.8671875,0.265625,-7.53664e-05
0.875,0.265625,0.0
0.8828125,0.265625,0.0
0.890625,0.265625,9.8304e-06
0.8984375,0.265625,-8.35584e-05
0.90625,0.265625,7.04512e-05
0.9140625,0.265625,-1.96608e-05
0.921875,0.265625,-1.31072e-05
0.9296875,0.265625,4.58752e-05
0.9375,0.265625,8.192e-06
0.9453125,0.265625,8.192e-06
0.953125,0.265625,-4.9152e-06
0.9609375,0.265625,2.4576e-05
0.96875,0.265625,8.192e-06
0.9765625,0.265625,2.12992e-05
0.984375,0.265625,3.2768e-06
0.9921875,0.265625,-9.8304e-06

0.0,0.2734375,-1.6384e-06
0.0078125,0.2734375,1.31072e-05
0.015625,0.2734375,1.47456e-05
0.0234375,0.2734375,9.8304e-06
0.03125,0.2734375,-1.80224e-05
0.0390625,0.2734375,6.5536e-06
0.046875,0.2734375,-9.8304e-06
0.0546875,0.2734375,2.12992e-05
0.0625,0.2734375,-4.9152e-06
0.0703125,0.2734375,8.192e-06
0.078125,0.2734375,3.76832e-05
0.0859375,0.2734375,6.22592e-05
0.09375,0.2734375,-5.07904e-05
0.1015625,0.2734375,6.5536e-06
0.109375,0.2734375,1.31072e-05
0.1171875,0.2734375,7.04512e-05
0.125,0.2734375,-1.80224e-05
0.1328125,0.2734375,0.0001277952
0.140625,0.2734375,-9.66656e-05
0.1484375,0.2734375,-1.31072e-05
0.15625,0.2734375,-2.12992e-05
0.1640625,0.2734375,-3.2768e-05
0.171875,0.2734375,-0.0001277952
0.1796875,0.2734375,-0.0001376256
0.1875,0.2734375,0.0002113536
0.1953125,0.2734375,0.0
0.203125,0.2734375,8.02816e-05
0.2109375,0.2734375,5.89824e-05
0.21875,0.2734375,0.0003047424
0.2265625,0.2734375,-0.0001245184
0.234375,0.2734375,0.000139264
0.2421875,0.2734375,-0.0001785856
0.25,0.2734375,0.0001441792
0.2578125,0.2734375,-0.0001196032
0.265625,0.2734375,-0.0003833856
0.2734375,0.2734375,-0.0005177344
0.28125,0.2734375,-0.0002064384
0.2890625,0.2734375,-0.0001032192
0.296875,0.2734375,0.0002768896
0.3046875,0.2734375,0.0002179072
0.3125,0.2734375,0.0001425408
0.3203125,0.2734375,-6.5536e-06
0.328125,0.2734375,-0.0003866624
0.3359375,0.2734375,-0.0008388608
0.34375,0.2734375,0.0002736128
0.3515625,0.2734375,0.0005701632
0.359375,0.2734375,0.000393216
0.3671875,0.2734375,-0.0008060928
0.375,0.2734375,0.0004046848
0.3828125,0.2734375,-0.0002670592
0.390625,0.2734375,-0.0001409024
0.3984375,0.2734375,-0.0007995392
0.40625,0.2734375,0.0001179648
0.4140625,0.2734375,-0.0007847936
0.421875,0.2734375,-0.000851968
0.4296875,0.2734375,0.000212992
0.4375,0.2734375,0.0005799936
0.4453125,0.2734375,0.0008421376
0.453125,0.2734375,0.0002916352
0.4609375,0.2734375,-0.0009846784
0.46875,0.2734375,0.0010829824
0.4765625,0.2734375,-9.8304e-06
0.484375,0.2734375,-0.0005701632
0.4921875,0.2734375,-0.0003915776
0.5,0.2734375,0.0007225344
0.5078125,0.2734375,0.0004358144
0.515625,0.2734375,-0.000385024
0.5234375,0.2734375,0.0008798208
0.53125,0.2734375,-0.0005455872
0.5390625,0.2734375,0.0006422528
0.546875,0.2734375,0.0006078464
0.5546875,0.2734375,-0.0001409024
0.5625,0.2734375,0.0004620288
0.5703125,0.2734375,-0.0013336576
0.578125,0.2734375,-0.0005767168
0.5859375,0.2734375,-0.0002981888
0.59375,0.2734375,0.0003309568
0.6015625,0.2734375,-0.0008421376
0.609375,0.2734375,0.0009142272
0.6171875,0.2734375,-7.04512e-05
0.625,0.2734375,-0.000172032
0.6328125,0.2734375,-0.0005668864
0.640625,0.2734375,0.0003244032
0.6484375,0.2734375,0.0008880128
0.65625,0.2734375,-0.0001507328
0.6640625,0.2734375,-0.0003538944
0.671875,0.2734375,0.0002080768
0.6796875,0.2734375,6.88128e-05
0.6875,0.2734375,0.0001785856
0.6953125,0.2734375,0.0001163264
0.703125,0.2734375,0.0001867776
0.7109375,0.2734375,-0.00028672
0.71875,0.2734375,-0.0003784704
0.7265625,0.2734375,-0.0001818624
0.734375,0.2734375,0.0001196032
0.7421875,0.2734375,0.000401408
0.75,0.2734375,5.24288e-05
0.7578125,0.2734375,5.7344e-05
0.765625,0.2734375,6.5536e-06
0.7734375,0.2734375,-1.47456e-05
0.78125,0.2734375,-0.0002146304
0.7890625,0.2734375,5.40672e-05
0.796875,0.2734375,5.40672e-05
0.8046875,0.2734375,-0.000106496
0.8125,0.2734375,-2.29376e-05
0.8203125,0.2734375,-0.0001179648
0.828125,0.2734375,-1.6384e-05
0.8359375,0.2734375,8.192e-06
0.84375,0.2734375,7.3728e-05
0.8515625,0.2734375,3.76832e-05
0.859375,0.2734375,-4.096e-05
0.8671875,0.2734375,-7.70048e-05
0.875,0.2734375,7.53664e-05
0.8828125,0.2734375,2.94912e-05
0.890625,0.2734375,-7.04512e-05
0.8984375,0.2734375,1.6384e-06
0.90625,0.2734375,-6.5536e-06
0.9140625,0.2734375,3.2768e-06
0.921875,0.2734375,2.4576e-05
0.9296875,0.2734375,-1.6384e-05
0.9375,0.2734375,9.8304e-06
0.9453125,0.2734375,1.14688e-05
0.953125,0.2734375,-1.6384e-06
0.9609375,0.2734375,-3.2768e-06
0.96875,0.2734375,1.80224e-05
0.9765625,0.2734375,-3.2768e-06
0.984375,0.2734375,1.80224e-05
0.9921875,0.2734375,1.6384e-05

0.0,0.28125,-1.6384e-05
0.0078125,0.28125,3.2768e-06
0.015625,0.28125,-4.9152e-06
0.0234375,0.28125,-4.9152e-06
0.03125,0.28125,-1.6384e-06
0.0390625,0.28125,6.5536e-06
0.046875,0.28125,2.4576e-05
0.0546875,0.28125,-2.78528e-05
0.0625,0.28125,-7.53664e-05
0.0703125,0.28125,-1.6384e-05
0.078125,0.28125,1.96608e-05
0.0859375,0.28125,7.70048e-05
0.09375,0.28125,3.11296e-05
0.1015625,0.28125,-4.9152e-06
0.109375,0.28125,8.192e-06
0.1171875,0.28125,-1.6384e-05
0.125,0.28125,-5.07904e-05
0.1328125,0.28125,5.7344e-05
0.140625,0.28125,-0.0001359872
0.1484375,0.28125,2.94912e-05
0.15625,0.28125,0.0001163264
0.1640625,0.28125,3.93216e-05
0.171875,0.28125,1.96608e-05
0.1796875,0.28125,-2.62144e-05
0.1875,0.28125,1.6384e-05
0.1953125,0.28125,0.0001441792
0.203125,0.28125,9.0112e-05
0.2109375,0.28125,0.0002654208
0.21875,0.28125,-5.89824e-05
0.2265625,0.28125,-0.00045056
0.234375,0.28125,-0.00024576
0.2421875,0.28125,8.192e-05
0.25,0.28125,-0.0001081344
0.2578125,0.28125,1.6384e-05
0.265625,0.28125,1.31072e-05
0.2734375,0.28125,9.33888e-05
0.28125,0.28125,0.0004800512
0.2890625,0.28125,0.0001409024
0.296875,0.28125,0.0002965504
0.3046875,0.28125,5.57056e-05
0.3125,0.28125,-0.000139264
0.3203125,0.28125,-5.89824e-05
0.328125,0.28125,0.0001523712
0.3359375,0.28125,0.0004145152
0.34375,0.28125,0.0004325376
0.3515625,0.28125,-1.6384e-05
0.359375,0.28125,-0.0003211264
0.3671875,0.28125,0.0002490368
0.375,0.28125,-0.000851968
0.3828125,0.28125,0.000516096
0.390625,0.28125,-0.0007340032
0.3984375,0.28125,-0.0006668288
0.40625,0.28125,-0.0005308416
0.4140625,0.28125,-0.0004145152
0.421875,0.28125,0.0017235968
0.4296875,0.28125,0.0010698752
0.4375,0.28125,-0.0002899968
0.4453125,0.28125,0.0001179648
0.453125,0.28125,-0.0001900544
0.4609375,0.28125,0.0009125888
0.46875,0.28125,0.0001245184
0.4765625,0.28125,-0.0001703936
0.484375,0.28125,-3.44064e-05
0.4921875,0.28125,-0.0001277952
0.5,0.28125,0.0001081344
0.5078125,0.28125,-0.0005947392
0.515625,0.28125,0.0011616256
0.5234375,0.28125,0.001859584
0.53125,0.28125,0.0005947392
0.5390625,0.28125,0.0004898816
0.546875,0.28125,-0.0010174464
0.5546875,0.28125,-0.0002686976
0.5625,0.28125,-0.001007616
0.5703125,0.28125,-0.0002752512
0.578125,0.28125,0.000425984
0.5859375,0.28125,9.66656e-05
0.59375,0.28125,-0.0007585792
0.6015625,0.28125,0.001007616
0.609375,0.28125,0.0004636672
0.6171875,0.28125,-0.0007110656
0.625,0.28125,-0.0009224192
0.6328125,0.28125,0.0003293184
0.640625,0.28125,-6.5536e-06
0.6484375,0.28125,0.0001196032
0.65625,0.28125,0.0007487488
0.6640625,0.28125,0.0001851392
0.671875,0.28125,-0.0004734976
0.6796875,0.28125,8.02816e-05
0.6875,0.28125,0.0003702784
0.6953125,0.28125,-0.000516096
0.703125,0.28125,-9.50272e-05
0.7109375,0.28125,0.000270336
0.71875,0.28125,-0.0002441216
0.7265625,0.28125,0.00012288
0.734375,0.28125,-0.0001835008
0.7421875,0.28125,0.0002326528
0.75,0.28125,0.0001736704
0.7578125,0.28125,7.86432e-05
0.765625,0.28125,0.0003571712
0.7734375,0.28125,-9.33888e-05
0.78125,0.28125,-0.0001605632
0.7890625,0.28125,-0.0001130496
0.796875,0.28125,3.60448e-05
0.8046875,0.28125,1.31072e-05
0.8125,0.28125,4.75136e-05
0.8203125,0.28125,0.000147456
0.828125,0.28125,7.20896e-05
0.8359375,0.28125,-5.40672e-05
0.84375,0.28125,0.0001015808
0.8515625,0.28125,0.0001327104
0.859375,0.28125,-6.71744e-05
0.8671875,0.28125,-3.60448e-05
0.875,0.28125,4.42368e-05
0.8828125,0.28125,1.6384e-06
0.890625,0.28125,4.9152e-06
0.8984375,0.28125,-6.88128e-05
0.90625,0.28125,4.25984e-05
0.9140625,0.28125,3.93216e-05
0.921875,0.28125,-4.9152e-05
0.9296875,0.28125,-3.2768e-05
0.9375,0.28125,-3.2768e-06
0.9453125,0.28125,9.8304e-06
0.953125,0.28125,-2.4576e-05
0.9609375,0.28125,4.9152e-06
0.96875,0.28125,-1.6384e-06
0.9765625,0.28125,-1.14688e-05
0.984375,0.28125,1.6384e-05
0.9921875,0.28125,-6.5536e-06

0.0,0.2890625,1.47456e-05
0.0078125,0.2890625,6.5536e-06
0.015625,0.2890625,2.12992e-05
0.0234375,0.2890625,2.29376e-05
0.03125,0.2890625,4.9152e-06
0.0390625,0.2890625,2.12992e-05
0.046875,0.2890625,4.58752e-05
0.0546875,0.2890625,-3.2768e-05
0.0625,0.2890625,2.78528e-05
0.0703125,0.2890625,9.8304e-06
0.078125,0.2890625,-4.42368e-05
0.0859375,0.2890625,2.29376e-05
0.09375,0.2890625,5.24288e-05
0.1015625,0.2890625,-9.50272e-05
0.109375,0.2890625,3.93216e-05
0.1171875,0.2890625,4.42368e-05
0.125,0.2890625,3.11296e-05
0.1328125,0.2890625,-0.0001851392
0.140625,0.2890625,3.2768e-06
0.1484375,0.2890625,7.3728e-05
0.15625,0.2890625,4.42368e-05
0.1640625,0.2890625,-3.11296e-05
0.171875,0.2890625,0.0001572864
0.1796875,0.2890625,6.5536e-05
0.1875,0.2890625,0.0001982464
0.1953125,0.2890625,-0.0001736704
0.203125,0.2890625,0.0001048576
0.2109375,0.2890625,-0.0001245184
0.21875,0.2890625,9.8304e-05
0.2265625,0.2890625,-1.80224e-05
0.234375,0.2890625,-0.000172032
0.2421875,0.2890625,0.000401408
0.25,0.2890625,-0.0002064384
0.2578125,0.2890625,-0.0006488064
0.265625,0.2890625,0.000114688
0.2734375,0.2890625,0.000360448
0.28125,0.2890625,0.0002932736
0.2890625,0.2890625,-0.0001097728
0.296875,0.2890625,0.0005455872
0.3046875,0.2890625,-0.0004653056
0.3125,0.2890625,6.38976e-05
0.3203125,0.2890625,-0.0001359872
0.328125,0.2890625,-0.000114688
0.3359375,0.2890625,0.0002850816
0.34375,0.2890625,0.0003948544
0.3515625,0.2890625,8.84736e-05
0.359375,0.2890625,0.0005128192
0.3671875,0.2890625,0.0004276224
0.375,0.2890625,0.0004866048
0.3828125,0.2890625,-0.0002162688
0.390625,0.2890625,-1.6384e-06
0.3984375,0.2890625,0.0005390336
0.40625,0.2890625,-0.0004128768
0.4140625,0.2890625,-0.0004866048
0.421875,0.2890625,0.0007274496
0.4296875,0.2890625,-0.0005537792
0.4375,0.2890625,-0.0010207232
0.4453125,0.2890625,-0.0001982464
0.453125,0.2890625,-0.001630208
0.4609375,0.2890625,-0.0005046272
0.46875,0.2890625,-0.0009633792
0.4765625,0.2890625,0.0011354112
0.484375,0.2890625,0.0001212416
0.4921875,0.2890625,-0.0005455872
0.5,0.2890625,-0.0005521408
0.5078125,0.2890625,0.000237568
0.515625,0.2890625,0.0002981888
0.5234375,0.2890625,0.0002326528
0.53125,0.2890625,-0.0015351808
0.5390625,0.2890625,0.0006782976
0.546875,0.2890625,0.0003260416
0.5546875,0.2890625,-0.0003670016
0.5625,0.2890625,-0.0005718016
0.5703125,0.2890625,4.25984e-05
0.578125,0.2890625,0.0006488064
0.5859375,0.2890625,-0.000548864
0.59375,0.2890625,0.0002801664
0.6015625,0.2890625,0.000401408
0.609375,0.2890625,0.0002719744
0.6171875,0.2890625,0.000294912
0.625,0.2890625,0.0001769472
0.6328125,0.2890625,0.0002752512
0.640625,0.2890625,2.4576e-05
0.6484375,0.2890625,-0.0001769472
0.65625,0.2890625,-2.62144e-05
0.6640625,0.2890625,-0.0003538944
0.671875,0.2890625,0.0004210688
0.6796875,0.2890625,-0.0002998272
0.6875,0.2890625,-0.000147456
0.6953125,0.2890625,-1.80224e-05
0.703125,0.2890625,0.0005308416
0.7109375,0.2890625,1.47456e-05
0.71875,0.2890625,7.04512e-05
0.7265625,0.2890625,0.0002523136
0.734375,0.2890625,4.75136e-05
0.7421875,0.2890625,-0.0002850816
0.75,0.2890625,-0.0001753088
0.7578125,0.2890625,-0.00024576
0.765625,0.2890625,-8.51968e-05
0.7734375,0.2890625,0.0001277952
0.78125,0.2890625,-4.58752e-05
0.7890625,0.2890625,-6.38976e-05
0.796875,0.2890625,6.5536e-05
0.8046875,0.2890625,0.0001507328
0.8125,0.2890625,0.0001933312
0.8203125,0.2890625,-5.40672e-05
0.828125,0.2890625,7.53664e-05
0.8359375,0.2890625,0.0001376256
0.84375,0.2890625,-0.000147456
0.8515625,0.2890625,0.0001425408
0.859375,0.2890625,-3.93216e-05
0.8671875,0.2890625,-1.31072e-05
0.875,0.2890625,-3.60448e-05
0.8828125,0.2890625,-3.76832e-05
0.890625,0.2890625,3.76832e-05
0.8984375,0.2890625,-1.96608e-05
0.90625,0.2890625,5.89824e-05
0.9140625,0.2890625,-2.12992e-05
0.921875,0.2890625,-1.14688e-05
0.9296875,0.2890625,2.62144e-05
0.9375,0.2890625,2.29376e-05
0.9453125,0.2890625,1.47456e-05
0.953125,0.2890625,1.14688e-05
0.9609375,0.2890625,1.80224e-05
0.96875,0.2890625,-1.96608e-05
0.9765625,0.2890625,3.2768e-06
0.984375,0.2890625,3.2768e-06
0.9921875,0.2890625,2.62144e-05

0.0,0.296875,1.6384e-06
0.0078125,0.296875,-8.192e-06
0.015625,0.296875,-9.8304e-06
0.0234375,0.296875,9.8304e-06
0.03125,0.296875,4.096e-05
0.0390625,0.296875,-1.47456e-05
0.046875,0.296875,3.76832e-05
0.0546875,0.296875,1.6384e-06
0.0625,0.296875,-3.11296e-05
0.0703125,0.296875,9.8304e-06
0.078125,0.296875,-1.6384e-06
0.0859375,0.296875,-3.2768e-06
0.09375,0.296875,-8.192e-06
0.1015625,0.296875,0.0001032192
0.109375,0.296875,-1.31072e-05
0.1171875,0.296875,2.62144e-05
0.125,0.296875,-0.0001490944
0.1328125,0.296875,-4.9152e-05
0.140625,0.296875,7.04512e-05
0.1484375,0.296875,0.0001245184
0.15625,0.296875,-0.0001671168
0.1640625,0.296875,-7.53664e-05
0.171875,0.296875,9.0112e-05
0.1796875,0.296875,8.192e-06
0.1875,0.296875,-1.96608e-05
0.1953125,0.296875,-0.0001671168
0.203125,0.296875,-0.0001507328
0.2109375,0.296875,-0.0001572864
0.21875,0.296875,0.000262144
0.2265625,0.296875,-2.62144e-05
0.234375,0.296875,0.000155648
0.2421875,0.296875,0.0003129344
0.25,0.296875,-0.0005423104
0.2578125,0.296875,-0.0001916928
0.265625,0.296875,0.0001196032
0.2734375,0.296875,-0.0003145728
0.28125,0.296875,-0.0004308992
0.2890625,0.296875,-0.0001359872
0.296875,0.296875,-0.0004079616
0.3046875,0.296875,0.0003653632
0.3125,0.296875,0.0003162112
0.3203125,0.296875,9.50272e-05
0.328125,0.296875,-0.0004489216
0.3359375,0.296875,3.11296e-05
0.34375,0.296875,-0.0002113536
0.3515625,0.296875,0.000958464
0.359375,0.296875,0.0004980736
0.3671875,0.296875,0.000147456
0.375,0.296875,0.0002981888
0.3828125,0.296875,0.000483328
0.390625,0.296875,-0.0005275648
0.3984375,0.296875,0.0006275072
0.40625,0.296875,-0.0007405568
0.4140625,0.296875,0.0007405568
0.421875,0.296875,0.000507904
0.4296875,0.296875,-0.00016384
0.4375,0.296875,-0.0008388608
0.4453125,0.296875,0.00131072
0.453125,0.296875,-0.0005013504
0.4609375,0.296875,0.0001622016
0.46875,0.296875,0.0013500416
0.4765625,0.296875,8.84736e-05
0.484375,0.296875,0.000876544
0.4921875,0.296875,0.000376832
0.5,0.296875,-0.001220608
0.5078125,0.296875,0.000761856
0.515625,0.296875,-9.66656e-05
0.5234375,0.296875,-0.0015908864
0.53125,0.296875,-0.000335872
0.5390625,0.296875,0.000139264
0.546875,0.296875,-0.000229376
0.5546875,0.296875,0.0002719744
0.5625,0.296875,-0.0007192576
0.5703125,0.296875,-0.0005767168
0.578125,0.296875,0.0007225344
0.5859375,0.296875,-0.0009633792
0.59375,0.296875,-0.0010043392
0.6015625,0.296875,0.0005472256
0.609375,0.296875,0.0009453568
0.6171875,0.296875,0.0011911168
0.625,0.296875,-0.0005144576
0.6328125,0.296875,-0.0004734976
0.640625,0.296875,0.0002359296
0.6484375,0.296875,-0.0003964928
0.65625,0.296875,0.0002768896
0.6640625,0.296875,-0.0005193728
0.671875,0.296875,-0.000180224
0.6796875,0.296875,0.0005292032
0.6875,0.296875,-0.0001048576
0.6953125,0.296875,-0.000278528
0.703125,0.296875,0.0002981888
0.7109375,0.296875,0.0003457024
0.71875,0.296875,0.0001015808
0.7265625,0.296875,-0.0004227072
0.734375,0.296875,-0.000188416
0.7421875,0.296875,9.17504e-05
0.75,0.296875,0.0002146304
0.7578125,0.296875,-0.0002113536
0.765625,0.296875,-7.04512e-05
0.7734375,0.296875,0.000155648
0.78125,0.296875,-7.20896e-05
0.7890625,0.296875,5.7344e-05
0.796875,0.296875,8.35584e-05
0.8046875,0.296875,-0.000401408
0.8125,0.296875,0.0001048576
0.8203125,0.296875,7.04512e-05
0.828125,0.296875,-0.0001409024
0.8359375,0.296875,-1.47456e-05
0.84375,0.296875,-0.0001294336
0.8515625,0.296875,-1.6384e-05
0.859375,0.296875,-9.33888e-05
0.8671875,0.296875,6.71744e-05
0.875,0.296875,-4.58752e-05
0.8828125,0.296875,0.0
0.890625,0.296875,1.6384e-05
0.8984375,0.296875,3.11296e-05
0.90625,0.296875,-2.12992e-05
0.9140625,0.296875,-6.71744e-05
0.921875,0.296875,0.0
0.9296875,0.296875,-3.11296e-05
0.9375,0.296875,1.96608e-05
0.9453125,0.296875,-2.29376e-05
0.953125,0.296875,1.96608e-05
0.9609375,0.296875,-4.25984e-05
0.96875,0.296875,-3.11296e-05
0.9765625,0.296875,0.0
0.984375,0.296875,2.29376e-05
0.9921875,0.296875,1.6384e-06

0.0,0.3046875,6.5536e-06
0.0078125,0.3046875,8.192e-06
0.015625,0.3046875,4.25984e-05
0.0234375,0.3046875,0.0
0.03125,0.3046875,1.80224e-05
0.0390625,0.3046875,-4.9152e-06
0.046875,0.3046875,5.07904e-05
0.0546875,0.3046875,-4.9152e-06
0.0625,0.3046875,-4.9152e-05
0.0703125,0.3046875,-4.096e-05
0.078125,0.3046875,6.5536e-06
0.0859375,0.3046875,4.42368e-05
0.09375,0.3046875,-3.60448e-05
0.1015625,0.3046875,4.9152e-05
0.109375,0.3046875,-7.3728e-05
0.1171875,0.3046875,3.11296e-05
0.125,0.3046875,-5.07904e-05
0.1328125,0.3046875,-4.75136e-05
0.140625,0.3046875,-1.96608e-05
0.1484375,0.3046875,0.0001949696
0.15625,0.3046875,-0.0001212416
0.1640625,0.3046875,-0.0001654784
0.171875,0.3046875,9.99424e-05
0.1796875,0.3046875,-3.44064e-05
0.1875,0.3046875,2.62144e-05
0.1953125,0.3046875,0.0001998848
0.203125,0.3046875,2.12992e-05
0.2109375,0.3046875,0.0001490944
0.21875,0.3046875,0.0005259264
0.2265625,0.3046875,8.02816e-05
0.234375,0.3046875,0.0001851392
0.2421875,0.3046875,-0.000172032
0.25,0.3046875,0.0003817472
0.2578125,0.3046875,-8.68352e-05
0.265625,0.3046875,-0.0003162112
0.2734375,0.3046875,0.0002424832
0.28125,0.3046875,-0.0003129344
0.2890625,0.3046875,0.0006897664
0.296875,0.3046875,0.0001114112
0.3046875,0.3046875,0.000114688
0.3125,0.3046875,8.192e-05
0.3203125,0.3046875,0.0003244032
0.328125,0.3046875,0.0002932736
0.3359375,0.3046875,0.0001654784
0.34375,0.3046875,-0.0004472832
0.3515625,0.3046875,-3.76832e-05
0.359375,0.3046875,-0.00053248
0.3671875,0.3046875,-0.0002490368
0.375,0.3046875,-0.0001261568
0.3828125,0.3046875,0.0010452992
0.390625,0.3046875,-4.9152e-06
0.3984375,0.3046875,0.000483328
0.40625,0.3046875,-3.76832e-05
0.4140625,0.3046875,-0.000262144
0.421875,0.3046875,-7.04512e-05
0.4296875,0.3046875,-0.000147456
0.4375,0.3046875,-0.0016252928
0.4453125,0.3046875,-0.0017137664
0.453125,0.3046875,-0.0013697024
0.4609375,0.3046875,-0.0006176768
0.46875,0.3046875,3.2768e-06
0.4765625,0.3046875,-0.000303104
0.484375,0.3046875,-0.0011108352
0.4921875,0.3046875,0.0006668288
0.5,0.3046875,0.0006275072
0.5078125,0.3046875,-0.0007913472
0.515625,0.3046875,0.00016384
0.5234375,0.3046875,0.0001196032
0.53125,0.3046875,-0.0020938752
0.5390625,0.3046875,0.0017498112
0.546875,0.3046875,7.3728e-05
0.5546875,0.3046875,-0.0002834432
0.5625,0.3046875,0.0017006592
0.5703125,0.3046875,0.0004308992
0.578125,0.3046875,0.0009224192
0.5859375,0.3046875,0.0004030464
0.59375,0.3046875,-0.0002031616
0.6015625,0.3046875,0.0003637248
0.609375,0.3046875,-0.0007667712
0.6171875,0.3046875,0.0010223616
0.625,0.3046875,-0.0002408448
0.6328125,0.3046875,0.0005554176
0.640625,0.3046875,0.0018579456
0.6484375,0.3046875,0.0005881856
0.65625,0.3046875,0.0001605632
0.6640625,0.3046875,0.0002555904
0.671875,0.3046875,0.000630784
0.6796875,0.3046875,0.0003489792
0.6875,0.3046875,-0.0001622016
0.6953125,0.3046875,0.000868352
0.703125,0.3046875,-0.0003244032
0.7109375,0.3046875,-0.0001245184
0.71875,0.3046875,0.0001097728
0.7265625,0.3046875,-0.0001409024
0.734375,0.3046875,-0.0001458176
0.7421875,0.3046875,0.00016384
0.75,0.3046875,6.71744e-05
0.7578125,0.3046875,-0.000237568
0.765625,0.3046875,-8.68352e-05
0.7734375,0.3046875,3.76832e-05
0.78125,0.3046875,6.5536e-06
0.7890625,0.3046875,0.0001015808
0.796875,0.3046875,0.00016384
0.8046875,0.3046875,4.42368e-05
0.8125,0.3046875,-0.0002523136
0.8203125,0.3046875,6.5536e-06
0.828125,0.3046875,0.000114688
0.8359375,0.3046875,-6.88128e-05
0.84375,0.3046875,6.88128e-05
0.8515625,0.3046875,-0.0001015808
0.859375,0.3046875,0.0001998848
0.8671875,0.3046875,2.12992e-05
0.875,0.3046875,-6.5536e-06
0.8828125,0.3046875,-1.31072e-05
0.890625,0.3046875,8.51968e-05
0.8984375,0.3046875,-3.76832e-05
0.90625,0.3046875,-1.96608e-05
0.9140625,0.3046875,1.6384e-06
0.921875,0.3046875,4.9152e-06
0.9296875,0.3046875,-5.07904e-05
0.9375,0.3046875,2.29376e-05
0.9453125,0.3046875,5.24288e-05
0.953125,0.3046875,-3.2768e-06
0.9609375,0.3046875,8.192e-06
0.96875,0.3046875,0.0
0.9765625,0.3046875,2.62144e-05
0.984375,0.3046875,1.47456e-05
0.9921875,0.3046875,2.94912e-05

0.0,0.3125,-3.2768e-05
0.0078125,0.3125,-2.12992e-05
0.015625,0.3125,2.4576e-05
0.0234375,0.3125,8.192e-06
0.03125,0.3125,-3.2768e-05
0.0390625,0.3125,-8.192e-06
0.046875,0.3125,-1.6384e-05
0.0546875,0.3125,-1.47456e-05
0.0625,0.3125,-7.86432e-05
0.0703125,0.3125,-6.38976e-05
0.078125,0.3125,4.42368e-05
0.0859375,0.3125,4.75136e-05
0.09375,0.3125,1.96608e-05
0.1015625,0.3125,2.94912e-05
0.109375,0.3125,4.096e-05
0.1171875,0.3125,-0.00016384
0.125,0.3125,-8.35584e-05
0.1328125,0.3125,0.0001245184
0.140625,0.3125,-4.9152e-05
0.1484375,0.3125,3.76832e-05
0.15625,0.3125,-4.58752e-05
0.1640625,0.3125,9.50272e-05
0.171875,0.3125,1.14688e-05
0.1796875,0.3125,0.0
0.1875,0.3125,-2.94912e-05
0.1953125,0.3125,0.00045056
0.203125,0.3125,0.0001523712
0.2109375,0.3125,-0.0002326528
0.21875,0.3125,-0.0002342912
0.2265625,0.3125,0.0004571136
0.234375,0.3125,0.0001916928
0.2421875,0.3125,-1.80224e-05
0.25,0.3125,-0.000401408
0.2578125,0.3125,0.0002326528
0.265625,0.3125,-0.000458752
0.2734375,0.3125,-0.000237568
0.28125,0.3125,-5.89824e-05
0.2890625,0.3125,-0.0006455296
0.296875,0.3125,0.0008732672
0.3046875,0.3125,0.0001982464
0.3125,0.3125,0.0002883584
0.3203125,0.3125,0.0006848512
0.328125,0.3125,7.53664e-05
0.3359375,0.3125,-0.0006864896
0.34375,0.3125,0.0003801088
0.3515625,0.3125,0.0004358144
0.359375,0.3125,-0.000786432
0.3671875,0.3125,1.31072e-05
0.375,0.3125,0.0001425408
0.3828125,0.3125,-0.00036864
0.390625,0.3125,-3.60448e-05
0.3984375,0.3125,0.0005128192
0.40625,0.3125,-0.0007733248
0.4140625,0.3125,0.0002719744
0.421875,0.3125,-1.31072e-05
0.4296875,0.3125,0.0003981312
0.4375,0.3125,0.0005554176
0.4453125,0.3125,-0.00012288
0.453125,0.3125,-0.0001523712
0.4609375,0.3125,-0.0009682944
0.46875,0.3125,-0.000401408
0.4765625,0.3125,0.0001900544
0.484375,0.3125,-0.0008208384
0.4921875,0.3125,0.0002359296
0.5,0.3125,0.0006291456
0.5078125,0.3125,0.0003915776
0.515625,0.3125,0.0008634368
0.5234375,0.3125,0.0001409024
0.53125,0.3125,-0.0004538368
0.5390625,0.3125,9.66656e-05
0.546875,0.3125,-0.00016384
0.5546875,0.3125,-0.0006848512
0.5625,0.3125,-2.94912e-05
0.5703125,0.3125,-0.0008044544
0.578125,0.3125,-0.000434176
0.5859375,0.3125,0.0014942208
0.59375,0.3125,-9.8304e-05
0.6015625,0.3125,0.0006766592
0.609375,0.3125,0.000229376
0.6171875,0.3125,-0.0004767744
0.625,0.3125,-0.0002392064
0.6328125,0.3125,0.0007634944
0.640625,0.3125,-0.0001409024
0.6484375,0.3125,0.000425984
0.65625,0.3125,-5.57056e-05
0.6640625,0.3125,2.78528e-05
0.671875,0.3125,1.47456e-05
0.6796875,0.3125,0.0010125312
0.6875,0.3125,-9.8304e-06
0.6953125,0.3125,0.0003489792
0.703125,0.3125,-3.44064e-05
0.7109375,0.3125,-1.80224e-05
0.71875,0.3125,-0.000155648
0.7265625,0.3125,-0.0002654208
0.734375,0.3125,0.0001818624
0.7421875,0.3125,-3.93216e-05
0.75,0.3125,0.0006766592
0.7578125,0.3125,-0.0003047424
0.765625,0.3125,-0.000458752
0.7734375,0.3125,-9.8304e-06
0.78125,0.3125,-0.0002506752
0.7890625,0.3125,0.0005046272
0.796875,0.3125,0.0001327104
0.8046875,0.3125,1.47456e-05
0.8125,0.3125,-5.24288e-05
0.8203125,0.3125,-0.0001294336
0.828125,0.3125,1.31072e-05
0.8359375,0.3125,-0.0001785856
0.84375,0.3125,-0.0002277376
0.8515625,0.3125,0.0001081344
0.859375,0.3125,-2.94912e-05
0.8671875,0.3125,1.47456e-05
0.875,0.3125,-4.42368e-05
0.8828125,0.3125,4.42368e-05
0.890625,0.3125,-2.29376e-05
0.8984375,0.3125,-5.07904e-05
0.90625,0.3125,3.76832e-05
0.9140625,0.3125,-7.3728e-05
0.921875,0.3125,1.80224e-05
0.9296875,0.3125,8.35584e-05
0.9375,0.3125,1.14688e-05
0.9453125,0.3125,1.6384e-06
0.953125,0.3125,0.0
0.9609375,0.3125,1.6384e-06
0.96875,0.3125,8.192e-06
0.9765625,0.3125,3.2768e-06
0.984375,0.3125,1.80224e-05
0.9921875,0.3125,2.78528e-05

0.0,0.3203125,4.9152e-06
0.0078125,0.3203125,-3.93216e-05
0.015625,0.3203125,1.6384e-06
0.0234375,0.3203125,9.8304e-06
0.03125,0.3203125,-3.2768e-05
0.0390625,0.3203125,-1.31072e-05
0.046875,0.3203125,-4.096e-05
0.0546875,0.3203125,1.47456e-05
0.0625,0.3203125,1.31072e-05
0.0703125,0.3203125,-1.47456e-05
0.078125,0.3203125,-1.96608e-05
0.0859375,0.3203125,-1.47456e-05
0.09375,0.3203125,8.35584e-05
0.1015625,0.3203125,-0.0001949696
0.109375,0.3203125,7.3728e-05
0.1171875,0.3203125,-3.76832e-05
0.125,0.3203125,-2.12992e-05
0.1328125,0.3203125,7.86432e-05
0.140625,0.3203125,0.0002310144
0.1484375,0.3203125,-0.000147456
0.15625,0.3203125,-0.0002506752
0.1640625,0.3203125,-3.11296e-05
0.171875,0.3203125,0.0001376256
0.1796875,0.3203125,0.00016384
0.1875,0.3203125,8.35584e-05
0.1953125,0.3203125,-6.06208e-05
0.203125,0.3203125,-3.2768e-05
0.2109375,0.3203125,6.06208e-05
0.21875,0.3203125,0.0001835008
0.2265625,0.3203125,0.0001835008
0.234375,0.3203125,9.99424e-05
0.2421875,0.3203125,-0.0001540096
0.25,0.3203125,-0.000303104
0.2578125,0.3203125,-0.000270336
0.265625,0.3203125,-0.0005193728
0.2734375,0.3203125,0.0001867776
0.28125,0.3203125,0.0004227072
0.2890625,0.3203125,-0.0003555328
0.296875,0.3203125,-8.02816e-05
0.3046875,0.3203125,0.000434176
0.3125,0.3203125,-0.0002146304
0.3203125,0.3203125,0.0002277376
0.328125,0.3203125,0.0007815168
0.3359375,0.3203125,0.0012517376
0.34375,0.3203125,-0.0002801664
0.3515625,0.3203125,0.0005128192
0.359375,0.3203125,-0.000385024
0.3671875,0.3203125,-0.0002752512
0.375,0.3203125,0.0010371072
0.3828125,0.3203125,0.00028672
0.390625,0.3203125,0.0006012928
0.3984375,0.3203125,0.0001605632
0.40625,0.3203125,0.0012271616
0.4140625,0.3203125,-0.0003145728
0.421875,0.3203125,-0.0014041088
0.4296875,0.3203125,-0.0003620864
0.4375,0.3203125,0.0006504448
0.4453125,0.3203125,-0.000139264
0.453125,0.3203125,-0.0018497536
0.4609375,0.3203125,-0.0007077888
0.46875,0.3203125,-8.35584e-05
0.4765625,0.3203125,-0.0020922368
0.484375,0.3203125,-0.0007995392
0.4921875,0.3203125,-9.66656e-05
0.5,0.3203125,-0.0020594688
0.5078125,0.3203125,-0.0006979584
0.515625,0.3203125,6.5536e-06
0.5234375,0.3203125,0.0001998848
0.53125,0.3203125,0.0006012928
0.5390625,0.3203125,-0.000524288
0.546875,0.3203125,-6.22592e-05
0.5546875,0.3203125,-0.001097728
0.5625,0.3203125,-0.0005947392
0.5703125,0.3203125,0.0012517376
0.578125,0.3203125,0.0008912896
0.5859375,0.3203125,-0.0003260416
0.59375,0.3203125,0.0002932736
0.6015625,0.3203125,0.0004096
0.609375,0.3203125,-5.07904e-05
0.6171875,0.3203125,0.0001605632
0.625,0.3203125,-0.000720896
0.6328125,0.3203125,1.80224e-05
0.640625,0.3203125,0.0004407296
0.6484375,0.3203125,9.66656e-05
0.65625,0.3203125,0.000278528
0.6640625,0.3203125,-0.0001703936
0.671875,0.3203125,-0.000393216
0.6796875,0.3203125,0.0001540096
0.6875,0.3203125,-0.0002244608
0.6953125,0.3203125,0.0007405568
0.703125,0.3203125,-0.000999424
0.7109375,0.3203125,-0.0006275072
0.71875,0.3203125,-2.94912e-05
0.7265625,0.3203125,-0.0001572864
0.734375,0.3203125,-4.096e-05
0.7421875,0.3203125,5.7344e-05
0.75,0.3203125,-8.35584e-05
0.7578125,0.3203125,0.00012288
0.765625,0.3203125,-7.04512e-05
0.7734375,0.3203125,-0.0002064384
0.78125,0.3203125,-1.96608e-05
0.7890625,0.3203125,0.0002080768
0.796875,0.3203125,-0.0005013504
0.8046875,0.3203125,9.50272e-05
0.8125,0.3203125,-2.4576e-05
0.8203125,0.3203125,-1.80224e-05
0.828125,0.3203125,3.2768e-05
0.8359375,0.3203125,6.38976e-05
0.84375,0.3203125,0.0
0.8515625,0.3203125,0.0001114112
0.859375,0.3203125,-6.38976e-05
0.8671875,0.3203125,-5.40672e-05
0.875,0.3203125,0.0001015808
0.8828125,0.3203125,-4.58752e-05
0.890625,0.3203125,-5.40672e-05
0.8984375,0.3203125,-2.29376e-05
0.90625,0.3203125,-1.31072e-05
0.9140625,0.3203125,1.14688e-05
0.921875,0.3203125,-9.8304e-06
0.9296875,0.3203125,-6.38976e-05
0.9375,0.3203125,4.75136e-05
0.9453125,0.3203125,1.31072e-05
0.953125,0.3203125,-3.2768e-06
0.9609375,0.3203125,-2.4576e-05
0.96875,0.3203125,-2.62144e-05
0.9765625,0.3203125,-8.192e-06
0.984375,0.3203125,8.192e-06
0.9921875,0.3203125,1.80224e-05

0.0,0.328125,-1.6384e-06
0.0078125,0.328125,1.14688e-05
0.015625,0.328125,-6.5536e-06
0.0234375,0.328125,1.6384e-05
0.03125,0.328125,1.6384e-05
0.0390625,0.328125,-2.78528e-05
0.046875,0.328125,6.5536e-05
0.0546875,0.328125,8.192e-06
0.0625,0.328125,1.31072e-05
0.0703125,0.328125,3.76832e-05
0.078125,0.328125,4.42368e-05
0.0859375,0.328125,2.4576e-05
0.09375,0.328125,4.58752e-05
0.1015625,0.328125,-0.0001032192
0.109375,0.328125,8.51968e-05
0.1171875,0.328125,6.5536e-06
0.125,0.328125,-0.0001736704
0.1328125,0.328125,-3.60448e-05
0.140625,0.328125,-3.93216e-05
0.1484375,0.328125,-1.80224e-05
0.15625,0.328125,-1.31072e-05
0.1640625,0.328125,3.44064e-05
0.171875,0.328125,-0.0002686976
0.1796875,0.328125,4.25984e-05
0.1875,0.328125,0.000147456
0.1953125,0.328125,0.0001196032
0.203125,0.328125,0.0005210112
0.2109375,0.328125,7.86432e-05
0.21875,0.328125,0.0001982464
0.2265625,0.328125,0.0003981312
0.234375,0.328125,8.84736e-05
0.2421875,0.328125,-1.80224e-05
0.25,0.328125,-0.0005046272
0.2578125,0.328125,1.47456e-05
0.265625,0.328125,0.0009027584
0.2734375,0.328125,0.0005505024
0.28125,0.328125,-0.00012288
0.2890625,0.328125,0.0001851392
0.296875,0.328125,0.0008552448
0.3046875,0.328125,-4.75136e-05
0.3125,0.328125,0.0001261568
0.3203125,0.328125,-0.001449984
0.328125,0.328125,0.0002228224
0.3359375,0.328125,0.001089536
0.34375,0.328125,-0.000540672
0.3515625,0.328125,-5.07904e-05
0.359375,0.328125,-0.0003375104
0.3671875,0.328125,-0.0015745024
0.375,0.328125,3.93216e-05
0.3828125,0.328125,0.0018366464
0.390625,0.328125,-0.0008568832
0.3984375,0.328125,0.0008536064
0.40625,0.328125,-0.000753664
0.4140625,0.328125,-0.0006438912
0.421875,0.328125,0.0019120128
0.4296875,0.328125,-0.0002883584
0.4375,0.328125,-0.001368064
0.4453125,0.328125,-0.0006422528
0.453125,0.328125,0.0006586368
0.4609375,0.328125,0.0016695296
0.46875,0.328125,0.0009453568
0.4765625,0.328125,4.9152e-05
0.484375,0.328125,-0.0027426816
0.4921875,0.328125,0.0001196032
0.5,0.328125,0.0003735552
0.5078125,0.328125,-0.0019218432
0.515625,0.328125,0.0002670592
0.5234375,0.328125,-0.0001261568
0.53125,0.328125,0.0022495232
0.5390625,0.328125,0.0007471104
0.546875,0.328125,0.0004702208
0.5546875,0.328125,-0.0013975552
0.5625,0.328125,0.0003588096
0.5703125,0.328125,-0.0004882432
0.578125,0.328125,0.0004325376
0.5859375,0.328125,-0.0008716288
0.59375,0.328125,0.000385024
0.6015625,0.328125,0.0006832128
0.609375,0.328125,-0.0007929856
0.6171875,0.328125,0.0004620288
0.625,0.328125,-0.000393216
0.6328125,0.328125,-0.0002473984
0.640625,0.328125,0.0004128768
0.6484375,0.328125,-0.000671744
0.65625,0.328125,0.0005013504
0.6640625,0.328125,0.0007503872
0.671875,0.328125,-0.000376832
0.6796875,0.328125,-0.000188416
0.6875,0.328125,-0.0003801088
0.6953125,0.328125,-0.0005193728
0.703125,0.328125,0.000475136
0.7109375,0.328125,0.0001523712
0.71875,0.328125,0.0002342912
0.7265625,0.328125,0.0005636096
0.734375,0.328125,-0.0002686976
0.7421875,0.328125,-0.0001867776
0.75,0.328125,0.0001097728
0.7578125,0.328125,8.68352e-05
0.765625,0.328125,0.0004243456
0.7734375,0.328125,0.0001015808
0.78125,0.328125,0.000294912
0.7890625,0.328125,-0.000131072
0.796875,0.328125,-5.89824e-05
0.8046875,0.328125,0.0001179648
0.8125,0.328125,-0.0002392064
0.8203125,0.328125,-0.0001605632
0.828125,0.328125,0.0004243456
0.8359375,0.328125,5.57056e-05
0.84375,0.328125,-0.0001048576
0.8515625,0.328125,0.0001114112
0.859375,0.328125,5.57056e-05
0.8671875,0.328125,9.66656e-05
0.875,0.328125,-0.0001343488
0.8828125,0.328125,-1.14688e-05
0.890625,0.328125,-0.0001097728
0.8984375,0.328125,-5.40672e-05
0.90625,0.328125,-1.31072e-05
0.9140625,0.328125,-2.62144e-05
0.921875,0.328125,1.6384e-05
0.9296875,0.328125,-2.29376e-05
0.9375,0.328125,3.60448e-05
0.9453125,0.328125,-6.5536e-06
0.953125,0.328125,-4.9152e-06
0.9609375,0.328125,-2.78528e-05
0.96875,0.328125,-3.2768e-06
0.9765625,0.328125,-1.14688e-05
0.984375,0.328125,0.0
0.9921875,0.328125,0.0

0.0,0.3359375,2.4576e-05
0.0078125,0.3359375,-1.6384e-06
0.015625,0.3359375,-1.47456e-05
0.0234375,0.3359375,3.60448e-05
0.03125,0.3359375,3.60448e-05
0.0390625,0.3359375,1.47456e-05
0.046875,0.3359375,-1.6384e-05
0.0546875,0.3359375,-7.20896e-05
0.0625,0.3359375,-2.12992e-05
0.0703125,0.3359375,-4.42368e-05
0.078125,0.3359375,5.40672e-05
0.0859375,0.3359375,-1.47456e-05
0.09375,0.3359375,5.89824e-05
0.1015625,0.3359375,5.24288e-05
0.109375,0.3359375,-2.4576e-05
0.1171875,0.3359375,3.11296e-05
0.125,0.3359375,-0.0001277952
0.1328125,0.3359375,0.0001490944
0.140625,0.3359375,-6.88128e-05
0.1484375,0.3359375,-0.0002719744
0.15625,0.3359375,6.22592e-05
0.1640625,0.3359375,-0.0001114112
0.171875,0.3359375,0.0001441792
0.1796875,0.3359375,-0.0001900544
0.1875,0.3359375,9.17504e-05
0.1953125,0.3359375,3.93216e-05
0.203125,0.3359375,0.0001359872
0.2109375,0.3359375,0.0003506176
0.21875,0.3359375,0.0002818048
0.2265625,0.3359375,-0.0001441792
0.234375,0.3359375,-7.53664e-05
0.2421875,0.3359375,-0.000106496
0.25,0.3359375,0.0005144576
0.2578125,0.3359375,0.0004096
0.265625,0.3359375,4.9152e-05
0.2734375,0.3359375,-0.0003211264
0.28125,0.3359375,0.0004734976
0.2890625,0.3359375,4.58752e-05
0.296875,0.3359375,-0.0002752512
0.3046875,0.3359375,0.0003293184
0.3125,0.3359375,-0.000622592
0.3203125,0.3359375,0.0007258112
0.328125,0.3359375,0.0011239424
0.3359375,0.3359375,-0.000786432
0.34375,0.3359375,4.75136e-05
0.3515625,0.3359375,0.0006176768
0.359375,0.3359375,0.0012910592
0.3671875,0.3359375,-0.0008978432
0.375,0.3359375,-0.00069632
0.3828125,0.3359375,-0.0016269312
0.390625,0.3359375,-0.0006586368
0.3984375,0.3359375,0.0008126464
0.40625,0.3359375,-0.0012632064
0.4140625,0.3359375,0.0008716288
0.421875,0.3359375,-0.0009682944
0.4296875,0.3359375,-0.000172032
0.4375,0.3359375,-0.001671168
0.4453125,0.3359375,0.000933888
0.453125,0.3359375,-1.6384e-06
0.4609375,0.3359375,-0.0011042816
0.46875,0.3359375,-0.0011091968
0.4765625,0.3359375,0.0017170432
0.484375,0.3359375,0.0002555904
0.4921875,0.3359375,-6.88128e-05
0.5,0.3359375,-0.001777664
0.5078125,0.3359375,0.0012582912
0.515625,0.3359375,0.0008830976
0.5234375,0.3359375,0.0001998848
0.53125,0.3359375,0.0008093696
0.5390625,0.3359375,6.38976e-05
0.546875,0.3359375,-0.0003162112
0.5546875,0.3359375,0.0022069248
0.5625,0.3359375,0.0007340032
0.5703125,0.3359375,0.0014696448
0.578125,0.3359375,-0.0004374528
0.5859375,0.3359375,1.6384e-05
0.59375,0.3359375,0.0001277952
0.6015625,0.3359375,4.096e-05
0.609375,0.3359375,-0.0006848512
0.6171875,0.3359375,0.000360448
0.625,0.3359375,-0.0005767168
0.6328125,0.3359375,0.0005881856
0.640625,0.3359375,0.001400832
0.6484375,0.3359375,-0.0002605056
0.65625,0.3359375,0.0001769472
0.6640625,0.3359375,0.0004685824
0.671875,0.3359375,0.0001048576
0.6796875,0.3359375,0.0005931008
0.6875,0.3359375,-0.0002883584
0.6953125,0.3359375,0.0001179648
0.703125,0.3359375,-3.76832e-05
0.7109375,0.3359375,9.17504e-05
0.71875,0.3359375,0.0003571712
0.7265625,0.3359375,0.0002588672
0.734375,0.3359375,-0.0002523136
0.7421875,0.3359375,0.0002424832
0.75,0.3359375,-0.0003244032
0.7578125,0.3359375,-8.51968e-05
0.765625,0.3359375,0.0002015232
0.7734375,0.3359375,-0.000172032
0.78125,0.3359375,0.0002965504
0.7890625,0.3359375,-0.0003653632
0.796875,0.3359375,0.000196608
0.8046875,0.3359375,6.5536e-06
0.8125,0.3359375,-2.12992e-05
0.8203125,0.3359375,-0.0001114112
0.828125,0.3359375,-8.35584e-05
0.8359375,0.3359375,-8.192e-05
0.84375,0.3359375,0.0002572288
0.8515625,0.3359375,-4.42368e-05
0.859375,0.3359375,-3.76832e-05
0.8671875,0.3359375,-8.02816e-05
0.875,0.3359375,1.80224e-05
0.8828125,0.3359375,1.6384e-06
0.890625,0.3359375,-9.17504e-05
0.8984375,0.3359375,1.96608e-05
0.90625,0.3359375,-2.4576e-05
0.9140625,0.3359375,2.4576e-05
0.921875,0.3359375,-0.0001081344
0.9296875,0.3359375,-2.94912e-05
0.9375,0.3359375,-2.94912e-05
0.9453125,0.3359375,5.57056e-05
0.953125,0.3359375,3.11296e-05
0.9609375,0.3359375,0.0
0.96875,0.3359375,2.4576e-05
0.9765625,0.3359375,1.6384e-05
0.984375,0.3359375,4.9152e-06
0.9921875,0.3359375,-1.6384e-06

0.0,0.34375,-3.2768e-06
0.0078125,0.34375,1.6384e-06
0.015625,0.34375,3.76832e-05
0.0234375,0.34375,-1.31072e-05
0.03125,0.34375,8.192e-06
0.0390625,0.34375,3.76832e-05
0.046875,0.34375,2.12992e-05
0.0546875,0.34375,-3.2768e-06
0.0625,0.34375,3.60448e-05
0.0703125,0.34375,6.88128e-05
0.078125,0.34375,5.07904e-05
0.0859375,0.34375,-6.5536e-06
0.09375,0.34375,4.58752e-05
0.1015625,0.34375,-1.47456e-05
0.109375,0.34375,3.11296e-05
0.1171875,0.34375,0.0001867776
0.125,0.34375,0.000196608
0.1328125,0.34375,-2.4576e-05
0.140625,0.34375,-0.0001261568
0.1484375,0.34375,2.78528e-05
0.15625,0.34375,4.9152e-05
0.1640625,0.34375,-0.0001785856
0.171875,0.34375,-0.0001163264
0.1796875,0.34375,3.11296e-05
0.1875,0.34375,0.0002015232
0.1953125,0.34375,-0.0002719744
0.203125,0.34375,0.00024576
0.2109375,0.34375,-4.42368e-05
0.21875,0.34375,0.000262144
0.2265625,0.34375,-0.0003407872
0.234375,0.34375,-0.000303104
0.2421875,0.34375,-0.0001327104
0.25,0.34375,-4.75136e-05
0.2578125,0.34375,-7.86432e-05
0.265625,0.34375,-0.0006144
0.2734375,0.34375,-0.0002899968
0.28125,0.34375,0.0001916928
0.2890625,0.34375,-0.0001753088
0.296875,0.34375,-0.000811008
0.3046875,0.34375,-0.00073728
0.3125,0.34375,0.000458752
0.3203125,0.34375,0.0004407296
0.328125,0.34375,-0.000303104
0.3359375,0.34375,-0.0002408448
0.34375,0.34375,-7.70048e-05
0.3515625,0.34375,0.000729088
0.359375,0.34375,-0.0009977856
0.3671875,0.34375,-0.0018743296
0.375,0.34375,0.0005521408
0.3828125,0.34375,-0.0014811136
0.390625,0.34375,0.001425408
0.3984375,0.34375,-3.11296e-05
0.40625,0.34375,0.0003489792
0.4140625,0.34375,0.0017678336
0.421875,0.34375,-0.0008224768
0.4296875,0.34375,0.001409024
0.4375,0.34375,-5.89824e-05
0.4453125,0.34375,0.0005996544
0.453125,0.34375,0.0020512768
0.4609375,0.34375,-0.0012320768
0.46875,0.34375,0.000253952
0.4765625,0.34375,0.0008060928
0.484375,0.34375,0.001171456
0.4921875,0.34375,0.0018726912
0.5,0.34375,0.0012271616
0.5078125,0.34375,-0.0007766016
0.515625,0.34375,0.0018382848
0.5234375,0.34375,-0.0006995968
0.53125,0.34375,-0.0012075008
0.5390625,0.34375,0.00012288
0.546875,0.34375,-8.68352e-05
0.5546875,0.34375,0.0013959168
0.5625,0.34375,-0.001335296
0.5703125,0.34375,0.0005423104
0.578125,0.34375,-0.0008486912
0.5859375,0.34375,0.0011894784
0.59375,0.34375,-0.0024117248
0.6015625,0.34375,8.02816e-05
0.609375,0.34375,0.001777664
0.6171875,0.34375,5.40672e-05
0.625,0.34375,0.0002179072
0.6328125,0.34375,9.33888e-05
0.640625,0.34375,-0.0002179072
0.6484375,0.34375,0.0004734976
0.65625,0.34375,-0.0004210688
0.6640625,0.34375,-0.0003096576
0.671875,0.34375,7.53664e-05
0.6796875,0.34375,-0.0002670592
0.6875,0.34375,-0.0003047424
0.6953125,0.34375,-0.0007323648
0.703125,0.34375,0.0005259264
0.7109375,0.34375,0.000360448
0.71875,0.34375,0.0002326528
0.7265625,0.34375,0.0008667136
0.734375,0.34375,0.0003538944
0.7421875,0.34375,0.0001589248
0.75,0.34375,-0.000180224
0.7578125,0.34375,0.0007471104
0.765625,0.34375,-2.78528e-05
0.7734375,0.34375,3.11296e-05
0.78125,0.34375,4.096e-05
0.7890625,0.34375,0.0003784704
0.796875,0.34375,-0.0004603904
0.8046875,0.34375,2.12992e-05
0.8125,0.34375,8.68352e-05
0.8203125,0.34375,7.04512e-05
0.828125,0.34375,9.17504e-05
0.8359375,0.34375,0.0001179648
0.84375,0.34375,-5.07904e-05
0.8515625,0.34375,7.20896e-05
0.859375,0.34375,0.0002392064
0.8671875,0.34375,-0.0001114112
0.875,0.34375,8.192e-05
0.8828125,0.34375,-4.42368e-05
0.890625,0.34375,-2.4576e-05
0.8984375,0.34375,2.94912e-05
0.90625,0.34375,-2.4576e-05
0.9140625,0.34375,4.42368e-05
0.921875,0.34375,3.76832e-05
0.9296875,0.34375,-2.78528e-05
0.9375,0.34375,1.6384e-05
0.9453125,0.34375,-1.14688e-05
0.953125,0.34375,2.78528e-05
0.9609375,0.34375,-1.47456e-05
0.96875,0.34375,3.2768e-06
0.9765625,0.34375,1.80224e-05
0.984375,0.34375,-6.5536e-06
0.9921875,0.34375,2.29376e-05

0.0,0.3515625,-1.96608e-05
0.0078125,0.3515625,3.2768e-06
0.015625,0.3515625,3.2768e-05
0.0234375,0.3515625,2.29376e-05
0.03125,0.3515625,1.31072e-05
0.0390625,0.3515625,-1.47456e-05
0.046875,0.3515625,-3.93216e-05
0.0546875,0.3515625,1.31072e-05
0.0625,0.3515625,2.94912e-05
0.0703125,0.3515625,-6.88128e-05
0.078125,0.3515625,4.9152e-06
0.0859375,0.3515625,0.0
0.09375,0.3515625,-5.7344e-05
0.1015625,0.3515625,8.192e-05
0.109375,0.3515625,-9.8304e-06
0.1171875,0.3515625,7.3728e-05
0.125,0.3515625,-0.0001048576
0.1328125,0.3515625,-4.096e-05
0.140625,0.3515625,7.70048e-05
0.1484375,0.3515625,-0.0001130496
0.15625,0.3515625,-0.0001409024
0.1640625,0.3515625,-0.0001900544
0.171875,0.3515625,0.0001294336
0.1796875,0.3515625,-0.000229376
0.1875,0.3515625,-8.192e-05
0.1953125,0.3515625,-8.68352e-05
0.203125,0.3515625,0.0004390912
0.2109375,0.3515625,-4.42368e-05
0.21875,0.3515625,0.0002228224
0.2265625,0.3515625,0.0008323072
0.234375,0.3515625,0.0006701056
0.2421875,0.3515625,4.42368e-05
0.25,0.3515625,0.0001572864
0.2578125,0.3515625,-0.000270336
0.265625,0.3515625,0.0002162688
0.2734375,0.3515625,-4.9152e-06
0.28125,0.3515625,0.0001982464
0.2890625,0.3515625,0.0005226496
0.296875,0.3515625,0.0002998272
0.3046875,0.3515625,0.0005357568
0.3125,0.3515625,-0.0002260992
0.3203125,0.3515625,0.0001736704
0.328125,0.3515625,0.0005177344
0.3359375,0.3515625,0.0002686976
0.34375,0.3515625,-0.000704512
0.3515625,0.3515625,0.0010633216
0.359375,0.3515625,0.0006914048
0.3671875,0.3515625,-0.0002424832
0.375,0.3515625,0.000565248
0.3828125,0.3515625,-0.0004620288
0.390625,0.3515625,-0.0005586944
0.3984375,0.3515625,-0.000221184
0.40625,0.3515625,-0.0013287424
0.4140625,0.3515625,-0.0007094272
0.421875,0.3515625,-0.001777664
0.4296875,0.3515625,0.0007340032
0.4375,0.3515625,-0.0016613376
0.4453125,0.3515625,-0.0006209536
0.453125,0.3515625,0.000974848
0.4609375,0.3515625,-0.0017252352
0.46875,0.3515625,0.0004685824
0.4765625,0.3515625,0.0006291456
0.484375,0.3515625,-0.0014204928
0.4921875,0.3515625,-0.0021856256
0.5,0.3515625,0.0007995392
0.5078125,0.3515625,-0.0003407872
0.515625,0.3515625,0.0007913472
0.5234375,0.3515625,0.0014188544
0.53125,0.3515625,0.0021102592
0.5390625,0.3515625,0.0011780096
0.546875,0.3515625,-0.000630784
0.5546875,0.3515625,-0.0012664832
0.5625,0.3515625,0.000147456
0.5703125,0.3515625,-0.0020447232
0.578125,0.3515625,0.0007847936
0.5859375,0.3515625,-0.0009977856
0.59375,0.3515625,0.0011419648
0.6015625,0.3515625,-0.0007798784
0.609375,0.3515625,0.0008585216
0.6171875,0.3515625,0.0005505024
0.625,0.3515625,0.0003473408
0.6328125,0.3515625,-0.0006422528
0.640625,0.3515625,-0.0001835008
0.6484375,0.3515625,-0.000516096
0.65625,0.3515625,-0.0001097728
0.6640625,0.3515625,0.0010944512
0.671875,0.3515625,-0.0003293184
0.6796875,0.3515625,-0.0006651904
0.6875,0.3515625,-0.0009322496
0.6953125,0.3515625,9.33888e-05
0.703125,0.3515625,0.0002654208
0.7109375,0.3515625,-0.000131072
0.71875,0.3515625,-0.0001900544
0.7265625,0.3515625,0.0007176192
0.734375,0.3515625,-0.0004784128
0.7421875,0.3515625,0.0005013504
0.75,0.3515625,-0.0003162112
0.7578125,0.3515625,-8.51968e-05
0.765625,0.3515625,0.0003719168
0.7734375,0.3515625,-0.0002277376
0.78125,0.3515625,0.0003342336
0.7890625,0.3515625,-0.000311296
0.796875,0.3515625,-0.0001851392
0.8046875,0.3515625,6.88128e-05
0.8125,0.3515625,-0.0002850816
0.8203125,0.3515625,7.53664e-05
0.828125,0.3515625,4.42368e-05
0.8359375,0.3515625,-0.000131072
0.84375,0.3515625,-0.0001097728
0.8515625,0.3515625,-0.0002326528
0.859375,0.3515625,0.0001015808
0.8671875,0.3515625,4.58752e-05
0.875,0.3515625,-0.000106496
0.8828125,0.3515625,1.6384e-05
0.890625,0.3515625,6.5536e-05
0.8984375,0.3515625,-8.192e-06
0.90625,0.3515625,-0.0001654784
0.9140625,0.3515625,-4.096e-05
0.921875,0.3515625,0.0
0.9296875,0.3515625,-1.80224e-05
0.9375,0.3515625,7.20896e-05
0.9453125,0.3515625,3.11296e-05
0.953125,0.3515625,7.53664e-05
0.9609375,0.3515625,2.29376e-05
0.96875,0.3515625,4.42368e-05
0.9765625,0.3515625,6.5536e-06
0.984375,0.3515625,-3.76832e-05
0.9921875,0.3515625,-4.9152e-06

0.0,0.359375,-4.9152e-06
0.0078125,0.359375,2.62144e-05
0.015625,0.359375,-2.12992e-05
0.0234375,0.359375,-1.47456e-05
0.03125,0.359375,-4.096e-05
0.0390625,0.359375,1.47456e-05
0.046875,0.359375,-1.47456e-05
0.0546875,0.359375,-4.9152e-06
0.0625,0.359375,3.93216e-05
0.0703125,0.359375,2.78528e-05
0.078125,0.359375,1.6384e-05
0.0859375,0.359375,1.14688e-05
0.09375,0.359375,3.44064e-05
0.1015625,0.359375,-4.42368e-05
0.109375,0.359375,8.68352e-05
0.1171875,0.359375,-8.192e-06
0.125,0.359375,9.33888e-05
0.1328125,0.359375,2.29376e-05
0.140625,0.359375,4.25984e-05
0.1484375,0.359375,6.88128e-05
0.15625,0.359375,0.0003784704
0.1640625,0.359375,9.17504e-05
0.171875,0.359375,0.0001212416
0.1796875,0.359375,-0.0002916352
0.1875,0.359375,0.0003080192
0.1953125,0.359375,0.0001327104
0.203125,0.359375,5.24288e-05
0.2109375,0.359375,-0.0002752512
0.21875,0.359375,-5.7344e-05
0.2265625,0.359375,-0.0002260992
0.234375,0.359375,0.0003653632
0.2421875,0.359375,1.14688e-05
0.25,0.359375,0.0001605632
0.2578125,0.359375,-0.0003964928
0.265625,0.359375,4.096e-05
0.2734375,0.359375,-0.0006520832
0.28125,0.359375,0.0001982464
0.2890625,0.359375,-0.0003735552
0.296875,0.359375,-7.53664e-05
0.3046875,0.359375,0.000507904
0.3125,0.359375,-0.0006750208
0.3203125,0.359375,0.0005373952
0.328125,0.359375,-0.0002686976
0.3359375,0.359375,-0.0004046848
0.34375,0.359375,0.0003211264
0.3515625,0.359375,-0.0006651904
0.359375,0.359375,-0.0011812864
0.3671875,0.359375,0.0005718016
0.375,0.359375,0.0014516224
0.3828125,0.359375,0.0019709952
0.390625,0.359375,-0.0001687552
0.3984375,0.359375,-0.0004702208
0.40625,0.359375,-0.0004374528
0.4140625,0.359375,-0.0011911168
0.421875,0.359375,0.0016859136
0.4296875,0.359375,0.0005996544
0.4375,0.359375,-0.0020217856
0.4453125,0.359375,-0.001540096
0.453125,0.359375,-0.0011436032
0.4609375,0.359375,-0.000180224
0.46875,0.359375,0.0019267584
0.4765625,0.359375,3.76832e-05
0.484375,0.359375,0.0018661376
0.4921875,0.359375,0.0026312704
0.5,0.359375,0.0028082176
0.5078125,0.359375,-0.0004866048
0.515625,0.359375,0.0008536064
0.5234375,0.359375,-0.0009437184
0.53125,0.359375,-0.0017170432
0.5390625,0.359375,-0.0013418496
0.546875,0.359375,0.00024576
0.5546875,0.359375,0.0019300352
0.5625,0.359375,-0.0014188544
0.5703125,0.359375,-0.0007110656
0.578125,0.359375,0.000147456
0.5859375,0.359375,0.0001769472
0.59375,0.359375,0.0010452992
0.6015625,0.359375,-0.0011681792
0.609375,0.359375,0.001384448
0.6171875,0.359375,-0.0018710528
0.625,0.359375,-0.0001998848
0.6328125,0.359375,2.94912e-05
0.640625,0.359375,0.000385024
0.6484375,0.359375,0.0017825792
0.65625,0.359375,-0.0010600448
0.6640625,0.359375,-2.4576e-05
0.671875,0.359375,0.0006078464
0.6796875,0.359375,0.0007585792
0.6875,0.359375,-0.0003997696
0.6953125,0.359375,0.000131072
0.703125,0.359375,0.0004210688
0.7109375,0.359375,-0.0008781824
0.71875,0.359375,-1.96608e-05
0.7265625,0.359375,-4.25984e-05
0.734375,0.359375,-0.00049152
0.7421875,0.359375,6.88128e-05
0.75,0.359375,-0.0001114112
0.7578125,0.359375,-0.0004243456
0.765625,0.359375,0.0002310144
0.7734375,0.359375,0.0001048576
0.78125,0.359375,-0.0001507328
0.7890625,0.359375,-0.0001916928
0.796875,0.359375,-0.0001179648
0.8046875,0.359375,0.00032768
0.8125,0.359375,-0.0001458176
0.8203125,0.359375,0.0003063808
0.828125,0.359375,-0.0002490368
0.8359375,0.359375,-0.0001343488
0.84375,0.359375,-3.2768e-05
0.8515625,0.359375,-6.88128e-05
0.859375,0.359375,2.12992e-05
0.8671875,0.359375,5.89824e-05
0.875,0.359375,-7.3728e-05
0.8828125,0.359375,-1.14688e-05
0.890625,0.359375,-9.17504e-05
0.8984375,0.359375,-0.0001343488
0.90625,0.359375,-2.78528e-05
0.9140625,0.359375,-6.38976e-05
0.921875,0.359375,-1.6384e-05
0.9296875,0.359375,-2.4576e-05
0.9375,0.359375,-3.2768e-05
0.9453125,0.359375,-1.96608e-05
0.953125,0.359375,-2.62144e-05
0.9609375,0.359375,2.78528e-05
0.96875,0.359375,8.192e-06
0.9765625,0.359375,-2.94912e-05
0.984375,0.359375,1.96608e-05
0.9921875,0.359375,1.6384e-06

0.0,0.3671875,-2.4576e-05
0.0078125,0.3671875,1.6384e-05
0.015625,0.3671875,-1.47456e-05
0.0234375,0.3671875,1.96608e-05
0.03125,0.3671875,-4.096e-05
0.0390625,0.3671875,2.78528e-05
0.046875,0.3671875,-2.4576e-05
0.0546875,0.3671875,4.9152e-06
0.0625,0.3671875,-3.2768e-06
0.0703125,0.3671875,3.44064e-05
0.078125,0.3671875,-2.62144e-05
0.0859375,0.3671875,-4.9152e-06
0.09375,0.3671875,-5.57056e-05
0.1015625,0.3671875,1.6384e-05
0.109375,0.3671875,-0.0002162688
0.1171875,0.3671875,6.88128e-05
0.125,0.3671875,-2.12992e-05
0.1328125,0.3671875,2.12992e-05
0.140625,0.3671875,6.5536e-06
0.1484375,0.3671875,2.62144e-05
0.15625,0.3671875,-0.0001998848
0.1640625,0.3671875,-6.5536e-05
0.171875,0.3671875,0.0005226496
0.1796875,0.3671875,2.4576e-05
0.1875,0.3671875,-0.0001163264
0.1953125,0.3671875,-0.0002162688
0.203125,0.3671875,0.0006127616
0.2109375,0.3671875,6.71744e-05
0.21875,0.3671875,-0.0001671168
0.2265625,0.3671875,5.7344e-05
0.234375,0.3671875,-0.0001458176
0.2421875,0.3671875,-0.000401408
0.25,0.3671875,0.0001916928
0.2578125,0.3671875,3.76832e-05
0.265625,0.3671875,0.0006651904
0.2734375,0.3671875,0.0002424832
0.28125,0.3671875,0.000548864
0.2890625,0.3671875,0.0006193152
0.296875,0.3671875,0.0007405568
0.3046875,0.3671875,-0.0010534912
0.3125,0.3671875,0.0007176192
0.3203125,0.3671875,0.0005619712
0.328125,0.3671875,0.0006275072
0.3359375,0.3671875,-0.0009306112
0.34375,0.3671875,0.0004325376
0.3515625,0.3671875,0.000114688
0.359375,0.3671875,4.42368e-05
0.3671875,0.3671875,-0.0010190848
0.375,0.3671875,0.0006930432
0.3828125,0.3671875,0.000393216
0.390625,0.3671875,-0.0003211264
0.3984375,0.3671875,-0.0004931584
0.40625,0.3671875,0.0015433728
0.4140625,0.3671875,-0.0004194304
0.421875,0.3671875,0.0013074432
0.4296875,0.3671875,-0.0003178496
0.4375,0.3671875,-0.0006422528
0.4453125,0.3671875,0.0017973248
0.453125,0.3671875,0.0026247168
0.4609375,0.3671875,-0.0010190848
0.46875,0.3671875,-0.00221184
0.4765625,0.3671875,-0.0015466496
0.484375,0.3671875,0.0001490944
0.4921875,0.3671875,0.0013713408
0.5,0.3671875,-0.0006586368
0.5078125,0.3671875,-0.0024592384
0.515625,0.3671875,0.001908736
0.5234375,0.3671875,-0.0012582912
0.53125,0.3671875,0.001630208
0.5390625,0.3671875,0.000499712
0.546875,0.3671875,-0.0009355264
0.5546875,0.3671875,0.0002883584
0.5625,0.3671875,-0.000548864
0.5703125,0.3671875,0.0007651328
0.578125,0.3671875,0.0008667136
0.5859375,0.3671875,0.0002260992
0.59375,0.3671875,-5.07904e-05
0.6015625,0.3671875,0.0005505024
0.609375,0.3671875,-0.000376832
0.6171875,0.3671875,-0.0008142848
0.625,0.3671875,-0.0006045696
0.6328125,0.3671875,-0.0014336
0.640625,0.3671875,-0.000172032
0.6484375,0.3671875,0.0002834432
0.65625,0.3671875,-0.000393216
0.6640625,0.3671875,0.0005783552
0.671875,0.3671875,-0.0001343488
0.6796875,0.3671875,0.0007143424
0.6875,0.3671875,-0.0003833856
0.6953125,0.3671875,0.0002146304
0.703125,0.3671875,-0.0004390912
0.7109375,0.3671875,0.000917504
0.71875,0.3671875,0.0001245184
0.7265625,0.3671875,0.0006946816
0.734375,0.3671875,0.0005193728
0.7421875,0.3671875,-0.0003735552
0.75,0.3671875,-0.0001425408
0.7578125,0.3671875,0.0
0.765625,0.3671875,0.0002588672
0.7734375,0.3671875,7.86432e-05
0.78125,0.3671875,0.0001081344
0.7890625,0.3671875,-9.33888e-05
0.796875,0.3671875,-7.20896e-05
0.8046875,0.3671875,6.22592e-05
0.8125,0.3671875,0.0001835008
0.8203125,0.3671875,0.0002048
0.828125,0.3671875,-0.0001048576
0.8359375,0.3671875,3.93216e-05
0.84375,0.3671875,1.14688e-05
0.8515625,0.3671875,-4.9152e-06
0.859375,0.3671875,7.3728e-05
0.8671875,0.3671875,-4.9152e-06
0.875,0.3671875,-6.38976e-05
0.8828125,0.3671875,9.33888e-05
0.890625,0.3671875,-0.0001032192
0.8984375,0.3671875,-7.86432e-05
0.90625,0.3671875,1.6384e-05
0.9140625,0.3671875,9.8304e-06
0.921875,0.3671875,-5.89824e-05
0.9296875,0.3671875,-4.9152e-06
0.9375,0.3671875,-5.40672e-05
0.9453125,0.3671875,-4.58752e-05
0.953125,0.3671875,-3.60448e-05
0.9609375,0.3671875,4.75136e-05
0.96875,0.3671875,4.75136e-05
0.9765625,0.3671875,5.57056e-05
0.984375,0.3671875,-2.12992e-05
0.9921875,0.3671875,2.29376e-05

0.0,0.375,1.14688e-05
0.0078125,0.375,1.14688e-05
0.015625,0.375,-8.192e-06
0.0234375,0.375,4.096e-05
0.03125,0.375,3.44064e-05
0.0390625,0.375,-8.35584e-05
0.046875,0.375,-4.75136e-05
0.0546875,0.375,9.8304e-06
0.0625,0.375,4.096e-05
0.0703125,0.375,-0.0001179648
0.078125,0.375,9.8304e-06
0.0859375,0.375,-9.33888e-05
0.09375,0.375,-2.94912e-05
0.1015625,0.375,0.0001179648
0.109375,0.375,-0.0001277952
0.1171875,0.375,0.0003309568
0.125,0.375,-2.4576e-05
0.1328125,0.375,-4.9152e-05
0.140625,0.375,-4.9152e-05
0.1484375,0.375,1.6384e-06
0.15625,0.375,0.0003833856
0.1640625,0.375,-4.9152e-05
0.171875,0.375,-6.5536e-06
0.1796875,0.375,0.000303104
0.1875,0.375,6.22592e-05
0.1953125,0.375,-0.0002523136
0.203125,0.375,4.096e-05
0.2109375,0.375,-0.0001376256
0.21875,0.375,-0.0002719744
0.2265625,0.375,0.0001785856
0.234375,0.375,-0.0002965504
0.2421875,0.375,0.0005832704
0.25,0.375,-4.42368e-05
0.2578125,0.375,-0.0007487488
0.265625,0.375,-0.0002113536
0.2734375,0.375,0.0003620864
0.28125,0.375,-7.04512e-05
0.2890625,0.375,0.0002932736
0.296875,0.375,-0.0011911168
0.3046875,0.375,-0.0005193728
0.3125,0.375,0.0001703936
0.3203125,0.375,-0.0004653056
0.328125,0.375,-0.0010108928
0.3359375,0.375,-5.07904e-05
0.34375,0.375,0.000540672
0.3515625,0.375,-0.0002588672
0.359375,0.375,-0.000417792
0.3671875,0.375,-0.0008830976
0.375,0.375,-0.0004194304
0.3828125,0.375,-0.0006619136
0.390625,0.375,-0.0023642112
0.3984375,0.375,0.0022167552
0.40625,0.375,-0.0002834432
0.4140625,0.375,-0.001482752
0.421875,0.375,-0.000319488
0.4296875,0.375,-0.0013238272
0.4375,0.375,0.00114688
0.4453125,0.375,0.003121152
0.453125,0.375,-0.0021184512
0.4609375,0.375,0.0001671168
0.46875,0.375,0.0020283392
0.4765625,0.375,-0.0001867776
0.484375,0.375,-0.0012894208
0.4921875,0.375,-0.001622016
0.5,0.375,-0.0009568256
0.5078125,0.375,0.0006242304
0.515625,0.375,0.0002392064
0.5234375,0.375,-0.0010272768
0.53125,0.375,-0.001589248
0.5390625,0.375,-0.000794624
0.546875,0.375,0.0003555328
0.5546875,0.375,0.0011239424
0.5625,0.375,0.000188416
0.5703125,0.375,-9.99424e-05
0.578125,0.375,-0.0029425664
0.5859375,0.375,-0.000712704
0.59375,0.375,-0.00016384
0.6015625,0.375,0.000442368
0.609375,0.375,0.0029523968
0.6171875,0.375,0.0012386304
0.625,0.375,-0.0001589248
0.6328125,0.375,-0.0015138816
0.640625,0.375,0.0016039936
0.6484375,0.375,0.0005554176
0.65625,0.375,0.0004292608
0.6640625,0.375,-4.096e-05
0.671875,0.375,-0.0007471104
0.6796875,0.375,-0.0009699328
0.6875,0.375,-0.0011501568
0.6953125,0.375,0.0001523712
0.703125,0.375,-0.0007897088
0.7109375,0.375,-0.0002162688
0.71875,0.375,4.9152e-05
0.7265625,0.375,-0.0003145728
0.734375,0.375,0.0002015232
0.7421875,0.375,0.0001900544
0.75,0.375,-0.0005947392
0.7578125,0.375,0.0001327104
0.765625,0.375,-3.11296e-05
0.7734375,0.375,-0.0001753088
0.78125,0.375,0.0004702208
0.7890625,0.375,-0.0002965504
0.796875,0.375,0.0003211264
0.8046875,0.375,6.06208e-05
0.8125,0.375,-0.000417792
0.8203125,0.375,0.0001245184
0.828125,0.375,7.70048e-05
0.8359375,0.375,-0.000262144
0.84375,0.375,-0.0002113536
0.8515625,0.375,0.0001294336
0.859375,0.375,5.57056e-05
0.8671875,0.375,-0.0001671168
0.875,0.375,1.31072e-05
0.8828125,0.375,1.14688e-05
0.890625,0.375,-6.06208e-05
0.8984375,0.375,-1.6384e-06
0.90625,0.375,0.00016384
0.9140625,0.375,-9.50272e-05
0.921875,0.375,-5.7344e-05
0.9296875,0.375,1.6384e-06
0.9375,0.375,-9.17504e-05
0.9453125,0.375,-4.42368e-05
0.953125,0.375,-9.17504e-05
0.9609375,0.375,6.5536e-06
0.96875,0.375,-1.6384e-06
0.9765625,0.375,-8.192e-06
0.984375,0.375,3.2768e-06
0.9921875,0.375,1.96608e-05

0.0,0.3828125,-4.9152e-06
0.0078125,0.3828125,4.9152e-06
0.015625,0.3828125,-1.96608e-05
0.0234375,0.3828125,4.9152e-06
0.03125,0.3828125,3.60448e-05
0.0390625,0.3828125,-1.80224e-05
0.046875,0.3828125,-1.47456e-05
0.0546875,0.3828125,2.4576e-05
0.0625,0.3828125,-8.192e-06
0.0703125,0.3828125,3.76832e-05
0.078125,0.3828125,9.33888e-05
0.0859375,0.3828125,-6.22592e-05
0.09375,0.3828125,8.192e-06
0.1015625,0.3828125,-3.2768e-05
0.109375,0.3828125,-4.75136e-05
0.1171875,0.3828125,-0.0001048576
0.125,0.3828125,0.0002654208
0.1328125,0.3828125,3.2768e-05
0.140625,0.3828125,-0.0001359872
0.1484375,0.3828125,3.93216e-05
0.15625,0.3828125,5.89824e-05
0.1640625,0.3828125,8.84736e-05
0.171875,0.3828125,-0.0004767744
0.1796875,0.3828125,-4.58752e-05
0.1875,0.3828125,8.68352e-05
0.1953125,0.3828125,0.00024576
0.203125,0.3828125,0.00024576
0.2109375,0.3828125,0.0004210688
0.21875,0.3828125,-6.06208e-05
0.2265625,0.3828125,-0.0002932736
0.234375,0.3828125,-0.0002342912
0.2421875,0.3828125,0.0001114112
0.25,0.3828125,-0.001040384
0.2578125,0.3828125,-0.0006766592
0.265625,0.3828125,-0.0005505024
0.2734375,0.3828125,0.0001458176
0.28125,0.3828125,0.0002162688
0.2890625,0.3828125,-9.0112e-05
0.296875,0.3828125,0.0010633216
0.3046875,0.3828125,-0.0020217856
0.3125,0.3828125,-0.0005177344
0.3203125,0.3828125,-0.0007634944
0.328125,0.3828125,0.0002768896
0.3359375,0.3828125,0.000999424
0.34375,0.3828125,-0.0004325376
0.3515625,0.3828125,-0.0003342336
0.359375,0.3828125,0.0007798784
0.3671875,0.3828125,0.0002801664
0.375,0.3828125,-0.0001622016
0.3828125,0.3828125,0.0011042816
0.390625,0.3828125,0.0024674304
0.3984375,0.3828125,-0.0013582336
0.40625,0.3828125,-0.0018137088
0.4140625,0.3828125,-0.001179648
0.421875,0.3828125,-0.0003981312
0.4296875,0.3828125,0.001712128
0.4375,0.3828125,-0.0003751936
0.4453125,0.3828125,-0.0020217856
0.453125,0.3828125,0.0020201472
0.4609375,0.3828125,-0.0028688384
0.46875,0.3828125,0.0010944512
0.4765625,0.3828125,0.002310144
0.484375,0.3828125,-0.0012222464
0.4921875,0.3828125,0.0007192576
0.5,0.3828125,0.0010289152
0.5078125,0.3828125,0.0008896512
0.515625,0.3828125,-0.0007667712
0.5234375,0.3828125,-0.003555328
0.53125,0.3828125,0.00016384
0.5390625,0.3828125,-0.0007716864
0.546875,0.3828125,0.0012828672
0.5546875,0.3828125,-0.001441792
0.5625,0.3828125,-0.00069632
0.5703125,0.3828125,-6.06208e-05
0.578125,0.3828125,0.0010027008
0.5859375,0.3828125,-0.000352256
0.59375,0.3828125,0.0006701056
0.6015625,0.3828125,-0.0002359296
0.609375,0.3828125,-0.0004489216
0.6171875,0.3828125,-0.0009879552
0.625,0.3828125,0.0007913472
0.6328125,0.3828125,0.001212416
0.640625,0.3828125,-0.0001425408
0.6484375,0.3828125,-0.0010846208
0.65625,0.3828125,0.0010698752
0.6640625,0.3828125,-0.0006815744
0.671875,0.3828125,0.0004227072
0.6796875,0.3828125,6.88128e-05
0.6875,0.3828125,0.0002080768
0.6953125,0.3828125,0.0004145152
0.703125,0.3828125,-6.38976e-05
0.7109375,0.3828125,-0.0007192576
0.71875,0.3828125,0.000155648
0.7265625,0.3828125,0.0007503872
0.734375,0.3828125,0.0006504448
0.7421875,0.3828125,2.4576e-05
0.75,0.3828125,-0.0002981888
0.7578125,0.3828125,0.0002555904
0.765625,0.3828125,0.0005275648
0.7734375,0.3828125,1.6384e-05
0.78125,0.3828125,-1.31072e-05
0.7890625,0.3828125,-1.6384e-05
0.796875,0.3828125,8.68352e-05
0.8046875,0.3828125,-0.0002818048
0.8125,0.3828125,0.0006569984
0.8203125,0.3828125,-0.0001949696
0.828125,0.3828125,-0.0001867776
0.8359375,0.3828125,-2.4576e-05
0.84375,0.3828125,0.0001572864
0.8515625,0.3828125,-9.99424e-05
0.859375,0.3828125,-2.94912e-05
0.8671875,0.3828125,-9.0112e-05
0.875,0.3828125,0.0001376256
0.8828125,0.3828125,0.0001179648
0.890625,0.3828125,-7.04512e-05
0.8984375,0.3828125,-0.0001196032
0.90625,0.3828125,8.192e-05
0.9140625,0.3828125,-4.42368e-05
0.921875,0.3828125,5.7344e-05
0.9296875,0.3828125,6.06208e-05
0.9375,0.3828125,-5.89824e-05
0.9453125,0.3828125,-5.7344e-05
0.953125,0.3828125,1.6384e-05
0.9609375,0.3828125,-2.4576e-05
0.96875,0.3828125,-1.80224e-05
0.9765625,0.3828125,2.78528e-05
0.984375,0.3828125,4.096e-05
0.9921875,0.3828125,2.4576e-05

0.0,0.390625,2.12992e-05
0.0078125,0.390625,3.11296e-05
0.015625,0.390625,-3.44064e-05
0.0234375,0.390625,-2.12992e-05
0.03125,0.390625,1.80224e-05
0.0390625,0.390625,-5.40672e-05
0.046875,0.390625,-4.58752e-05
0.0546875,0.390625,7.20896e-05
0.0625,0.390625,1.6384e-05
0.0703125,0.390625,9.8304e-05
0.078125,0.390625,4.9152e-05
0.0859375,0.390625,9.8304e-05
0.09375,0.390625,-0.0002162688
0.1015625,0.390625,-1.6384e-05
0.109375,0.390625,-3.44064e-05
0.1171875,0.390625,-4.9152e-05
0.125,0.390625,-8.35584e-05
0.1328125,0.390625,-5.40672e-05
0.140625,0.390625,-9.8304e-06
0.1484375,0.390625,-9.66656e-05
0.15625,0.390625,-3.93216e-05
0.1640625,0.390625,0.0004096
0.171875,0.390625,1.14688e-05
0.1796875,0.390625,-0.0001687552
0.1875,0.390625,-0.0002670592
0.1953125,0.390625,0.0001703936
0.203125,0.390625,-0.0002932736
0.2109375,0.390625,-9.8304e-06
0.21875,0.390625,0.0001835008
0.2265625,0.390625,0.0001425408
0.234375,0.390625,-0.0005062656
0.2421875,0.390625,-0.0001359872
0.25,0.390625,2.12992e-05
0.2578125,0.390625,0.0006848512
0.265625,0.390625,0.0003145728
0.2734375,0.390625,0.0004931584
0.28125,0.390625,5.7344e-05
0.2890625,0.390625,-0.000507904
0.296875,0.390625,3.2768e-06
0.3046875,0.390625,0.0003063808
0.3125,0.390625,-0.0017465344
0.3203125,0.390625,0.0003653632
0.328125,0.390625,-0.0002588672
0.3359375,0.390625,0.0013975552
0.34375,0.390625,-0.0003473408
0.3515625,0.390625,-0.0013090816
0.359375,0.390625,0.0005275648
0.3671875,0.390625,0.0007766016
0.375,0.390625,1.31072e-05
0.3828125,0.390625,0.0022528
0.390625,0.390625,-0.000212992
0.3984375,0.390625,-0.0007749632
0.40625,0.390625,-0.002711552
0.4140625,0.390625,0.002015232
0.421875,0.390625,-3.11296e-05
0.4296875,0.390625,0.0032800768
0.4375,0.390625,-0.001531904
0.4453125,0.390625,0.0011272192
0.453125,0.390625,-0.0003473408
0.4609375,0.390625,-0.0005455872
0.46875,0.390625,-0.002801664
0.4765625,0.390625,0.0026198016
0.484375,0.390625,0.0024444928
0.4921875,0.390625,-0.0047333376
0.5,0.390625,0.0005472256
0.5078125,0.390625,-0.0011173888
0.515625,0.390625,0.0019628032
0.5234375,0.390625,-0.0037126144
0.53125,0.390625,0.0024707072
0.5390625,0.390625,0.0004063232
0.546875,0.390625,0.0013484032
0.5546875,0.390625,-0.0027328512
0.5625,0.390625,-0.0010534912
0.5703125,0.390625,0.000352256
0.578125,0.390625,-0.0008093696
0.5859375,0.390625,-0.0008863744
0.59375,0.390625,0.0016039936
0.6015625,0.390625,-0.0015204352
0.609375,0.390625,0.0021676032
0.6171875,0.390625,0.0011501568
0.625,0.390625,-6.88128e-05
0.6328125,0.390625,-0.0007241728
0.640625,0.390625,-0.0009060352
0.6484375,0.390625,-0.0003555328
0.65625,0.390625,0.0008634368
0.6640625,0.390625,-0.0005423104
0.671875,0.390625,0.0002654208
0.6796875,0.390625,-0.0001114112
0.6875,0.390625,-0.0007569408
0.6953125,0.390625,-0.0001605632
0.703125,0.390625,-6.5536e-05
0.7109375,0.390625,-0.0010420224
0.71875,0.390625,0.0003899392
0.7265625,0.390625,0.0003342336
0.734375,0.390625,-0.0002572288
0.7421875,0.390625,-0.0002326528
0.75,0.390625,0.0007733248
0.7578125,0.390625,-0.0001130496
0.765625,0.390625,-2.29376e-05
0.7734375,0.390625,0.0001179648
0.78125,0.390625,0.000237568
0.7890625,0.390625,0.0002064384
0.796875,0.390625,-7.3728e-05
0.8046875,0.390625,2.12992e-05
0.8125,0.390625,-0.00012288
0.8203125,0.390625,0.000196608
0.828125,0.390625,0.0002080768
0.8359375,0.390625,0.0003489792
0.84375,0.390625,-9.50272e-05
0.8515625,0.390625,-5.57056e-05
0.859375,0.390625,-0.0001196032
0.8671875,0.390625,7.86432e-05
0.875,0.390625,-1.96608e-05
0.8828125,0.390625,-5.57056e-05
0.890625,0.390625,7.04512e-05
0.8984375,0.390625,0.0001409024
0.90625,0.390625,-1.31072e-05
0.9140625,0.390625,-5.7344e-05
0.921875,0.390625,-8.192e-06
0.9296875,0.390625,-2.62144e-05
0.9375,0.390625,3.93216e-05
0.9453125,0.390625,3.2768e-06
0.953125,0.390625,4.42368e-05
0.9609375,0.390625,5.89824e-05
0.96875,0.390625,1.80224e-05
0.9765625,0.390625,-3.44064e-05
0.984375,0.390625,4.9152e-06
0.9921875,0.390625,1.96608e-05

0.0,0.3984375,0.0
0.0078125,0.3984375,-1.47456e-05
0.015625,0.3984375,3.44064e-05
0.0234375,0.3984375,-3.2768e-05
0.03125,0.3984375,1.80224e-05
0.0390625,0.3984375,-4.42368e-05
0.046875,0.3984375,-4.25984e-05
0.0546875,0.3984375,-4.25984e-05
0.0625,0.3984375,1.14688e-05
0.0703125,0.3984375,-3.44064e-05
0.078125,0.3984375,-2.62144e-05
0.0859375,0.3984375,-0.000114688
0.09375,0.3984375,-2.12992e-05
0.1015625,0.3984375,-1.6384e-05
0.109375,0.3984375,-0.0001097728
0.1171875,0.3984375,-0.0001376256
0.125,0.3984375,-0.000196608
0.1328125,0.3984375,3.2768e-05
0.140625,0.3984375,-8.02816e-05
0.1484375,0.3984375,5.07904e-05
0.15625,0.3984375,1.31072e-05
0.1640625,0.3984375,0.0002670592
0.171875,0.3984375,0.0001900544
0.1796875,0.3984375,-0.0002719744
0.1875,0.3984375,0.0003899392
0.1953125,0.3984375,-0.0001605632
0.203125,0.3984375,0.00012288
0.2109375,0.3984375,-7.3728e-05
0.21875,0.3984375,0.0001458176
0.2265625,0.3984375,-1.6384e-06
0.234375,0.3984375,2.78528e-05
0.2421875,0.3984375,0.000688128
0.25,0.3984375,-0.0003342336
0.2578125,0.3984375,0.0003751936
0.265625,0.3984375,-0.000188416
0.2734375,0.3984375,-0.0001589248
0.28125,0.3984375,-8.84736e-05
0.2890625,0.3984375,-0.0003375104
0.296875,0.3984375,0.0001540096
0.3046875,0.3984375,-0.0004243456
0.3125,0.3984375,-0.001204224
0.3203125,0.3984375,-0.0003162112
0.328125,0.3984375,0.0001163264
0.3359375,0.3984375,0.0002834432
0.34375,0.3984375,-0.0002179072
0.3515625,0.3984375,0.0010027008
0.359375,0.3984375,-0.0005095424
0.3671875,0.3984375,0.00057344
0.375,0.3984375,-0.0018530304
0.3828125,0.3984375,-0.0008044544
0.390625,0.3984375,0.0021168128
0.3984375,0.3984375,0.000761856
0.40625,0.3984375,-0.0019726336
0.4140625,0.3984375,0.0010469376
0.421875,0.3984375,0.0016203776
0.4296875,0.3984375,-0.001449984
0.4375,0.3984375,0.0001359872
0.4453125,0.3984375,0.0032243712
0.453125,0.3984375,-0.001400832
0.4609375,0.3984375,-0.0001359872
0.46875,0.3984375,0.002441216
0.4765625,0.3984375,-0.0009682944
0.484375,0.3984375,0.0036421632
0.4921875,0.3984375,0.0001376256
0.5,0.3984375,0.0013090816
0.5078125,0.3984375,-0.0011501568
0.515625,0.3984375,-0.0032129024
0.5234375,0.3984375,0.000557056
0.53125,0.3984375,0.0001687552
0.5390625,0.3984375,0.001253376
0.546875,0.3984375,-0.0022953984
0.5546875,0.3984375,0.0008634368
0.5625,0.3984375,0.0002834432
0.5703125,0.3984375,0.0006324224
0.578125,0.3984375,-0.0015613952
0.5859375,0.3984375,0.0002064384
0.59375,0.3984375,0.0028557312
0.6015625,0.3984375,-0.0020103168
0.609375,0.3984375,0.0014565376
0.6171875,0.3984375,-0.000360448
0.625,0.3984375,-0.0009060352
0.6328125,0.3984375,0.0017842176
0.640625,0.3984375,3.11296e-05
0.6484375,0.3984375,-0.0008044544
0.65625,0.3984375,0.0005832704
0.6640625,0.3984375,0.0009306112
0.671875,0.3984375,3.93216e-05
0.6796875,0.3984375,-0.00118784
0.6875,0.3984375,0.0001835008
0.6953125,0.3984375,-4.42368e-05
0.703125,0.3984375,-0.001212416
0.7109375,0.3984375,-0.0001753088
0.71875,0.3984375,-0.000794624
0.7265625,0.3984375,0.0008699904
0.734375,0.3984375,0.000131072
0.7421875,0.3984375,0.0004374528
0.75,0.3984375,0.0001327104
0.7578125,0.3984375,-0.0006258688
0.765625,0.3984375,0.000376832
0.7734375,0.3984375,0.0004620288
0.78125,0.3984375,0.0004931584
0.7890625,0.3984375,-0.0001622016
0.796875,0.3984375,-0.0001327104
0.8046875,0.3984375,-9.8304e-05
0.8125,0.3984375,3.11296e-05
0.8203125,0.3984375,0.0002310144
0.828125,0.3984375,-0.000106496
0.8359375,0.3984375,-0.0001245184
0.84375,0.3984375,0.0001081344
0.8515625,0.3984375,-0.0001196032
0.859375,0.3984375,-7.53664e-05
0.8671875,0.3984375,0.0002031616
0.875,0.3984375,6.5536e-05
0.8828125,0.3984375,-9.99424e-05
0.890625,0.3984375,8.192e-05
0.8984375,0.3984375,-0.0001015808
0.90625,0.3984375,1.6384e-06
0.9140625,0.3984375,0.0001359872
0.921875,0.3984375,-3.93216e-05
0.9296875,0.3984375,3.2768e-06
0.9375,0.3984375,-5.24288e-05
0.9453125,0.3984375,7.04512e-05
0.953125,0.3984375,1.6384e-06
0.9609375,0.3984375,-9.8304e-06
0.96875,0.3984375,-4.75136e-05
0.9765625,0.3984375,2.4576e-05
0.984375,0.3984375,5.40672e-05
0.9921875,0.3984375,2.29376e-05

0.0,0.40625,3.2768e-05
0.0078125,0.40625,1.14688e-05
0.015625,0.40625,-3.60448e-05
0.0234375,0.40625,-2.94912e-05
0.03125,0.40625,-1.6384e-05
0.0390625,0.40625,-2.62144e-05
0.046875,0.40625,-4.096e-05
0.0546875,0.40625,4.9152e-06
0.0625,0.40625,8.192e-05
0.0703125,0.40625,5.24288e-05
0.078125,0.40625,6.5536e-05
0.0859375,0.40625,0.0002408448
0.09375,0.40625,6.38976e-05
0.1015625,0.40625,-1.96608e-05
0.109375,0.40625,-5.07904e-05
0.1171875,0.40625,-0.0001835008
0.125,0.40625,-6.06208e-05
0.1328125,0.40625,-4.25984e-05
0.140625,0.40625,1.31072e-05
0.1484375,0.40625,1.14688e-05
0.15625,0.40625,0.0002605056
0.1640625,0.40625,-9.99424e-05
0.171875,0.40625,0.0001490944
0.1796875,0.40625,-0.0002244608
0.1875,0.40625,7.70048e-05
0.1953125,0.40625,0.000548864
0.203125,0.40625,0.0
0.2109375,0.40625,6.5536e-06
0.21875,0.40625,-0.0003047424
0.2265625,0.40625,0.000196608
0.234375,0.40625,-6.22592e-05
0.2421875,0.40625,-0.0001490944
0.25,0.40625,-0.0002408448
0.2578125,0.40625,-0.0001736704
0.265625,0.40625,0.0002523136
0.2734375,0.40625,-0.0001048576
0.28125,0.40625,0.0007192576
0.2890625,0.40625,-0.000352256
0.296875,0.40625,0.0012222464
0.3046875,0.40625,-0.0008241152
0.3125,0.40625,-0.000344064
0.3203125,0.40625,0.0005881856
0.328125,0.40625,0.00135168
0.3359375,0.40625,0.0004472832
0.34375,0.40625,0.0008470528
0.3515625,0.40625,-0.0003981312
0.359375,0.40625,-0.0004849664
0.3671875,0.40625,0.0023707648
0.375,0.40625,0.000401408
0.3828125,0.40625,-0.0009863168
0.390625,0.40625,0.0014303232
0.3984375,0.40625,0.0007766016
0.40625,0.40625,-0.0005210112
0.4140625,0.40625,-0.0019775488
0.421875,0.40625,-0.0060833792
0.4296875,0.40625,0.0013320192
0.4375,0.40625,8.84736e-05
0.4453125,0.40625,-0.0013565952
0.453125,0.40625,-0.000106496
0.4609375,0.40625,0.0020676608
0.46875,0.40625,-0.0009043968
0.4765625,0.40625,0.0022102016
0.484375,0.40625,-0.0012173312
0.4921875,0.40625,-0.0018661376
0.5,0.40625,-0.002490368
0.5078125,0.40625,0.0019480576
0.515625,0.40625,-0.000843776
0.5234375,0.40625,-0.0016809984
0.53125,0.40625,-0.0001589248
0.5390625,0.40625,0.002351104
0.546875,0.40625,-0.0010354688
0.5546875,0.40625,-0.000999424
0.5625,0.40625,0.0038928384
0.5703125,0.40625,0.00221184
0.578125,0.40625,0.00208896
0.5859375,0.40625,1.47456e-05
0.59375,0.40625,0.0011763712
0.6015625,0.40625,0.001163264
0.609375,0.40625,0.0002424832
0.6171875,0.40625,0.001851392
0.625,0.40625,0.0013467648
0.6328125,0.40625,-0.0001245184
0.640625,0.40625,-0.000221184
0.6484375,0.40625,-0.0011321344
0.65625,0.40625,0.0005881856
0.6640625,0.40625,-0.000720896
0.671875,0.40625,0.0004358144
0.6796875,0.40625,-0.0009109504
0.6875,0.40625,0.0003735552
0.6953125,0.40625,0.0012828672
0.703125,0.40625,0.0007110656
0.7109375,0.40625,0.0011517952
0.71875,0.40625,1.80224e-05
0.7265625,0.40625,-0.0002670592
0.734375,0.40625,-0.0008093696
0.7421875,0.40625,-0.0005128192
0.75,0.40625,-0.0007176192
0.7578125,0.40625,-0.0001605632
0.765625,0.40625,9.66656e-05
0.7734375,0.40625,-0.000196608
0.78125,0.40625,0.00032768
0.7890625,0.40625,1.80224e-05
0.796875,0.40625,-0.0001753088
0.8046875,0.40625,-0.0001523712
0.8125,0.40625,0.000212992
0.8203125,0.40625,0.000114688
0.828125,0.40625,0.0002162688
0.8359375,0.40625,0.0001949696
0.84375,0.40625,-0.000229376
0.8515625,0.40625,4.25984e-05
0.859375,0.40625,0.0001441792
0.8671875,0.40625,-0.0001179648
0.875,0.40625,6.88128e-05
0.8828125,0.40625,-0.0001277952
0.890625,0.40625,8.35584e-05
0.8984375,0.40625,5.7344e-05
0.90625,0.40625,-4.75136e-05
0.9140625,0.40625,2.62144e-05
0.921875,0.40625,-8.51968e-05
0.9296875,0.40625,7.86432e-05
0.9375,0.40625,3.93216e-05
0.9453125,0.40625,1.47456e-05
0.953125,0.40625,2.12992e-05
0.9609375,0.40625,-3.44064e-05
0.96875,0.40625,1.14688e-05
0.9765625,0.40625,-3.93216e-05
0.984375,0.40625,3.2768e-05
0.9921875,0.40625,2.4576e-05

0.0,0.4140625,2.94912e-05
0.0078125,0.4140625,3.44064e-05
0.015625,0.4140625,8.192e-06
0.0234375,0.4140625,1.6384e-06
0.03125,0.4140625,-3.2768e-06
0.0390625,0.4140625,-2.62144e-05
0.046875,0.4140625,-9.8304e-06
0.0546875,0.4140625,1.47456e-05
0.0625,0.4140625,2.29376e-05
0.0703125,0.4140625,-8.192e-06
0.078125,0.4140625,-4.9152e-05
0.0859375,0.4140625,3.2768e-06
0.09375,0.4140625,-2.29376e-05
0.1015625,0.4140625,6.06208e-05
0.109375,0.4140625,-3.60448e-05
0.1171875,0.4140625,5.57056e-05
0.125,0.4140625,0.0001998848
0.1328125,0.4140625,9.0112e-05
0.140625,0.4140625,-8.51968e-05
0.1484375,0.4140625,6.5536e-05
0.15625,0.4140625,-2.62144e-05
0.1640625,0.4140625,0.0003047424
0.171875,0.4140625,-1.80224e-05
0.1796875,0.4140625,0.0002506752
0.1875,0.4140625,-0.000188416
0.1953125,0.4140625,-0.0001097728
0.203125,0.4140625,0.000278528
0.2109375,0.4140625,-0.0003325952
0.21875,0.4140625,0.0001458176
0.2265625,0.4140625,-0.0001343488
0.234375,0.4140625,-0.0002064384
0.2421875,0.4140625,-0.0006094848
0.25,0.4140625,0.0002310144
0.2578125,0.4140625,-0.0001785856
0.265625,0.4140625,-0.0007569408
0.2734375,0.4140625,-0.000393216
0.28125,0.4140625,0.000434176
0.2890625,0.4140625,-0.0001851392
0.296875,0.4140625,0.0007553024
0.3046875,0.4140625,0.002105344
0.3125,0.4140625,-0.0005947392
0.3203125,0.4140625,0.0007684096
0.328125,0.4140625,-0.0002244608
0.3359375,0.4140625,-0.0006291456
0.34375,0.4140625,0.000630784
0.3515625,0.4140625,-0.0006488064
0.359375,0.4140625,0.000679936
0.3671875,0.4140625,-0.0039469056
0.375,0.4140625,-3.60448e-05
0.3828125,0.4140625,0.0003309568
0.390625,0.4140625,0.000827392
0.3984375,0.4140625,0.0024543232
0.40625,0.4140625,-0.0020660224
0.4140625,0.4140625,-0.0006078464
0.421875,0.4140625,0.0003424256
0.4296875,0.4140625,0.0015384576
0.4375,0.4140625,-0.0003178496
0.4453125,0.4140625,-0.0068009984
0.453125,0.4140625,-0.0029835264
0.4609375,0.4140625,0.0055607296
0.46875,0.4140625,-0.0007405568
0.4765625,0.4140625,-0.0026722304
0.484375,0.4140625,0.0049758208
0.4921875,0.4140625,-0.0016777216
0.5,0.4140625,-0.0027426816
0.5078125,0.4140625,0.0005193728
0.515625,0.4140625,-0.0038731776
0.5234375,0.4140625,-0.001171456
0.53125,0.4140625,-0.0003063808
0.5390625,0.4140625,0.0004849664
0.546875,0.4140625,0.0030851072
0.5546875,0.4140625,-0.0004292608
0.5625,0.4140625,-0.0033144832
0.5703125,0.4140625,-0.00147456
0.578125,0.4140625,-0.0037666816
0.5859375,0.4140625,0.0012402688
0.59375,0.4140625,-0.0012419072
0.6015625,0.4140625,-0.0002260992
0.609375,0.4140625,-9.8304e-05
0.6171875,0.4140625,-0.0015220736
0.625,0.4140625,0.0008421376
0.6328125,0.4140625,0.0012419072
0.640625,0.4140625,-0.0003981312
0.6484375,0.4140625,0.0009224192
0.65625,0.4140625,-0.0005013504
0.6640625,0.4140625,0.0014794752
0.671875,0.4140625,0.000253952
0.6796875,0.4140625,-0.0005275648
0.6875,0.4140625,0.0004571136
0.6953125,0.4140625,-0.0005586944
0.703125,0.4140625,-0.0020742144
0.7109375,0.4140625,8.84736e-05
0.71875,0.4140625,0.0002605056
0.7265625,0.4140625,0.0006750208
0.734375,0.4140625,0.0003211264
0.7421875,0.4140625,0.000385024
0.75,0.4140625,0.000131072
0.7578125,0.4140625,-0.0003719168
0.765625,0.4140625,-0.0004718592
0.7734375,0.4140625,-0.0003375104
0.78125,0.4140625,-0.000278528
0.7890625,0.4140625,0.0001867776
0.796875,0.4140625,-0.000270336
0.8046875,0.4140625,-0.0005210112
0.8125,0.4140625,4.9152e-06
0.8203125,0.4140625,-0.000114688
0.828125,0.4140625,-7.53664e-05
0.8359375,0.4140625,3.44064e-05
0.84375,0.4140625,6.22592e-05
0.8515625,0.4140625,7.04512e-05
0.859375,0.4140625,-9.66656e-05
0.8671875,0.4140625,-8.68352e-05
0.875,0.4140625,0.0001851392
0.8828125,0.4140625,2.4576e-05
0.890625,0.4140625,-4.9152e-05
0.8984375,0.4140625,6.88128e-05
0.90625,0.4140625,-5.24288e-05
0.9140625,0.4140625,-2.29376e-05
0.921875,0.4140625,7.53664e-05
0.9296875,0.4140625,-3.44064e-05
0.9375,0.4140625,-3.11296e-05
0.9453125,0.4140625,3.2768e-06
0.953125,0.4140625,-1.96608e-05
0.9609375,0.4140625,-3.60448e-05
0.96875,0.4140625,-4.75136e-05
0.9765625,0.4140625,1.6384e-06
0.984375,0.4140625,-1.6384e-05
0.9921875,0.4140625,-1.6384e-05

0.0,0.421875,6.5536e-06
0.0078125,0.421875,1.80224e-05
0.015625,0.421875,0.0
0.0234375,0.421875,1.6384e-05
0.03125,0.421875,-2.78528e-05
0.0390625,0.421875,-2.4576e-05
0.046875,0.421875,-6.88128e-05
0.0546875,0.421875,6.38976e-05
0.0625,0.421875,-3.11296e-05
0.0703125,0.421875,-9.8304e-06
0.078125,0.421875,-6.22592e-05
0.0859375,0.421875,-3.93216e-05
0.09375,0.421875,2.29376e-05
0.1015625,0.421875,2.4576e-05
0.109375,0.421875,5.57056e-05
0.1171875,0.421875,4.9152e-05
0.125,0.421875,1.31072e-05
0.1328125,0.421875,9.50272e-05
0.140625,0.421875,0.000114688
0.1484375,0.421875,-0.0003735552
0.15625,0.421875,7.3728e-05
0.1640625,0.421875,8.02816e-05
0.171875,0.421875,0.0001425408
0.1796875,0.421875,0.0003866624
0.1875,0.421875,6.06208e-05
0.1953125,0.421875,0.0003096576
0.203125,0.421875,-0.0002490368
0.2109375,0.421875,-0.0001130496
0.21875,0.421875,-0.0002064384
0.2265625,0.421875,-0.0007847936
0.234375,0.421875,2.78528e-05
0.2421875,0.421875,-8.02816e-05
0.25,0.421875,0.0002670592
0.2578125,0.421875,0.0009191424
0.265625,0.421875,0.0003719168
0.2734375,0.421875,0.0004096
0.28125,0.421875,-0.0004521984
0.2890625,0.421875,0.0011403264
0.296875,0.421875,0.0003096576
0.3046875,0.421875,0.0004603904
0.3125,0.421875,0.0005865472
0.3203125,0.421875,-0.0004784128
0.328125,0.421875,-0.0001523712
0.3359375,0.421875,0.0004866048
0.34375,0.421875,-9.8304e-05
0.3515625,0.421875,0.000311296
0.359375,0.421875,-0.001900544
0.3671875,0.421875,-7.70048e-05
0.375,0.421875,0.000425984
0.3828125,0.421875,0.002072576
0.390625,0.421875,-0.0016252928
0.3984375,0.421875,0.0007487488
0.40625,0.421875,0.0012877824
0.4140625,0.421875,-0.0006406144
0.421875,0.421875,0.0011026432
0.4296875,0.421875,-0.000770048
0.4375,0.421875,-0.00274432
0.4453125,0.421875,0.0011616256
0.453125,0.421875,0.00036864
0.4609375,0.421875,0.0025427968
0.46875,0.421875,0.001327104
0.4765625,0.421875,0.001892352
0.484375,0.421875,-0.0046678016
0.4921875,0.421875,-0.0011173888
0.5,0.421875,0.0014761984
0.5078125,0.421875,-0.000131072
0.515625,0.421875,0.0003620864
0.5234375,0.421875,0.0040665088
0.53125,0.421875,-0.0013615104
0.5390625,0.421875,0.00335872
0.546875,0.421875,-0.0014123008
0.5546875,0.421875,0.0012320768
0.5625,0.421875,-0.0004276224
0.5703125,0.421875,0.0016891904
0.578125,0.421875,-0.0011403264
0.5859375,0.421875,8.68352e-05
0.59375,0.421875,-0.0022003712
0.6015625,0.421875,0.0021774336
0.609375,0.421875,-0.002736128
0.6171875,0.421875,0.0002326528
0.625,0.421875,0.000466944
0.6328125,0.421875,0.0006111232
0.640625,0.421875,-0.0009224192
0.6484375,0.421875,-0.0014057472
0.65625,0.421875,0.0018874368
0.6640625,0.421875,0.0006094848
0.671875,0.421875,3.93216e-05
0.6796875,0.421875,-0.0001818624
0.6875,0.421875,-0.0004849664
0.6953125,0.421875,5.57056e-05
0.703125,0.421875,0.0007176192
0.7109375,0.421875,-0.0007421952
0.71875,0.421875,-0.0005685248
0.7265625,0.421875,-0.001212416
0.734375,0.421875,-0.0001261568
0.7421875,0.421875,-0.0001785856
0.75,0.421875,0.0003588096
0.7578125,0.421875,0.0013795328
0.765625,0.421875,-0.000319488
0.7734375,0.421875,6.71744e-05
0.78125,0.421875,-4.25984e-05
0.7890625,0.421875,0.0001982464
0.796875,0.421875,-8.35584e-05
0.8046875,0.421875,-7.04512e-05
0.8125,0.421875,-0.000294912
0.8203125,0.421875,0.0002686976
0.828125,0.421875,0.0002686976
0.8359375,0.421875,-0.0005439488
0.84375,0.421875,-0.0002359296
0.8515625,0.421875,-0.0001343488
0.859375,0.421875,7.53664e-05
0.8671875,0.421875,3.60448e-05
0.875,0.421875,0.0001196032
0.8828125,0.421875,9.8304e-06
0.890625,0.421875,2.78528e-05
0.8984375,0.421875,5.24288e-05
0.90625,0.421875,0.0001490944
0.9140625,0.421875,-6.88128e-05
0.921875,0.421875,0.0001032192
0.9296875,0.421875,-7.53664e-05
0.9375,0.421875,-1.6384e-06
0.9453125,0.421875,3.11296e-05
0.953125,0.421875,6.38976e-05
0.9609375,0.421875,8.192e-06
0.96875,0.421875,-4.25984e-05
0.9765625,0.421875,-5.57056e-05
0.984375,0.421875,-1.14688e-05
0.9921875,0.421875,-1.96608e-05

0.0,0.4296875,3.2768e-06
0.0078125,0.4296875,5.89824e-05
0.015625,0.4296875,3.11296e-05
0.0234375,0.4296875,-2.94912e-05
0.03125,0.4296875,-2.29376e-05
0.0390625,0.4296875,-4.75136e-05
0.046875,0.4296875,-2.62144e-05
0.0546875,0.4296875,-2.4576e-05
0.0625,0.4296875,-3.11296e-05
0.0703125,0.4296875,-5.89824e-05
0.078125,0.4296875,1.6384e-05
0.0859375,0.4296875,-3.44064e-05
0.09375,0.4296875,0.0001048576
0.1015625,0.4296875,-6.88128e-05
0.109375,0.4296875,1.14688e-05
0.1171875,0.4296875,-0.0001458176
0.125,0.4296875,9.0112e-05
0.1328125,0.4296875,-0.000114688
0.140625,0.4296875,-0.000352256
0.1484375,0.4296875,-0.0001179648
0.15625,0.4296875,-2.29376e-05
0.1640625,0.4296875,0.0001949696
0.171875,0.4296875,-3.60448e-05
0.1796875,0.4296875,-0.0001785856
0.1875,0.4296875,-0.0004947968
0.1953125,0.4296875,0.0002260992
0.203125,0.4296875,0.0006602752
0.2109375,0.4296875,-0.0002818048
0.21875,0.4296875,-0.000303104
0.2265625,0.4296875,0.0001163264
0.234375,0.4296875,9.66656e-05
0.2421875,0.4296875,0.0004882432
0.25,0.4296875,-0.0001277952
0.2578125,0.4296875,0.0009388032
0.265625,0.4296875,-0.0002768896
0.2734375,0.4296875,0.0005423104
0.28125,0.4296875,-0.0005603328
0.2890625,0.4296875,0.0008863744
0.296875,0.4296875,-0.0013484032
0.3046875,0.4296875,-0.0001163264
0.3125,0.4296875,-0.0004882432
0.3203125,0.4296875,0.0014188544
0.328125,0.4296875,-0.0016826368
0.3359375,0.4296875,-0.0004571136
0.34375,0.4296875,-0.0002031616
0.3515625,0.4296875,-0.0003538944
0.359375,0.4296875,0.0023953408
0.3671875,0.4296875,0.001204224
0.375,0.4296875,0.000679936
0.3828125,0.4296875,-0.0001687552
0.390625,0.4296875,-0.0012730368
0.3984375,0.4296875,0.0003047424
0.40625,0.4296875,-0.002023424
0.4140625,0.4296875,0.0015450112
0.421875,0.4296875,-0.0008994816
0.4296875,0.4296875,-0.0035651584
0.4375,0.4296875,0.0036978688
0.4453125,0.4296875,0.0027738112
0.453125,0.4296875,-0.0005439488
0.4609375,0.4296875,0.0033685504
0.46875,0.4296875,0.0016941056
0.4765625,0.4296875,0.0009879552
0.484375,0.4296875,-0.0023461888
0.4921875,0.4296875,0.0012271616
0.5,0.4296875,0.0019890176
0.5078125,0.4296875,0.0007716864
0.515625,0.4296875,0.0051757056
0.5234375,0.4296875,0.0015515648
0.53125,0.4296875,0.0026968064
0.5390625,0.4296875,-0.0026034176
0.546875,0.4296875,-0.0047136768
0.5546875,0.4296875,0.001703936
0.5625,0.4296875,-0.0016318464
0.5703125,0.4296875,-0.0007389184
0.578125,0.4296875,-0.000237568
0.5859375,0.4296875,-0.0002048
0.59375,0.4296875,0.0012222464
0.6015625,0.4296875,-0.001081344
0.609375,0.4296875,-0.0037404672
0.6171875,0.4296875,0.0002523136
0.625,0.4296875,-0.0003948544
0.6328125,0.4296875,-0.0010141696
0.640625,0.4296875,0.0013238272
0.6484375,0.4296875,-8.68352e-05
0.65625,0.4296875,0.0007503872
0.6640625,0.4296875,-0.0006438912
0.671875,0.4296875,0.000360448
0.6796875,0.4296875,-0.0004079616
0.6875,0.4296875,-0.0004243456
0.6953125,0.4296875,0.0001327104
0.703125,0.4296875,0.000155648
0.7109375,0.4296875,0.000704512
0.71875,0.4296875,-0.0006406144
0.7265625,0.4296875,-5.7344e-05
0.734375,0.4296875,5.57056e-05
0.7421875,0.4296875,-2.12992e-05
0.75,0.4296875,3.60448e-05
0.7578125,0.4296875,0.0004489216
0.765625,0.4296875,3.44064e-05
0.7734375,0.4296875,-4.58752e-05
0.78125,0.4296875,-0.0001572864
0.7890625,0.4296875,-0.0001376256
0.796875,0.4296875,0.000335872
0.8046875,0.4296875,0.000393216
0.8125,0.4296875,-0.0001572864
0.8203125,0.4296875,-0.000188416
0.828125,0.4296875,-0.000294912
0.8359375,0.4296875,0.0002048
0.84375,0.4296875,0.0002686976
0.8515625,0.4296875,5.40672e-05
0.859375,0.4296875,7.04512e-05
0.8671875,0.4296875,-0.0002834432
0.875,0.4296875,-4.9152e-06
0.8828125,0.4296875,-0.0001343488
0.890625,0.4296875,-0.000147456
0.8984375,0.4296875,6.71744e-05
0.90625,0.4296875,1.6384e-05
0.9140625,0.4296875,-3.93216e-05
0.921875,0.4296875,-1.14688e-05
0.9296875,0.4296875,0.000114688
0.9375,0.4296875,-4.58752e-05
0.9453125,0.4296875,-3.44064e-05
0.953125,0.4296875,1.96608e-05
0.9609375,0.4296875,-4.58752e-05
0.96875,0.4296875,1.6384e-05
0.9765625,0.4296875,4.096e-05
0.984375,0.4296875,4.75136e-05
0.9921875,0.4296875,-2.4576e-05

0.0,0.4375,4.9152e-06
0.0078125,0.4375,-4.096e-05
0.015625,0.4375,-3.2768e-06
0.0234375,0.4375,-3.76832e-05
0.03125,0.4375,0.0
0.0390625,0.4375,7.53664e-05
0.046875,0.4375,-6.38976e-05
0.0546875,0.4375,-5.07904e-05
0.0625,0.4375,2.12992e-05
0.0703125,0.4375,-2.62144e-05
0.078125,0.4375,-8.84736e-05
0.0859375,0.4375,5.57056e-05
0.09375,0.4375,9.66656e-05
0.1015625,0.4375,-0.000196608
0.109375,0.4375,-8.192e-05
0.1171875,0.4375,0.0003735552
0.125,0.4375,-9.50272e-05
0.1328125,0.4375,-1.80224e-05
0.140625,0.4375,3.44064e-05
0.1484375,0.4375,-0.0001589248
0.15625,0.4375,-0.0002899968
0.1640625,0.4375,-0.0003325952
0.171875,0.4375,8.192e-05
0.1796875,0.4375,5.57056e-05
0.1875,0.4375,0.0003227648
0.1953125,0.4375,1.6384e-06
0.203125,0.4375,0.000278528
0.2109375,0.4375,-1.14688e-05
0.21875,0.4375,-0.0004243456
0.2265625,0.4375,-0.0006914048
0.234375,0.4375,0.0006504448
0.2421875,0.4375,0.0003145728
0.25,0.4375,8.51968e-05
0.2578125,0.4375,0.000229376
0.265625,0.4375,0.0002080768
0.2734375,0.4375,-0.000253952
0.28125,0.4375,0.0003391488
0.2890625,0.4375,-0.0007667712
0.296875,0.4375,0.0006422528
0.3046875,0.4375,-0.0014303232
0.3125,0.4375,0.0001114112
0.3203125,0.4375,-0.0003293184
0.328125,0.4375,0.0003751936
0.3359375,0.4375,-0.0004702208
0.34375,0.4375,-0.0002588672
0.3515625,0.4375,-0.0005210112
0.359375,0.4375,0.000966656
0.3671875,0.4375,0.0013500416
0.375,0.4375,-0.000671744
0.3828125,0.4375,0.0010027008
0.390625,0.4375,-0.0016924672
0.3984375,0.4375,0.0018857984
0.40625,0.4375,-0.0017973248
0.4140625,0.4375,-0.0022167552
0.421875,0.4375,0.000237568
0.4296875,0.4375,-0.0004603904
0.4375,0.4375,-0.0031850496
0.4453125,0.4375,0.0012582912
0.453125,0.4375,0.0003407872
0.4609375,0.4375,-0.0004390912
0.46875,0.4375,0.006438912
0.4765625,0.4375,0.0036028416
0.484375,0.4375,0.0055164928
0.4921875,0.4375,0.0043778048
0.5,0.4375,-0.009076736
0.5078125,0.4375,-0.0015433728
0.515625,0.4375,-0.0038715392
0.5234375,0.4375,0.0044433408
0.53125,0.4375,-0.0071401472
0.5390625,0.4375,0.0042549248
0.546875,0.4375,-0.0015826944
0.5546875,0.4375,-0.0011485184
0.5625,0.4375,0.003776512
0.5703125,0.4375,0.0017973248
0.578125,0.4375,0.0024379392
0.5859375,0.4375,-0.0002277376
0.59375,0.4375,-0.0038912
0.6015625,0.4375,0.0028049408
0.609375,0.4375,0.0007766016
0.6171875,0.4375,-0.000729088
0.625,0.4375,-0.0019300352
0.6328125,0.4375,-0.0015499264
0.640625,0.4375,-0.0014319616
0.6484375,0.4375,-9.99424e-05
0.65625,0.4375,0.0019349504
0.6640625,0.4375,-0.0001032192
0.671875,0.4375,0.0005668864
0.6796875,0.4375,0.000548864
0.6875,0.4375,-0.001171456
0.6953125,0.4375,0.000499712
0.703125,0.4375,-0.000262144
0.7109375,0.4375,0.0005668864
0.71875,0.4375,-0.0003784704
0.7265625,0.4375,0.0002015232
0.734375,0.4375,-0.000270336
0.7421875,0.4375,0.0004718592
0.75,0.4375,2.78528e-05
0.7578125,0.4375,0.0009486336
0.765625,0.4375,-0.0002473984
0.7734375,0.4375,0.0002310144
0.78125,0.4375,-8.84736e-05
0.7890625,0.4375,6.88128e-05
0.796875,0.4375,-0.0001196032
0.8046875,0.4375,-3.2768e-06
0.8125,0.4375,0.0002523136
0.8203125,0.4375,0.0001785856
0.828125,0.4375,0.000344064
0.8359375,0.4375,0.0001490944
0.84375,0.4375,-0.000229376
0.8515625,0.4375,0.0001196032
0.859375,0.4375,0.0001523712
0.8671875,0.4375,3.2768e-06
0.875,0.4375,-0.0001081344
0.8828125,0.4375,0.0002015232
0.890625,0.4375,7.53664e-05
0.8984375,0.4375,-4.096e-05
0.90625,0.4375,1.31072e-05
0.9140625,0.4375,3.11296e-05
0.921875,0.4375,7.86432e-05
0.9296875,0.4375,-7.3728e-05
0.9375,0.4375,1.14688e-05
0.9453125,0.4375,3.76832e-05
0.953125,0.4375,2.12992e-05
0.9609375,0.4375,-4.42368e-05
0.96875,0.4375,5.40672e-05
0.9765625,0.4375,-1.6384e-06
0.984375,0.4375,-1.6384e-05
0.9921875,0.4375,2.4576e-05

0.0,0.4453125,1.14688e-05
0.0078125,0.4453125,1.31072e-05
0.015625,0.4453125,5.07904e-05
0.0234375,0.4453125,-8.192e-06
0.03125,0.4453125,-1.6384e-05
0.0390625,0.4453125,-6.38976e-05
0.046875,0.4453125,3.11296e-05
0.0546875,0.4453125,-7.70048e-05
0.0625,0.4453125,9.8304e-06
0.0703125,0.4453125,-3.44064e-05
0.078125,0.4453125,-8.192e-06
0.0859375,0.4453125,-2.12992e-05
0.09375,0.4453125,-0.0002359296
0.1015625,0.4453125,-1.47456e-05
0.109375,0.4453125,2.62144e-05
0.1171875,0.4453125,-2.29376e-05
0.125,0.4453125,-0.0001687552
0.1328125,0.4453125,0.0002523136
0.140625,0.4453125,0.0001032192
0.1484375,0.4453125,4.9152e-05
0.15625,0.4453125,7.53664e-05
0.1640625,0.4453125,0.00024576
0.171875,0.4453125,0.0002965504
0.1796875,0.4453125,0.0002572288
0.1875,0.4453125,1.6384e-05
0.1953125,0.4453125,0.0001736704
0.203125,0.4453125,-0.0002654208
0.2109375,0.4453125,0.0009076736
0.21875,0.4453125,-0.0003457024
0.2265625,0.4453125,0.0004554752
0.234375,0.4453125,5.24288e-05
0.2421875,0.4453125,8.68352e-05
0.25,0.4453125,-0.000376832
0.2578125,0.4453125,0.0008224768
0.265625,0.4453125,0.000868352
0.2734375,0.4453125,-0.0004472832
0.28125,0.4453125,-0.0003538944
0.2890625,0.4453125,0.0001998848
0.296875,0.4453125,-0.0003489792
0.3046875,0.4453125,-0.000909312
0.3125,0.4453125,-8.84736e-05
0.3203125,0.4453125,9.99424e-05
0.328125,0.4453125,0.0004128768
0.3359375,0.4453125,0.0008454144
0.34375,0.4453125,-3.11296e-05
0.3515625,0.4453125,-0.0012599296
0.359375,0.4453125,0.0011534336
0.3671875,0.4453125,0.001130496
0.375,0.4453125,0.0003047424
0.3828125,0.4453125,0.0005439488
0.390625,0.4453125,0.002523136
0.3984375,0.4453125,-0.0005111808
0.40625,0.4453125,0.0017301504
0.4140625,0.4453125,0.0022790144
0.421875,0.4453125,-0.0036241408
0.4296875,0.4453125,0.0028147712
0.4375,0.4453125,0.0021397504
0.4453125,0.4453125,-0.0032882688
0.453125,0.4453125,-0.001466368
0.4609375,0.4453125,-0.0019595264
0.46875,0.4453125,0.0017760256
0.4765625,0.4453125,-0.0046137344
0.484375,0.4453125,-0.00135168
0.4921875,0.4453125,0.0063619072
0.5,0.4453125,0.0038633472
0.5078125,0.4453125,-0.0089915392
0.515625,0.4453125,0.0025624576
0.5234375,0.4453125,-0.0035422208
0.53125,0.4453125,-0.0032735232
0.5390625,0.4453125,0.0012353536
0.546875,0.4453125,-0.0009797632
0.5546875,0.4453125,-0.000638976
0.5625,0.4453125,-0.001417216
0.5703125,0.4453125,-0.0033079296
0.578125,0.4453125,-0.0028950528
0.5859375,0.4453125,-0.0007356416
0.59375,0.4453125,0.0003653632
0.6015625,0.4453125,-0.0010469376
0.609375,0.4453125,-0.002678784
0.6171875,0.4453125,-0.0002162688
0.625,0.4453125,0.0011419648
0.6328125,0.4453125,-0.000851968
0.640625,0.4453125,-0.0013959168
0.6484375,0.4453125,0.0019595264
0.65625,0.4453125,-0.0006488064
0.6640625,0.4453125,0.0010469376
0.671875,0.4453125,0.0008781824
0.6796875,0.4453125,0.0017055744
0.6875,0.4453125,8.51968e-05
0.6953125,0.4453125,-0.0009846784
0.703125,0.4453125,0.0011501568
0.7109375,0.4453125,0.0005144576
0.71875,0.4453125,-0.0003244032
0.7265625,0.4453125,0.0006946816
0.734375,0.4453125,0.0006832128
0.7421875,0.4453125,0.0002228224
0.75,0.4453125,-0.00032768
0.7578125,0.4453125,6.22592e-05
0.765625,0.4453125,-0.0002441216
0.7734375,0.4453125,0.0004603904
0.78125,0.4453125,0.0003735552
0.7890625,0.4453125,-1.80224e-05
0.796875,0.4453125,3.2768e-06
0.8046875,0.4453125,-0.0003424256
0.8125,0.4453125,-0.0002752512
0.8203125,0.4453125,-0.0002572288
0.828125,0.4453125,0.0002588672
0.8359375,0.4453125,-2.29376e-05
0.84375,0.4453125,5.89824e-05
0.8515625,0.4453125,-7.86432e-05
0.859375,0.4453125,-9.8304e-05
0.8671875,0.4453125,-0.000172032
0.875,0.4453125,0.0001507328
0.8828125,0.4453125,-7.53664e-05
0.890625,0.4453125,0.0
0.8984375,0.4453125,0.0001097728
0.90625,0.4453125,2.4576e-05
0.9140625,0.4453125,9.8304e-06
0.921875,0.4453125,6.5536e-06
0.9296875,0.4453125,-2.78528e-05
0.9375,0.4453125,-0.00012288
0.9453125,0.4453125,-0.0001245184
0.953125,0.4453125,-9.8304e-06
0.9609375,0.4453125,1.96608e-05
0.96875,0.4453125,2.29376e-05
0.9765625,0.4453125,1.80224e-05
0.984375,0.4453125,-2.4576e-05
0.9921875,0.4453125,-8.192e-06

0.0,0.453125,1.31072e-05
0.0078125,0.453125,3.44064e-05
0.015625,0.453125,2.62144e-05
0.0234375,0.453125,9.8304e-06
0.03125,0.453125,2.78528e-05
0.0390625,0.453125,-7.53664e-05
0.046875,0.453125,-3.93216e-05
0.0546875,0.453125,6.38976e-05
0.0625,0.453125,-3.93216e-05
0.0703125,0.453125,3.2768e-06
0.078125,0.453125,-4.58752e-05
0.0859375,0.453125,-0.000139264
0.09375,0.453125,-0.0002097152
0.1015625,0.453125,-0.0001245184
0.109375,0.453125,6.38976e-05
0.1171875,0.453125,-0.0001196032
0.125,0.453125,-4.75136e-05
0.1328125,0.453125,-6.88128e-05
0.140625,0.453125,2.78528e-05
0.1484375,0.453125,-0.0001490944
0.15625,0.453125,5.7344e-05
0.1640625,0.453125,0.0001015808
0.171875,0.453125,-5.7344e-05
0.1796875,0.453125,2.62144e-05
0.1875,0.453125,-0.0002605056
0.1953125,0.453125,-0.0003407872
0.203125,0.453125,0.0005292032
0.2109375,0.453125,0.0002179072
0.21875,0.453125,8.02816e-05
0.2265625,0.453125,-3.76832e-05
0.234375,0.453125,0.0008896512
0.2421875,0.453125,-0.001417216
0.25,0.453125,-0.0004046848
0.2578125,0.453125,0.0005505024
0.265625,0.453125,-0.0004079616
0.2734375,0.453125,5.7344e-05
0.28125,0.453125,-0.0007880704
0.2890625,0.453125,0.0006291456
0.296875,0.453125,3.76832e-05
0.3046875,0.453125,-0.0001933312
0.3125,0.453125,0.000622592
0.3203125,0.453125,-0.0010092544
0.328125,0.453125,0.0010665984
0.3359375,0.453125,-0.0002195456
0.34375,0.453125,0.001564672
0.3515625,0.453125,0.0017793024
0.359375,0.453125,0.001490944
0.3671875,0.453125,-0.000606208
0.375,0.453125,0.000909312
0.3828125,0.453125,-0.0016744448
0.390625,0.453125,-0.000507904
0.3984375,0.453125,-0.0018284544
0.40625,0.453125,0.0015663104
0.4140625,0.453125,-0.0013697024
0.421875,0.453125,0.000622592
0.4296875,0.453125,-0.0007733248
0.4375,0.453125,0.0040730624
0.4453125,0.453125,0.0020086784
0.453125,0.453125,-0.003702784
0.4609375,0.453125,-0.007159808
0.46875,0.453125,0.000622592
0.4765625,0.453125,0.0031817728
0.484375,0.453125,-0.0039747584
0.4921875,0.453125,-0.0042057728
0.5,0.453125,-0.0058769408
0.5078125,0.453125,0.012845056
0.515625,0.453125,0.001835008
0.5234375,0.453125,0.0068452352
0.53125,0.453125,0.0009617408
0.5390625,0.453125,-0.0011583488
0.546875,0.453125,0.0043433984
0.5546875,0.453125,0.00241664
0.5625,0.453125,0.0015417344
0.5703125,0.453125,0.0009437184
0.578125,0.453125,0.0024559616
0.5859375,0.453125,-0.0035766272
0.59375,0.453125,-0.0020594688
0.6015625,0.453125,-4.42368e-05
0.609375,0.453125,-0.0001785856
0.6171875,0.453125,0.0014860288
0.625,0.453125,0.0024608768
0.6328125,0.453125,-0.0005685248
0.640625,0.453125,0.0003309568
0.6484375,0.453125,0.0005849088
0.65625,0.453125,-0.0005111808
0.6640625,0.453125,0.0005521408
0.671875,0.453125,0.0013238272
0.6796875,0.453125,0.000253952
0.6875,0.453125,0.001171456
0.6953125,0.453125,-0.0015007744
0.703125,0.453125,0.0001032192
0.7109375,0.453125,-0.001089536
0.71875,0.453125,-0.0004308992
0.7265625,0.453125,-8.35584e-05
0.734375,0.453125,-0.000720896
0.7421875,0.453125,-0.0001949696
0.75,0.453125,0.000925696
0.7578125,0.453125,0.0004112384
0.765625,0.453125,0.000868352
0.7734375,0.453125,0.0002719744
0.78125,0.453125,0.0002752512
0.7890625,0.453125,-0.0007880704
0.796875,0.453125,-0.000344064
0.8046875,0.453125,-3.11296e-05
0.8125,0.453125,-0.0001196032
0.8203125,0.453125,-1.6384e-05
0.828125,0.453125,0.0002506752
0.8359375,0.453125,2.78528e-05
0.84375,0.453125,-2.94912e-05
0.8515625,0.453125,4.42368e-05
0.859375,0.453125,0.000196608
0.8671875,0.453125,0.0002523136
0.875,0.453125,-0.0001376256
0.8828125,0.453125,4.75136e-05
0.890625,0.453125,0.0002998272
0.8984375,0.453125,3.44064e-05
0.90625,0.453125,2.12992e-05
0.9140625,0.453125,7.3728e-05
0.921875,0.453125,2.12992e-05
0.9296875,0.453125,-8.192e-06
0.9375,0.453125,-4.75136e-05
0.9453125,0.453125,8.51968e-05
0.953125,0.453125,1.96608e-05
0.9609375,0.453125,-4.9152e-05
0.96875,0.453125,1.6384e-05
0.9765625,0.453125,6.5536e-06
0.984375,0.453125,3.2768e-06
0.9921875,0.453125,2.94912e-05

0.0,0.4609375,-3.11296e-05
0.0078125,0.4609375,-1.6384e-06
0.015625,0.4609375,-4.9152e-06
0.0234375,0.4609375,-3.60448e-05
0.03125,0.4609375,-8.192e-06
0.0390625,0.4609375,-8.84736e-05
0.046875,0.4609375,2.12992e-05
0.0546875,0.4609375,1.6384e-06
0.0625,0.4609375,-3.93216e-05
0.0703125,0.4609375,-0.0002162688
0.078125,0.4609375,0.0001179648
0.0859375,0.4609375,-6.22592e-05
0.09375,0.4609375,0.0001163264
0.1015625,0.4609375,5.07904e-05
0.109375,0.4609375,4.25984e-05
0.1171875,0.4609375,3.2768e-05
0.125,0.4609375,9.50272e-05
0.1328125,0.4609375,-5.40672e-05
0.140625,0.4609375,-0.0001933312
0.1484375,0.4609375,-0.0001277952
0.15625,0.4609375,0.0001835008
0.1640625,0.4609375,0.0002048
0.171875,0.4609375,0.0001736704
0.1796875,0.4609375,0.0002310144
0.1875,0.4609375,0.0003915776
0.1953125,0.4609375,0.0001687552
0.203125,0.4609375,5.57056e-05
0.2109375,0.4609375,-0.0002195456
0.21875,0.4609375,1.31072e-05
0.2265625,0.4609375,0.00012288
0.234375,0.4609375,0.0003211264
0.2421875,0.4609375,0.0005963776
0.25,0.4609375,-0.0002834432
0.2578125,0.4609375,0.0001900544
0.265625,0.4609375,-0.0009535488
0.2734375,0.4609375,-0.0002064384
0.28125,0.4609375,3.60448e-05
0.2890625,0.4609375,0.0004980736
0.296875,0.4609375,0.0011436032
0.3046875,0.4609375,-0.0015663104
0.3125,0.4609375,0.0017891328
0.3203125,0.4609375,-0.0006340608
0.328125,0.4609375,-0.0005521408
0.3359375,0.4609375,0.001654784
0.34375,0.4609375,0.0
0.3515625,0.4609375,-0.0012238848
0.359375,0.4609375,-0.0023822336
0.3671875,0.4609375,-0.0006029312
0.375,0.4609375,0.0001032192
0.3828125,0.4609375,0.0001409024
0.390625,0.4609375,-0.0006832128
0.3984375,0.4609375,0.0027230208
0.40625,0.4609375,-0.0017104896
0.4140625,0.4609375,0.0022904832
0.421875,0.4609375,-0.0002981888
0.4296875,0.4609375,-0.0054329344
0.4375,0.4609375,-0.003661824
0.4453125,0.4609375,-0.0018989056
0.453125,0.4609375,-0.00049152
0.4609375,0.4609375,0.0026574848
0.46875,0.4609375,0.0012435456
0.4765625,0.4609375,-0.0043433984
0.484375,0.4609375,0.0014450688
0.4921875,0.4609375,-0.0015712256
0.5,0.4609375,-0.0066895872
0.5078125,0.4609375,-0.0029589504
0.515625,0.4609375,0.0055590912
0.5234375,0.4609375,-0.0080904192
0.53125,0.4609375,0.0082477056
0.5390625,0.4609375,-0.0014270464
0.546875,0.4609375,-0.0094650368
0.5546875,0.4609375,-0.0005668864
0.5625,0.4609375,-0.0049627136
0.5703125,0.4609375,0.0052445184
0.578125,0.4609375,-0.0004521984
0.5859375,0.4609375,-0.0055558144
0.59375,0.4609375,-0.0011649024
0.6015625,0.4609375,0.001122304
0.609375,0.4609375,-0.0011206656
0.6171875,0.4609375,-0.001458176
0.625,0.4609375,2.4576e-05
0.6328125,0.4609375,-0.0025083904
0.640625,0.4609375,0.0008863744
0.6484375,0.4609375,0.0016564224
0.65625,0.4609375,-0.0012386304
0.6640625,0.4609375,-0.0007962624
0.671875,0.4609375,0.0002097152
0.6796875,0.4609375,-0.0011943936
0.6875,0.4609375,0.0002473984
0.6953125,0.4609375,6.88128e-05
0.703125,0.4609375,0.0005062656
0.7109375,0.4609375,0.0007602176
0.71875,0.4609375,0.0007569408
0.7265625,0.4609375,-0.0015351808
0.734375,0.4609375,-9.0112e-05
0.7421875,0.4609375,-0.0005799936
0.75,0.4609375,0.0006373376
0.7578125,0.4609375,0.0003424256
0.765625,0.4609375,-0.0001785856
0.7734375,0.4609375,0.0001409024
0.78125,0.4609375,5.40672e-05
0.7890625,0.4609375,-0.0001245184
0.796875,0.4609375,-0.0008634368
0.8046875,0.4609375,1.96608e-05
0.8125,0.4609375,0.0002260992
0.8203125,0.4609375,-0.000114688
0.828125,0.4609375,-5.24288e-05
0.8359375,0.4609375,-0.0004292608
0.84375,0.4609375,-1.96608e-05
0.8515625,0.4609375,0.0001769472
0.859375,0.4609375,6.22592e-05
0.8671875,0.4609375,0.0001507328
0.875,0.4609375,0.000139264
0.8828125,0.4609375,-0.000139264
0.890625,0.4609375,1.80224e-05
0.8984375,0.4609375,-8.192e-05
0.90625,0.4609375,-4.9152e-05
0.9140625,0.4609375,9.8304e-06
0.921875,0.4609375,1.47456e-05
0.9296875,0.4609375,-8.35584e-05
0.9375,0.4609375,-3.2768e-05
0.9453125,0.4609375,-8.35584e-05
0.953125,0.4609375,-1.31072e-05
0.9609375,0.4609375,2.62144e-05
0.96875,0.4609375,1.6384e-06
0.9765625,0.4609375,-3.44064e-05
0.984375,0.4609375,-1.47456e-05
0.9921875,0.4609375,1.96608e-05

0.0,0.46875,-1.80224e-05
0.0078125,0.46875,-2.12992e-05
0.015625,0.46875,1.6384e-06
0.0234375,0.46875,2.4576e-05
0.03125,0.46875,-9.8304e-06
0.0390625,0.46875,0.0
0.046875,0.46875,-5.07904e-05
0.0546875,0.46875,1.96608e-05
0.0625,0.46875,6.5536e-06
0.0703125,0.46875,-2.12992e-05
0.078125,0.46875,8.192e-06
0.0859375,0.46875,-0.0001196032
0.09375,0.46875,9.8304e-06
0.1015625,0.46875,4.096e-05
0.109375,0.46875,2.12992e-05
0.1171875,0.46875,-6.38976e-05
0.125,0.46875,8.51968e-05
0.1328125,0.46875,0.0002719744
0.140625,0.46875,6.06208e-05
0.1484375,0.46875,-2.4576e-05
0.15625,0.46875,5.07904e-05
0.1640625,0.46875,0.000483328
0.171875,0.46875,-0.0004079616
0.1796875,0.46875,-0.0001163264
0.1875,0.46875,-0.0001081344
0.1953125,0.46875,9.0112e-05
0.203125,0.46875,0.000155648
0.2109375,0.46875,-0.0001425408
0.21875,0.46875,-0.0004096
0.2265625,0.46875,5.40672e-05
0.234375,0.46875,0.0008568832
0.2421875,0.46875,-0.00077824
0.25,0.46875,0.0002424832
0.2578125,0.46875,0.0006569984
0.265625,0.46875,-0.00012288
0.2734375,0.46875,-0.0003407872
0.28125,0.46875,-0.0004571136
0.2890625,0.46875,-0.0006897664
0.296875,0.46875,0.0012058624
0.3046875,0.46875,0.0016973824
0.3125,0.46875,-0.0017514496
0.3203125,0.46875,-0.0011681792
0.328125,0.46875,-0.0002555904
0.3359375,0.46875,0.0003325952
0.34375,0.46875,-0.0005423104
0.3515625,0.46875,-0.0001572864
0.359375,0.46875,-0.0007143424
0.3671875,0.46875,-0.0010190848
0.375,0.46875,-0.0014286848
0.3828125,0.46875,0.0050102272
0.390625,0.46875,-0.0001458176
0.3984375,0.46875,-0.0027344896
0.40625,0.46875,0.0015024128
0.4140625,0.46875,0.00253952
0.421875,0.46875,-0.0022167552
0.4296875,0.46875,0.0009043968
0.4375,0.46875,-0.0017252352
0.4453125,0.46875,0.007118848
0.453125,0.46875,0.0031834112
0.4609375,0.46875,0.0030359552
0.46875,0.46875,0.0026411008
0.4765625,0.46875,0.0025444352
0.484375,0.46875,0.009650176
0.4921875,0.46875,0.0008880128
0.5,0.46875,0.0014860288
0.5078125,0.46875,0.0012320768
0.515625,0.46875,-0.0085475328
0.5234375,0.46875,-0.0043515904
0.53125,0.46875,0.005054464
0.5390625,0.46875,-0.0007143424
0.546875,0.46875,0.0041009152
0.5546875,0.46875,-0.0002244608
0.5625,0.46875,0.0023052288
0.5703125,0.46875,-0.0015663104
0.578125,0.46875,0.0038715392
0.5859375,0.46875,-0.0005718016
0.59375,0.46875,0.00032768
0.6015625,0.46875,0.003145728
0.609375,0.46875,0.0007602176
0.6171875,0.46875,-0.0006242304
0.625,0.46875,-0.001032192
0.6328125,0.46875,-0.000802816
0.640625,0.46875,0.0001245184
0.6484375,0.46875,-0.0007913472
0.65625,0.46875,-0.0001835008
0.6640625,0.46875,-0.00077824
0.671875,0.46875,0.000540672
0.6796875,0.46875,0.0002752512
0.6875,0.46875,-0.0001900544
0.6953125,0.46875,6.06208e-05
0.703125,0.46875,-0.0005603328
0.7109375,0.46875,0.0002097152
0.71875,0.46875,0.0002228224
0.7265625,0.46875,-0.0002916352
0.734375,0.46875,0.0004882432
0.7421875,0.46875,-0.0001212416
0.75,0.46875,0.0006586368
0.7578125,0.46875,0.0003883008
0.765625,0.46875,4.9152e-05
0.7734375,0.46875,-0.0002260992
0.78125,0.46875,0.0005947392
0.7890625,0.46875,-0.0001327104
0.796875,0.46875,-0.0002392064
0.8046875,0.46875,0.0003981312
0.8125,0.46875,0.000237568
0.8203125,0.46875,-0.0001490944
0.828125,0.46875,-0.0001343488
0.8359375,0.46875,0.0001032192
0.84375,0.46875,0.0003719168
0.8515625,0.46875,-0.000344064
0.859375,0.46875,-0.0001212416
0.8671875,0.46875,9.33888e-05
0.875,0.46875,1.6384e-05
0.8828125,0.46875,1.14688e-05
0.890625,0.46875,-8.35584e-05
0.8984375,0.46875,-3.60448e-05
0.90625,0.46875,-3.2768e-05
0.9140625,0.46875,6.88128e-05
0.921875,0.46875,-0.0001048576
0.9296875,0.46875,1.31072e-05
0.9375,0.46875,-7.20896e-05
0.9453125,0.46875,-2.62144e-05
0.953125,0.46875,4.42368e-05
0.9609375,0.46875,-3.2768e-06
0.96875,0.46875,1.31072e-05
0.9765625,0.46875,3.11296e-05
0.984375,0.46875,1.14688e-05
0.9921875,0.46875,0.0

0.0,0.4765625,4.9152e-06
0.0078125,0.4765625,-1.31072e-05
0.015625,0.4765625,4.58752e-05
0.0234375,0.4765625,-2.4576e-05
0.03125,0.4765625,4.9152e-05
0.0390625,0.4765625,1.31072e-05
0.046875,0.4765625,4.9152e-06
0.0546875,0.4765625,-2.62144e-05
0.0625,0.4765625,-1.14688e-05
0.0703125,0.4765625,2.12992e-05
0.078125,0.4765625,-6.38976e-05
0.0859375,0.4765625,-2.94912e-05
0.09375,0.4765625,-0.0001327104
0.1015625,0.4765625,-3.2768e-06
0.109375,0.4765625,-3.60448e-05
0.1171875,0.4765625,4.25984e-05
0.125,0.4765625,-0.0001900544
0.1328125,0.4765625,-0.0001523712
0.140625,0.4765625,-0.0001032192
0.1484375,0.4765625,-0.000131072
0.15625,0.4765625,0.00016384
0.1640625,0.4765625,-0.0002736128
0.171875,0.4765625,-0.0001605632
0.1796875,0.4765625,4.25984e-05
0.1875,0.4765625,-8.68352e-05
0.1953125,0.4765625,-0.0007340032
0.203125,0.4765625,-0.0001867776
0.2109375,0.4765625,-0.000188416
0.21875,0.4765625,0.0001916928
0.2265625,0.4765625,0.0002048
0.234375,0.4765625,-0.0004620288
0.2421875,0.4765625,0.000196608
0.25,0.4765625,8.192e-06
0.2578125,0.4765625,0.0004636672
0.265625,0.4765625,-0.0001130496
0.2734375,0.4765625,-0.0002260992
0.28125,0.4765625,0.0001425408
0.2890625,0.4765625,0.0001163264
0.296875,0.4765625,-0.0001277952
0.3046875,0.4765625,-0.0009404416
0.3125,0.4765625,0.0002818048
0.3203125,0.4765625,-0.0003047424
0.328125,0.4765625,0.0009879552
0.3359375,0.4765625,-0.0003457024
0.34375,0.4765625,0.0002981888
0.3515625,0.4765625,-3.2768e-06
0.359375,0.4765625,-0.0021643264
0.3671875,0.4765625,2.29376e-05
0.375,0.4765625,-0.0007323648
0.3828125,0.4765625,-0.002646016
0.390625,0.4765625,-0.0008912896
0.3984375,0.4765625,0.0035340288
0.40625,0.4765625,0.0011485184
0.4140625,0.4765625,-0.0005701632
0.421875,0.4765625,0.0041893888
0.4296875,0.4765625,0.0022216704
0.4375,0.4765625,0.005070848
0.4453125,0.4765625,0.0028786688
0.453125,0.4765625,0.0014778368
0.4609375,0.4765625,-0.0108560384
0.46875,0.4765625,-0.0065994752
0.4765625,0.4765625,-0.0001998848
0.484375,0.4765625,0.0104431616
0.4921875,0.4765625,-0.0027164672
0.5,0.4765625,0.0028393472
0.5078125,0.4765625,0.002195456
0.515625,0.4765625,-0.0054116352
0.5234375,0.4765625,0.0094208
0.53125,0.4765625,0.001957888
0.5390625,0.4765625,-0.0038535168
0.546875,0.4765625,-0.0003751936
0.5546875,0.4765625,0.0011583488
0.5625,0.4765625,-0.000925696
0.5703125,0.4765625,0.0004866048
0.578125,0.4765625,0.000933888
0.5859375,0.4765625,0.0032161792
0.59375,0.4765625,-0.0029622272
0.6015625,0.4765625,0.0004243456
0.609375,0.4765625,-0.000294912
0.6171875,0.4765625,-0.0004161536
0.625,0.4765625,0.0029343744
0.6328125,0.4765625,-0.0011845632
0.640625,0.4765625,0.0011829248
0.6484375,0.4765625,-0.0021168128
0.65625,0.4765625,0.000671744
0.6640625,0.4765625,0.0010780672
0.671875,0.4765625,-0.0004210688
0.6796875,0.4765625,0.000606208
0.6875,0.4765625,-0.0001654784
0.6953125,0.4765625,-0.0002179072
0.703125,0.4765625,-0.0005603328
0.7109375,0.4765625,0.0015089664
0.71875,0.4765625,-0.000311296
0.7265625,0.4765625,0.0003178496
0.734375,0.4765625,-0.0008044544
0.7421875,0.4765625,-0.0002146304
0.75,0.4765625,5.7344e-05
0.7578125,0.4765625,-1.47456e-05
0.765625,0.4765625,0.0007077888
0.7734375,0.4765625,-0.0004947968
0.78125,0.4765625,-0.000106496
0.7890625,0.4765625,0.0006045696
0.796875,0.4765625,0.0001327104
0.8046875,0.4765625,0.0003735552
0.8125,0.4765625,0.0002932736
0.8203125,0.4765625,0.0001736704
0.828125,0.4765625,0.0004046848
0.8359375,0.4765625,0.000196608
0.84375,0.4765625,0.0001622016
0.8515625,0.4765625,6.5536e-05
0.859375,0.4765625,0.0002686976
0.8671875,0.4765625,5.7344e-05
0.875,0.4765625,1.6384e-05
0.8828125,0.4765625,1.31072e-05
0.890625,0.4765625,-2.94912e-05
0.8984375,0.4765625,0.0001687552
0.90625,0.4765625,-7.04512e-05
0.9140625,0.4765625,0.0001769472
0.921875,0.4765625,-5.89824e-05
0.9296875,0.4765625,-8.35584e-05
0.9375,0.4765625,-4.25984e-05
0.9453125,0.4765625,9.17504e-05
0.953125,0.4765625,0.0
0.9609375,0.4765625,5.07904e-05
0.96875,0.4765625,1.96608e-05
0.9765625,0.4765625,-1.6384e-05
0.984375,0.4765625,-1.31072e-05
0.9921875,0.4765625,-9.8304e-06

0.0,0.484375,-3.2768e-06
0.0078125,0.484375,-1.6384e-05
0.015625,0.484375,2.62144e-05
0.0234375,0.484375,6.5536e-06
0.03125,0.484375,-3.2768e-06
0.0390625,0.484375,-3.93216e-05
0.046875,0.484375,-0.0001015808
0.0546875,0.484375,-7.3728e-05
0.0625,0.484375,6.38976e-05
0.0703125,0.484375,-1.80224e-05
0.078125,0.484375,7.20896e-05
0.0859375,0.484375,-8.192e-05
0.09375,0.484375,9.0112e-05
0.1015625,0.484375,-5.07904e-05
0.109375,0.484375,-8.02816e-05
0.1171875,0.484375,-7.04512e-05
0.125,0.484375,-2.94912e-05
0.1328125,0.484375,0.0001163264
0.140625,0.484375,0.0002719744
0.1484375,0.484375,-0.0001540096
0.15625,0.484375,0.0002113536
0.1640625,0.484375,-0.0002277376
0.171875,0.484375,0.0001753088
0.1796875,0.484375,-0.0001654784
0.1875,0.484375,0.0001523712
0.1953125,0.484375,-0.0006438912
0.203125,0.484375,0.0005767168
0.2109375,0.484375,-5.07904e-05
0.21875,0.484375,5.07904e-05
0.2265625,0.484375,3.2768e-05
0.234375,0.484375,-0.0004685824
0.2421875,0.484375,-3.2768e-05
0.25,0.484375,-0.0008208384
0.2578125,0.484375,0.0005275648
0.265625,0.484375,-0.000319488
0.2734375,0.484375,-0.0008945664
0.28125,0.484375,-0.0009551872
0.2890625,0.484375,-0.0003211264
0.296875,0.484375,0.0002572288
0.3046875,0.484375,0.0002146304
0.3125,0.484375,-0.0013123584
0.3203125,0.484375,0.000745472
0.328125,0.484375,0.0016924672
0.3359375,0.484375,-0.000172032
0.34375,0.484375,0.0017334272
0.3515625,0.484375,-0.0011403264
0.359375,0.484375,-0.0007176192
0.3671875,0.484375,-0.0005423104
0.375,0.484375,0.0001359872
0.3828125,0.484375,-0.001007616
0.390625,0.484375,0.00278528
0.3984375,0.484375,0.001171456
0.40625,0.484375,0.0008962048
0.4140625,0.484375,-0.002056192
0.421875,0.484375,0.0031358976
0.4296875,0.484375,-0.0079265792
0.4375,0.484375,-0.0026181632
0.4453125,0.484375,-0.0063258624
0.453125,0.484375,0.0112754688
0.4609375,0.484375,0.0001441792
0.46875,0.484375,-0.0117866496
0.4765625,0.484375,0.0077463552
0.484375,0.484375,0.0039665664
0.4921875,0.484375,-0.0160579584
0.5,0.484375,0.029933568
0.5078125,0.484375,-0.0109395968
0.515625,0.484375,-0.0056672256
0.5234375,0.484375,-0.006856704
0.53125,0.484375,-0.0074252288
0.5390625,0.484375,0.009838592
0.546875,0.484375,0.0034357248
0.5546875,0.484375,-0.007069696
0.5625,0.484375,0.0011829248
0.5703125,0.484375,0.0006438912
0.578125,0.484375,-0.0013647872
0.5859375,0.484375,0.0047775744
0.59375,0.484375,-0.0015908864
0.6015625,0.484375,-0.0005292032
0.609375,0.484375,-0.0011354112
0.6171875,0.484375,-0.0022822912
0.625,0.484375,0.0035454976
0.6328125,0.484375,9.17504e-05
0.640625,0.484375,0.001097728
0.6484375,0.484375,-0.0004931584
0.65625,0.484375,0.0012320768
0.6640625,0.484375,-0.0020938752
0.671875,0.484375,-0.000139264
0.6796875,0.484375,0.0016760832
0.6875,0.484375,0.0001933312
0.6953125,0.484375,-0.0013041664
0.703125,0.484375,0.0018890752
0.7109375,0.484375,3.2768e-05
0.71875,0.484375,-0.0012877824
0.7265625,0.484375,-0.000344064
0.734375,0.484375,0.0003751936
0.7421875,0.484375,0.0004571136
0.75,0.484375,1.47456e-05
0.7578125,0.484375,-0.0002064384
0.765625,0.484375,1.80224e-05
0.7734375,0.484375,-0.000237568
0.78125,0.484375,0.0004227072
0.7890625,0.484375,0.0004947968
0.796875,0.484375,-0.0001933312
0.8046875,0.484375,-0.0002719744
0.8125,0.484375,-0.0001376256
0.8203125,0.484375,0.0002834432
0.828125,0.484375,-0.0003342336
0.8359375,0.484375,-1.6384e-06
0.84375,0.484375,0.0001622016
0.8515625,0.484375,-6.5536e-06
0.859375,0.484375,-0.0001916928
0.8671875,0.484375,-0.0002113536
0.875,0.484375,-1.6384e-05
0.8828125,0.484375,-0.0001015808
0.890625,0.484375,9.8304e-06
0.8984375,0.484375,-6.06208e-05
0.90625,0.484375,4.096e-05
0.9140625,0.484375,-7.86432e-05
0.921875,0.484375,6.22592e-05
0.9296875,0.484375,-8.68352e-05
0.9375,0.484375,1.47456e-05
0.9453125,0.484375,-2.29376e-05
0.953125,0.484375,-4.096e-05
0.9609375,0.484375,5.07904e-05
0.96875,0.484375,-3.11296e-05
0.9765625,0.484375,3.76832e-05
0.984375,0.484375,1.96608e-05
0.9921875,0.484375,-4.096e-05

0.0,0.4921875,-1.6384e-05
0.0078125,0.4921875,0.0
0.015625,0.4921875,2.4576e-05
0.0234375,0.4921875,-6.5536e-06
0.03125,0.4921875,1.6384e-05
0.0390625,0.4921875,-5.7344e-05
0.046875,0.4921875,3.44064e-05
0.0546875,0.4921875,4.096e-05
0.0625,0.4921875,4.25984e-05
0.0703125,0.4921875,3.44064e-05
0.078125,0.4921875,5.57056e-05
0.0859375,0.4921875,9.99424e-05
0.09375,0.4921875,-1.47456e-05
0.1015625,0.4921875,-0.000155648
0.109375,0.4921875,-2.78528e-05
0.1171875,0.4921875,-3.93216e-05
0.125,0.4921875,-0.0001376256
0.1328125,0.4921875,-0.000196608
0.140625,0.4921875,7.3728e-05
0.1484375,0.4921875,0.0003702784
0.15625,0.4921875,7.20896e-05
0.1640625,0.4921875,-0.0001114112
0.171875,0.4921875,0.0003981312
0.1796875,0.4921875,3.2768e-05
0.1875,0.4921875,0.0002834432
0.1953125,0.4921875,-0.0003145728
0.203125,0.4921875,0.0001540096
0.2109375,0.4921875,0.0001523712
0.21875,0.4921875,0.0002310144
0.2265625,0.4921875,-0.0002310144
0.234375,0.4921875,0.0004489216
0.2421875,0.4921875,-0.000401408
0.25,0.4921875,0.0003801088
0.2578125,0.4921875,-0.0002768896
0.265625,0.4921875,3.2768e-06
0.2734375,0.4921875,-0.0007847936
0.28125,0.4921875,0.0002195456
0.2890625,0.4921875,-0.0006078464
0.296875,0.4921875,0.0002637824
0.3046875,0.4921875,0.0005668864
0.3125,0.4921875,-0.0007110656
0.3203125,0.4921875,-0.0010797056
0.328125,0.4921875,-8.68352e-05
0.3359375,0.4921875,0.0010174464
0.34375,0.4921875,0.0015335424
0.3515625,0.4921875,0.0003833856
0.359375,0.4921875,-0.0005062656
0.3671875,0.4921875,-0.0002031616
0.375,0.4921875,-0.001441792
0.3828125,0.4921875,0.0013729792
0.390625,0.4921875,0.0032473088
0.3984375,0.4921875,-0.0052461568
0.40625,0.4921875,-0.002424832
0.4140625,0.4921875,0.001605632
0.421875,0.4921875,-0.0026394624
0.4296875,0.4921875,0.0042893312
0.4375,0.4921875,-0.0046678016
0.4453125,0.4921875,-0.007168
0.453125,0.4921875,0.0012107776
0.4609375,0.4921875,0.0008257536
0.46875,0.4921875,-0.0025755648
0.4765625,0.4921875,-0.0075956224
0.484375,0.4921875,0.02695168
0.4921875,0.4921875,-0.017022976
0.5,0.4921875,-0.0068878336
0.5078125,0.4921875,0.0157810688
0.515625,0.4921875,-0.003047424
0.5234375,0.4921875,-0.015654912
0.53125,0.4921875,0.0039190528
0.5390625,0.4921875,-0.0012926976
0.546875,0.4921875,-0.004161536
0.5546875,0.4921875,0.0026181632
0.5625,0.4921875,-0.0032800768
0.5703125,0.4921875,0.0079331328
0.578125,0.4921875,-0.001605632
0.5859375,0.4921875,-0.0029917184
0.59375,0.4921875,-0.0005193728
0.6015625,0.4921875,0.0034340864
0.609375,0.4921875,0.0037502976
0.6171875,0.4921875,0.0012976128
0.625,0.4921875,-0.0019857408
0.6328125,0.4921875,-0.0003997696
0.640625,0.4921875,0.000114688
0.6484375,0.4921875,0.0012582912
0.65625,0.4921875,2.29376e-05
0.6640625,0.4921875,0.0005292032
0.671875,0.4921875,0.0012058624
0.6796875,0.4921875,0.0008323072
0.6875,0.4921875,-0.0002146304
0.6953125,0.4921875,0.0009043968
0.703125,0.4921875,-0.0002064384
0.7109375,0.4921875,-0.0002916352
0.71875,0.4921875,0.0001572864
0.7265625,0.4921875,0.0001376256
0.734375,0.4921875,9.33888e-05
0.7421875,0.4921875,-3.60448e-05
0.75,0.4921875,-7.04512e-05
0.7578125,0.4921875,-2.29376e-05
0.765625,0.4921875,0.000147456
0.7734375,0.4921875,0.0003866624
0.78125,0.4921875,0.0001753088
0.7890625,0.4921875,-0.0007471104
0.796875,0.4921875,-0.0004489216
0.8046875,0.4921875,-0.0005701632
0.8125,0.4921875,4.9152e-05
0.8203125,0.4921875,0.0001785856
0.828125,0.4921875,0.0004440064
0.8359375,0.4921875,-0.000188416
0.84375,0.4921875,-0.0001245184
0.8515625,0.4921875,-9.50272e-05
0.859375,0.4921875,-0.0002113536
0.8671875,0.4921875,0.0001425408
0.875,0.4921875,-6.5536e-06
0.8828125,0.4921875,-9.8304e-05
0.890625,0.4921875,-6.5536e-06
0.8984375,0.4921875,-0.0002424832
0.90625,0.4921875,8.84736e-05
0.9140625,0.4921875,4.75136e-05
0.921875,0.4921875,-8.35584e-05
0.9296875,0.4921875,0.000114688
0.9375,0.4921875,1.6384e-06
0.9453125,0.4921875,-3.2768e-06
0.953125,0.4921875,2.29376e-05
0.9609375,0.4921875,-4.75136e-05
0.96875,0.4921875,-1.14688e-05
0.9765625,0.4921875,-3.2768e-06
0.984375,0.4921875,1.96608e-05
0.9921875,0.4921875,2.62144e-05

0.0,0.5,1.6384e-05
0.0078125,0.5,4.9152e-06
0.015625,0.5,3.2768e-06
0.0234375,0.5,1.6384e-05
0.03125,0.5,4.9152e-05
0.0390625,0.5,-3.60448e-05
0.046875,0.5,-3.2768e-06
0.0546875,0.5,8.51968e-05
0.0625,0.5,-0.0001130496
0.0703125,0.5,-7.70048e-05
0.078125,0.5,-7.53664e-05
0.0859375,0.5,6.5536e-05
0.09375,0.5,8.84736e-05
0.1015625,0.5,-1.6384e-05
0.109375,0.5,4.42368e-05
0.1171875,0.5,4.25984e-05
0.125,0.5,7.20896e-05
0.1328125,0.5,0.000196608
0.140625,0.5,-6.5536e-06
0.1484375,0.5,-5.07904e-05
0.15625,0.5,-0.0001605632
0.1640625,0.5,-0.000147456
0.171875,0.5,-0.000548864
0.1796875,0.5,3.44064e-05
0.1875,0.5,9.99424e-05
0.1953125,0.5,0.0002260992
0.203125,0.5,-0.0001409024
0.2109375,0.5,0.0003506176
0.21875,0.5,-0.0003424256
0.2265625,0.5,0.000237568
0.234375,0.5,0.0007815168
0.2421875,0.5,-0.0001376256
0.25,0.5,0.0004685824
0.2578125,0.5,-0.0001900544
0.265625,0.5,-0.0002654208
0.2734375,0.5,0.0002605056
0.28125,0.5,-0.0001900544
0.2890625,0.5,0.0005013504
0.296875,0.5,-0.0015990784
0.3046875,0.5,-0.0003719168
0.3125,0.5,0.0003571712
0.3203125,0.5,-0.002097152
0.328125,0.5,0.0003244032
0.3359375,0.5,0.0014532608
0.34375,0.5,0.001458176
0.3515625,0.5,0.0004227072
0.359375,0.5,0.0002342912
0.3671875,0.5,0.0011763712
0.375,0.5,-0.0003653632
0.3828125,0.5,-0.0004866048
0.390625,0.5,0.0006602752
0.3984375,0.5,-0.00032768
0.40625,0.5,0.0010534912
0.4140625,0.5,8.192e-05
0.421875,0.5,-0.0027590656
0.4296875,0.5,-0.0028540928
0.4375,0.5,0.0030752768
0.4453125,0.5,0.008192
0.453125,0.5,0.00077824
0.4609375,0.5,-0.0099483648
0.46875,0.5,-0.000630784
0.4765625,0.5,0.0145637376
0.484375,0.5,0.0060915712
0.4921875,0.5,-0.0125485056
0.5,0.5,0.0039452672
0.5078125,0.5,0.0073007104
0.515625,0.5,0.0042631168
0.5234375,0.5,0.0108576768
0.53125,0.5,0.0005062656
0.5390625,0.5,0.0025772032
0.546875,0.5,-0.0040845312
0.5546875,0.5,1.31072e-05
0.5625,0.5,0.004775936
0.5703125,0.5,0.0015253504
0.578125,0.5,-0.0011354112
0.5859375,0.5,0.003014656
0.59375,0.5,-0.003227648
0.6015625,0.5,-0.0010551296
0.609375,0.5,0.0007143424
0.6171875,0.5,0.0006651904
0.625,0.5,0.0006275072
0.6328125,0.5,-0.0005521408
0.640625,0.5,0.0016744448
0.6484375,0.5,-0.0021659648
0.65625,0.5,0.001261568
0.6640625,0.5,-0.0017989632
0.671875,0.5,-0.0011288576
0.6796875,0.5,-0.0002179072
0.6875,0.5,0.000958464
0.6953125,0.5,-0.0002834432
0.703125,0.5,0.0008863744
0.7109375,0.5,-0.0008978432
0.71875,0.5,-0.0011894784
0.7265625,0.5,-0.0004980736
0.734375,0.5,-0.0003506176
0.7421875,0.5,-7.86432e-05
0.75,0.5,-6.22592e-05
0.7578125,0.5,-0.0003719168
0.765625,0.5,0.0006897664
0.7734375,0.5,0.000172032
0.78125,0.5,0.0005341184
0.7890625,0.5,0.0002179072
0.796875,0.5,5.7344e-05
0.8046875,0.5,-3.93216e-05
0.8125,0.5,-0.0002719744
0.8203125,0.5,0.00032768
0.828125,0.5,0.0001687552
0.8359375,0.5,0.0004440064
0.84375,0.5,-0.000229376
0.8515625,0.5,0.0002834432
0.859375,0.5,-2.29376e-05
0.8671875,0.5,0.0002932736
0.875,0.5,-7.3728e-05
0.8828125,0.5,1.6384e-05
0.890625,0.5,-6.5536e-06
0.8984375,0.5,-3.60448e-05
0.90625,0.5,0.0001507328
0.9140625,0.5,-5.07904e-05
0.921875,0.5,1.14688e-05
0.9296875,0.5,1.47456e-05
0.9375,0.5,-0.0002064384
0.9453125,0.5,3.44064e-05
0.953125,0.5,-3.2768e-06
0.9609375,0.5,4.096e-05
0.96875,0.5,5.40672e-05
0.9765625,0.5,-2.94912e-05
0.984375,0.5,2.62144e-05
0.9921875,0.5,-4.58752e-05

0.0,0.5078125,1.14688e-05
0.0078125,0.5078125,-1.31072e-05
0.015625,0.5078125,-1.31072e-05
0.0234375,0.5078125,-5.07904e-05
0.03125,0.5078125,5.7344e-05
0.0390625,0.5078125,3.2768e-05
0.046875,0.5078125,-6.5536e-06
0.0546875,0.5078125,2.4576e-05
0.0625,0.5078125,-6.22592e-05
0.0703125,0.5078125,4.096e-05
0.078125,0.5078125,-1.6384e-05
0.0859375,0.5078125,-0.0001015808
0.09375,0.5078125,9.99424e-05
0.1015625,0.5078125,-7.53664e-05
0.109375,0.5078125,7.70048e-05
0.1171875,0.5078125,-5.89824e-05
0.125,0.5078125,-6.06208e-05
0.1328125,0.5078125,3.76832e-05
0.140625,0.5078125,-5.57056e-05
0.1484375,0.5078125,-3.44064e-05
0.15625,0.5078125,0.0001458176
0.1640625,0.5078125,-0.000114688
0.171875,0.5078125,8.68352e-05
0.1796875,0.5078125,-0.0001703936
0.1875,0.5078125,-0.0001441792
0.1953125,0.5078125,-0.0007307264
0.203125,0.5078125,0.0005210112
0.2109375,0.5078125,-0.0002179072
0.21875,0.5078125,-0.0004898816
0.2265625,0.5078125,1.31072e-05
0.234375,0.5078125,1.47456e-05
0.2421875,0.5078125,0.0003817472
0.25,0.5078125,-0.0001851392
0.2578125,0.5078125,-0.0004882432
0.265625,0.5078125,9.33888e-05
0.2734375,0.5078125,-0.0006750208
0.28125,0.5078125,0.000524288
0.2890625,0.5078125,0.0004325376
0.296875,0.5078125,-0.0002883584
0.3046875,0.5078125,0.0003784704
0.3125,0.5078125,-0.002260992
0.3203125,0.5078125,0.001548288
0.328125,0.5078125,0.000786432
0.3359375,0.5078125,-0.0015876096
0.34375,0.5078125,-0.0012632064
0.3515625,0.5078125,0.0011075584
0.359375,0.5078125,-0.0006864896
0.3671875,0.5078125,-0.0027754496
0.375,0.5078125,-0.0002408448
0.3828125,0.5078125,0.0004554752
0.390625,0.5078125,0.0003620864
0.3984375,0.5078125,0.000434176
0.40625,0.5078125,0.0011157504
0.4140625,0.5078125,-0.0006144
0.421875,0.5078125,0.00036864
0.4296875,0.5078125,0.0011124736
0.4375,0.5078125,0.002973696
0.4453125,0.5078125,-0.000835584
0.453125,0.5078125,0.0054034432
0.4609375,0.5078125,-0.0068943872
0.46875,0.5078125,0.0005881856
0.4765625,0.5078125,0.004775936
0.484375,0.5078125,-0.024117248
0.4921875,0.5078125,0.0030375936
0.5,0.5078125,0.017924096
0.5078125,0.5078125,-0.019939328
0.515625,0.5078125,-0.015466496
0.5234375,0.5078125,0.0125616128
0.53125,0.5078125,-0.0018776064
0.5390625,0.5078125,0.000720896
0.546875,0.5078125,-0.0002031616
0.5546875,0.5078125,0.0021069824
0.5625,0.5078125,-0.0069910528
0.5703125,0.5078125,-3.93216e-05
0.578125,0.5078125,0.0006619136
0.5859375,0.5078125,0.0006733824
0.59375,0.5078125,0.001941504
0.6015625,0.5078125,0.001466368
0.609375,0.5078125,-0.000638976
0.6171875,0.5078125,-0.0017711104
0.625,0.5078125,-0.0009863168
0.6328125,0.5078125,0.0007143424
0.640625,0.5078125,-0.000974848
0.6484375,0.5078125,0.0004112384
0.65625,0.5078125,0.0010125312
0.6640625,0.5078125,0.0007602176
0.671875,0.5078125,0.0002179072
0.6796875,0.5078125,-0.0003063808
0.6875,0.5078125,0.0005619712
0.6953125,0.5078125,-0.0008699904
0.703125,0.5078125,0.0002998272
0.7109375,0.5078125,0.0015089664
0.71875,0.5078125,0.000270336
0.7265625,0.5078125,-0.0004145152
0.734375,0.5078125,0.00016384
0.7421875,0.5078125,0.0006701056
0.75,0.5078125,0.0002015232
0.7578125,0.5078125,-5.7344e-05
0.765625,0.5078125,-0.0001703936
0.7734375,0.5078125,-0.0001507328
0.78125,0.5078125,-0.000311296
0.7890625,0.5078125,0.0005373952
0.796875,0.5078125,-0.0001523712
0.8046875,0.5078125,-0.00045056
0.8125,0.5078125,-8.84736e-05
0.8203125,0.5078125,0.0001572864
0.828125,0.5078125,1.47456e-05
0.8359375,0.5078125,8.35584e-05
0.84375,0.5078125,0.0003211264
0.8515625,0.5078125,-5.7344e-05
0.859375,0.5078125,0.000352256
0.8671875,0.5078125,-3.2768e-05
0.875,0.5078125,-2.12992e-05
0.8828125,0.5078125,0.0002244608
0.890625,0.5078125,6.88128e-05
0.8984375,0.5078125,2.78528e-05
0.90625,0.5078125,3.11296e-05
0.9140625,0.5078125,0.0001015808
0.921875,0.5078125,-1.80224e-05
0.9296875,0.5078125,-1.6384e-06
0.9375,0.5078125,-4.9152e-06
0.9453125,0.5078125,-6.5536e-05
0.953125,0.5078125,1.80224e-05
0.9609375,0.5078125,2.78528e-05
0.96875,0.5078125,4.096e-05
0.9765625,0.5078125,1.47456e-05
0.984375,0.5078125,8.192e-06
0.9921875,0.5078125,9.8304e-06

0.0,0.515625,2.62144e-05
0.0078125,0.515625,-1.47456e-05
0.015625,0.515625,2.94912e-05
0.0234375,0.515625,5.89824e-05
0.03125,0.515625,1.6384e-06
0.0390625,0.515625,5.89824e-05
0.046875,0.515625,5.24288e-05
0.0546875,0.515625,4.58752e-05
0.0625,0.515625,-1.47456e-05
0.0703125,0.515625,0.0001048576
0.078125,0.515625,1.14688e-05
0.0859375,0.515625,-2.4576e-05
0.09375,0.515625,-1.31072e-05
0.1015625,0.515625,-3.2768e-05
0.109375,0.515625,0.000131072
0.1171875,0.515625,7.86432e-05
0.125,0.515625,0.0001687552
0.1328125,0.515625,9.99424e-05
0.140625,0.515625,4.42368e-05
0.1484375,0.515625,0.0001277952
0.15625,0.515625,0.0001622016
0.1640625,0.515625,-0.000155648
0.171875,0.515625,-9.0112e-05
0.1796875,0.515625,-0.0003948544
0.1875,0.515625,0.0001441792
0.1953125,0.515625,0.000147456
0.203125,0.515625,0.0004489216
0.2109375,0.515625,0.0002097152
0.21875,0.515625,0.0004603904
0.2265625,0.515625,5.24288e-05
0.234375,0.515625,-0.00147456
0.2421875,0.515625,0.000679936
0.25,0.515625,0.0005619712
0.2578125,0.515625,0.00012288
0.265625,0.515625,-0.00118784
0.2734375,0.515625,-0.0001998848
0.28125,0.515625,0.0001196032
0.2890625,0.515625,-0.0002310144
0.296875,0.515625,-0.0008814592
0.3046875,0.515625,0.0009568256
0.3125,0.515625,-0.0008290304
0.3203125,0.515625,-1.96608e-05
0.328125,0.515625,0.0008044544
0.3359375,0.515625,0.0005521408
0.34375,0.515625,5.57056e-05
0.3515625,0.515625,0.0004636672
0.359375,0.515625,0.0004964352
0.3671875,0.515625,-0.002719744
0.375,0.515625,-0.003694592
0.3828125,0.515625,-0.0026722304
0.390625,0.515625,0.0012320768
0.3984375,0.515625,-0.0006668288
0.40625,0.515625,0.003366912
0.4140625,0.515625,0.0008470528
0.421875,0.515625,0.001155072
0.4296875,0.515625,-0.000843776
0.4375,0.515625,-0.002465792
0.4453125,0.515625,0.0002195456
0.453125,0.515625,-0.0013238272
0.4609375,0.515625,-0.005390336
0.46875,0.515625,0.0034914304
0.4765625,0.515625,0.0086523904
0.484375,0.515625,-0.0041926656
0.4921875,0.515625,-0.001531904
0.5,0.515625,0.0050495488
0.5078125,0.515625,-0.0038567936
0.515625,0.515625,-0.0004063232
0.5234375,0.515625,-0.003899392
0.53125,0.515625,0.0010944512
0.5390625,0.515625,0.0052461568
0.546875,0.515625,-0.0002080768
0.5546875,0.515625,-0.0034275328
0.5625,0.515625,0.005308416
0.5703125,0.515625,-0.0015433728
0.578125,0.515625,-0.0021348352
0.5859375,0.515625,-0.0008126464
0.59375,0.515625,0.003170304
0.6015625,0.515625,-0.00221184
0.609375,0.515625,-0.0007815168
0.6171875,0.515625,-0.0010010624
0.625,0.515625,0.003817472
0.6328125,0.515625,0.0006504448
0.640625,0.515625,0.000319488
0.6484375,0.515625,-0.000688128
0.65625,0.515625,0.002678784
0.6640625,0.515625,0.0003457024
0.671875,0.515625,0.0001409024
0.6796875,0.515625,1.31072e-05
0.6875,0.515625,0.0007716864
0.6953125,0.515625,-0.0010715136
0.703125,0.515625,0.0012599296
0.7109375,0.515625,-0.0005095424
0.71875,0.515625,-0.0006324224
0.7265625,0.515625,-0.000794624
0.734375,0.515625,-0.0008585216
0.7421875,0.515625,-0.0001703936
0.75,0.515625,-0.0002031616
0.7578125,0.515625,-0.000851968
0.765625,0.515625,-0.0001867776
0.7734375,0.515625,0.0002359296
0.78125,0.515625,-9.99424e-05
0.7890625,0.515625,0.0001654784
0.796875,0.515625,-0.0005095424
0.8046875,0.515625,-0.0005341184
0.8125,0.515625,-0.000147456
0.8203125,0.515625,-0.0002277376
0.828125,0.515625,-0.0001277952
0.8359375,0.515625,-0.0001245184
0.84375,0.515625,6.06208e-05
0.8515625,0.515625,-3.44064e-05
0.859375,0.515625,-2.94912e-05
0.8671875,0.515625,0.0001163264
0.875,0.515625,2.12992e-05
0.8828125,0.515625,6.5536e-05
0.890625,0.515625,-0.000139264
0.8984375,0.515625,6.06208e-05
0.90625,0.515625,0.0001835008
0.9140625,0.515625,9.66656e-05
0.921875,0.515625,0.0001114112
0.9296875,0.515625,-2.94912e-05
0.9375,0.515625,8.192e-06
0.9453125,0.515625,6.5536e-06
0.953125,0.515625,-0.0001032192
0.9609375,0.515625,1.6384e-06
0.96875,0.515625,-1.6384e-06
0.9765625,0.515625,2.29376e-05
0.984375,0.515625,-2.4576e-05
0.9921875,0.515625,-1.14688e-05

0.0,0.5234375,-3.2768e-05
0.0078125,0.5234375,4.9152e-06
0.015625,0.5234375,5.07904e-05
0.0234375,0.5234375,2.78528e-05
0.03125,0.5234375,1.6384e-06
0.0390625,0.5234375,8.02816e-05
0.046875,0.5234375,4.9152e-06
0.0546875,0.5234375,-2.12992e-05
0.0625,0.5234375,-1.14688e-05
0.0703125,0.5234375,-1.6384e-06
0.078125,0.5234375,-2.62144e-05
0.0859375,0.5234375,-7.70048e-05
0.09375,0.5234375,0.0001441792
0.1015625,0.5234375,4.75136e-05
0.109375,0.5234375,-0.0001212416
0.1171875,0.5234375,1.6384e-05
0.125,0.5234375,-0.0001490944
0.1328125,0.5234375,-0.0001671168
0.140625,0.5234375,-4.9152e-06
0.1484375,0.5234375,-5.40672e-05
0.15625,0.5234375,3.2768e-06
0.1640625,0.5234375,0.0001753088
0.171875,0.5234375,1.31072e-05
0.1796875,0.5234375,8.35584e-05
0.1875,0.5234375,-0.0004128768
0.1953125,0.5234375,0.0002605056
0.203125,0.5234375,-0.0002801664
0.2109375,0.5234375,0.0007143424
0.21875,0.5234375,-0.0002392064
0.2265625,0.5234375,-6.5536e-05
0.234375,0.5234375,-0.0006864896
0.2421875,0.5234375,-0.0003096576
0.25,0.5234375,0.0003538944
0.2578125,0.5234375,-0.000196608
0.265625,0.5234375,-0.0006291456
0.2734375,0.5234375,0.00028672
0.28125,0.5234375,-0.000376832
0.2890625,0.5234375,-0.0008814592
0.296875,0.5234375,-0.0001048576
0.3046875,0.5234375,0.0005799936
0.3125,0.5234375,-0.0007831552
0.3203125,0.5234375,6.22592e-05
0.328125,0.5234375,0.0014467072
0.3359375,0.5234375,0.0016990208
0.34375,0.5234375,-0.0016171008
0.3515625,0.5234375,0.0013893632
0.359375,0.5234375,0.0004702208
0.3671875,0.5234375,0.0001687552
0.375,0.5234375,-0.002072576
0.3828125,0.5234375,0.0022839296
0.390625,0.5234375,-0.0027705344
0.3984375,0.5234375,0.0018579456
0.40625,0.5234375,0.0003506176
0.4140625,0.5234375,-0.003694592
0.421875,0.5234375,-0.0013008896
0.4296875,0.5234375,0.0010960896
0.4375,0.5234375,-0.000630784
0.4453125,0.5234375,-0.0044744704
0.453125,0.5234375,7.04512e-05
0.4609375,0.5234375,-0.0015007744
0.46875,0.5234375,0.0038141952
0.4765625,0.5234375,-0.0022298624
0.484375,0.5234375,0.0101531648
0.4921875,0.5234375,0.008175616
0.5,0.5234375,-0.0055934976
0.5078125,0.5234375,-0.0023068672
0.515625,0.5234375,0.0071663616
0.5234375,0.5234375,-0.002850816
0.53125,0.5234375,-0.005685248
0.5390625,0.5234375,0.0057229312
0.546875,0.5234375,-0.0003489792
0.5546875,0.5234375,0.0046333952
0.5625,0.5234375,-0.001581056
0.5703125,0.5234375,-0.0047628288
0.578125,0.5234375,0.0006029312
0.5859375,0.5234375,6.06208e-05
0.59375,0.5234375,0.001998848
0.6015625,0.5234375,-0.0015630336
0.609375,0.5234375,-8.02816e-05
0.6171875,0.5234375,0.0008536064
0.625,0.5234375,-0.002269184
0.6328125,0.5234375,0.0003555328
0.640625,0.5234375,-0.0001818624
0.6484375,0.5234375,-0.0008732672
0.65625,0.5234375,0.0005210112
0.6640625,0.5234375,-0.0023314432
0.671875,0.5234375,0.0001114112
0.6796875,0.5234375,0.000458752
0.6875,0.5234375,-0.0006586368
0.6953125,0.5234375,0.00090112
0.703125,0.5234375,0.0002408448
0.7109375,0.5234375,0.0001687552
0.71875,0.5234375,-0.0001851392
0.7265625,0.5234375,-1.47456e-05
0.734375,0.5234375,0.0005636096
0.7421875,0.5234375,0.0003981312
0.75,0.5234375,8.35584e-05
0.7578125,0.5234375,-0.0008339456
0.765625,0.5234375,0.000565248
0.7734375,0.5234375,0.0006619136
0.78125,0.5234375,-0.0001654784
0.7890625,0.5234375,-0.0001605632
0.796875,0.5234375,-0.000294912
0.8046875,0.5234375,3.44064e-05
0.8125,0.5234375,0.0003260416
0.8203125,0.5234375,6.22592e-05
0.828125,0.5234375,-0.0002998272
0.8359375,0.5234375,0.0001654784
0.84375,0.5234375,0.0002015232
0.8515625,0.5234375,0.0002146304
0.859375,0.5234375,9.8304e-06
0.8671875,0.5234375,-0.0001277952
0.875,0.5234375,-0.0001785856
0.8828125,0.5234375,0.0001343488
0.890625,0.5234375,-1.6384e-05
0.8984375,0.5234375,0.0001114112
0.90625,0.5234375,8.192e-06
0.9140625,0.5234375,-0.0001294336
0.921875,0.5234375,4.9152e-05
0.9296875,0.5234375,-6.71744e-05
0.9375,0.5234375,8.192e-05
0.9453125,0.5234375,4.25984e-05
0.953125,0.5234375,4.25984e-05
0.9609375,0.5234375,-4.75136e-05
0.96875,0.5234375,8.51968e-05
0.9765625,0.5234375,-1.6384e-06
0.984375,0.5234375,8.192e-06
0.9921875,0.5234375,-2.4576e-05

0.0,0.53125,-3.60448e-05
0.0078125,0.53125,8.192e-06
0.015625,0.53125,-1.96608e-05
0.0234375,0.53125,6.5536e-06
0.03125,0.53125,-1.6384e-06
0.0390625,0.53125,4.9152e-05
0.046875,0.53125,5.89824e-05
0.0546875,0.53125,2.62144e-05
0.0625,0.53125,5.40672e-05
0.0703125,0.53125,-2.94912e-05
0.078125,0.53125,-0.000106496
0.0859375,0.53125,3.11296e-05
0.09375,0.53125,3.11296e-05
0.1015625,0.53125,0.0001179648
0.109375,0.53125,-7.20896e-05
0.1171875,0.53125,-1.31072e-05
0.125,0.53125,8.51968e-05
0.1328125,0.53125,-0.0001490944
0.140625,0.53125,8.51968e-05
0.1484375,0.53125,0.0003702784
0.15625,0.53125,3.44064e-05
0.1640625,0.53125,-0.0003178496
0.171875,0.53125,9.8304e-05
0.1796875,0.53125,-0.0004931584
0.1875,0.53125,4.9152e-05
0.1953125,0.53125,-0.0001671168
0.203125,0.53125,-0.0002080768
0.2109375,0.53125,0.000139264
0.21875,0.53125,-0.0001818624
0.2265625,0.53125,-0.0001523712
0.234375,0.53125,0.0001048576
0.2421875,0.53125,-0.0003457024
0.25,0.53125,0.000638976
0.2578125,0.53125,0.0001048576
0.265625,0.53125,0.0005193728
0.2734375,0.53125,-0.0013615104
0.28125,0.53125,-0.0007979008
0.2890625,0.53125,-0.0006504448
0.296875,0.53125,-6.88128e-05
0.3046875,0.53125,-1.47456e-05
0.3125,0.53125,0.0002834432
0.3203125,0.53125,0.0005029888
0.328125,0.53125,0.0012828672
0.3359375,0.53125,0.0013942784
0.34375,0.53125,0.00217088
0.3515625,0.53125,0.0002588672
0.359375,0.53125,-0.000425984
0.3671875,0.53125,-2.12992e-05
0.375,0.53125,-0.0007847936
0.3828125,0.53125,0.000851968
0.390625,0.53125,0.0009355264
0.3984375,0.53125,0.0025165824
0.40625,0.53125,0.001581056
0.4140625,0.53125,0.0003637248
0.421875,0.53125,-0.0002326528
0.4296875,0.53125,0.0017334272
0.4375,0.53125,-0.0007634944
0.4453125,0.53125,0.0058884096
0.453125,0.53125,0.0013303808
0.4609375,0.53125,-0.0025329664
0.46875,0.53125,-0.0034521088
0.4765625,0.53125,0.0047906816
0.484375,0.53125,-0.0019890176
0.4921875,0.53125,-0.0008667136
0.5,0.53125,0.0075268096
0.5078125,0.53125,-0.0031145984
0.515625,0.53125,-0.0010928128
0.5234375,0.53125,0.00618496
0.53125,0.53125,-0.002506752
0.5390625,0.53125,-0.0011862016
0.546875,0.53125,0.0041435136
0.5546875,0.53125,0.0055574528
0.5625,0.53125,-0.0007684096
0.5703125,0.53125,0.000548864
0.578125,0.53125,-0.0006406144
0.5859375,0.53125,0.0026443776
0.59375,0.53125,-0.0060243968
0.6015625,0.53125,0.001015808
0.609375,0.53125,0.0015630336
0.6171875,0.53125,0.000303104
0.625,0.53125,0.0009371648
0.6328125,0.53125,0.00049152
0.640625,0.53125,-0.000516096
0.6484375,0.53125,-0.0010043392
0.65625,0.53125,0.0007716864
0.6640625,0.53125,0.0017711104
0.671875,0.53125,0.0002768896
0.6796875,0.53125,0.0003407872
0.6875,0.53125,-0.0001654784
0.6953125,0.53125,0.0001818624
0.703125,0.53125,-0.0004571136
0.7109375,0.53125,-0.0001490944
0.71875,0.53125,0.0003506176
0.7265625,0.53125,0.0006914048
0.734375,0.53125,-0.001015808
0.7421875,0.53125,-0.0002752512
0.75,0.53125,0.0009125888
0.7578125,0.53125,-0.0003424256
0.765625,0.53125,0.0004358144
0.7734375,0.53125,-0.0002408448
0.78125,0.53125,0.0003244032
0.7890625,0.53125,0.0004554752
0.796875,0.53125,0.0001212416
0.8046875,0.53125,0.0001327104
0.8125,0.53125,3.93216e-05
0.8203125,0.53125,-7.53664e-05
0.828125,0.53125,0.0003571712
0.8359375,0.53125,-0.0002260992
0.84375,0.53125,6.5536e-05
0.8515625,0.53125,-0.0002998272
0.859375,0.53125,0.0001130496
0.8671875,0.53125,-0.0001097728
0.875,0.53125,9.8304e-06
0.8828125,0.53125,-0.0002260992
0.890625,0.53125,-1.14688e-05
0.8984375,0.53125,0.0001343488
0.90625,0.53125,-3.2768e-06
0.9140625,0.53125,-4.42368e-05
0.921875,0.53125,-0.0001081344
0.9296875,0.53125,-9.33888e-05
0.9375,0.53125,3.60448e-05
0.9453125,0.53125,-8.68352e-05
0.953125,0.53125,0.0
0.9609375,0.53125,-2.29376e-05
0.96875,0.53125,3.2768e-05
0.9765625,0.53125,1.96608e-05
0.984375,0.53125,-4.9152e-06
0.9921875,0.53125,-4.9152e-06

0.0,0.5390625,-8.192e-06
0.0078125,0.5390625,3.11296e-05
0.015625,0.5390625,-3.2768e-06
0.0234375,0.5390625,-4.25984e-05
0.03125,0.5390625,-1.6384e-05
0.0390625,0.5390625,1.6384e-05
0.046875,0.5390625,9.8304e-06
0.0546875,0.5390625,-2.94912e-05
0.0625,0.5390625,5.40672e-05
0.0703125,0.5390625,6.88128e-05
0.078125,0.5390625,-0.0001048576
0.0859375,0.5390625,8.192e-05
0.09375,0.5390625,-9.0112e-05
0.1015625,0.5390625,-8.192e-06
0.109375,0.5390625,-0.0001212416
0.1171875,0.5390625,-9.17504e-05
0.125,0.5390625,0.0002064384
0.1328125,0.5390625,0.0002260992
0.140625,0.5390625,1.47456e-05
0.1484375,0.5390625,-5.89824e-05
0.15625,0.5390625,0.0003325952
0.1640625,0.5390625,0.0002392064
0.171875,0.5390625,0.0001425408
0.1796875,0.5390625,-0.000729088
0.1875,0.5390625,-0.00057344
0.1953125,0.5390625,0.000311296
0.203125,0.5390625,-0.0003375104
0.2109375,0.5390625,-0.0003063808
0.21875,0.5390625,-5.07904e-05
0.2265625,0.5390625,-0.0001785856
0.234375,0.5390625,0.0003817472
0.2421875,0.5390625,0.0002654208
0.25,0.5390625,-0.0003883008
0.2578125,0.5390625,8.192e-05
0.265625,0.5390625,0.000212992
0.2734375,0.5390625,-0.0002342912
0.28125,0.5390625,-0.0004128768
0.2890625,0.5390625,-0.0008814592
0.296875,0.5390625,-0.0011534336
0.3046875,0.5390625,0.0002097152
0.3125,0.5390625,-0.0007077888
0.3203125,0.5390625,-0.0011894784
0.328125,0.5390625,-0.0007225344
0.3359375,0.5390625,0.0006176768
0.34375,0.5390625,0.000663552
0.3515625,0.5390625,-0.0007897088
0.359375,0.5390625,0.0002981888
0.3671875,0.5390625,2.12992e-05
0.375,0.5390625,-0.0009076736
0.3828125,0.5390625,-0.0001490944
0.390625,0.5390625,-7.53664e-05
0.3984375,0.5390625,-0.0022265856
0.40625,0.5390625,0.0006094848
0.4140625,0.5390625,-0.005840896
0.421875,0.5390625,0.0008912896
0.4296875,0.5390625,-0.0052903936
0.4375,0.5390625,-0.000622592
0.4453125,0.5390625,0.0003833856
0.453125,0.5390625,0.0057901056
0.4609375,0.5390625,0.0016662528
0.46875,0.5390625,-0.0049545216
0.4765625,0.5390625,0.0024952832
0.484375,0.5390625,-0.0002572288
0.4921875,0.5390625,0.0051265536
0.5,0.5390625,0.0058671104
0.5078125,0.5390625,-0.0010108928
0.515625,0.5390625,0.0021921792
0.5234375,0.5390625,0.0055230464
0.53125,0.5390625,0.002236416
0.5390625,0.5390625,-0.0006782976
0.546875,0.5390625,-0.0026148864
0.5546875,0.5390625,-0.004472832
0.5625,0.5390625,-0.001081344
0.5703125,0.5390625,0.0049446912
0.578125,0.5390625,-0.0007913472
0.5859375,0.5390625,0.005890048
0.59375,0.5390625,-0.0054591488
0.6015625,0.5390625,-0.0012173312
0.609375,0.5390625,-0.0005521408
0.6171875,0.5390625,-0.0009486336
0.625,0.5390625,-0.002359296
0.6328125,0.5390625,0.0020381696
0.640625,0.5390625,0.0014712832
0.6484375,0.5390625,-0.001908736
0.65625,0.5390625,0.0005881856
0.6640625,0.5390625,0.0015581184
0.671875,0.5390625,-0.0012255232
0.6796875,0.5390625,0.000761856
0.6875,0.5390625,0.000679936
0.6953125,0.5390625,0.0008323072
0.703125,0.5390625,-0.00126976
0.7109375,0.5390625,1.47456e-05
0.71875,0.5390625,-0.0003702784
0.7265625,0.5390625,0.0006815744
0.734375,0.5390625,-0.0006193152
0.7421875,0.5390625,-0.0003309568
0.75,0.5390625,-0.0004161536
0.7578125,0.5390625,0.000753664
0.765625,0.5390625,-0.000499712
0.7734375,0.5390625,0.0001458176
0.78125,0.5390625,-0.0002883584
0.7890625,0.5390625,-0.0002768896
0.796875,0.5390625,-0.000139264
0.8046875,0.5390625,-0.000376832
0.8125,0.5390625,-0.0001294336
0.8203125,0.5390625,0.0001540096
0.828125,0.5390625,0.0001245184
0.8359375,0.5390625,6.71744e-05
0.84375,0.5390625,-2.78528e-05
0.8515625,0.5390625,0.0001998848
0.859375,0.5390625,0.0001785856
0.8671875,0.5390625,-0.0002473984
0.875,0.5390625,-0.0002080768
0.8828125,0.5390625,8.02816e-05
0.890625,0.5390625,-1.6384e-06
0.8984375,0.5390625,-9.99424e-05
0.90625,0.5390625,6.22592e-05
0.9140625,0.5390625,4.096e-05
0.921875,0.5390625,2.78528e-05
0.9296875,0.5390625,7.86432e-05
0.9375,0.5390625,-9.66656e-05
0.9453125,0.5390625,8.192e-06
0.953125,0.5390625,-2.12992e-05
0.9609375,0.5390625,-7.20896e-05
0.96875,0.5390625,-4.9152e-06
0.9765625,0.5390625,-3.2768e-06
0.984375,0.5390625,4.9152e-06
0.9921875,0.5390625,-6.5536e-06

0.0,0.546875,-2.4576e-05
0.0078125,0.546875,-2.4576e-05
0.015625,0.546875,2.94912e-05
0.0234375,0.546875,-6.5536e-06
0.03125,0.546875,1.6384e-06
0.0390625,0.546875,4.9152e-06
0.046875,0.546875,-5.24288e-05
0.0546875,0.546875,-3.60448e-05
0.0625,0.546875,-7.86432e-05
0.0703125,0.546875,3.2768e-06
0.078125,0.546875,4.096e-05
0.0859375,0.546875,-4.9152e-05
0.09375,0.546875,-6.22592e-05
0.1015625,0.546875,2.4576e-05
0.109375,0.546875,5.24288e-05
0.1171875,0.546875,-6.71744e-05
0.125,0.546875,-4.9152e-06
0.1328125,0.546875,7.20896e-05
0.140625,0.546875,0.0002162688
0.1484375,0.546875,-0.0001261568
0.15625,0.546875,0.000106496
0.1640625,0.546875,-0.0001114112
0.171875,0.546875,-2.78528e-05
0.1796875,0.546875,-0.0001933312
0.1875,0.546875,0.0003719168
0.1953125,0.546875,0.0001163264
0.203125,0.546875,-0.00069632
0.2109375,0.546875,-0.0008077312
0.21875,0.546875,-0.0001622016
0.2265625,0.546875,0.0001916928
0.234375,0.546875,-0.000180224
0.2421875,0.546875,0.000401408
0.25,0.546875,-0.0005750784
0.2578125,0.546875,0.0005521408
0.265625,0.546875,-0.0004489216
0.2734375,0.546875,0.0004882432
0.28125,0.546875,0.0002048
0.2890625,0.546875,9.17504e-05
0.296875,0.546875,3.93216e-05
0.3046875,0.546875,0.0003047424
0.3125,0.546875,0.000229376
0.3203125,0.546875,-0.0015745024
0.328125,0.546875,0.0010125312
0.3359375,0.546875,0.0005292032
0.34375,0.546875,-0.0019152896
0.3515625,0.546875,0.0003964928
0.359375,0.546875,0.0007634944
0.3671875,0.546875,-0.0013828096
0.375,0.546875,-0.0006455296
0.3828125,0.546875,0.000966656
0.390625,0.546875,0.0001359872
0.3984375,0.546875,-0.0008241152
0.40625,0.546875,0.0019152896
0.4140625,0.546875,-0.0020348928
0.421875,0.546875,-0.0019431424
0.4296875,0.546875,-0.0020037632
0.4375,0.546875,0.001916928
0.4453125,0.546875,-0.0031883264
0.453125,0.546875,-0.0050266112
0.4609375,0.546875,-0.0043614208
0.46875,0.546875,-0.000835584
0.4765625,0.546875,-0.0042008576
0.484375,0.546875,-0.0056262656
0.4921875,0.546875,0.000106496
0.5,0.546875,-0.0054820864
0.5078125,0.546875,-0.0011173888
0.515625,0.546875,0.002711552
0.5234375,0.546875,-0.0004489216
0.53125,0.546875,-0.0057131008
0.5390625,0.546875,0.003063808
0.546875,0.546875,0.00057344
0.5546875,0.546875,-0.0060178432
0.5625,0.546875,0.0049840128
0.5703125,0.546875,0.0032325632
0.578125,0.546875,-0.0013713408
0.5859375,0.546875,0.0012009472
0.59375,0.546875,0.0010911744
0.6015625,0.546875,0.003424256
0.609375,0.546875,-0.0040992768
0.6171875,0.546875,-0.000761856
0.625,0.546875,0.0007340032
0.6328125,0.546875,-0.0027705344
0.640625,0.546875,0.000565248
0.6484375,0.546875,0.0006373376
0.65625,0.546875,-0.0012025856
0.6640625,0.546875,-0.0012320768
0.671875,0.546875,-0.000442368
0.6796875,0.546875,0.0001081344
0.6875,0.546875,-0.0010141696
0.6953125,0.546875,8.192e-05
0.703125,0.546875,0.0004308992
0.7109375,0.546875,0.0001048576
0.71875,0.546875,-0.0002883584
0.7265625,0.546875,4.096e-05
0.734375,0.546875,-0.0008011776
0.7421875,0.546875,-0.0003915776
0.75,0.546875,3.2768e-05
0.7578125,0.546875,0.00012288
0.765625,0.546875,-0.0001212416
0.7734375,0.546875,0.0002818048
0.78125,0.546875,0.0001998848
0.7890625,0.546875,-0.000262144
0.796875,0.546875,0.0004554752
0.8046875,0.546875,-0.000385024
0.8125,0.546875,0.0002162688
0.8203125,0.546875,-0.0001540096
0.828125,0.546875,-0.0001425408
0.8359375,0.546875,0.0001523712
0.84375,0.546875,0.0003866624
0.8515625,0.546875,-0.0001097728
0.859375,0.546875,0.0002850816
0.8671875,0.546875,0.0003883008
0.875,0.546875,7.86432e-05
0.8828125,0.546875,3.2768e-06
0.890625,0.546875,-4.42368e-05
0.8984375,0.546875,6.88128e-05
0.90625,0.546875,0.0001081344
0.9140625,0.546875,-9.33888e-05
0.921875,0.546875,-1.80224e-05
0.9296875,0.546875,-3.76832e-05
0.9375,0.546875,0.0001048576
0.9453125,0.546875,-2.12992e-05
0.953125,0.546875,-8.192e-06
0.9609375,0.546875,1.6384e-06
0.96875,0.546875,6.38976e-05
0.9765625,0.546875,-1.31072e-05
0.984375,0.546875,3.2768e-06
0.9921875,0.546875,-2.12992e-05

0.0,0.5546875,-1.96608e-05
0.0078125,0.5546875,2.4576e-05
0.015625,0.5546875,2.12992e-05
0.0234375,0.5546875,1.47456e-05
0.03125,0.5546875,4.42368e-05
0.0390625,0.5546875,-3.76832e-05
0.046875,0.5546875,-4.42368e-05
0.0546875,0.5546875,5.24288e-05
0.0625,0.5546875,-2.12992e-05
0.0703125,0.5546875,3.2768e-05
0.078125,0.5546875,-9.99424e-05
0.0859375,0.5546875,-3.11296e-05
0.09375,0.5546875,1.6384e-06
0.1015625,0.5546875,-1.14688e-05
0.109375,0.5546875,9.0112e-05
0.1171875,0.5546875,0.0001114112
0.125,0.5546875,-9.66656e-05
0.1328125,0.5546875,-0.0002916352
0.140625,0.5546875,-0.0002981888
0.1484375,0.5546875,8.35584e-05
0.15625,0.5546875,-0.0001900544
0.1640625,0.5546875,-9.0112e-05
0.171875,0.5546875,0.0003538944
0.1796875,0.5546875,0.0002605056
0.1875,0.5546875,0.0004194304
0.1953125,0.5546875,-0.0004325376
0.203125,0.5546875,9.50272e-05
0.2109375,0.5546875,0.0003489792
0.21875,0.5546875,0.0002146304
0.2265625,0.5546875,-7.04512e-05
0.234375,0.5546875,-0.0003555328
0.2421875,0.5546875,-0.0004554752
0.25,0.5546875,0.0003784704
0.2578125,0.5546875,0.0004603904
0.265625,0.5546875,-0.0001851392
0.2734375,0.5546875,-0.0005373952
0.28125,0.5546875,0.0002064384
0.2890625,0.5546875,0.0010551296
0.296875,0.5546875,3.2768e-06
0.3046875,0.5546875,0.0001458176
0.3125,0.5546875,-0.0008192
0.3203125,0.5546875,0.0001523712
0.328125,0.5546875,-0.0006750208
0.3359375,0.5546875,-0.0001769472
0.34375,0.5546875,0.0011730944
0.3515625,0.5546875,0.0002605056
0.359375,0.5546875,0.0012222464
0.3671875,0.5546875,0.0004636672
0.375,0.5546875,-0.0014712832
0.3828125,0.5546875,-0.0011010048
0.390625,0.5546875,0.0006356992
0.3984375,0.5546875,-0.00077824
0.40625,0.5546875,0.0031244288
0.4140625,0.5546875,-0.0027344896
0.421875,0.5546875,0.0027656192
0.4296875,0.5546875,-4.75136e-05
0.4375,0.5546875,-0.0024150016
0.4453125,0.5546875,-0.0001015808
0.453125,0.5546875,0.0050905088
0.4609375,0.5546875,0.0031899648
0.46875,0.5546875,-0.00155648
0.4765625,0.5546875,-0.0010993664
0.484375,0.5546875,-0.0021839872
0.4921875,0.5546875,-0.005193728
0.5,0.5546875,0.0024281088
0.5078125,0.5546875,-0.0004276224
0.515625,0.5546875,-0.00335872
0.5234375,0.5546875,-0.000229376
0.53125,0.5546875,0.0056508416
0.5390625,0.5546875,0.0001671168
0.546875,0.5546875,-0.0010944512
0.5546875,0.5546875,-0.001695744
0.5625,0.5546875,0.0019447808
0.5703125,0.5546875,-0.0022544384
0.578125,0.5546875,0.0012664832
0.5859375,0.5546875,-0.0010223616
0.59375,0.5546875,-0.0001081344
0.6015625,0.5546875,-0.002465792
0.609375,0.5546875,0.0006815744
0.6171875,0.5546875,0.0008798208
0.625,0.5546875,-0.0011567104
0.6328125,0.5546875,0.0005996544
0.640625,0.5546875,-0.0017055744
0.6484375,0.5546875,-6.22592e-05
0.65625,0.5546875,0.0020545536
0.6640625,0.5546875,-0.0002310144
0.671875,0.5546875,0.0004882432
0.6796875,0.5546875,0.0023035904
0.6875,0.5546875,0.0013697024
0.6953125,0.5546875,0.0015302656
0.703125,0.5546875,1.31072e-05
0.7109375,0.5546875,-0.0003145728
0.71875,0.5546875,-0.0004603904
0.7265625,0.5546875,0.0006045696
0.734375,0.5546875,-0.0003883008
0.7421875,0.5546875,0.000180224
0.75,0.5546875,2.62144e-05
0.7578125,0.5546875,0.0003670016
0.765625,0.5546875,6.22592e-05
0.7734375,0.5546875,0.0002392064
0.78125,0.5546875,-0.0002768896
0.7890625,0.5546875,-0.000393216
0.796875,0.5546875,0.0003014656
0.8046875,0.5546875,9.8304e-05
0.8125,0.5546875,-3.44064e-05
0.8203125,0.5546875,-0.000196608
0.828125,0.5546875,-0.0001900544
0.8359375,0.5546875,0.0003424256
0.84375,0.5546875,1.6384e-05
0.8515625,0.5546875,-6.5536e-05
0.859375,0.5546875,2.29376e-05
0.8671875,0.5546875,1.6384e-06
0.875,0.5546875,-0.0002015232
0.8828125,0.5546875,-0.0002408448
0.890625,0.5546875,-0.0001671168
0.8984375,0.5546875,4.42368e-05
0.90625,0.5546875,2.62144e-05
0.9140625,0.5546875,0.0002637824
0.921875,0.5546875,7.86432e-05
0.9296875,0.5546875,-4.58752e-05
0.9375,0.5546875,-3.2768e-06
0.9453125,0.5546875,-4.9152e-06
0.953125,0.5546875,3.93216e-05
0.9609375,0.5546875,5.24288e-05
0.96875,0.5546875,4.9152e-06
0.9765625,0.5546875,2.78528e-05
0.984375,0.5546875,0.0
0.9921875,0.5546875,-2.29376e-05

0.0,0.5625,-4.58752e-05
0.0078125,0.5625,-1.96608e-05
0.015625,0.5625,3.2768e-05
0.0234375,0.5625,-9.8304e-06
0.03125,0.5625,-5.89824e-05
0.0390625,0.5625,2.4576e-05
0.046875,0.5625,-5.57056e-05
0.0546875,0.5625,-9.8304e-06
0.0625,0.5625,-0.0001097728
0.0703125,0.5625,-4.25984e-05
0.078125,0.5625,-7.70048e-05
0.0859375,0.5625,-0.000278528
0.09375,0.5625,0.00012288
0.1015625,0.5625,3.60448e-05
0.109375,0.5625,0.0001048576
0.1171875,0.5625,-0.0001507328
0.125,0.5625,8.192e-05
0.1328125,0.5625,0.0001359872
0.140625,0.5625,3.44064e-05
0.1484375,0.5625,0.0002064384
0.15625,0.5625,7.70048e-05
0.1640625,0.5625,0.0004603904
0.171875,0.5625,-0.0003784704
0.1796875,0.5625,7.04512e-05
0.1875,0.5625,-0.0002146304
0.1953125,0.5625,5.7344e-05
0.203125,0.5625,-0.0001490944
0.2109375,0.5625,0.000221184
0.21875,0.5625,0.000589824
0.2265625,0.5625,-0.0004472832
0.234375,0.5625,-1.80224e-05
0.2421875,0.5625,0.000393216
0.25,0.5625,4.75136e-05
0.2578125,0.5625,-0.0002392064
0.265625,0.5625,0.0009535488
0.2734375,0.5625,-0.0006209536
0.28125,0.5625,0.0009224192
0.2890625,0.5625,-6.88128e-05
0.296875,0.5625,0.000466944
0.3046875,0.5625,0.000131072
0.3125,0.5625,-0.0018661376
0.3203125,0.5625,-0.0012304384
0.328125,0.5625,0.0002260992
0.3359375,0.5625,-0.000360448
0.34375,0.5625,-0.0017891328
0.3515625,0.5625,0.0014794752
0.359375,0.5625,0.0018300928
0.3671875,0.5625,-0.0011649024
0.375,0.5625,-0.0022560768
0.3828125,0.5625,-0.0016809984
0.390625,0.5625,0.0003129344
0.3984375,0.5625,0.001499136
0.40625,0.5625,-0.0010698752
0.4140625,0.5625,0.000851968
0.421875,0.5625,0.0009043968
0.4296875,0.5625,-0.0027148288
0.4375,0.5625,0.0013828096
0.4453125,0.5625,-0.0027639808
0.453125,0.5625,-0.003284992
0.4609375,0.5625,-0.0057819136
0.46875,0.5625,-0.0001605632
0.4765625,0.5625,0.0033718272
0.484375,0.5625,0.0020430848
0.4921875,0.5625,-0.0010371072
0.5,0.5625,-0.0040861696
0.5078125,0.5625,0.0070500352
0.515625,0.5625,-0.005922816
0.5234375,0.5625,0.002736128
0.53125,0.5625,-0.0003653632
0.5390625,0.5625,0.0017678336
0.546875,0.5625,-0.0024608768
0.5546875,0.5625,0.0009224192
0.5625,0.5625,0.0035766272
0.5703125,0.5625,1.6384e-06
0.578125,0.5625,-0.0020168704
0.5859375,0.5625,-0.003039232
0.59375,0.5625,-0.0014057472
0.6015625,0.5625,0.00155648
0.609375,0.5625,0.0003538944
0.6171875,0.5625,-0.001441792
0.625,0.5625,0.0001277952
0.6328125,0.5625,-0.0003571712
0.640625,0.5625,-5.57056e-05
0.6484375,0.5625,0.0008617984
0.65625,0.5625,0.0006832128
0.6640625,0.5625,0.0019300352
0.671875,0.5625,0.0003342336
0.6796875,0.5625,0.0003325952
0.6875,0.5625,0.00094208
0.6953125,0.5625,-0.0002392064
0.703125,0.5625,6.88128e-05
0.7109375,0.5625,-0.00045056
0.71875,0.5625,0.00028672
0.7265625,0.5625,8.68352e-05
0.734375,0.5625,0.0002965504
0.7421875,0.5625,4.25984e-05
0.75,0.5625,0.0001212416
0.7578125,0.5625,-0.0004079616
0.765625,0.5625,-7.53664e-05
0.7734375,0.5625,-0.0002719744
0.78125,0.5625,-7.53664e-05
0.7890625,0.5625,-0.0007340032
0.796875,0.5625,-0.000598016
0.8046875,0.5625,0.0003833856
0.8125,0.5625,-0.0002605056
0.8203125,0.5625,-0.000376832
0.828125,0.5625,-9.33888e-05
0.8359375,0.5625,4.9152e-06
0.84375,0.5625,-5.7344e-05
0.8515625,0.5625,-0.0001540096
0.859375,0.5625,-0.0001589248
0.8671875,0.5625,8.51968e-05
0.875,0.5625,9.17504e-05
0.8828125,0.5625,0.0001835008
0.890625,0.5625,5.7344e-05
0.8984375,0.5625,-4.9152e-06
0.90625,0.5625,6.5536e-05
0.9140625,0.5625,-3.93216e-05
0.921875,0.5625,2.78528e-05
0.9296875,0.5625,-3.2768e-06
0.9375,0.5625,-4.9152e-05
0.9453125,0.5625,3.76832e-05
0.953125,0.5625,9.8304e-06
0.9609375,0.5625,-3.44064e-05
0.96875,0.5625,1.6384e-05
0.9765625,0.5625,-6.5536e-06
0.984375,0.5625,1.6384e-05
0.9921875,0.5625,-1.14688e-05

0.0,0.5703125,-3.76832e-05
0.0078125,0.5703125,3.76832e-05
0.015625,0.5703125,2.62144e-05
0.0234375,0.5703125,3.60448e-05
0.03125,0.5703125,-1.80224e-05
0.0390625,0.5703125,-5.40672e-05
0.046875,0.5703125,-3.2768e-05
0.0546875,0.5703125,4.096e-05
0.0625,0.5703125,1.14688e-05
0.0703125,0.5703125,-6.5536e-06
0.078125,0.5703125,-8.192e-06
0.0859375,0.5703125,-0.0001032192
0.09375,0.5703125,-2.94912e-05
0.1015625,0.5703125,-5.24288e-05
0.109375,0.5703125,-5.89824e-05
0.1171875,0.5703125,-7.70048e-05
0.125,0.5703125,-0.0001490944
0.1328125,0.5703125,-6.5536e-06
0.140625,0.5703125,0.00016384
0.1484375,0.5703125,-7.86432e-05
0.15625,0.5703125,-0.0001081344
0.1640625,0.5703125,-0.0001900544
0.171875,0.5703125,-0.0001032192
0.1796875,0.5703125,3.76832e-05
0.1875,0.5703125,0.0007421952
0.1953125,0.5703125,2.29376e-05
0.203125,0.5703125,0.0006078464
0.2109375,0.5703125,0.0005767168
0.21875,0.5703125,-0.0002752512
0.2265625,0.5703125,-0.0004816896
0.234375,0.5703125,0.0003915776
0.2421875,0.5703125,-7.20896e-05
0.25,0.5703125,0.0003588096
0.2578125,0.5703125,0.0004898816
0.265625,0.5703125,0.0002113536
0.2734375,0.5703125,-0.0012255232
0.28125,0.5703125,0.0007831552
0.2890625,0.5703125,0.000557056
0.296875,0.5703125,-0.0006127616
0.3046875,0.5703125,0.000933888
0.3125,0.5703125,0.0004898816
0.3203125,0.5703125,-0.00036864
0.328125,0.5703125,-0.0012386304
0.3359375,0.5703125,0.0001916928
0.34375,0.5703125,0.0002572288
0.3515625,0.5703125,-0.0001114112
0.359375,0.5703125,-0.0003457024
0.3671875,0.5703125,0.0021413888
0.375,0.5703125,0.0027836416
0.3828125,0.5703125,-0.001040384
0.390625,0.5703125,0.0012435456
0.3984375,0.5703125,-0.0004308992
0.40625,0.5703125,0.0006586368
0.4140625,0.5703125,-0.0007340032
0.421875,0.5703125,-0.000352256
0.4296875,0.5703125,-0.0002555904
0.4375,0.5703125,0.0015826944
0.4453125,0.5703125,0.002097152
0.453125,0.5703125,-0.0006733824
0.4609375,0.5703125,-0.0002916352
0.46875,0.5703125,-0.000843776
0.4765625,0.5703125,0.001572864
0.484375,0.5703125,0.0021200896
0.4921875,0.5703125,0.0022183936
0.5,0.5703125,-0.0006488064
0.5078125,0.5703125,0.0005685248
0.515625,0.5703125,0.0084852736
0.5234375,0.5703125,0.0053100544
0.53125,0.5703125,-0.0023494656
0.5390625,0.5703125,-0.0039387136
0.546875,0.5703125,0.0008339456
0.5546875,0.5703125,0.0014958592
0.5625,0.5703125,-0.0012222464
0.5703125,0.5703125,-0.0018235392
0.578125,0.5703125,-0.0010829824
0.5859375,0.5703125,-0.0021102592
0.59375,0.5703125,-0.0004407296
0.6015625,0.5703125,0.0002473984
0.609375,0.5703125,-0.0004227072
0.6171875,0.5703125,0.0002670592
0.625,0.5703125,-0.0015122432
0.6328125,0.5703125,-0.0008388608
0.640625,0.5703125,0.0025673728
0.6484375,0.5703125,-0.0004243456
0.65625,0.5703125,-0.0011485184
0.6640625,0.5703125,-0.0008536064
0.671875,0.5703125,-0.0001753088
0.6796875,0.5703125,-0.0006602752
0.6875,0.5703125,-0.0003833856
0.6953125,0.5703125,6.5536e-06
0.703125,0.5703125,-0.0004538368
0.7109375,0.5703125,-0.001466368
0.71875,0.5703125,-0.0001671168
0.7265625,0.5703125,0.0005783552
0.734375,0.5703125,0.0001114112
0.7421875,0.5703125,-0.0001540096
0.75,0.5703125,-0.0002179072
0.7578125,0.5703125,0.0003735552
0.765625,0.5703125,0.000229376
0.7734375,0.5703125,0.0001949696
0.78125,0.5703125,-1.6384e-06
0.7890625,0.5703125,-0.0002359296
0.796875,0.5703125,0.0001490944
0.8046875,0.5703125,-0.0001523712
0.8125,0.5703125,8.02816e-05
0.8203125,0.5703125,3.2768e-06
0.828125,0.5703125,-0.0001359872
0.8359375,0.5703125,-1.47456e-05
0.84375,0.5703125,-7.3728e-05
0.8515625,0.5703125,0.0001196032
0.859375,0.5703125,6.71744e-05
0.8671875,0.5703125,0.0001425408
0.875,0.5703125,-1.6384e-06
0.8828125,0.5703125,-3.76832e-05
0.890625,0.5703125,5.89824e-05
0.8984375,0.5703125,0.00016384
0.90625,0.5703125,-7.20896e-05
0.9140625,0.5703125,5.7344e-05
0.921875,0.5703125,-6.22592e-05
0.9296875,0.5703125,0.0
0.9375,0.5703125,-2.12992e-05
0.9453125,0.5703125,7.20896e-05
0.953125,0.5703125,-2.12992e-05
0.9609375,0.5703125,1.31072e-05
0.96875,0.5703125,-6.5536e-06
0.9765625,0.5703125,2.62144e-05
0.984375,0.5703125,1.47456e-05
0.9921875,0.5703125,1.47456e-05

0.0,0.578125,1.14688e-05
0.0078125,0.578125,1.14688e-05
0.015625,0.578125,1.47456e-05
0.0234375,0.578125,2.62144e-05
0.03125,0.578125,6.5536e-05
0.0390625,0.578125,3.2768e-06
0.046875,0.578125,-4.25984e-05
0.0546875,0.578125,-2.29376e-05
0.0625,0.578125,-4.42368e-05
0.0703125,0.578125,4.9152e-05
0.078125,0.578125,-4.58752e-05
0.0859375,0.578125,9.33888e-05
0.09375,0.578125,3.44064e-05
0.1015625,0.578125,9.8304e-06
0.109375,0.578125,-6.88128e-05
0.1171875,0.578125,7.04512e-05
0.125,0.578125,9.8304e-05
0.1328125,0.578125,-9.0112e-05
0.140625,0.578125,2.78528e-05
0.1484375,0.578125,-7.04512e-05
0.15625,0.578125,6.5536e-06
0.1640625,0.578125,-0.0002883584
0.171875,0.578125,-6.38976e-05
0.1796875,0.578125,0.0001458176
0.1875,0.578125,0.0003391488
0.1953125,0.578125,0.0002310144
0.203125,0.578125,0.0001687552
0.2109375,0.578125,0.0001671168
0.21875,0.578125,-0.0002916352
0.2265625,0.578125,-4.75136e-05
0.234375,0.578125,0.0003293184
0.2421875,0.578125,-0.0001867776
0.25,0.578125,-0.0002064384
0.2578125,0.578125,-6.06208e-05
0.265625,0.578125,-0.0010190848
0.2734375,0.578125,-0.0005423104
0.28125,0.578125,-0.0013172736
0.2890625,0.578125,-0.0015908864
0.296875,0.578125,0.0002523136
0.3046875,0.578125,0.00077824
0.3125,0.578125,0.0012288
0.3203125,0.578125,-3.2768e-05
0.328125,0.578125,-0.0008044544
0.3359375,0.578125,0.0009617408
0.34375,0.578125,0.0011812864
0.3515625,0.578125,-0.0013500416
0.359375,0.578125,0.001114112
0.3671875,0.578125,0.0015499264
0.375,0.578125,0.000688128
0.3828125,0.578125,-0.0001097728
0.390625,0.578125,0.0012828672
0.3984375,0.578125,0.0027394048
0.40625,0.578125,0.0002162688
0.4140625,0.578125,0.0021315584
0.421875,0.578125,0.000425984
0.4296875,0.578125,0.0033161216
0.4375,0.578125,1.6384e-06
0.4453125,0.578125,0.0033570816
0.453125,0.578125,-0.0017088512
0.4609375,0.578125,-0.0001753088
0.46875,0.578125,0.0020905984
0.4765625,0.578125,0.0014647296
0.484375,0.578125,0.0006586368
0.4921875,0.578125,-0.0005455872
0.5,0.578125,-0.0029442048
0.5078125,0.578125,0.0003670016
0.515625,0.578125,0.0002441216
0.5234375,0.578125,-0.0015286272
0.53125,0.578125,-0.0001933312
0.5390625,0.578125,-0.0024117248
0.546875,0.578125,0.0004358144
0.5546875,0.578125,0.0012484608
0.5625,0.578125,0.0018333696
0.5703125,0.578125,-0.00229376
0.578125,0.578125,-0.0007356416
0.5859375,0.578125,0.0007077888
0.59375,0.578125,-0.0003981312
0.6015625,0.578125,0.0002818048
0.609375,0.578125,0.0017481728
0.6171875,0.578125,3.44064e-05
0.625,0.578125,-0.001171456
0.6328125,0.578125,-0.0014696448
0.640625,0.578125,-0.000581632
0.6484375,0.578125,-0.001073152
0.65625,0.578125,-0.0009715712
0.6640625,0.578125,0.0003489792
0.671875,0.578125,0.0006258688
0.6796875,0.578125,0.0001458176
0.6875,0.578125,0.0009535488
0.6953125,0.578125,-0.0009682944
0.703125,0.578125,0.0012632064
0.7109375,0.578125,-0.0005505024
0.71875,0.578125,0.0003293184
0.7265625,0.578125,0.00012288
0.734375,0.578125,0.0019070976
0.7421875,0.578125,-0.0005341184
0.75,0.578125,0.0006438912
0.7578125,0.578125,0.0003227648
0.765625,0.578125,1.31072e-05
0.7734375,0.578125,0.0003489792
0.78125,0.578125,-0.000253952
0.7890625,0.578125,-7.3728e-05
0.796875,0.578125,3.11296e-05
0.8046875,0.578125,3.44064e-05
0.8125,0.578125,0.0002015232
0.8203125,0.578125,-0.00024576
0.828125,0.578125,-0.0002654208
0.8359375,0.578125,0.0001376256
0.84375,0.578125,0.0004112384
0.8515625,0.578125,-0.0001982464
0.859375,0.578125,-0.0001671168
0.8671875,0.578125,-8.02816e-05
0.875,0.578125,0.0
0.8828125,0.578125,0.0001294336
0.890625,0.578125,-1.96608e-05
0.8984375,0.578125,5.24288e-05
0.90625,0.578125,0.0
0.9140625,0.578125,-1.6384e-05
0.921875,0.578125,6.5536e-06
0.9296875,0.578125,3.2768e-06
0.9375,0.578125,4.096e-05
0.9453125,0.578125,-1.47456e-05
0.953125,0.578125,4.25984e-05
0.9609375,0.578125,6.06208e-05
0.96875,0.578125,-5.07904e-05
0.9765625,0.578125,3.2768e-06
0.984375,0.578125,-6.88128e-05
0.9921875,0.578125,4.9152e-06

0.0,0.5859375,7.04512e-05
0.0078125,0.5859375,9.8304e-06
0.015625,0.5859375,6.5536e-06
0.0234375,0.5859375,-4.42368e-05
0.03125,0.5859375,-1.14688e-05
0.0390625,0.5859375,6.38976e-05
0.046875,0.5859375,-6.5536e-06
0.0546875,0.5859375,-3.93216e-05
0.0625,0.5859375,6.5536e-05
0.0703125,0.5859375,-2.62144e-05
0.078125,0.5859375,5.89824e-05
0.0859375,0.5859375,9.99424e-05
0.09375,0.5859375,-8.84736e-05
0.1015625,0.5859375,7.20896e-05
0.109375,0.5859375,-0.0001507328
0.1171875,0.5859375,0.000172032
0.125,0.5859375,1.80224e-05
0.1328125,0.5859375,-4.75136e-05
0.140625,0.5859375,-6.06208e-05
0.1484375,0.5859375,-0.0001294336
0.15625,0.5859375,-0.000253952
0.1640625,0.5859375,8.84736e-05
0.171875,0.5859375,0.0002818048
0.1796875,0.5859375,2.62144e-05
0.1875,0.5859375,-1.80224e-05
0.1953125,0.5859375,6.06208e-05
0.203125,0.5859375,0.0002605056
0.2109375,0.5859375,0.0002736128
0.21875,0.5859375,-0.0001507328
0.2265625,0.5859375,0.000802816
0.234375,0.5859375,0.0008536064
0.2421875,0.5859375,-3.44064e-05
0.25,0.5859375,6.5536e-06
0.2578125,0.5859375,-0.0005783552
0.265625,0.5859375,-0.0006144
0.2734375,0.5859375,0.000720896
0.28125,0.5859375,0.0004521984
0.2890625,0.5859375,-5.07904e-05
0.296875,0.5859375,0.0006651904
0.3046875,0.5859375,0.000753664
0.3125,0.5859375,0.0002555904
0.3203125,0.5859375,0.0008454144
0.328125,0.5859375,-0.00135168
0.3359375,0.5859375,-0.000311296
0.34375,0.5859375,-0.0017874944
0.3515625,0.5859375,0.0004079616
0.359375,0.5859375,0.0003407872
0.3671875,0.5859375,0.0009060352
0.375,0.5859375,-0.0016596992
0.3828125,0.5859375,0.0022577152
0.390625,0.5859375,0.0004112384
0.3984375,0.5859375,-0.0012419072
0.40625,0.5859375,-0.0003653632
0.4140625,0.5859375,9.0112e-05
0.421875,0.5859375,0.003039232
0.4296875,0.5859375,-0.0002359296
0.4375,0.5859375,0.0005554176
0.4453125,0.5859375,0.0001409024
0.453125,0.5859375,-0.0006094848
0.4609375,0.5859375,0.0020774912
0.46875,0.5859375,-0.0015351808
0.4765625,0.5859375,-0.0030851072
0.484375,0.5859375,0.0008962048
0.4921875,0.5859375,-0.0049266688
0.5,0.5859375,0.0026853376
0.5078125,0.5859375,0.0003325952
0.515625,0.5859375,-7.53664e-05
0.5234375,0.5859375,-0.0022544384
0.53125,0.5859375,0.0017219584
0.5390625,0.5859375,-0.0036962304
0.546875,0.5859375,0.0020824064
0.5546875,0.5859375,-1.14688e-05
0.5625,0.5859375,-0.0011239424
0.5703125,0.5859375,0.0020840448
0.578125,0.5859375,-0.0008552448
0.5859375,0.5859375,-0.0005226496
0.59375,0.5859375,0.0
0.6015625,0.5859375,0.0008830976
0.609375,0.5859375,-0.0018972672
0.6171875,0.5859375,0.0014958592
0.625,0.5859375,-0.0010469376
0.6328125,0.5859375,-0.0003964928
0.640625,0.5859375,0.0005537792
0.6484375,0.5859375,-0.0009682944
0.65625,0.5859375,-1.96608e-05
0.6640625,0.5859375,0.0004079616
0.671875,0.5859375,-0.0015941632
0.6796875,0.5859375,-0.0013369344
0.6875,0.5859375,0.0006668288
0.6953125,0.5859375,0.0004489216
0.703125,0.5859375,-0.0007061504
0.7109375,0.5859375,-0.000172032
0.71875,0.5859375,0.0005849088
0.7265625,0.5859375,-0.0004603904
0.734375,0.5859375,0.0003129344
0.7421875,0.5859375,-0.0004636672
0.75,0.5859375,-0.0002572288
0.7578125,0.5859375,0.0001163264
0.765625,0.5859375,-8.68352e-05
0.7734375,0.5859375,-0.0001654784
0.78125,0.5859375,-0.0003620864
0.7890625,0.5859375,-0.0002080768
0.796875,0.5859375,0.0007061504
0.8046875,0.5859375,1.6384e-05
0.8125,0.5859375,-0.0004456448
0.8203125,0.5859375,-0.000106496
0.828125,0.5859375,-9.8304e-06
0.8359375,0.5859375,-0.0002490368
0.84375,0.5859375,-0.0003063808
0.8515625,0.5859375,1.6384e-05
0.859375,0.5859375,-3.2768e-06
0.8671875,0.5859375,-1.80224e-05
0.875,0.5859375,1.31072e-05
0.8828125,0.5859375,-4.75136e-05
0.890625,0.5859375,-3.44064e-05
0.8984375,0.5859375,6.71744e-05
0.90625,0.5859375,0.0001032192
0.9140625,0.5859375,-0.0001163264
0.921875,0.5859375,1.6384e-06
0.9296875,0.5859375,-4.75136e-05
0.9375,0.5859375,1.80224e-05
0.9453125,0.5859375,-3.60448e-05
0.953125,0.5859375,-8.192e-06
0.9609375,0.5859375,-9.8304e-06
0.96875,0.5859375,2.78528e-05
0.9765625,0.5859375,-2.78528e-05
0.984375,0.5859375,0.0
0.9921875,0.5859375,-1.47456e-05

0.0,0.59375,1.47456e-05
0.0078125,0.59375,6.5536e-06
0.015625,0.59375,-1.6384e-05
0.0234375,0.59375,-5.40672e-05
0.03125,0.59375,-1.14688e-05
0.0390625,0.59375,4.096e-05
0.046875,0.59375,4.75136e-05
0.0546875,0.59375,4.42368e-05
0.0625,0.59375,-9.66656e-05
0.0703125,0.59375,2.4576e-05
0.078125,0.59375,-4.25984e-05
0.0859375,0.59375,-6.5536e-05
0.09375,0.59375,4.9152e-06
0.1015625,0.59375,-9.0112e-05
0.109375,0.59375,0.0001703936
0.1171875,0.59375,3.44064e-05
0.125,0.59375,-2.78528e-05
0.1328125,0.59375,3.44064e-05
0.140625,0.59375,2.94912e-05
0.1484375,0.59375,0.0001687552
0.15625,0.59375,1.96608e-05
0.1640625,0.59375,-0.0002392064
0.171875,0.59375,4.25984e-05
0.1796875,0.59375,-0.0001048576
0.1875,0.59375,1.31072e-05
0.1953125,0.59375,-0.0006946816
0.203125,0.59375,6.88128e-05
0.2109375,0.59375,0.0001425408
0.21875,0.59375,0.0001867776
0.2265625,0.59375,-0.0011583488
0.234375,0.59375,-0.0007897088
0.2421875,0.59375,0.0004653056
0.25,0.59375,-0.0003883008
0.2578125,0.59375,0.0008192
0.265625,0.59375,0.0003063808
0.2734375,0.59375,4.9152e-05
0.28125,0.59375,-0.00053248
0.2890625,0.59375,-0.0008880128
0.296875,0.59375,-0.0008568832
0.3046875,0.59375,0.0016039936
0.3125,0.59375,-0.0002981888
0.3203125,0.59375,6.71744e-05
0.328125,0.59375,0.0013221888
0.3359375,0.59375,-0.0002260992
0.34375,0.59375,0.0023855104
0.3515625,0.59375,-0.0004898816
0.359375,0.59375,0.0006750208
0.3671875,0.59375,-0.0007110656
0.375,0.59375,0.0005832704
0.3828125,0.59375,-1.6384e-05
0.390625,0.59375,-0.0012746752
0.3984375,0.59375,-0.0012222464
0.40625,0.59375,0.0026673152
0.4140625,0.59375,0.0016236544
0.421875,0.59375,0.0026263552
0.4296875,0.59375,-0.0009846784
0.4375,0.59375,-0.002588672
0.4453125,0.59375,0.0003833856
0.453125,0.59375,8.35584e-05
0.4609375,0.59375,-0.0024543232
0.46875,0.59375,0.0015024128
0.4765625,0.59375,-0.00147456
0.484375,0.59375,-0.0007815168
0.4921875,0.59375,-0.0012550144
0.5,0.59375,0.0004816896
0.5078125,0.59375,-0.0021331968
0.515625,0.59375,0.0045760512
0.5234375,0.59375,-0.001900544
0.53125,0.59375,-0.0005947392
0.5390625,0.59375,-0.0012189696
0.546875,0.59375,0.0022806528
0.5546875,0.59375,8.192e-05
0.5625,0.59375,0.0007159808
0.5703125,0.59375,0.0008978432
0.578125,0.59375,0.00196608
0.5859375,0.59375,0.0003588096
0.59375,0.59375,-0.0004046848
0.6015625,0.59375,0.0016154624
0.609375,0.59375,-0.0002572288
0.6171875,0.59375,-0.001712128
0.625,0.59375,-0.0011354112
0.6328125,0.59375,0.0004702208
0.640625,0.59375,-0.0005685248
0.6484375,0.59375,-0.000540672
0.65625,0.59375,-0.0001949696
0.6640625,0.59375,-0.0006242304
0.671875,0.59375,-0.0017547264
0.6796875,0.59375,0.0009568256
0.6875,0.59375,-2.29376e-05
0.6953125,0.59375,-0.0006078464
0.703125,0.59375,0.0002146304
0.7109375,0.59375,-0.0004931584
0.71875,0.59375,-0.0003293184
0.7265625,0.59375,0.0008830976
0.734375,0.59375,-0.0002162688
0.7421875,0.59375,0.0003407872
0.75,0.59375,-8.02816e-05
0.7578125,0.59375,-2.62144e-05
0.765625,0.59375,-0.0001458176
0.7734375,0.59375,2.12992e-05
0.78125,0.59375,-0.0004276224
0.7890625,0.59375,7.70048e-05
0.796875,0.59375,-0.0004620288
0.8046875,0.59375,5.7344e-05
0.8125,0.59375,-6.5536e-06
0.8203125,0.59375,-2.12992e-05
0.828125,0.59375,-0.0001523712
0.8359375,0.59375,0.00012288
0.84375,0.59375,-2.94912e-05
0.8515625,0.59375,-4.75136e-05
0.859375,0.59375,3.2768e-06
0.8671875,0.59375,4.42368e-05
0.875,0.59375,-5.7344e-05
0.8828125,0.59375,2.29376e-05
0.890625,0.59375,-0.000172032
0.8984375,0.59375,0.0001163264
0.90625,0.59375,2.29376e-05
0.9140625,0.59375,6.06208e-05
0.921875,0.59375,-5.40672e-05
0.9296875,0.59375,-1.31072e-05
0.9375,0.59375,4.9152e-06
0.9453125,0.59375,3.93216e-05
0.953125,0.59375,9.50272e-05
0.9609375,0.59375,-8.35584e-05
0.96875,0.59375,1.14688e-05
0.9765625,0.59375,1.31072e-05
0.984375,0.59375,4.9152e-06
0.9921875,0.59375,3.11296e-05

0.0,0.6015625,1.31072e-05
0.0078125,0.6015625,1.6384e-05
0.015625,0.6015625,9.8304e-06
0.0234375,0.6015625,4.9152e-06
0.03125,0.6015625,8.192e-06
0.0390625,0.6015625,-2.4576e-05
0.046875,0.6015625,3.2768e-06
0.0546875,0.6015625,8.192e-06
0.0625,0.6015625,-5.07904e-05
0.0703125,0.6015625,-3.93216e-05
0.078125,0.6015625,4.25984e-05
0.0859375,0.6015625,6.38976e-05
0.09375,0.6015625,2.94912e-05
0.1015625,0.6015625,-6.06208e-05
0.109375,0.6015625,-0.0001245184
0.1171875,0.6015625,3.2768e-06
0.125,0.6015625,7.04512e-05
0.1328125,0.6015625,5.7344e-05
0.140625,0.6015625,6.38976e-05
0.1484375,0.6015625,0.000360448
0.15625,0.6015625,-0.0003391488
0.1640625,0.6015625,-6.5536e-05
0.171875,0.6015625,-0.0002441216
0.1796875,0.6015625,-0.0003555328
0.1875,0.6015625,0.0002801664
0.1953125,0.6015625,-0.0002277376
0.203125,0.6015625,-0.0002244608
0.2109375,0.6015625,0.000319488
0.21875,0.6015625,0.0001589248
0.2265625,0.6015625,0.000466944
0.234375,0.6015625,0.0001097728
0.2421875,0.6015625,-2.62144e-05
0.25,0.6015625,0.000147456
0.2578125,0.6015625,0.0001835008
0.265625,0.6015625,0.0004882432
0.2734375,0.6015625,-0.0002572288
0.28125,0.6015625,-0.0004292608
0.2890625,0.6015625,-0.0003489792
0.296875,0.6015625,-0.0005996544
0.3046875,0.6015625,-9.33888e-05
0.3125,0.6015625,-0.0002588672
0.3203125,0.6015625,-0.000565248
0.328125,0.6015625,0.0001540096
0.3359375,0.6015625,0.0004653056
0.34375,0.6015625,0.000868352
0.3515625,0.6015625,-0.0020086784
0.359375,0.6015625,6.88128e-05
0.3671875,0.6015625,0.001851392
0.375,0.6015625,-0.0005423104
0.3828125,0.6015625,-0.000638976
0.390625,0.6015625,-0.0001425408
0.3984375,0.6015625,0.0019808256
0.40625,0.6015625,8.68352e-05
0.4140625,0.6015625,2.29376e-05
0.421875,0.6015625,-0.0012173312
0.4296875,0.6015625,0.0003244032
0.4375,0.6015625,0.0006094848
0.4453125,0.6015625,0.0007979008
0.453125,0.6015625,0.0013991936
0.4609375,0.6015625,-0.0002801664
0.46875,0.6015625,-1.6384e-06
0.4765625,0.6015625,0.003252224
0.484375,0.6015625,0.0029425664
0.4921875,0.6015625,-0.0001130496
0.5,0.6015625,-0.0012910592
0.5078125,0.6015625,0.002318336
0.515625,0.6015625,-7.86432e-05
0.5234375,0.6015625,-0.0007471104
0.53125,0.6015625,0.0015990784
0.5390625,0.6015625,-0.0012238848
0.546875,0.6015625,-0.0008142848
0.5546875,0.6015625,0.00110592
0.5625,0.6015625,-0.00180224
0.5703125,0.6015625,0.0004358144
0.578125,0.6015625,0.001130496
0.5859375,0.6015625,0.001916928
0.59375,0.6015625,0.0015040512
0.6015625,0.6015625,0.0022953984
0.609375,0.6015625,3.93216e-05
0.6171875,0.6015625,-0.0018251776
0.625,0.6015625,0.0007749632
0.6328125,0.6015625,-0.0005931008
0.640625,0.6015625,-0.0007487488
0.6484375,0.6015625,-0.00086016
0.65625,0.6015625,0.0008323072
0.6640625,0.6015625,0.0007929856
0.671875,0.6015625,-0.0001540096
0.6796875,0.6015625,0.0011698176
0.6875,0.6015625,0.0002932736
0.6953125,0.6015625,-0.0004063232
0.703125,0.6015625,-0.0001916928
0.7109375,0.6015625,0.0013615104
0.71875,0.6015625,0.000729088
0.7265625,0.6015625,-0.0007012352
0.734375,0.6015625,0.0004325376
0.7421875,0.6015625,-0.0005210112
0.75,0.6015625,0.0001196032
0.7578125,0.6015625,-0.000835584
0.765625,0.6015625,-0.0004653056
0.7734375,0.6015625,-2.29376e-05
0.78125,0.6015625,-0.0006602752
0.7890625,0.6015625,5.57056e-05
0.796875,0.6015625,0.000475136
0.8046875,0.6015625,-0.0001130496
0.8125,0.6015625,5.24288e-05
0.8203125,0.6015625,8.192e-06
0.828125,0.6015625,9.17504e-05
0.8359375,0.6015625,-4.58752e-05
0.84375,0.6015625,-6.38976e-05
0.8515625,0.6015625,-2.94912e-05
0.859375,0.6015625,6.5536e-05
0.8671875,0.6015625,-6.88128e-05
0.875,0.6015625,-5.40672e-05
0.8828125,0.6015625,9.8304e-05
0.890625,0.6015625,-5.07904e-05
0.8984375,0.6015625,3.93216e-05
0.90625,0.6015625,9.99424e-05
0.9140625,0.6015625,-9.17504e-05
0.921875,0.6015625,1.6384e-05
0.9296875,0.6015625,2.78528e-05
0.9375,0.6015625,-2.29376e-05
0.9453125,0.6015625,1.6384e-06
0.953125,0.6015625,-3.44064e-05
0.9609375,0.6015625,0.0
0.96875,0.6015625,-1.14688e-05
0.9765625,0.6015625,1.47456e-05
0.984375,0.6015625,-2.29376e-05
0.9921875,0.6015625,-8.192e-06

0.0,0.609375,-3.44064e-05
0.0078125,0.609375,1.47456e-05
0.015625,0.609375,-3.60448e-05
0.0234375,0.609375,4.9152e-06
0.03125,0.609375,-3.93216e-05
0.0390625,0.609375,1.31072e-05
0.046875,0.609375,-6.5536e-06
0.0546875,0.609375,-6.71744e-05
0.0625,0.609375,6.22592e-05
0.0703125,0.609375,0.0
0.078125,0.609375,6.88128e-05
0.0859375,0.609375,-4.9152e-05
0.09375,0.609375,-1.96608e-05
0.1015625,0.609375,-0.0001359872
0.109375,0.609375,-3.76832e-05
0.1171875,0.609375,7.3728e-05
0.125,0.609375,-0.0001196032
0.1328125,0.609375,-0.0001294336
0.140625,0.609375,8.192e-06
0.1484375,0.609375,4.58752e-05
0.15625,0.609375,-0.0001130496
0.1640625,0.609375,6.88128e-05
0.171875,0.609375,0.0001933312
0.1796875,0.609375,-0.0001933312
0.1875,0.609375,0.00012288
0.1953125,0.609375,-4.42368e-05
0.203125,0.609375,-7.86432e-05
0.2109375,0.609375,0.000139264
0.21875,0.609375,0.0004325376
0.2265625,0.609375,0.000417792
0.234375,0.609375,0.0011616256
0.2421875,0.609375,-0.0002490368
0.25,0.609375,-0.0002588672
0.2578125,0.609375,-4.9152e-06
0.265625,0.609375,-0.000196608
0.2734375,0.609375,-0.0005341184
0.28125,0.609375,0.0003571712
0.2890625,0.609375,-0.0005111808
0.296875,0.609375,0.0004276224
0.3046875,0.609375,0.0003751936
0.3125,0.609375,-0.0001179648
0.3203125,0.609375,-0.0002162688
0.328125,0.609375,0.0010027008
0.3359375,0.609375,-0.000507904
0.34375,0.609375,-0.0001605632
0.3515625,0.609375,-0.0003375104
0.359375,0.609375,0.0006324224
0.3671875,0.609375,-0.0003391488
0.375,0.609375,0.0014270464
0.3828125,0.609375,-0.002547712
0.390625,0.609375,0.0004636672
0.3984375,0.609375,0.0007503872
0.40625,0.609375,-0.0006160384
0.4140625,0.609375,0.0007520256
0.421875,0.609375,0.0020250624
0.4296875,0.609375,0.00118784
0.4375,0.609375,-0.0006946816
0.4453125,0.609375,0.0018710528
0.453125,0.609375,-0.0025362432
0.4609375,0.609375,0.0012812288
0.46875,0.609375,0.0002310144
0.4765625,0.609375,-0.0016662528
0.484375,0.609375,-0.0005472256
0.4921875,0.609375,-0.0003014656
0.5,0.609375,-0.0024100864
0.5078125,0.609375,0.0016023552
0.515625,0.609375,-0.0003784704
0.5234375,0.609375,0.0002523136
0.53125,0.609375,-0.0001163264
0.5390625,0.609375,-0.0028934144
0.546875,0.609375,0.0011272192
0.5546875,0.609375,-0.0018333696
0.5625,0.609375,0.003637248
0.5703125,0.609375,2.62144e-05
0.578125,0.609375,0.0001572864
0.5859375,0.609375,0.0001359872
0.59375,0.609375,-0.0026230784
0.6015625,0.609375,0.0021823488
0.609375,0.609375,0.0001490944
0.6171875,0.609375,-7.20896e-05
0.625,0.609375,-0.0005292032
0.6328125,0.609375,-8.192e-06
0.640625,0.609375,-0.0009977856
0.6484375,0.609375,0.0002277376
0.65625,0.609375,0.0012959744
0.6640625,0.609375,-0.0001933312
0.671875,0.609375,0.0003424256
0.6796875,0.609375,9.8304e-05
0.6875,0.609375,-0.0002916352
0.6953125,0.609375,0.0005931008
0.703125,0.609375,0.0005455872
0.7109375,0.609375,0.0005308416
0.71875,0.609375,0.0007847936
0.7265625,0.609375,-0.0002605056
0.734375,0.609375,0.0007192576
0.7421875,0.609375,8.192e-05
0.75,0.609375,-0.0002605056
0.7578125,0.609375,0.0006324224
0.765625,0.609375,-6.38976e-05
0.7734375,0.609375,-7.53664e-05
0.78125,0.609375,0.0007962624
0.7890625,0.609375,9.17504e-05
0.796875,0.609375,-0.000311296
0.8046875,0.609375,0.0001785856
0.8125,0.609375,-8.02816e-05
0.8203125,0.609375,-9.50272e-05
0.828125,0.609375,-3.2768e-05
0.8359375,0.609375,-6.88128e-05
0.84375,0.609375,-6.06208e-05
0.8515625,0.609375,-1.6384e-06
0.859375,0.609375,0.000188416
0.8671875,0.609375,-0.0002637824
0.875,0.609375,-8.02816e-05
0.8828125,0.609375,-3.2768e-05
0.890625,0.609375,0.0001277952
0.8984375,0.609375,-8.68352e-05
0.90625,0.609375,-3.44064e-05
0.9140625,0.609375,-1.96608e-05
0.921875,0.609375,6.38976e-05
0.9296875,0.609375,-3.76832e-05
0.9375,0.609375,1.80224e-05
0.9453125,0.609375,8.02816e-05
0.953125,0.609375,-6.06208e-05
0.9609375,0.609375,-2.94912e-05
0.96875,0.609375,5.40672e-05
0.9765625,0.609375,3.2768e-06
0.984375,0.609375,5.7344e-05
0.9921875,0.609375,-8.192e-06

0.0,0.6171875,-3.2768e-06
0.0078125,0.6171875,-9.8304e-06
0.015625,0.6171875,4.58752e-05
0.0234375,0.6171875,-1.96608e-05
0.03125,0.6171875,-3.60448e-05
0.0390625,0.6171875,-8.192e-06
0.046875,0.6171875,1.96608e-05
0.0546875,0.6171875,-2.94912e-05
0.0625,0.6171875,0.0
0.0703125,0.6171875,-4.75136e-05
0.078125,0.6171875,3.2768e-05
0.0859375,0.6171875,0.0
0.09375,0.6171875,-3.2768e-05
0.1015625,0.6171875,5.57056e-05
0.109375,0.6171875,6.88128e-05
0.1171875,0.6171875,-2.4576e-05
0.125,0.6171875,-6.5536e-05
0.1328125,0.6171875,-0.000147456
0.140625,0.6171875,-0.0001130496
0.1484375,0.6171875,1.6384e-05
0.15625,0.6171875,-0.0001458176
0.1640625,0.6171875,9.17504e-05
0.171875,0.6171875,5.89824e-05
0.1796875,0.6171875,-0.0002064384
0.1875,0.6171875,-0.000376832
0.1953125,0.6171875,-0.0001785856
0.203125,0.6171875,-0.0002768896
0.2109375,0.6171875,0.0001900544
0.21875,0.6171875,-0.0004702208
0.2265625,0.6171875,-0.0002686976
0.234375,0.6171875,-8.35584e-05
0.2421875,0.6171875,-6.71744e-05
0.25,0.6171875,-0.0004079616
0.2578125,0.6171875,0.0005275648
0.265625,0.6171875,3.2768e-06
0.2734375,0.6171875,0.000344064
0.28125,0.6171875,-0.0001277952
0.2890625,0.6171875,-8.68352e-05
0.296875,0.6171875,-0.0005455872
0.3046875,0.6171875,-4.58752e-05
0.3125,0.6171875,-0.0010633216
0.3203125,0.6171875,-0.0001507328
0.328125,0.6171875,-0.0019808256
0.3359375,0.6171875,-0.0006651904
0.34375,0.6171875,2.29376e-05
0.3515625,0.6171875,0.0006750208
0.359375,0.6171875,0.0010551296
0.3671875,0.6171875,-0.001277952
0.375,0.6171875,-0.0013811712
0.3828125,0.6171875,0.0015613952
0.390625,0.6171875,0.0007897088
0.3984375,0.6171875,0.0001359872
0.40625,0.6171875,0.0003457024
0.4140625,0.6171875,0.0001589248
0.421875,0.6171875,-0.0012075008
0.4296875,0.6171875,0.00028672
0.4375,0.6171875,-0.0008093696
0.4453125,0.6171875,0.000557056
0.453125,0.6171875,0.000622592
0.4609375,0.6171875,-0.0004472832
0.46875,0.6171875,-0.0006258688
0.4765625,0.6171875,0.0029999104
0.484375,0.6171875,0.0023445504
0.4921875,0.6171875,-0.0015876096
0.5,0.6171875,0.0014729216
0.5078125,0.6171875,-0.0034684928
0.515625,0.6171875,0.0009240576
0.5234375,0.6171875,0.0006406144
0.53125,0.6171875,-0.0001359872
0.5390625,0.6171875,-0.0014958592
0.546875,0.6171875,0.0008617984
0.5546875,0.6171875,0.0011075584
0.5625,0.6171875,-0.0008126464
0.5703125,0.6171875,-0.0009764864
0.578125,0.6171875,-0.0008536064
0.5859375,0.6171875,-0.001900544
0.59375,0.6171875,-0.0008257536
0.6015625,0.6171875,0.0003096576
0.609375,0.6171875,-0.0009568256
0.6171875,0.6171875,-0.0018694144
0.625,0.6171875,-0.0014155776
0.6328125,0.6171875,0.000352256
0.640625,0.6171875,0.0006832128
0.6484375,0.6171875,-0.0009109504
0.65625,0.6171875,-0.0003915776
0.6640625,0.6171875,0.0010338304
0.671875,0.6171875,0.0002916352
0.6796875,0.6171875,-0.000933888
0.6875,0.6171875,0.0008896512
0.6953125,0.6171875,-0.001073152
0.703125,0.6171875,-0.0005062656
0.7109375,0.6171875,-0.000188416
0.71875,0.6171875,0.0005767168
0.7265625,0.6171875,-0.0008962048
0.734375,0.6171875,-0.0004521984
0.7421875,0.6171875,-8.192e-05
0.75,0.6171875,0.0002686976
0.7578125,0.6171875,-0.000188416
0.765625,0.6171875,-0.000376832
0.7734375,0.6171875,0.0003309568
0.78125,0.6171875,0.0001818624
0.7890625,0.6171875,0.0001605632
0.796875,0.6171875,0.0001851392
0.8046875,0.6171875,0.0002883584
0.8125,0.6171875,0.0005111808
0.8203125,0.6171875,0.0003178496
0.828125,0.6171875,0.0001425408
0.8359375,0.6171875,4.75136e-05
0.84375,0.6171875,1.96608e-05
0.8515625,0.6171875,-0.0001130496
0.859375,0.6171875,-1.14688e-05
0.8671875,0.6171875,-9.8304e-06
0.875,0.6171875,0.000188416
0.8828125,0.6171875,0.0001032192
0.890625,0.6171875,-3.76832e-05
0.8984375,0.6171875,1.6384e-06
0.90625,0.6171875,0.0001114112
0.9140625,0.6171875,7.04512e-05
0.921875,0.6171875,8.192e-06
0.9296875,0.6171875,3.93216e-05
0.9375,0.6171875,8.192e-06
0.9453125,0.6171875,-1.6384e-06
0.953125,0.6171875,1.14688e-05
0.9609375,0.6171875,6.5536e-05
0.96875,0.6171875,2.62144e-05
0.9765625,0.6171875,-1.6384e-06
0.984375,0.6171875,3.60448e-05
0.9921875,0.6171875,-4.9152e-06

0.0,0.625,2.78528e-05
0.0078125,0.625,1.6384e-05
0.015625,0.625,3.44064e-05
0.0234375,0.625,-3.76832e-05
0.03125,0.625,-3.2768e-06
0.0390625,0.625,-2.62144e-05
0.046875,0.625,1.96608e-05
0.0546875,0.625,-6.38976e-05
0.0625,0.625,1.31072e-05
0.0703125,0.625,3.2768e-06
0.078125,0.625,6.38976e-05
0.0859375,0.625,3.44064e-05
0.09375,0.625,4.9152e-06
0.1015625,0.625,1.31072e-05
0.109375,0.625,-3.60448e-05
0.1171875,0.625,-0.0001196032
0.125,0.625,-1.31072e-05
0.1328125,0.625,-0.0001277952
0.140625,0.625,-8.84736e-05
0.1484375,0.625,0.0002752512
0.15625,0.625,-0.0001835008
0.1640625,0.625,7.70048e-05
0.171875,0.625,-0.000229376
0.1796875,0.625,-0.0001818624
0.1875,0.625,-0.0001753088
0.1953125,0.625,0.0003637248
0.203125,0.625,-7.3728e-05
0.2109375,0.625,0.0001589248
0.21875,0.625,-8.192e-05
0.2265625,0.625,0.0003981312
0.234375,0.625,-0.0002408448
0.2421875,0.625,9.66656e-05
0.25,0.625,-3.93216e-05
0.2578125,0.625,0.0004947968
0.265625,0.625,-8.02816e-05
0.2734375,0.625,-0.0001703936
0.28125,0.625,0.0007815168
0.2890625,0.625,-8.192e-06
0.296875,0.625,-0.0001015808
0.3046875,0.625,-0.0003391488
0.3125,0.625,-0.0006324224
0.3203125,0.625,0.0001933312
0.328125,0.625,-0.0002588672
0.3359375,0.625,0.000974848
0.34375,0.625,-0.0004489216
0.3515625,0.625,9.8304e-05
0.359375,0.625,0.0016367616
0.3671875,0.625,0.0008863744
0.375,0.625,-0.0002342912
0.3828125,0.625,0.0008372224
0.390625,0.625,-8.02816e-05
0.3984375,0.625,0.0005341184
0.40625,0.625,0.0012140544
0.4140625,0.625,-0.001196032
0.421875,0.625,0.0010764288
0.4296875,0.625,0.000884736
0.4375,0.625,0.0015286272
0.4453125,0.625,-0.0010092544
0.453125,0.625,0.001097728
0.4609375,0.625,0.001409024
0.46875,0.625,-0.0021168128
0.4765625,0.625,-0.001908736
0.484375,0.625,0.0011157504
0.4921875,0.625,0.000630784
0.5,0.625,-0.0010715136
0.5078125,0.625,-0.0006733824
0.515625,0.625,-0.0022183936
0.5234375,0.625,-7.70048e-05
0.53125,0.625,-0.000712704
0.5390625,0.625,-9.50272e-05
0.546875,0.625,0.0004472832
0.5546875,0.625,-0.0023085056
0.5625,0.625,0.00012288
0.5703125,0.625,-0.0001687552
0.578125,0.625,-0.0021807104
0.5859375,0.625,0.0001425408
0.59375,0.625,-0.0005537792
0.6015625,0.625,-0.0008896512
0.609375,0.625,0.0021430272
0.6171875,0.625,-0.0003751936
0.625,0.625,0.0007684096
0.6328125,0.625,-0.0006946816
0.640625,0.625,-0.0006045696
0.6484375,0.625,-0.0002588672
0.65625,0.625,-0.0003063808
0.6640625,0.625,6.5536e-05
0.671875,0.625,0.0012812288
0.6796875,0.625,-0.0001081344
0.6875,0.625,-0.0005439488
0.6953125,0.625,-0.000638976
0.703125,0.625,-0.0004440064
0.7109375,0.625,0.0005144576
0.71875,0.625,0.0002080768
0.7265625,0.625,-0.0002818048
0.734375,0.625,5.7344e-05
0.7421875,0.625,0.0005472256
0.75,0.625,-0.000688128
0.7578125,0.625,-0.0003489792
0.765625,0.625,0.000139264
0.7734375,0.625,-0.0005062656
0.78125,0.625,0.0001212416
0.7890625,0.625,0.0002179072
0.796875,0.625,-0.0001277952
0.8046875,0.625,0.0001605632
0.8125,0.625,0.0001785856
0.8203125,0.625,-6.88128e-05
0.828125,0.625,9.50272e-05
0.8359375,0.625,-0.0001032192
0.84375,0.625,-0.0004210688
0.8515625,0.625,9.8304e-06
0.859375,0.625,-8.02816e-05
0.8671875,0.625,-0.0002998272
0.875,0.625,1.80224e-05
0.8828125,0.625,5.89824e-05
0.890625,0.625,7.86432e-05
0.8984375,0.625,-8.192e-05
0.90625,0.625,3.2768e-06
0.9140625,0.625,0.0
0.921875,0.625,1.80224e-05
0.9296875,0.625,-1.6384e-05
0.9375,0.625,-6.5536e-05
0.9453125,0.625,-1.80224e-05
0.953125,0.625,8.192e-06
0.9609375,0.625,-1.14688e-05
0.96875,0.625,-3.2768e-05
0.9765625,0.625,-4.9152e-06
0.984375,0.625,-1.6384e-06
0.9921875,0.625,-3.2768e-06

0.0,0.6328125,-4.9152e-06
0.0078125,0.6328125,2.4576e-05
0.015625,0.6328125,-3.76832e-05
0.0234375,0.6328125,-3.2768e-05
0.03125,0.6328125,-4.9152e-06
0.0390625,0.6328125,2.62144e-05
0.046875,0.6328125,-6.5536e-06
0.0546875,0.6328125,4.9152e-05
0.0625,0.6328125,8.68352e-05
0.0703125,0.6328125,4.58752e-05
0.078125,0.6328125,3.44064e-05
0.0859375,0.6328125,-8.02816e-05
0.09375,0.6328125,-2.29376e-05
0.1015625,0.6328125,-6.22592e-05
0.109375,0.6328125,-1.6384e-05
0.1171875,0.6328125,8.35584e-05
0.125,0.6328125,4.42368e-05
0.1328125,0.6328125,0.0001114112
0.140625,0.6328125,-0.0001785856
0.1484375,0.6328125,-5.57056e-05
0.15625,0.6328125,-6.5536e-06
0.1640625,0.6328125,5.40672e-05
0.171875,0.6328125,3.2768e-06
0.1796875,0.6328125,-0.0001130496
0.1875,0.6328125,1.14688e-05
0.1953125,0.6328125,-0.000376832
0.203125,0.6328125,-8.192e-06
0.2109375,0.6328125,0.000180224
0.21875,0.6328125,0.0001458176
0.2265625,0.6328125,4.25984e-05
0.234375,0.6328125,-6.71744e-05
0.2421875,0.6328125,5.40672e-05
0.25,0.6328125,0.0003866624
0.2578125,0.6328125,-0.0001900544
0.265625,0.6328125,-0.000540672
0.2734375,0.6328125,-0.0003784704
0.28125,0.6328125,-2.94912e-05
0.2890625,0.6328125,0.0003325952
0.296875,0.6328125,8.02816e-05
0.3046875,0.6328125,-4.25984e-05
0.3125,0.6328125,0.0001261568
0.3203125,0.6328125,0.0002408448
0.328125,0.6328125,-0.0005373952
0.3359375,0.6328125,-0.0012222464
0.34375,0.6328125,0.0007028736
0.3515625,0.6328125,0.0001425408
0.359375,0.6328125,-8.51968e-05
0.3671875,0.6328125,0.0007356416
0.375,0.6328125,-0.0007815168
0.3828125,0.6328125,0.0004685824
0.390625,0.6328125,0.000237568
0.3984375,0.6328125,0.0001343488
0.40625,0.6328125,-4.75136e-05
0.4140625,0.6328125,0.0004964352
0.421875,0.6328125,-0.0005799936
0.4296875,0.6328125,-0.000720896
0.4375,0.6328125,0.0006078464
0.4453125,0.6328125,0.0014778368
0.453125,0.6328125,0.0001015808
0.4609375,0.6328125,-0.0001785856
0.46875,0.6328125,0.0007634944
0.4765625,0.6328125,0.0010633216
0.484375,0.6328125,-0.0014024704
0.4921875,0.6328125,-0.004194304
0.5,0.6328125,-0.000524288
0.5078125,0.6328125,0.0015499264
0.515625,0.6328125,-0.000794624
0.5234375,0.6328125,0.0005423104
0.53125,0.6328125,0.0011894784
0.5390625,0.6328125,0.0020922368
0.546875,0.6328125,-0.0006422528
0.5546875,0.6328125,-0.000540672
0.5625,0.6328125,3.2768e-05
0.5703125,0.6328125,-0.0009191424
0.578125,0.6328125,-0.0006160384
0.5859375,0.6328125,0.0004980736
0.59375,0.6328125,0.000835584
0.6015625,0.6328125,-0.0010682368
0.609375,0.6328125,-0.0002408448
0.6171875,0.6328125,-0.0009322496
0.625,0.6328125,-4.9152e-06
0.6328125,0.6328125,-0.0003080192
0.640625,0.6328125,0.0010960896
0.6484375,0.6328125,0.0002326528
0.65625,0.6328125,0.0009814016
0.6640625,0.6328125,0.0001900544
0.671875,0.6328125,-0.000311296
0.6796875,0.6328125,-3.76832e-05
0.6875,0.6328125,-0.0003457024
0.6953125,0.6328125,-0.0006455296
0.703125,0.6328125,-0.0010305536
0.7109375,0.6328125,0.0012746752
0.71875,0.6328125,4.096e-05
0.7265625,0.6328125,0.000262144
0.734375,0.6328125,-5.7344e-05
0.7421875,0.6328125,-0.0005062656
0.75,0.6328125,-2.94912e-05
0.7578125,0.6328125,3.44064e-05
0.765625,0.6328125,-0.0002260992
0.7734375,0.6328125,0.0001949696
0.78125,0.6328125,-0.000376832
0.7890625,0.6328125,6.38976e-05
0.796875,0.6328125,0.0002834432
0.8046875,0.6328125,7.70048e-05
0.8125,0.6328125,-0.0002637824
0.8203125,0.6328125,-0.0001900544
0.828125,0.6328125,2.12992e-05
0.8359375,0.6328125,4.42368e-05
0.84375,0.6328125,6.06208e-05
0.8515625,0.6328125,3.44064e-05
0.859375,0.6328125,-0.0001179648
0.8671875,0.6328125,2.78528e-05
0.875,0.6328125,-0.0001015808
0.8828125,0.6328125,3.93216e-05
0.890625,0.6328125,-6.88128e-05
0.8984375,0.6328125,-3.2768e-06
0.90625,0.6328125,9.33888e-05
0.9140625,0.6328125,-5.57056e-05
0.921875,0.6328125,-0.0001114112
0.9296875,0.6328125,6.5536e-06
0.9375,0.6328125,-3.2768e-05
0.9453125,0.6328125,2.4576e-05
0.953125,0.6328125,-9.8304e-06
0.9609375,0.6328125,4.25984e-05
0.96875,0.6328125,3.11296e-05
0.9765625,0.6328125,-4.9152e-05
0.984375,0.6328125,3.44064e-05
0.9921875,0.6328125,-2.29376e-05

0.0,0.640625,3.2768e-06
0.0078125,0.640625,3.93216e-05
0.015625,0.640625,1.80224e-05
0.0234375,0.640625,-3.11296e-05
0.03125,0.640625,-5.07904e-05
0.0390625,0.640625,-1.6384e-05
0.046875,0.640625,2.62144e-05
0.0546875,0.640625,6.5536e-05
0.0625,0.640625,4.25984e-05
0.0703125,0.640625,-2.94912e-05
0.078125,0.640625,0.00012288
0.0859375,0.640625,-0.0001081344
0.09375,0.640625,1.80224e-05
0.1015625,0.640625,0.0001343488
0.109375,0.640625,-0.000114688
0.1171875,0.640625,0.000131072
0.125,0.640625,0.0001277952
0.1328125,0.640625,-0.0001605632
0.140625,0.640625,-0.0002998272
0.1484375,0.640625,-0.0001081344
0.15625,0.640625,8.35584e-05
0.1640625,0.640625,0.0001900544
0.171875,0.640625,-0.0003080192
0.1796875,0.640625,-0.0001703936
0.1875,0.640625,0.0002899968
0.1953125,0.640625,-8.192e-06
0.203125,0.640625,-0.0003047424
0.2109375,0.640625,-4.42368e-05
0.21875,0.640625,-0.000180224
0.2265625,0.640625,0.0006176768
0.234375,0.640625,-8.68352e-05
0.2421875,0.640625,-0.00012288
0.25,0.640625,-0.0002899968
0.2578125,0.640625,-0.0001818624
0.265625,0.640625,-9.17504e-05
0.2734375,0.640625,0.001196032
0.28125,0.640625,0.0013664256
0.2890625,0.640625,-0.0003620864
0.296875,0.640625,0.0004636672
0.3046875,0.640625,0.0015466496
0.3125,0.640625,0.0001490944
0.3203125,0.640625,0.0003833856
0.328125,0.640625,-0.0003162112
0.3359375,0.640625,-9.33888e-05
0.34375,0.640625,0.000106496
0.3515625,0.640625,-0.0012222464
0.359375,0.640625,-0.0012517376
0.3671875,0.640625,-0.0005210112
0.375,0.640625,0.0002523136
0.3828125,0.640625,0.0001671168
0.390625,0.640625,-0.0011354112
0.3984375,0.640625,0.0012271616
0.40625,0.640625,-0.0011288576
0.4140625,0.640625,5.40672e-05
0.421875,0.640625,-0.0012517376
0.4296875,0.640625,0.0010289152
0.4375,0.640625,-4.58752e-05
0.4453125,0.640625,-0.0012992512
0.453125,0.640625,0.0014860288
0.4609375,0.640625,-0.0002162688
0.46875,0.640625,-0.000139264
0.4765625,0.640625,-0.0013451264
0.484375,0.640625,-0.000229376
0.4921875,0.640625,0.0005521408
0.5,0.640625,5.7344e-05
0.5078125,0.640625,-0.0005832704
0.515625,0.640625,0.0006766592
0.5234375,0.640625,0.001728512
0.53125,0.640625,-0.0002736128
0.5390625,0.640625,-0.0021102592
0.546875,0.640625,-3.93216e-05
0.5546875,0.640625,-0.0012156928
0.5625,0.640625,0.00086016
0.5703125,0.640625,0.0021528576
0.578125,0.640625,-0.0009863168
0.5859375,0.640625,-0.0003637248
0.59375,0.640625,0.0015990784
0.6015625,0.640625,-0.0004898816
0.609375,0.640625,-0.0012435456
0.6171875,0.640625,0.0007798784
0.625,0.640625,-0.000262144
0.6328125,0.640625,-0.0004603904
0.640625,0.640625,0.0001327104
0.6484375,0.640625,5.7344e-05
0.65625,0.640625,-0.0002670592
0.6640625,0.640625,-0.0001572864
0.671875,0.640625,0.0014532608
0.6796875,0.640625,-0.0004653056
0.6875,0.640625,0.001114112
0.6953125,0.640625,0.0002244608
0.703125,0.640625,0.0014139392
0.7109375,0.640625,-5.07904e-05
0.71875,0.640625,-0.0006160384
0.7265625,0.640625,-0.00024576
0.734375,0.640625,0.000221184
0.7421875,0.640625,-0.0002932736
0.75,0.640625,-0.0002162688
0.7578125,0.640625,0.0001507328
0.765625,0.640625,0.0002048
0.7734375,0.640625,-5.57056e-05
0.78125,0.640625,-3.2768e-05
0.7890625,0.640625,0.0002965504
0.796875,0.640625,0.0002736128
0.8046875,0.640625,0.0001867776
0.8125,0.640625,9.99424e-05
0.8203125,0.640625,5.57056e-05
0.828125,0.640625,-0.0001589248
0.8359375,0.640625,7.3728e-05
0.84375,0.640625,-0.0002899968
0.8515625,0.640625,0.0001114112
0.859375,0.640625,-9.33888e-05
0.8671875,0.640625,-0.000147456
0.875,0.640625,0.0002080768
0.8828125,0.640625,-6.5536e-06
0.890625,0.640625,-0.0001196032
0.8984375,0.640625,1.80224e-05
0.90625,0.640625,4.9152e-05
0.9140625,0.640625,2.4576e-05
0.921875,0.640625,-0.0001114112
0.9296875,0.640625,4.096e-05
0.9375,0.640625,7.20896e-05
0.9453125,0.640625,-1.6384e-05
0.953125,0.640625,6.88128e-05
0.9609375,0.640625,1.47456e-05
0.96875,0.640625,-2.29376e-05
0.9765625,0.640625,4.42368e-05
0.984375,0.640625,1.6384e-06
0.9921875,0.640625,4.9152e-06

0.0,0.6484375,-2.62144e-05
0.0078125,0.6484375,-1.6384e-06
0.015625,0.6484375,1.31072e-05
0.0234375,0.6484375,-1.80224e-05
0.03125,0.6484375,2.29376e-05
0.0390625,0.6484375,1.6384e-06
0.046875,0.6484375,8.192e-06
0.0546875,0.6484375,2.78528e-05
0.0625,0.6484375,-6.5536e-06
0.0703125,0.6484375,2.12992e-05
0.078125,0.6484375,-1.47456e-05
0.0859375,0.6484375,-3.11296e-05
0.09375,0.6484375,4.58752e-05
0.1015625,0.6484375,2.4576e-05
0.109375,0.6484375,-0.0001015808
0.1171875,0.6484375,-0.0001458176
0.125,0.6484375,0.0001441792
0.1328125,0.6484375,-2.12992e-05
0.140625,0.6484375,0.0001540096
0.1484375,0.6484375,-0.0001015808
0.15625,0.6484375,-0.0002850816
0.1640625,0.6484375,-0.0001376256
0.171875,0.6484375,0.0002801664
0.1796875,0.6484375,4.25984e-05
0.1875,0.6484375,-0.000196608
0.1953125,0.6484375,-0.0003014656
0.203125,0.6484375,9.0112e-05
0.2109375,0.6484375,-0.0002326528
0.21875,0.6484375,-0.00053248
0.2265625,0.6484375,-0.0005603328
0.234375,0.6484375,-0.0002342912
0.2421875,0.6484375,-0.000679936
0.25,0.6484375,0.0005832704
0.2578125,0.6484375,4.75136e-05
0.265625,0.6484375,-0.0001130496
0.2734375,0.6484375,-0.000483328
0.28125,0.6484375,-0.0011354112
0.2890625,0.6484375,-2.12992e-05
0.296875,0.6484375,-9.66656e-05
0.3046875,0.6484375,-0.0001933312
0.3125,0.6484375,0.00024576
0.3203125,0.6484375,-0.0006111232
0.328125,0.6484375,0.0003473408
0.3359375,0.6484375,4.25984e-05
0.34375,0.6484375,-0.0004685824
0.3515625,0.6484375,0.0015302656
0.359375,0.6484375,0.0005865472
0.3671875,0.6484375,-1.47456e-05
0.375,0.6484375,-0.0015433728
0.3828125,0.6484375,0.0004931584
0.390625,0.6484375,0.0001179648
0.3984375,0.6484375,-0.0008650752
0.40625,0.6484375,-0.0008552448
0.4140625,0.6484375,-0.0006897664
0.421875,0.6484375,-0.0010551296
0.4296875,0.6484375,0.0010518528
0.4375,0.6484375,-0.0014811136
0.4453125,0.6484375,7.3728e-05
0.453125,0.6484375,-0.001261568
0.4609375,0.6484375,0.0004685824
0.46875,0.6484375,-0.0001032192
0.4765625,0.6484375,-0.0003833856
0.484375,0.6484375,-6.22592e-05
0.4921875,0.6484375,0.0024264704
0.5,0.6484375,0.00086016
0.5078125,0.6484375,-0.0011419648
0.515625,0.6484375,-0.0011730944
0.5234375,0.6484375,-0.0016039936
0.53125,0.6484375,0.0004849664
0.5390625,0.6484375,-0.0006488064
0.546875,0.6484375,-0.0004620288
0.5546875,0.6484375,0.0002113536
0.5625,0.6484375,-0.001851392
0.5703125,0.6484375,-0.001769472
0.578125,0.6484375,-0.0011517952
0.5859375,0.6484375,0.0002883584
0.59375,0.6484375,0.0006029312
0.6015625,0.6484375,0.000753664
0.609375,0.6484375,-0.0005472256
0.6171875,0.6484375,-0.0003817472
0.625,0.6484375,-0.0010289152
0.6328125,0.6484375,-0.000589824
0.640625,0.6484375,-0.0007651328
0.6484375,0.6484375,0.0003293184
0.65625,0.6484375,-0.0007405568
0.6640625,0.6484375,-6.5536e-05
0.671875,0.6484375,0.0009109504
0.6796875,0.6484375,0.0007094272
0.6875,0.6484375,0.0006242304
0.6953125,0.6484375,0.000417792
0.703125,0.6484375,-3.60448e-05
0.7109375,0.6484375,0.0003145728
0.71875,0.6484375,-0.0004718592
0.7265625,0.6484375,-0.0002441216
0.734375,0.6484375,0.0005603328
0.7421875,0.6484375,-0.0001359872
0.75,0.6484375,0.0001671168
0.7578125,0.6484375,-0.0004620288
0.765625,0.6484375,0.0001769472
0.7734375,0.6484375,-0.0002162688
0.78125,0.6484375,-0.0001081344
0.7890625,0.6484375,0.0002146304
0.796875,0.6484375,-0.0001163264
0.8046875,0.6484375,0.0003309568
0.8125,0.6484375,9.99424e-05
0.8203125,0.6484375,-0.000106496
0.828125,0.6484375,0.000270336
0.8359375,0.6484375,1.6384e-06
0.84375,0.6484375,7.3728e-05
0.8515625,0.6484375,0.0001753088
0.859375,0.6484375,0.0001048576
0.8671875,0.6484375,2.94912e-05
0.875,0.6484375,-0.000270336
0.8828125,0.6484375,-5.89824e-05
0.890625,0.6484375,-4.25984e-05
0.8984375,0.6484375,-1.80224e-05
0.90625,0.6484375,0.0001245184
0.9140625,0.6484375,8.35584e-05
0.921875,0.6484375,6.5536e-06
0.9296875,0.6484375,-6.5536e-06
0.9375,0.6484375,-2.29376e-05
0.9453125,0.6484375,3.44064e-05
0.953125,0.6484375,-1.47456e-05
0.9609375,0.6484375,-2.12992e-05
0.96875,0.6484375,-2.4576e-05
0.9765625,0.6484375,4.9152e-06
0.984375,0.6484375,2.12992e-05
0.9921875,0.6484375,-1.80224e-05

0.0,0.65625,-8.192e-06
0.0078125,0.65625,-1.31072e-05
0.015625,0.65625,9.8304e-06
0.0234375,0.65625,-1.47456e-05
0.03125,0.65625,1.6384e-05
0.0390625,0.65625,4.42368e-05
0.046875,0.65625,-2.78528e-05
0.0546875,0.65625,-1.47456e-05
0.0625,0.65625,-2.62144e-05
0.0703125,0.65625,2.4576e-05
0.078125,0.65625,-2.4576e-05
0.0859375,0.65625,3.93216e-05
0.09375,0.65625,7.70048e-05
0.1015625,0.65625,-2.78528e-05
0.109375,0.65625,0.0001130496
0.1171875,0.65625,-9.99424e-05
0.125,0.65625,0.0001409024
0.1328125,0.65625,8.192e-05
0.140625,0.65625,-5.89824e-05
0.1484375,0.65625,4.25984e-05
0.15625,0.65625,0.0001753088
0.1640625,0.65625,0.0002195456
0.171875,0.65625,6.71744e-05
0.1796875,0.65625,9.17504e-05
0.1875,0.65625,0.0002834432
0.1953125,0.65625,2.62144e-05
0.203125,0.65625,-0.0001343488
0.2109375,0.65625,3.60448e-05
0.21875,0.65625,4.25984e-05
0.2265625,0.65625,0.0005259264
0.234375,0.65625,5.07904e-05
0.2421875,0.65625,-3.60448e-05
0.25,0.65625,-0.0002818048
0.2578125,0.65625,0.000196608
0.265625,0.65625,-3.60448e-05
0.2734375,0.65625,0.000155648
0.28125,0.65625,0.0004374528
0.2890625,0.65625,-0.0001294336
0.296875,0.65625,-0.0001753088
0.3046875,0.65625,-0.0001982464
0.3125,0.65625,0.0004767744
0.3203125,0.65625,-0.0004554752
0.328125,0.65625,0.0004620288
0.3359375,0.65625,0.0003506176
0.34375,0.65625,1.47456e-05
0.3515625,0.65625,0.0001376256
0.359375,0.65625,0.0014680064
0.3671875,0.65625,0.000442368
0.375,0.65625,0.0002850816
0.3828125,0.65625,-0.0010665984
0.390625,0.65625,-0.0006127616
0.3984375,0.65625,-0.0009732096
0.40625,0.65625,0.0006356992
0.4140625,0.65625,0.000106496
0.421875,0.65625,0.0003342336
0.4296875,0.65625,2.29376e-05
0.4375,0.65625,-0.0005881856
0.4453125,0.65625,0.0007979008
0.453125,0.65625,0.000933888
0.4609375,0.65625,-0.0022757376
0.46875,0.65625,0.0006045696
0.4765625,0.65625,-0.0013697024
0.484375,0.65625,-0.0003162112
0.4921875,0.65625,0.0010518528
0.5,0.65625,-0.0001097728
0.5078125,0.65625,-0.00049152
0.515625,0.65625,-0.0013041664
0.5234375,0.65625,0.0012189696
0.53125,0.65625,0.00106496
0.5390625,0.65625,-0.0026263552
0.546875,0.65625,0.0008617984
0.5546875,0.65625,0.0008798208
0.5625,0.65625,0.0004112384
0.5703125,0.65625,0.0012107776
0.578125,0.65625,8.84736e-05
0.5859375,0.65625,0.0009797632
0.59375,0.65625,0.0008175616
0.6015625,0.65625,-0.0006520832
0.609375,0.65625,-0.0002031616
0.6171875,0.65625,-0.001130496
0.625,0.65625,0.0009027584
0.6328125,0.65625,-0.0002195456
0.640625,0.65625,-0.0004210688
0.6484375,0.65625,4.9152e-05
0.65625,0.65625,0.0006193152
0.6640625,0.65625,-5.24288e-05
0.671875,0.65625,-0.0015220736
0.6796875,0.65625,-0.0002932736
0.6875,0.65625,-4.9152e-06
0.6953125,0.65625,-0.0002637824
0.703125,0.65625,0.000270336
0.7109375,0.65625,-0.0004079616
0.71875,0.65625,0.0006422528
0.7265625,0.65625,-0.0009142272
0.734375,0.65625,0.0002277376
0.7421875,0.65625,0.0003506176
0.75,0.65625,-0.0005062656
0.7578125,0.65625,-6.06208e-05
0.765625,0.65625,-0.0002080768
0.7734375,0.65625,9.66656e-05
0.78125,0.65625,0.000262144
0.7890625,0.65625,-3.11296e-05
0.796875,0.65625,0.0001048576
0.8046875,0.65625,-9.8304e-06
0.8125,0.65625,-0.0001015808
0.8203125,0.65625,-0.0001458176
0.828125,0.65625,-4.096e-05
0.8359375,0.65625,5.40672e-05
0.84375,0.65625,0.0002555904
0.8515625,0.65625,-2.29376e-05
0.859375,0.65625,-0.0001277952
0.8671875,0.65625,4.42368e-05
0.875,0.65625,9.17504e-05
0.8828125,0.65625,-7.70048e-05
0.890625,0.65625,4.9152e-05
0.8984375,0.65625,-1.6384e-06
0.90625,0.65625,6.38976e-05
0.9140625,0.65625,-6.88128e-05
0.921875,0.65625,-1.80224e-05
0.9296875,0.65625,1.47456e-05
0.9375,0.65625,0.0
0.9453125,0.65625,2.29376e-05
0.953125,0.65625,-4.58752e-05
0.9609375,0.65625,-6.5536e-05
0.96875,0.65625,-2.12992e-05
0.9765625,0.65625,-1.14688e-05
0.984375,0.65625,-3.11296e-05
0.9921875,0.65625,4.096e-05

0.0,0.6640625,1.96608e-05
0.0078125,0.6640625,-3.2768e-06
0.015625,0.6640625,4.25984e-05
0.0234375,0.6640625,-4.096e-05
0.03125,0.6640625,3.93216e-05
0.0390625,0.6640625,-6.5536e-06
0.046875,0.6640625,-7.3728e-05
0.0546875,0.6640625,-6.06208e-05
0.0625,0.6640625,-3.60448e-05
0.0703125,0.6640625,-5.40672e-05
0.078125,0.6640625,-9.8304e-06
0.0859375,0.6640625,-9.8304e-06
0.09375,0.6640625,-1.31072e-05
0.1015625,0.6640625,-5.57056e-05
0.109375,0.6640625,-3.11296e-05
0.1171875,0.6640625,-6.06208e-05
0.125,0.6640625,0.0001130496
0.1328125,0.6640625,-4.42368e-05
0.140625,0.6640625,0.000188416
0.1484375,0.6640625,-4.9152e-06
0.15625,0.6640625,-4.58752e-05
0.1640625,0.6640625,-4.25984e-05
0.171875,0.6640625,-0.0001015808
0.1796875,0.6640625,0.00012288
0.1875,0.6640625,-5.57056e-05
0.1953125,0.6640625,-0.0001032192
0.203125,0.6640625,-3.93216e-05
0.2109375,0.6640625,-5.7344e-05
0.21875,0.6640625,0.0001736704
0.2265625,0.6640625,0.0003735552
0.234375,0.6640625,-0.00032768
0.2421875,0.6640625,0.0003948544
0.25,0.6640625,-0.00024576
0.2578125,0.6640625,-0.0002441216
0.265625,0.6640625,-0.0001277952
0.2734375,0.6640625,0.0002408448
0.28125,0.6640625,0.0001540096
0.2890625,0.6640625,0.0006979584
0.296875,0.6640625,-0.0010944512
0.3046875,0.6640625,0.0006864896
0.3125,0.6640625,0.0003293184
0.3203125,0.6640625,-0.0001376256
0.328125,0.6640625,0.0007094272
0.3359375,0.6640625,-0.0005636096
0.34375,0.6640625,-0.0004308992
0.3515625,0.6640625,9.66656e-05
0.359375,0.6640625,-0.0003637248
0.3671875,0.6640625,-0.0009977856
0.375,0.6640625,2.94912e-05
0.3828125,0.6640625,-0.0001818624
0.390625,0.6640625,0.0010469376
0.3984375,0.6640625,0.0003981312
0.40625,0.6640625,-0.0008585216
0.4140625,0.6640625,0.0015351808
0.421875,0.6640625,0.0013320192
0.4296875,0.6640625,-0.0004947968
0.4375,0.6640625,0.0006979584
0.4453125,0.6640625,0.0015859712
0.453125,0.6640625,0.0010829824
0.4609375,0.6640625,0.0002981888
0.46875,0.6640625,0.0002424832
0.4765625,0.6640625,-0.0005439488
0.484375,0.6640625,4.42368e-05
0.4921875,0.6640625,0.0003227648
0.5,0.6640625,-0.0011567104
0.5078125,0.6640625,0.0001032192
0.515625,0.6640625,6.5536e-05
0.5234375,0.6640625,-0.0012156928
0.53125,0.6640625,0.0019922944
0.5390625,0.6640625,-0.0009715712
0.546875,0.6640625,0.0009699328
0.5546875,0.6640625,0.0002899968
0.5625,0.6640625,0.0008863744
0.5703125,0.6640625,0.0001687552
0.578125,0.6640625,-0.00159744
0.5859375,0.6640625,0.0005373952
0.59375,0.6640625,-0.0011698176
0.6015625,0.6640625,0.0005931008
0.609375,0.6640625,-0.0011436032
0.6171875,0.6640625,-0.0005554176
0.625,0.6640625,0.0005865472
0.6328125,0.6640625,-0.0010715136
0.640625,0.6640625,0.0003096576
0.6484375,0.6640625,-0.0006291456
0.65625,0.6640625,-0.0005046272
0.6640625,0.6640625,-0.000352256
0.671875,0.6640625,-0.0003702784
0.6796875,0.6640625,0.0003817472
0.6875,0.6640625,-3.60448e-05
0.6953125,0.6640625,-7.70048e-05
0.703125,0.6640625,-4.58752e-05
0.7109375,0.6640625,0.0008421376
0.71875,0.6640625,-7.3728e-05
0.7265625,0.6640625,0.000106496
0.734375,0.6640625,0.0001785856
0.7421875,0.6640625,-0.0005554176
0.75,0.6640625,0.0001933312
0.7578125,0.6640625,0.0006864896
0.765625,0.6640625,0.0001736704
0.7734375,0.6640625,-8.35584e-05
0.78125,0.6640625,0.0001097728
0.7890625,0.6640625,-3.93216e-05
0.796875,0.6640625,-5.40672e-05
0.8046875,0.6640625,-6.22592e-05
0.8125,0.6640625,1.80224e-05
0.8203125,0.6640625,-0.0002670592
0.828125,0.6640625,1.80224e-05
0.8359375,0.6640625,-8.51968e-05
0.84375,0.6640625,7.70048e-05
0.8515625,0.6640625,-3.76832e-05
0.859375,0.6640625,4.9152e-05
0.8671875,0.6640625,-0.0001359872
0.875,0.6640625,0.0001245184
0.8828125,0.6640625,0.0
0.890625,0.6640625,5.07904e-05
0.8984375,0.6640625,9.33888e-05
0.90625,0.6640625,-5.89824e-05
0.9140625,0.6640625,-1.96608e-05
0.921875,0.6640625,-1.47456e-05
0.9296875,0.6640625,2.12992e-05
0.9375,0.6640625,4.096e-05
0.9453125,0.6640625,-1.6384e-06
0.953125,0.6640625,3.93216e-05
0.9609375,0.6640625,3.76832e-05
0.96875,0.6640625,1.80224e-05
0.9765625,0.6640625,3.2768e-06
0.984375,0.6640625,-1.6384e-06
0.9921875,0.6640625,2.12992e-05

0.0,0.671875,-8.192e-06
0.0078125,0.671875,-2.12992e-05
0.015625,0.671875,4.9152e-06
0.0234375,0.671875,1.14688e-05
0.03125,0.671875,6.06208e-05
0.0390625,0.671875,-1.6384e-05
0.046875,0.671875,-4.9152e-05
0.0546875,0.671875,1.80224e-05
0.0625,0.671875,-3.11296e-05
0.0703125,0.671875,7.04512e-05
0.078125,0.671875,-3.44064e-05
0.0859375,0.671875,-7.70048e-05
0.09375,0.671875,6.38976e-05
0.1015625,0.671875,-8.84736e-05
0.109375,0.671875,-8.192e-06
0.1171875,0.671875,-8.192e-06
0.125,0.671875,3.2768e-05
0.1328125,0.671875,-1.96608e-05
0.140625,0.671875,0.000114688
0.1484375,0.671875,-9.66656e-05
0.15625,0.671875,-0.0001409024
0.1640625,0.671875,8.02816e-05
0.171875,0.671875,0.0001048576
0.1796875,0.671875,0.0001654784
0.1875,0.671875,-1.14688e-05
0.1953125,0.671875,0.0001867776
0.203125,0.671875,0.000229376
0.2109375,0.671875,2.4576e-05
0.21875,0.671875,-0.000466944
0.2265625,0.671875,-0.0003424256
0.234375,0.671875,0.0001736704
0.2421875,0.671875,-0.0004456448
0.25,0.671875,-0.0001097728
0.2578125,0.671875,0.0003260416
0.265625,0.671875,-0.0005685248
0.2734375,0.671875,8.192e-05
0.28125,0.671875,-5.89824e-05
0.2890625,0.671875,0.0003309568
0.296875,0.671875,0.0003670016
0.3046875,0.671875,6.38976e-05
0.3125,0.671875,-0.0001212416
0.3203125,0.671875,0.0003735552
0.328125,0.671875,-0.0005275648
0.3359375,0.671875,-0.0006356992
0.34375,0.671875,9.50272e-05
0.3515625,0.671875,-0.000753664
0.359375,0.671875,-0.0001097728
0.3671875,0.671875,-0.0001490944
0.375,0.671875,-0.000753664
0.3828125,0.671875,-0.000106496
0.390625,0.671875,-0.0013074432
0.3984375,0.671875,0.000917504
0.40625,0.671875,-0.0007503872
0.4140625,0.671875,0.0016154624
0.421875,0.671875,0.000958464
0.4296875,0.671875,-0.0002555904
0.4375,0.671875,-3.2768e-06
0.4453125,0.671875,0.0001572864
0.453125,0.671875,0.001703936
0.4609375,0.671875,-0.0009306112
0.46875,0.671875,0.001949696
0.4765625,0.671875,0.0016924672
0.484375,0.671875,-3.2768e-05
0.4921875,0.671875,-0.0003981312
0.5,0.671875,0.0002113536
0.5078125,0.671875,-0.0005472256
0.515625,0.671875,0.0009437184
0.5234375,0.671875,-0.0002768896
0.53125,0.671875,-0.0011436032
0.5390625,0.671875,0.000212992
0.546875,0.671875,-6.22592e-05
0.5546875,0.671875,-0.0013664256
0.5625,0.671875,0.000933888
0.5703125,0.671875,7.53664e-05
0.578125,0.671875,0.0003833856
0.5859375,0.671875,0.0002064384
0.59375,0.671875,0.0002801664
0.6015625,0.671875,-0.001220608
0.609375,0.671875,-0.000147456
0.6171875,0.671875,-0.0013074432
0.625,0.671875,0.0006914048
0.6328125,0.671875,-0.0007307264
0.640625,0.671875,0.0011780096
0.6484375,0.671875,-0.0001785856
0.65625,0.671875,0.0002752512
0.6640625,0.671875,7.3728e-05
0.671875,0.671875,4.9152e-06
0.6796875,0.671875,-7.70048e-05
0.6875,0.671875,-0.0016613376
0.6953125,0.671875,0.00016384
0.703125,0.671875,-0.0001703936
0.7109375,0.671875,0.000671744
0.71875,0.671875,-0.0004308992
0.7265625,0.671875,-0.0004292608
0.734375,0.671875,-0.000180224
0.7421875,0.671875,6.5536e-06
0.75,0.671875,0.0003162112
0.7578125,0.671875,0.0001818624
0.765625,0.671875,0.0001048576
0.7734375,0.671875,-0.0001753088
0.78125,0.671875,-3.2768e-05
0.7890625,0.671875,0.0002916352
0.796875,0.671875,0.000376832
0.8046875,0.671875,0.000139264
0.8125,0.671875,-7.86432e-05
0.8203125,0.671875,-0.0001081344
0.828125,0.671875,1.80224e-05
0.8359375,0.671875,9.66656e-05
0.84375,0.671875,-0.0001425408
0.8515625,0.671875,-2.4576e-05
0.859375,0.671875,0.0
0.8671875,0.671875,-1.14688e-05
0.875,0.671875,4.25984e-05
0.8828125,0.671875,-0.0001081344
0.890625,0.671875,7.53664e-05
0.8984375,0.671875,-2.62144e-05
0.90625,0.671875,3.44064e-05
0.9140625,0.671875,1.14688e-05
0.921875,0.671875,2.78528e-05
0.9296875,0.671875,-6.06208e-05
0.9375,0.671875,-9.8304e-06
0.9453125,0.671875,-4.58752e-05
0.953125,0.671875,3.2768e-06
0.9609375,0.671875,8.192e-06
0.96875,0.671875,-1.96608e-05
0.9765625,0.671875,-2.29376e-05
0.984375,0.671875,-4.9152e-06
0.9921875,0.671875,-2.12992e-05

0.0,0.6796875,-1.14688e-05
0.0078125,0.6796875,-1.80224e-05
0.015625,0.6796875,4.9152e-06
0.0234375,0.6796875,0.0
0.03125,0.6796875,5.07904e-05
0.0390625,0.6796875,6.5536e-06
0.046875,0.6796875,1.31072e-05
0.0546875,0.6796875,-4.75136e-05
0.0625,0.6796875,-6.71744e-05
0.0703125,0.6796875,2.29376e-05
0.078125,0.6796875,2.62144e-05
0.0859375,0.6796875,-3.11296e-05
0.09375,0.6796875,-6.5536e-06
0.1015625,0.6796875,-0.0001605632
0.109375,0.6796875,7.53664e-05
0.1171875,0.6796875,3.11296e-05
0.125,0.6796875,7.20896e-05
0.1328125,0.6796875,-0.0001441792
0.140625,0.6796875,2.94912e-05
0.1484375,0.6796875,0.0001212416
0.15625,0.6796875,3.2768e-06
0.1640625,0.6796875,5.40672e-05
0.171875,0.6796875,-1.80224e-05
0.1796875,0.6796875,-0.0001851392
0.1875,0.6796875,-8.68352e-05
0.1953125,0.6796875,-0.0001753088
0.203125,0.6796875,0.0003227648
0.2109375,0.6796875,0.0001032192
0.21875,0.6796875,7.04512e-05
0.2265625,0.6796875,-0.0001081344
0.234375,0.6796875,-0.0001900544
0.2421875,0.6796875,0.0003325952
0.25,0.6796875,0.0007585792
0.2578125,0.6796875,-0.0001114112
0.265625,0.6796875,0.000172032
0.2734375,0.6796875,-0.0001769472
0.28125,0.6796875,0.000401408
0.2890625,0.6796875,-3.44064e-05
0.296875,0.6796875,0.0004538368
0.3046875,0.6796875,0.0004521984
0.3125,0.6796875,-0.0001359872
0.3203125,0.6796875,0.0011042816
0.328125,0.6796875,-0.0008568832
0.3359375,0.6796875,-0.0002719744
0.34375,0.6796875,0.00151552
0.3515625,0.6796875,-0.000827392
0.359375,0.6796875,-0.0005537792
0.3671875,0.6796875,-0.0006160384
0.375,0.6796875,0.0010502144
0.3828125,0.6796875,0.0012091392
0.390625,0.6796875,-0.0003948544
0.3984375,0.6796875,-0.000606208
0.40625,0.6796875,-0.0007815168
0.4140625,0.6796875,-0.0001376256
0.421875,0.6796875,-0.0009797632
0.4296875,0.6796875,0.0010534912
0.4375,0.6796875,-0.000909312
0.4453125,0.6796875,0.0006766592
0.453125,0.6796875,0.0004227072
0.4609375,0.6796875,0.0011157504
0.46875,0.6796875,0.0007389184
0.4765625,0.6796875,-0.0009273344
0.484375,0.6796875,0.0011419648
0.4921875,0.6796875,0.002359296
0.5,0.6796875,0.001212416
0.5078125,0.6796875,5.07904e-05
0.515625,0.6796875,-0.0012468224
0.5234375,0.6796875,0.0008060928
0.53125,0.6796875,-0.0018464768
0.5390625,0.6796875,-0.0003244032
0.546875,0.6796875,-3.44064e-05
0.5546875,0.6796875,-0.000180224
0.5625,0.6796875,0.0009306112
0.5703125,0.6796875,-0.0008994816
0.578125,0.6796875,-0.0002932736
0.5859375,0.6796875,-0.0009404416
0.59375,0.6796875,0.0006275072
0.6015625,0.6796875,0.0001048576
0.609375,0.6796875,-0.000221184
0.6171875,0.6796875,-0.0004800512
0.625,0.6796875,0.0006242304
0.6328125,0.6796875,0.0003751936
0.640625,0.6796875,-0.000958464
0.6484375,0.6796875,-0.0004358144
0.65625,0.6796875,-0.0004079616
0.6640625,0.6796875,-9.33888e-05
0.671875,0.6796875,4.75136e-05
0.6796875,0.6796875,0.0003407872
0.6875,0.6796875,-9.8304e-06
0.6953125,0.6796875,-3.76832e-05
0.703125,0.6796875,0.0007061504
0.7109375,0.6796875,-7.04512e-05
0.71875,0.6796875,-0.0002441216
0.7265625,0.6796875,-0.0002686976
0.734375,0.6796875,-0.000499712
0.7421875,0.6796875,4.25984e-05
0.75,0.6796875,-3.2768e-05
0.7578125,0.6796875,0.0003473408
0.765625,0.6796875,-9.0112e-05
0.7734375,0.6796875,0.0002359296
0.78125,0.6796875,0.0004390912
0.7890625,0.6796875,-0.0003080192
0.796875,0.6796875,-0.0002473984
0.8046875,0.6796875,-0.0003145728
0.8125,0.6796875,6.5536e-06
0.8203125,0.6796875,0.0002228224
0.828125,0.6796875,-0.0001212416
0.8359375,0.6796875,0.0001835008
0.84375,0.6796875,-0.0002965504
0.8515625,0.6796875,1.6384e-05
0.859375,0.6796875,-0.00012288
0.8671875,0.6796875,9.8304e-06
0.875,0.6796875,-8.192e-06
0.8828125,0.6796875,-8.192e-05
0.890625,0.6796875,-0.0001343488
0.8984375,0.6796875,5.07904e-05
0.90625,0.6796875,7.86432e-05
0.9140625,0.6796875,-6.06208e-05
0.921875,0.6796875,2.62144e-05
0.9296875,0.6796875,4.42368e-05
0.9375,0.6796875,-6.22592e-05
0.9453125,0.6796875,-1.47456e-05
0.953125,0.6796875,-3.44064e-05
0.9609375,0.6796875,-4.42368e-05
0.96875,0.6796875,-3.2768e-05
0.9765625,0.6796875,-3.2768e-06
0.984375,0.6796875,-3.2768e-06
0.9921875,0.6796875,2.29376e-05

0.0,0.6875,6.5536e-06
0.0078125,0.6875,-6.5536e-06
0.015625,0.6875,9.8304e-06
0.0234375,0.6875,1.96608e-05
0.03125,0.6875,-3.11296e-05
0.0390625,0.6875,1.31072e-05
0.046875,0.6875,2.94912e-05
0.0546875,0.6875,3.2768e-06
0.0625,0.6875,-1.96608e-05
0.0703125,0.6875,-2.94912e-05
0.078125,0.6875,-4.42368e-05
0.0859375,0.6875,-4.25984e-05
0.09375,0.6875,-2.62144e-05
0.1015625,0.6875,2.12992e-05
0.109375,0.6875,-0.000114688
0.1171875,0.6875,1.14688e-05
0.125,0.6875,-6.5536e-06
0.1328125,0.6875,0.0001982464
0.140625,0.6875,3.11296e-05
0.1484375,0.6875,4.096e-05
0.15625,0.6875,0.000139264
0.1640625,0.6875,5.40672e-05
0.171875,0.6875,-3.76832e-05
0.1796875,0.6875,8.192e-05
0.1875,0.6875,1.47456e-05
0.1953125,0.6875,-0.0001130496
0.203125,0.6875,-8.02816e-05
0.2109375,0.6875,-2.29376e-05
0.21875,0.6875,0.000311296
0.2265625,0.6875,9.8304e-06
0.234375,0.6875,0.000360448
0.2421875,0.6875,7.3728e-05
0.25,0.6875,0.0002080768
0.2578125,0.6875,-0.000360448
0.265625,0.6875,-0.0001523712
0.2734375,0.6875,-0.0005554176
0.28125,0.6875,-4.42368e-05
0.2890625,0.6875,-2.4576e-05
0.296875,0.6875,0.0006373376
0.3046875,0.6875,6.88128e-05
0.3125,0.6875,-0.000770048
0.3203125,0.6875,0.0002228224
0.328125,0.6875,-0.000712704
0.3359375,0.6875,-0.000352256
0.34375,0.6875,-0.0011436032
0.3515625,0.6875,-3.2768e-06
0.359375,0.6875,-0.000712704
0.3671875,0.6875,0.0014647296
0.375,0.6875,-0.0011091968
0.3828125,0.6875,-0.0007798784
0.390625,0.6875,0.0005029888
0.3984375,0.6875,-0.0005668864
0.40625,0.6875,6.22592e-05
0.4140625,0.6875,-0.0005292032
0.421875,0.6875,0.0003489792
0.4296875,0.6875,0.0001245184
0.4375,0.6875,-8.84736e-05
0.4453125,0.6875,0.000458752
0.453125,0.6875,0.0003211264
0.4609375,0.6875,4.9152e-05
0.46875,0.6875,0.000106496
0.4765625,0.6875,-6.5536e-06
0.484375,0.6875,-0.001359872
0.4921875,0.6875,0.000270336
0.5,0.6875,0.0001261568
0.5078125,0.6875,-0.0004243456
0.515625,0.6875,0.0003784704
0.5234375,0.6875,0.0007061504
0.53125,0.6875,-8.51968e-05
0.5390625,0.6875,-3.2768e-05
0.546875,0.6875,-0.0005767168
0.5546875,0.6875,0.0007323648
0.5625,0.6875,0.0002637824
0.5703125,0.6875,0.0008175616
0.578125,0.6875,-0.0002998272
0.5859375,0.6875,9.99424e-05
0.59375,0.6875,-0.00028672
0.6015625,0.6875,0.00012288
0.609375,0.6875,0.0003719168
0.6171875,0.6875,0.00032768
0.625,0.6875,-0.001343488
0.6328125,0.6875,0.0008503296
0.640625,0.6875,0.0004784128
0.6484375,0.6875,0.000466944
0.65625,0.6875,-0.000466944
0.6640625,0.6875,7.53664e-05
0.671875,0.6875,-0.000786432
0.6796875,0.6875,-0.0001458176
0.6875,0.6875,-7.20896e-05
0.6953125,0.6875,-0.0003309568
0.703125,0.6875,-0.0002015232
0.7109375,0.6875,-0.0001327104
0.71875,0.6875,-7.70048e-05
0.7265625,0.6875,-0.0003637248
0.734375,0.6875,0.0002408448
0.7421875,0.6875,-0.0007438336
0.75,0.6875,0.0001261568
0.7578125,0.6875,2.62144e-05
0.765625,0.6875,3.44064e-05
0.7734375,0.6875,7.70048e-05
0.78125,0.6875,-0.000598016
0.7890625,0.6875,0.0001441792
0.796875,0.6875,4.9152e-06
0.8046875,0.6875,7.20896e-05
0.8125,0.6875,5.40672e-05
0.8203125,0.6875,0.0001130496
0.828125,0.6875,-5.89824e-05
0.8359375,0.6875,-2.29376e-05
0.84375,0.6875,-8.51968e-05
0.8515625,0.6875,0.0001507328
0.859375,0.6875,7.04512e-05
0.8671875,0.6875,-2.62144e-05
0.875,0.6875,-6.5536e-05
0.8828125,0.6875,-2.4576e-05
0.890625,0.6875,5.24288e-05
0.8984375,0.6875,-1.80224e-05
0.90625,0.6875,-1.80224e-05
0.9140625,0.6875,-9.66656e-05
0.921875,0.6875,-1.6384e-05
0.9296875,0.6875,-1.31072e-05
0.9375,0.6875,2.29376e-05
0.9453125,0.6875,2.12992e-05
0.953125,0.6875,5.40672e-05
0.9609375,0.6875,-4.75136e-05
0.96875,0.6875,1.6384e-05
0.9765625,0.6875,1.47456e-05
0.984375,0.6875,8.192e-06
0.9921875,0.6875,4.9152e-06

0.0,0.6953125,1.31072e-05
0.0078125,0.6953125,2.4576e-05
0.015625,0.6953125,-4.9152e-06
0.0234375,0.6953125,1.14688e-05
0.03125,0.6953125,2.4576e-05
0.0390625,0.6953125,1.6384e-06
0.046875,0.6953125,-3.11296e-05
0.0546875,0.6953125,3.2768e-06
0.0625,0.6953125,-5.24288e-05
0.0703125,0.6953125,6.06208e-05
0.078125,0.6953125,-1.47456e-05
0.0859375,0.6953125,-7.70048e-05
0.09375,0.6953125,2.94912e-05
0.1015625,0.6953125,-1.47456e-05
0.109375,0.6953125,7.86432e-05
0.1171875,0.6953125,-1.31072e-05
0.125,0.6953125,-8.51968e-05
0.1328125,0.6953125,2.12992e-05
0.140625,0.6953125,-4.096e-05
0.1484375,0.6953125,-0.000155648
0.15625,0.6953125,4.75136e-05
0.1640625,0.6953125,8.51968e-05
0.171875,0.6953125,0.0002015232
0.1796875,0.6953125,-7.70048e-05
0.1875,0.6953125,-7.04512e-05
0.1953125,0.6953125,-0.0004390912
0.203125,0.6953125,0.0002326528
0.2109375,0.6953125,-0.0001114112
0.21875,0.6953125,0.0001654784
0.2265625,0.6953125,0.0001327104
0.234375,0.6953125,-0.0001359872
0.2421875,0.6953125,0.0003227648
0.25,0.6953125,-0.0003293184
0.2578125,0.6953125,0.0001867776
0.265625,0.6953125,-4.42368e-05
0.2734375,0.6953125,-0.0002605056
0.28125,0.6953125,0.0006144
0.2890625,0.6953125,-0.0003571712
0.296875,0.6953125,0.0003555328
0.3046875,0.6953125,-1.6384e-06
0.3125,0.6953125,0.0001409024
0.3203125,0.6953125,-0.0008749056
0.328125,0.6953125,0.0006373376
0.3359375,0.6953125,-0.001458176
0.34375,0.6953125,0.0001736704
0.3515625,0.6953125,-0.0002441216
0.359375,0.6953125,-0.00090112
0.3671875,0.6953125,-0.0010698752
0.375,0.6953125,-0.0003997696
0.3828125,0.6953125,-2.94912e-05
0.390625,0.6953125,-0.0004734976
0.3984375,0.6953125,-0.0002916352
0.40625,0.6953125,-0.0011124736
0.4140625,0.6953125,0.0001425408
0.421875,0.6953125,0.0005701632
0.4296875,0.6953125,-0.0016498688
0.4375,0.6953125,0.0001097728
0.4453125,0.6953125,-0.000196608
0.453125,0.6953125,-0.0006602752
0.4609375,0.6953125,-0.0006422528
0.46875,0.6953125,-0.0005963776
0.4765625,0.6953125,-0.0009289728
0.484375,0.6953125,0.0012746752
0.4921875,0.6953125,0.0013729792
0.5,0.6953125,0.0002932736
0.5078125,0.6953125,0.0001605632
0.515625,0.6953125,-0.0001671168
0.5234375,0.6953125,-0.001327104
0.53125,0.6953125,-3.11296e-05
0.5390625,0.6953125,-0.0005701632
0.546875,0.6953125,8.35584e-05
0.5546875,0.6953125,-0.0015990784
0.5625,0.6953125,-0.000638976
0.5703125,0.6953125,-0.0001425408
0.578125,0.6953125,-0.0004882432
0.5859375,0.6953125,0.0007897088
0.59375,0.6953125,0.00057344
0.6015625,0.6953125,-0.00057344
0.609375,0.6953125,0.0001114112
0.6171875,0.6953125,0.0003424256
0.625,0.6953125,-0.000294912
0.6328125,0.6953125,-0.0005619712
0.640625,0.6953125,0.0004243456
0.6484375,0.6953125,-0.0008126464
0.65625,0.6953125,-0.0001245184
0.6640625,0.6953125,-0.0006586368
0.671875,0.6953125,6.06208e-05
0.6796875,0.6953125,0.0006176768
0.6875,0.6953125,-0.0003833856
0.6953125,0.6953125,-0.000786432
0.703125,0.6953125,-0.000229376
0.7109375,0.6953125,-0.0002424832
0.71875,0.6953125,-0.0001900544
0.7265625,0.6953125,-8.192e-06
0.734375,0.6953125,0.0002490368
0.7421875,0.6953125,0.0001785856
0.75,0.6953125,-6.22592e-05
0.7578125,0.6953125,0.000114688
0.765625,0.6953125,-9.33888e-05
0.7734375,0.6953125,-5.07904e-05
0.78125,0.6953125,4.58752e-05
0.7890625,0.6953125,-0.0003653632
0.796875,0.6953125,-4.58752e-05
0.8046875,0.6953125,-0.000139264
0.8125,0.6953125,-8.02816e-05
0.8203125,0.6953125,0.0001327104
0.828125,0.6953125,-0.0001687552
0.8359375,0.6953125,-0.0001196032
0.84375,0.6953125,-6.5536e-06
0.8515625,0.6953125,-4.58752e-05
0.859375,0.6953125,4.9152e-06
0.8671875,0.6953125,-3.2768e-06
0.875,0.6953125,-6.06208e-05
0.8828125,0.6953125,-1.31072e-05
0.890625,0.6953125,2.4576e-05
0.8984375,0.6953125,-3.44064e-05
0.90625,0.6953125,3.11296e-05
0.9140625,0.6953125,-9.8304e-06
0.921875,0.6953125,-1.96608e-05
0.9296875,0.6953125,-1.6384e-05
0.9375,0.6953125,-2.29376e-05
0.9453125,0.6953125,6.5536e-06
0.953125,0.6953125,-9.8304e-06
0.9609375,0.6953125,2.12992e-05
0.96875,0.6953125,1.6384e-05
0.9765625,0.6953125,9.8304e-06
0.984375,0.6953125,1.14688e-05
0.9921875,0.6953125,1.31072e-05

0.0,0.703125,1.96608e-05
0.0078125,0.703125,-1.6384e-05
0.015625,0.703125,-1.6384e-06
0.0234375,0.703125,0.0
0.03125,0.703125,3.2768e-06
0.0390625,0.703125,-1.6384e-05
0.046875,0.703125,1.14688e-05
0.0546875,0.703125,-1.6384e-05
0.0625,0.703125,3.2768e-05
0.0703125,0.703125,7.53664e-05
0.078125,0.703125,5.24288e-05
0.0859375,0.703125,0.0
0.09375,0.703125,-2.62144e-05
0.1015625,0.703125,0.0
0.109375,0.703125,6.22592e-05
0.1171875,0.703125,-7.53664e-05
0.125,0.703125,-0.000114688
0.1328125,0.703125,2.4576e-05
0.140625,0.703125,-4.9152e-06
0.1484375,0.703125,-0.0001851392
0.15625,0.703125,-1.6384e-06
0.1640625,0.703125,-2.94912e-05
0.171875,0.703125,8.192e-06
0.1796875,0.703125,-1.96608e-05
0.1875,0.703125,1.6384e-06
0.1953125,0.703125,-9.8304e-05
0.203125,0.703125,7.53664e-05
0.2109375,0.703125,-0.0003227648
0.21875,0.703125,0.0001081344
0.2265625,0.703125,-0.0003817472
0.234375,0.703125,-4.42368e-05
0.2421875,0.703125,-0.0002326528
0.25,0.703125,0.0004210688
0.2578125,0.703125,-2.29376e-05
0.265625,0.703125,-1.96608e-05
0.2734375,0.703125,-1.14688e-05
0.28125,0.703125,0.0003981312
0.2890625,0.703125,-0.000434176
0.296875,0.703125,-0.000540672
0.3046875,0.703125,2.4576e-05
0.3125,0.703125,0.0002490368
0.3203125,0.703125,-4.9152e-05
0.328125,0.703125,1.14688e-05
0.3359375,0.703125,4.42368e-05
0.34375,0.703125,0.0001081344
0.3515625,0.703125,0.0003391488
0.359375,0.703125,0.001277952
0.3671875,0.703125,2.4576e-05
0.375,0.703125,0.0005603328
0.3828125,0.703125,-0.0007274496
0.390625,0.703125,-0.0009109504
0.3984375,0.703125,0.000180224
0.40625,0.703125,0.000876544
0.4140625,0.703125,0.0007258112
0.421875,0.703125,-0.0006848512
0.4296875,0.703125,-0.001490944
0.4375,0.703125,-0.0003391488
0.4453125,0.703125,0.0006488064
0.453125,0.703125,0.0004407296
0.4609375,0.703125,-0.000548864
0.46875,0.703125,0.0006619136
0.4765625,0.703125,-0.0006684672
0.484375,0.703125,-0.0002392064
0.4921875,0.703125,-0.0014614528
0.5,0.703125,0.0001409024
0.5078125,0.703125,-0.0008404992
0.515625,0.703125,-0.0015253504
0.5234375,0.703125,-0.0004161536
0.53125,0.703125,0.0003473408
0.5390625,0.703125,-2.4576e-05
0.546875,0.703125,-0.0007421952
0.5546875,0.703125,0.001769472
0.5625,0.703125,0.0002080768
0.5703125,0.703125,-0.000581632
0.578125,0.703125,0.000745472
0.5859375,0.703125,0.000786432
0.59375,0.703125,-0.000606208
0.6015625,0.703125,-0.0003571712
0.609375,0.703125,-8.84736e-05
0.6171875,0.703125,-0.0011026432
0.625,0.703125,-0.0005849088
0.6328125,0.703125,0.0001753088
0.640625,0.703125,-0.0014598144
0.6484375,0.703125,0.0002473984
0.65625,0.703125,0.0002408448
0.6640625,0.703125,-0.0002883584
0.671875,0.703125,-0.0001687552
0.6796875,0.703125,0.000221184
0.6875,0.703125,0.0002686976
0.6953125,0.703125,-0.0003014656
0.703125,0.703125,2.4576e-05
0.7109375,0.703125,-0.0002162688
0.71875,0.703125,-0.0008650752
0.7265625,0.703125,0.000196608
0.734375,0.703125,-0.000319488
0.7421875,0.703125,0.0001818624
0.75,0.703125,0.000385024
0.7578125,0.703125,-5.57056e-05
0.765625,0.703125,-0.0002408448
0.7734375,0.703125,-0.0001212416
0.78125,0.703125,-1.47456e-05
0.7890625,0.703125,-0.000344064
0.796875,0.703125,2.78528e-05
0.8046875,0.703125,-4.9152e-05
0.8125,0.703125,0.0001605632
0.8203125,0.703125,-0.0001409024
0.828125,0.703125,-0.0001179648
0.8359375,0.703125,-2.12992e-05
0.84375,0.703125,-7.04512e-05
0.8515625,0.703125,-8.192e-06
0.859375,0.703125,0.0001097728
0.8671875,0.703125,1.47456e-05
0.875,0.703125,-8.192e-05
0.8828125,0.703125,-7.20896e-05
0.890625,0.703125,1.80224e-05
0.8984375,0.703125,-5.07904e-05
0.90625,0.703125,9.17504e-05
0.9140625,0.703125,-8.192e-06
0.921875,0.703125,-3.2768e-05
0.9296875,0.703125,-4.9152e-06
0.9375,0.703125,-8.192e-06
0.9453125,0.703125,-2.78528e-05
0.953125,0.703125,-4.096e-05
0.9609375,0.703125,-9.8304e-06
0.96875,0.703125,-1.14688e-05
0.9765625,0.703125,8.192e-06
0.984375,0.703125,0.0
0.9921875,0.703125,9.8304e-06

0.0,0.7109375,-6.5536e-06
0.0078125,0.7109375,9.8304e-06
0.015625,0.7109375,-8.192e-06
0.0234375,0.7109375,-4.9152e-06
0.03125,0.7109375,2.94912e-05
0.0390625,0.7109375,-1.14688e-05
0.046875,0.7109375,-2.12992e-05
0.0546875,0.7109375,-8.192e-06
0.0625,0.7109375,1.96608e-05
0.0703125,0.7109375,-2.62144e-05
0.078125,0.7109375,4.9152e-06
0.0859375,0.7109375,-1.31072e-05
0.09375,0.7109375,2.62144e-05
0.1015625,0.7109375,3.11296e-05
0.109375,0.7109375,-2.4576e-05
0.1171875,0.7109375,-9.8304e-06
0.125,0.7109375,-6.71744e-05
0.1328125,0.7109375,-7.70048e-05
0.140625,0.7109375,-9.66656e-05
0.1484375,0.7109375,-6.71744e-05
0.15625,0.7109375,5.7344e-05
0.1640625,0.7109375,-9.8304e-06
0.171875,0.7109375,-3.2768e-06
0.1796875,0.7109375,9.0112e-05
0.1875,0.7109375,-0.00024576
0.1953125,0.7109375,0.0001114112
0.203125,0.7109375,0.0001130496
0.2109375,0.7109375,-0.0002080768
0.21875,0.7109375,9.66656e-05
0.2265625,0.7109375,-0.0004325376
0.234375,0.7109375,0.0001835008
0.2421875,0.7109375,-0.0002637824
0.25,0.7109375,9.8304e-05
0.2578125,0.7109375,0.0003964928
0.265625,0.7109375,-0.0002097152
0.2734375,0.7109375,0.0001130496
0.28125,0.7109375,-0.0001687552
0.2890625,0.7109375,4.75136e-05
0.296875,0.7109375,-7.86432e-05
0.3046875,0.7109375,0.0001589248
0.3125,0.7109375,-0.0002654208
0.3203125,0.7109375,-0.0004145152
0.328125,0.7109375,-0.0002359296
0.3359375,0.7109375,-0.00028672
0.34375,0.7109375,0.0001867776
0.3515625,0.7109375,-0.0004947968
0.359375,0.7109375,-0.000704512
0.3671875,0.7109375,-0.0008781824
0.375,0.7109375,-0.000155648
0.3828125,0.7109375,-0.0006651904
0.390625,0.7109375,-0.0003620864
0.3984375,0.7109375,-0.0001212416
0.40625,0.7109375,-0.0002850816
0.4140625,0.7109375,-0.0002113536
0.421875,0.7109375,-0.000278528
0.4296875,0.7109375,0.0004194304
0.4375,0.7109375,-0.0002752512
0.4453125,0.7109375,0.00028672
0.453125,0.7109375,0.0006701056
0.4609375,0.7109375,-0.0002097152
0.46875,0.7109375,-0.0016171008
0.4765625,0.7109375,9.50272e-05
0.484375,0.7109375,-1.31072e-05
0.4921875,0.7109375,0.0012910592
0.5,0.7109375,-0.000884736
0.5078125,0.7109375,-0.0003407872
0.515625,0.7109375,1.31072e-05
0.5234375,0.7109375,0.0012795904
0.53125,0.7109375,-9.17504e-05
0.5390625,0.7109375,-0.0005767168
0.546875,0.7109375,0.0001949696
0.5546875,0.7109375,-4.9152e-05
0.5625,0.7109375,0.0005275648
0.5703125,0.7109375,0.0011091968
0.578125,0.7109375,-0.0001032192
0.5859375,0.7109375,0.000180224
0.59375,0.7109375,-0.0002490368
0.6015625,0.7109375,0.0001851392
0.609375,0.7109375,-0.000270336
0.6171875,0.7109375,-8.192e-05
0.625,0.7109375,2.78528e-05
0.6328125,0.7109375,-9.33888e-05
0.640625,0.7109375,8.35584e-05
0.6484375,0.7109375,0.000139264
0.65625,0.7109375,-0.0003784704
0.6640625,0.7109375,-0.0001097728
0.671875,0.7109375,-0.000278528
0.6796875,0.7109375,1.6384e-05
0.6875,0.7109375,-0.0005668864
0.6953125,0.7109375,0.0003342336
0.703125,0.7109375,-0.0005210112
0.7109375,0.7109375,0.0003489792
0.71875,0.7109375,0.0002080768
0.7265625,0.7109375,-0.0004718592
0.734375,0.7109375,0.000212992
0.7421875,0.7109375,-0.0001277952
0.75,0.7109375,0.0001359872
0.7578125,0.7109375,-6.88128e-05
0.765625,0.7109375,9.33888e-05
0.7734375,0.7109375,-7.53664e-05
0.78125,0.7109375,3.93216e-05
0.7890625,0.7109375,0.0004702208
0.796875,0.7109375,-8.192e-06
0.8046875,0.7109375,9.8304e-05
0.8125,0.7109375,4.096e-05
0.8203125,0.7109375,0.0004554752
0.828125,0.7109375,-5.07904e-05
0.8359375,0.7109375,-6.22592e-05
0.84375,0.7109375,-0.000131072
0.8515625,0.7109375,0.0001327104
0.859375,0.7109375,6.71744e-05
0.8671875,0.7109375,4.9152e-06
0.875,0.7109375,-4.75136e-05
0.8828125,0.7109375,-4.58752e-05
0.890625,0.7109375,9.8304e-05
0.8984375,0.7109375,-6.5536e-06
0.90625,0.7109375,4.42368e-05
0.9140625,0.7109375,-1.6384e-06
0.921875,0.7109375,-4.096e-05
0.9296875,0.7109375,9.8304e-06
0.9375,0.7109375,3.2768e-05
0.9453125,0.7109375,8.192e-06
0.953125,0.7109375,-1.47456e-05
0.9609375,0.7109375,-6.5536e-06
0.96875,0.7109375,0.0
0.9765625,0.7109375,2.12992e-05
0.984375,0.7109375,-2.4576e-05
0.9921875,0.7109375,3.2768e-06

0.0,0.71875,9.8304e-06
0.0078125,0.71875,-9.8304e-06
0.015625,0.71875,2.94912e-05
0.0234375,0.71875,-1.6384e-05
0.03125,0.71875,-1.31072e-05
0.0390625,0.71875,-1.6384e-06
0.046875,0.71875,-1.6384e-06
0.0546875,0.71875,-9.8304e-06
0.0625,0.71875,9.8304e-06
0.0703125,0.71875,3.2768e-06
0.078125,0.71875,-4.75136e-05
0.0859375,0.71875,-2.12992e-05
0.09375,0.71875,-1.14688e-05
0.1015625,0.71875,-1.6384e-05
0.109375,0.71875,4.75136e-05
0.1171875,0.71875,-2.29376e-05
0.125,0.71875,9.66656e-05
0.1328125,0.71875,-2.94912e-05
0.140625,0.71875,3.76832e-05
0.1484375,0.71875,1.14688e-05
0.15625,0.71875,-0.0001949696
0.1640625,0.71875,0.0001409024
0.171875,0.71875,0.0001277952
0.1796875,0.71875,1.6384e-05
0.1875,0.71875,-0.0003293184
0.1953125,0.71875,3.11296e-05
0.203125,0.71875,8.68352e-05
0.2109375,0.71875,1.96608e-05
0.21875,0.71875,-0.000221184
0.2265625,0.71875,-0.0004308992
0.234375,0.71875,0.0001327104
0.2421875,0.71875,-0.0003571712
0.25,0.71875,0.0001458176
0.2578125,0.71875,-9.8304e-06
0.265625,0.71875,0.0003883008
0.2734375,0.71875,-0.0004718592
0.28125,0.71875,-0.00012288
0.2890625,0.71875,-2.78528e-05
0.296875,0.71875,0.0004456448
0.3046875,0.71875,-0.0003391488
0.3125,0.71875,1.80224e-05
0.3203125,0.71875,0.0001179648
0.328125,0.71875,0.0004767744
0.3359375,0.71875,0.00057344
0.34375,0.71875,0.0001130496
0.3515625,0.71875,0.0008945664
0.359375,0.71875,-9.0112e-05
0.3671875,0.71875,0.0004980736
0.375,0.71875,0.000294912
0.3828125,0.71875,-1.96608e-05
0.390625,0.71875,-0.0005177344
0.3984375,0.71875,3.11296e-05
0.40625,0.71875,-0.0008617984
0.4140625,0.71875,0.0006946816
0.421875,0.71875,-0.0003162112
0.4296875,0.71875,-0.0005931008
0.4375,0.71875,0.000671744
0.4453125,0.71875,-0.0001425408
0.453125,0.71875,9.17504e-05
0.4609375,0.71875,-0.0019759104
0.46875,0.71875,0.0003866624
0.4765625,0.71875,-0.00032768
0.484375,0.71875,0.00024576
0.4921875,0.71875,0.0004571136
0.5,0.71875,-0.0002932736
0.5078125,0.71875,0.0006094848
0.515625,0.71875,0.0004620288
0.5234375,0.71875,-0.0007880704
0.53125,0.71875,0.0011599872
0.5390625,0.71875,0.0003391488
0.546875,0.71875,-0.00069632
0.5546875,0.71875,0.0006291456
0.5625,0.71875,-0.0002654208
0.5703125,0.71875,-0.0008077312
0.578125,0.71875,-0.000475136
0.5859375,0.71875,0.0003997696
0.59375,0.71875,-0.0001245184
0.6015625,0.71875,-0.0006012928
0.609375,0.71875,-8.192e-05
0.6171875,0.71875,-0.0002195456
0.625,0.71875,0.0005865472
0.6328125,0.71875,-0.0002424832
0.640625,0.71875,-1.31072e-05
0.6484375,0.71875,0.000155648
0.65625,0.71875,0.0004079616
0.6640625,0.71875,-0.0004079616
0.671875,0.71875,0.0004636672
0.6796875,0.71875,0.000352256
0.6875,0.71875,-0.0001736704
0.6953125,0.71875,0.0002408448
0.703125,0.71875,0.0003571712
0.7109375,0.71875,-0.0004243456
0.71875,0.71875,0.0
0.7265625,0.71875,0.0002637824
0.734375,0.71875,0.0001933312
0.7421875,0.71875,0.0001589248
0.75,0.71875,0.0001785856
0.7578125,0.71875,3.11296e-05
0.765625,0.71875,-0.0001163264
0.7734375,0.71875,-6.5536e-05
0.78125,0.71875,-6.5536e-05
0.7890625,0.71875,0.0002834432
0.796875,0.71875,-4.25984e-05
0.8046875,0.71875,4.9152e-05
0.8125,0.71875,-2.12992e-05
0.8203125,0.71875,-2.4576e-05
0.828125,0.71875,-3.93216e-05
0.8359375,0.71875,9.17504e-05
0.84375,0.71875,6.5536e-06
0.8515625,0.71875,2.12992e-05
0.859375,0.71875,4.58752e-05
0.8671875,0.71875,2.29376e-05
0.875,0.71875,-4.42368e-05
0.8828125,0.71875,-5.57056e-05
0.890625,0.71875,0.0001081344
0.8984375,0.71875,1.6384e-06
0.90625,0.71875,2.4576e-05
0.9140625,0.71875,3.11296e-05
0.921875,0.71875,-3.93216e-05
0.9296875,0.71875,-6.5536e-06
0.9375,0.71875,2.4576e-05
0.9453125,0.71875,-2.62144e-05
0.953125,0.71875,-8.192e-06
0.9609375,0.71875,1.47456e-05
0.96875,0.71875,2.62144e-05
0.9765625,0.71875,-9.8304e-06
0.984375,0.71875,1.14688e-05
0.9921875,0.71875,-8.192e-06

0.0,0.7265625,0.0
0.0078125,0.7265625,1.80224e-05
0.015625,0.7265625,-6.5536e-06
0.0234375,0.7265625,1.6384e-06
0.03125,0.7265625,3.60448e-05
0.0390625,0.7265625,-6.5536e-06
0.046875,0.7265625,-1.6384e-06
0.0546875,0.7265625,8.192e-06
0.0625,0.7265625,-2.29376e-05
0.0703125,0.7265625,-4.25984e-05
0.078125,0.7265625,1.47456e-05
0.0859375,0.7265625,4.096e-05
0.09375,0.7265625,-1.96608e-05
0.1015625,0.7265625,-9.33888e-05
0.109375,0.7265625,-3.60448e-05
0.1171875,0.7265625,6.71744e-05
0.125,0.7265625,0.0001736704
0.1328125,0.7265625,4.42368e-05
0.140625,0.7265625,8.192e-06
0.1484375,0.7265625,-0.0001114112
0.15625,0.7265625,-8.192e-06
0.1640625,0.7265625,2.29376e-05
0.171875,0.7265625,0.000131072
0.1796875,0.7265625,0.0001163264
0.1875,0.7265625,-1.14688e-05
0.1953125,0.7265625,-3.2768e-05
0.203125,0.7265625,3.11296e-05
0.2109375,0.7265625,-0.0002064384
0.21875,0.7265625,0.000155648
0.2265625,0.7265625,6.38976e-05
0.234375,0.7265625,0.0001540096
0.2421875,0.7265625,-7.86432e-05
0.25,0.7265625,-0.0003489792
0.2578125,0.7265625,-2.62144e-05
0.265625,0.7265625,0.000221184
0.2734375,0.7265625,0.0004472832
0.28125,0.7265625,-1.6384e-06
0.2890625,0.7265625,4.9152e-05
0.296875,0.7265625,0.0001736704
0.3046875,0.7265625,0.0003555328
0.3125,0.7265625,-0.0001327104
0.3203125,0.7265625,0.0002359296
0.328125,0.7265625,-0.000229376
0.3359375,0.7265625,0.0002588672
0.34375,0.7265625,-7.04512e-05
0.3515625,0.7265625,-0.0002097152
0.359375,0.7265625,-0.0003555328
0.3671875,0.7265625,-0.000884736
0.375,0.7265625,-0.0005226496
0.3828125,0.7265625,0.0002506752
0.390625,0.7265625,0.0004308992
0.3984375,0.7265625,-0.0005799936
0.40625,0.7265625,0.0005013504
0.4140625,0.7265625,-5.24288e-05
0.421875,0.7265625,0.001155072
0.4296875,0.7265625,-0.0003719168
0.4375,0.7265625,0.0002260992
0.4453125,0.7265625,-0.0006930432
0.453125,0.7265625,0.001253376
0.4609375,0.7265625,-0.0001212416
0.46875,0.7265625,0.0007520256
0.4765625,0.7265625,1.6384e-06
0.484375,0.7265625,-0.000401408
0.4921875,0.7265625,0.0009371648
0.5,0.7265625,9.66656e-05
0.5078125,0.7265625,-0.0003293184
0.515625,0.7265625,-3.93216e-05
0.5234375,0.7265625,-0.0008175616
0.53125,0.7265625,-0.000843776
0.5390625,0.7265625,0.0003981312
0.546875,0.7265625,-0.0003915776
0.5546875,0.7265625,-0.0003670016
0.5625,0.7265625,0.0001703936
0.5703125,0.7265625,-0.0004538368
0.578125,0.7265625,-0.0002015232
0.5859375,0.7265625,0.0003899392
0.59375,0.7265625,0.0001589248
0.6015625,0.7265625,0.0006995968
0.609375,0.7265625,0.0001949696
0.6171875,0.7265625,0.0001835008
0.625,0.7265625,0.0003948544
0.6328125,0.7265625,-0.0001900544
0.640625,0.7265625,6.5536e-06
0.6484375,0.7265625,-0.000229376
0.65625,0.7265625,2.12992e-05
0.6640625,0.7265625,1.96608e-05
0.671875,0.7265625,-1.14688e-05
0.6796875,0.7265625,0.0001130496
0.6875,0.7265625,-6.88128e-05
0.6953125,0.7265625,-0.000221184
0.703125,0.7265625,3.60448e-05
0.7109375,0.7265625,-0.0004472832
0.71875,0.7265625,0.0001015808
0.7265625,0.7265625,-0.0002506752
0.734375,0.7265625,-0.0001032192
0.7421875,0.7265625,0.0003342336
0.75,0.7265625,0.0004554752
0.7578125,0.7265625,6.38976e-05
0.765625,0.7265625,0.0001425408
0.7734375,0.7265625,-0.0001769472
0.78125,0.7265625,-0.0004554752
0.7890625,0.7265625,4.75136e-05
0.796875,0.7265625,-1.47456e-05
0.8046875,0.7265625,2.4576e-05
0.8125,0.7265625,-4.75136e-05
0.8203125,0.7265625,9.17504e-05
0.828125,0.7265625,-6.5536e-06
0.8359375,0.7265625,0.0001097728
0.84375,0.7265625,-3.11296e-05
0.8515625,0.7265625,-6.06208e-05
0.859375,0.7265625,-8.68352e-05
0.8671875,0.7265625,-1.6384e-05
0.875,0.7265625,7.70048e-05
0.8828125,0.7265625,0.0001409024
0.890625,0.7265625,-6.06208e-05
0.8984375,0.7265625,-5.24288e-05
0.90625,0.7265625,9.8304e-06
0.9140625,0.7265625,4.9152e-06
0.921875,0.7265625,-3.44064e-05
0.9296875,0.7265625,-2.94912e-05
0.9375,0.7265625,-3.93216e-05
0.9453125,0.7265625,2.12992e-05
0.953125,0.7265625,-1.6384e-05
0.9609375,0.7265625,-3.11296e-05
0.96875,0.7265625,-1.6384e-06
0.9765625,0.7265625,-4.9152e-06
0.984375,0.7265625,-8.192e-06
0.9921875,0.7265625,-4.9152e-06

0.0,0.734375,-8.192e-06
0.0078125,0.734375,1.14688e-05
0.015625,0.734375,-3.2768e-06
0.0234375,0.734375,-1.6384e-06
0.03125,0.734375,9.8304e-06
0.0390625,0.734375,8.192e-06
0.046875,0.734375,-9.8304e-06
0.0546875,0.734375,-4.9152e-06
0.0625,0.734375,3.60448e-05
0.0703125,0.734375,4.9152e-06
0.078125,0.734375,1.31072e-05
0.0859375,0.734375,1.96608e-05
0.09375,0.734375,0.0
0.1015625,0.734375,1.31072e-05
0.109375,0.734375,1.6384e-06
0.1171875,0.734375,8.192e-06
0.125,0.734375,-3.11296e-05
0.1328125,0.734375,-0.000106496
0.140625,0.734375,0.0001441792
0.1484375,0.734375,5.57056e-05
0.15625,0.734375,-9.8304e-06
0.1640625,0.734375,0.0002080768
0.171875,0.734375,-2.4576e-05
0.1796875,0.734375,0.00024576
0.1875,0.734375,-2.29376e-05
0.1953125,0.734375,2.12992e-05
0.203125,0.734375,-0.0003948544
0.2109375,0.734375,-6.5536e-06
0.21875,0.734375,3.2768e-05
0.2265625,0.734375,8.192e-06
0.234375,0.734375,0.0002899968
0.2421875,0.734375,-0.0002080768
0.25,0.734375,-1.6384e-05
0.2578125,0.734375,0.0003588096
0.265625,0.734375,-0.0002179072
0.2734375,0.734375,0.0002686976
0.28125,0.734375,-0.0001163264
0.2890625,0.734375,-0.00036864
0.296875,0.734375,-0.0004489216
0.3046875,0.734375,0.0002654208
0.3125,0.734375,0.0001032192
0.3203125,0.734375,-0.0001736704
0.328125,0.734375,-0.0003407872
0.3359375,0.734375,-8.02816e-05
0.34375,0.734375,-0.0001867776
0.3515625,0.734375,3.93216e-05
0.359375,0.734375,0.0002719744
0.3671875,0.734375,-1.96608e-05
0.375,0.734375,0.0003637248
0.3828125,0.734375,0.0002883584
0.390625,0.734375,-0.0008060928
0.3984375,0.734375,0.0009322496
0.40625,0.734375,0.0001425408
0.4140625,0.734375,0.000172032
0.421875,0.734375,-0.0003096576
0.4296875,0.734375,0.000139264
0.4375,0.734375,-0.000393216
0.4453125,0.734375,0.0004620288
0.453125,0.734375,0.00057344
0.4609375,0.734375,0.0003260416
0.46875,0.734375,-0.0005373952
0.4765625,0.734375,-0.000753664
0.484375,0.734375,-0.000253952
0.4921875,0.734375,-0.0005619712
0.5,0.734375,8.192e-05
0.5078125,0.734375,-1.80224e-05
0.515625,0.734375,-0.0006848512
0.5234375,0.734375,0.0009289728
0.53125,0.734375,0.000319488
0.5390625,0.734375,-0.0003211264
0.546875,0.734375,0.000385024
0.5546875,0.734375,-0.0006832128
0.5625,0.734375,-0.0001490944
0.5703125,0.734375,-0.000753664
0.578125,0.734375,-3.2768e-05
0.5859375,0.734375,0.001130496
0.59375,0.734375,0.0004767744
0.6015625,0.734375,-0.0001015808
0.609375,0.734375,0.0005292032
0.6171875,0.734375,0.0001245184
0.625,0.734375,9.17504e-05
0.6328125,0.734375,-0.0003047424
0.640625,0.734375,-0.0001835008
0.6484375,0.734375,-0.0001654784
0.65625,0.734375,0.000606208
0.6640625,0.734375,-0.0002244608
0.671875,0.734375,-9.66656e-05
0.6796875,0.734375,-0.0002031616
0.6875,0.734375,0.000188416
0.6953125,0.734375,-0.0002392064
0.703125,0.734375,4.25984e-05
0.7109375,0.734375,0.000786432
0.71875,0.734375,0.0001687552
0.7265625,0.734375,-0.0001343488
0.734375,0.734375,0.000229376
0.7421875,0.734375,0.0003211264
0.75,0.734375,5.24288e-05
0.7578125,0.734375,0.0001081344
0.765625,0.734375,-0.0001703936
0.7734375,0.734375,6.5536e-05
0.78125,0.734375,-7.04512e-05
0.7890625,0.734375,6.5536e-05
0.796875,0.734375,0.0002883584
0.8046875,0.734375,-9.50272e-05
0.8125,0.734375,0.0001294336
0.8203125,0.734375,2.78528e-05
0.828125,0.734375,-0.0001294336
0.8359375,0.734375,-7.3728e-05
0.84375,0.734375,0.0001130496
0.8515625,0.734375,0.0001294336
0.859375,0.734375,-3.76832e-05
0.8671875,0.734375,-3.44064e-05
0.875,0.734375,-6.71744e-05
0.8828125,0.734375,6.22592e-05
0.890625,0.734375,4.25984e-05
0.8984375,0.734375,-3.2768e-05
0.90625,0.734375,-5.57056e-05
0.9140625,0.734375,-1.31072e-05
0.921875,0.734375,-1.96608e-05
0.9296875,0.734375,4.9152e-06
0.9375,0.734375,-1.6384e-05
0.9453125,0.734375,-4.096e-05
0.953125,0.734375,1.6384e-05
0.9609375,0.734375,4.25984e-05
0.96875,0.734375,8.192e-06
0.9765625,0.734375,3.2768e-06
0.984375,0.734375,0.0
0.9921875,0.734375,-4.9152e-06

0.0,0.7421875,1.31072e-05
0.0078125,0.7421875,-8.192e-06
0.015625,0.7421875,-1.14688e-05
0.0234375,0.7421875,-1.96608e-05
0.03125,0.7421875,-1.14688e-05
0.0390625,0.7421875,3.2768e-06
0.046875,0.7421875,-3.2768e-06
0.0546875,0.7421875,-2.12992e-05
0.0625,0.7421875,2.4576e-05
0.0703125,0.7421875,-3.11296e-05
0.078125,0.7421875,-4.75136e-05
0.0859375,0.7421875,-1.31072e-05
0.09375,0.7421875,1.31072e-05
0.1015625,0.7421875,-4.096e-05
0.109375,0.7421875,6.71744e-05
0.1171875,0.7421875,2.78528e-05
0.125,0.7421875,0.0001114112
0.1328125,0.7421875,1.47456e-05
0.140625,0.7421875,-0.0001327104
0.1484375,0.7421875,-0.0001114112
0.15625,0.7421875,-4.9152e-06
0.1640625,0.7421875,-3.93216e-05
0.171875,0.7421875,9.33888e-05
0.1796875,0.7421875,-0.0001589248
0.1875,0.7421875,-1.47456e-05
0.1953125,0.7421875,0.0001769472
0.203125,0.7421875,4.75136e-05
0.2109375,0.7421875,0.0001769472
0.21875,0.7421875,-2.29376e-05
0.2265625,0.7421875,8.02816e-05
0.234375,0.7421875,6.06208e-05
0.2421875,0.7421875,-0.0001327104
0.25,0.7421875,-0.0002408448
0.2578125,0.7421875,3.11296e-05
0.265625,0.7421875,0.0002195456
0.2734375,0.7421875,-8.192e-06
0.28125,0.7421875,-0.0002555904
0.2890625,0.7421875,-9.33888e-05
0.296875,0.7421875,-5.07904e-05
0.3046875,0.7421875,0.0005013504
0.3125,0.7421875,0.0002162688
0.3203125,0.7421875,-1.6384e-06
0.328125,0.7421875,-0.0002015232
0.3359375,0.7421875,0.000221184
0.34375,0.7421875,-0.0001572864
0.3515625,0.7421875,0.000114688
0.359375,0.7421875,0.000524288
0.3671875,0.7421875,0.0001277952
0.375,0.7421875,-8.68352e-05
0.3828125,0.7421875,-0.0004030464
0.390625,0.7421875,-0.0001343488
0.3984375,0.7421875,-9.8304e-06
0.40625,0.7421875,-0.0007225344
0.4140625,0.7421875,0.0003538944
0.421875,0.7421875,-8.84736e-05
0.4296875,0.7421875,-0.0001703936
0.4375,0.7421875,0.0006602752
0.4453125,0.7421875,4.58752e-05
0.453125,0.7421875,0.0004538368
0.4609375,0.7421875,0.0005128192
0.46875,0.7421875,-0.0002637824
0.4765625,0.7421875,-0.0003833856
0.484375,0.7421875,-7.04512e-05
0.4921875,0.7421875,0.0006766592
0.5,0.7421875,-0.0003178496
0.5078125,0.7421875,-0.0005554176
0.515625,0.7421875,0.0003227648
0.5234375,0.7421875,0.0010125312
0.53125,0.7421875,-0.0002064384
0.5390625,0.7421875,0.0001343488
0.546875,0.7421875,-0.000401408
0.5546875,0.7421875,-0.0002473984
0.5625,0.7421875,0.0002195456
0.5703125,0.7421875,0.0002342912
0.578125,0.7421875,-0.0003473408
0.5859375,0.7421875,0.0004194304
0.59375,0.7421875,-3.60448e-05
0.6015625,0.7421875,-0.0001785856
0.609375,0.7421875,-0.0003964928
0.6171875,0.7421875,0.0002064384
0.625,0.7421875,0.0004063232
0.6328125,0.7421875,0.0003047424
0.640625,0.7421875,0.0005423104
0.6484375,0.7421875,-0.0004243456
0.65625,0.7421875,0.0007159808
0.6640625,0.7421875,-0.000237568
0.671875,0.7421875,-1.14688e-05
0.6796875,0.7421875,-0.0005292032
0.6875,0.7421875,5.40672e-05
0.6953125,0.7421875,-0.0002424832
0.703125,0.7421875,-0.0003080192
0.7109375,0.7421875,-9.8304e-05
0.71875,0.7421875,3.2768e-06
0.7265625,0.7421875,0.000188416
0.734375,0.7421875,6.5536e-06
0.7421875,0.7421875,-3.2768e-06
0.75,0.7421875,-0.0002408448
0.7578125,0.7421875,-3.60448e-05
0.765625,0.7421875,-0.0004898816
0.7734375,0.7421875,-0.0001015808
0.78125,0.7421875,-0.0001425408
0.7890625,0.7421875,-3.2768e-05
0.796875,0.7421875,9.8304e-06
0.8046875,0.7421875,-1.80224e-05
0.8125,0.7421875,1.14688e-05
0.8203125,0.7421875,9.8304e-05
0.828125,0.7421875,-0.0001081344
0.8359375,0.7421875,-9.8304e-05
0.84375,0.7421875,-8.02816e-05
0.8515625,0.7421875,-6.38976e-05
0.859375,0.7421875,6.5536e-06
0.8671875,0.7421875,-4.42368e-05
0.875,0.7421875,-5.57056e-05
0.8828125,0.7421875,-1.80224e-05
0.890625,0.7421875,1.14688e-05
0.8984375,0.7421875,1.96608e-05
0.90625,0.7421875,-4.9152e-06
0.9140625,0.7421875,8.192e-06
0.921875,0.7421875,8.192e-06
0.9296875,0.7421875,-5.24288e-05
0.9375,0.7421875,3.60448e-05
0.9453125,0.7421875,-9.8304e-06
0.953125,0.7421875,6.5536e-06
0.9609375,0.7421875,-4.9152e-06
0.96875,0.7421875,-1.14688e-05
0.9765625,0.7421875,1.6384e-06
0.984375,0.7421875,-2.4576e-05
0.9921875,0.7421875,4.9152e-06

0.0,0.75,-8.192e-06
0.0078125,0.75,-1.6384e-06
0.015625,0.75,-4.9152e-06
0.0234375,0.75,8.192e-06
0.03125,0.75,-1.96608e-05
0.0390625,0.75,-8.192e-06
0.046875,0.75,9.8304e-06
0.0546875,0.75,9.8304e-06
0.0625,0.75,-6.5536e-06
0.0703125,0.75,0.0
0.078125,0.75,-1.6384e-05
0.0859375,0.75,4.42368e-05
0.09375,0.75,5.57056e-05
0.1015625,0.75,2.62144e-05
0.109375,0.75,3.76832e-05
0.1171875,0.75,7.20896e-05
0.125,0.75,5.57056e-05
0.1328125,0.75,2.4576e-05
0.140625,0.75,-9.8304e-06
0.1484375,0.75,-5.07904e-05
0.15625,0.75,-9.33888e-05
0.1640625,0.75,-0.0001212416
0.171875,0.75,5.24288e-05
0.1796875,0.75,-0.0001589248
0.1875,0.75,2.12992e-05
0.1953125,0.75,-5.07904e-05
0.203125,0.75,-3.60448e-05
0.2109375,0.75,0.0001359872
0.21875,0.75,5.89824e-05
0.2265625,0.75,-0.0001703936
0.234375,0.75,-0.0001163264
0.2421875,0.75,-0.0001605632
0.25,0.75,6.5536e-05
0.2578125,0.75,3.60448e-05
0.265625,0.75,-8.02816e-05
0.2734375,0.75,0.0003375104
0.28125,0.75,-0.0001294336
0.2890625,0.75,0.000147456
0.296875,0.75,-4.25984e-05
0.3046875,0.75,-0.0002768896
0.3125,0.75,0.000425984
0.3203125,0.75,-7.86432e-05
0.328125,0.75,-0.000524288
0.3359375,0.75,6.71744e-05
0.34375,0.75,0.00012288
0.3515625,0.75,0.0001998848
0.359375,0.75,-0.0004947968
0.3671875,0.75,4.75136e-05
0.375,0.75,0.0007028736
0.3828125,0.75,0.0003391488
0.390625,0.75,0.0004030464
0.3984375,0.75,0.0002097152
0.40625,0.75,-0.0003948544
0.4140625,0.75,-0.0002932736
0.421875,0.75,0.0001572864
0.4296875,0.75,-0.0003473408
0.4375,0.75,-0.0009273344
0.4453125,0.75,-0.000393216
0.453125,0.75,5.24288e-05
0.4609375,0.75,6.38976e-05
0.46875,0.75,-8.68352e-05
0.4765625,0.75,-0.0001572864
0.484375,0.75,0.0003424256
0.4921875,0.75,-0.0003457024
0.5,0.75,0.00032768
0.5078125,0.75,-0.000524288
0.515625,0.75,-0.0001179648
0.5234375,0.75,-0.00077824
0.53125,0.75,0.0001671168
0.5390625,0.75,-0.0001458176
0.546875,0.75,0.00069632
0.5546875,0.75,-0.0011091968
0.5625,0.75,-0.00024576
0.5703125,0.75,0.000319488
0.578125,0.75,3.2768e-06
0.5859375,0.75,-7.20896e-05
0.59375,0.75,0.0005095424
0.6015625,0.75,-0.0002326528
0.609375,0.75,0.0004980736
0.6171875,0.75,-1.96608e-05
0.625,0.75,-0.000221184
0.6328125,0.75,-0.0005963776
0.640625,0.75,-0.0001703936
0.6484375,0.75,-9.8304e-06
0.65625,0.75,-0.0002523136
0.6640625,0.75,-0.0004538368
0.671875,0.75,0.0006438912
0.6796875,0.75,-0.0001605632
0.6875,0.75,0.0002752512
0.6953125,0.75,-0.0001359872
0.703125,0.75,0.0002654208
0.7109375,0.75,-0.000253952
0.71875,0.75,-1.6384e-06
0.7265625,0.75,-0.0001572864
0.734375,0.75,-0.0001015808
0.7421875,0.75,-0.0001425408
0.75,0.75,0.0001507328
0.7578125,0.75,0.0001671168
0.765625,0.75,-1.96608e-05
0.7734375,0.75,-0.0001835008
0.78125,0.75,-6.38976e-05
0.7890625,0.75,-7.3728e-05
0.796875,0.75,-0.0001196032
0.8046875,0.75,-8.51968e-05
0.8125,0.75,9.33888e-05
0.8203125,0.75,-7.3728e-05
0.828125,0.75,0.0001130496
0.8359375,0.75,2.62144e-05
0.84375,0.75,7.53664e-05
0.8515625,0.75,3.2768e-06
0.859375,0.75,-2.29376e-05
0.8671875,0.75,3.2768e-05
0.875,0.75,-7.3728e-05
0.8828125,0.75,6.22592e-05
0.890625,0.75,4.9152e-06
0.8984375,0.75,5.07904e-05
0.90625,0.75,8.192e-06
0.9140625,0.75,1.6384e-05
0.921875,0.75,3.2768e-05
0.9296875,0.75,1.96608e-05
0.9375,0.75,4.9152e-06
0.9453125,0.75,-9.8304e-06
0.953125,0.75,3.76832e-05
0.9609375,0.75,-4.9152e-06
0.96875,0.75,1.6384e-05
0.9765625,0.75,-9.8304e-06
0.984375,0.75,-4.9152e-06
0.9921875,0.75,-1.31072e-05

0.0,0.7578125,1.6384e-05
0.0078125,0.7578125,3.2768e-06
0.015625,0.7578125,-1.31072e-05
0.0234375,0.7578125,6.5536e-06
0.03125,0.7578125,3.2768e-06
0.0390625,0.7578125,-3.2768e-06
0.046875,0.7578125,-4.9152e-06
0.0546875,0.7578125,4.42368e-05
0.0625,0.7578125,-9.8304e-06
0.0703125,0.7578125,1.6384e-06
0.078125,0.7578125,2.4576e-05
0.0859375,0.7578125,4.096e-05
0.09375,0.7578125,4.9152e-06
0.1015625,0.7578125,2.78528e-05
0.109375,0.7578125,-4.096e-05
0.1171875,0.7578125,-8.192e-05
0.125,0.7578125,-2.4576e-05
0.1328125,0.7578125,-7.86432e-05
0.140625,0.7578125,0.0
0.1484375,0.7578125,-9.8304e-06
0.15625,0.7578125,9.17504e-05
0.1640625,0.7578125,-0.0001048576
0.171875,0.7578125,-4.75136e-05
0.1796875,0.7578125,1.6384e-05
0.1875,0.7578125,2.94912e-05
0.1953125,0.7578125,0.0
0.203125,0.7578125,0.000221184
0.2109375,0.7578125,8.35584e-05
0.21875,0.7578125,0.0003538944
0.2265625,0.7578125,-0.0001622016
0.234375,0.7578125,0.000155648
0.2421875,0.7578125,0.0003833856
0.25,0.7578125,-2.78528e-05
0.2578125,0.7578125,0.0
0.265625,0.7578125,7.3728e-05
0.2734375,0.7578125,-0.0002392064
0.28125,0.7578125,3.76832e-05
0.2890625,0.7578125,-0.0003063808
0.296875,0.7578125,-0.000270336
0.3046875,0.7578125,-0.000720896
0.3125,0.7578125,2.4576e-05
0.3203125,0.7578125,-0.0006930432
0.328125,0.7578125,0.0001081344
0.3359375,0.7578125,-0.0003883008
0.34375,0.7578125,8.51968e-05
0.3515625,0.7578125,0.0001097728
0.359375,0.7578125,-0.0005931008
0.3671875,0.7578125,-9.33888e-05
0.375,0.7578125,0.0006094848
0.3828125,0.7578125,0.0001277952
0.390625,0.7578125,4.58752e-05
0.3984375,0.7578125,0.0001982464
0.40625,0.7578125,-0.000344064
0.4140625,0.7578125,0.0007487488
0.421875,0.7578125,0.0005259264
0.4296875,0.7578125,0.000114688
0.4375,0.7578125,0.0004816896
0.4453125,0.7578125,-0.0004898816
0.453125,0.7578125,0.0001687552
0.4609375,0.7578125,-0.0009060352
0.46875,0.7578125,0.00053248
0.4765625,0.7578125,0.0005537792
0.484375,0.7578125,-0.0001654784
0.4921875,0.7578125,-0.000548864
0.5,0.7578125,-0.000565248
0.5078125,0.7578125,0.0003964928
0.515625,0.7578125,-0.0010141696
0.5234375,0.7578125,0.0002326528
0.53125,0.7578125,-0.0003129344
0.5390625,0.7578125,-0.0003211264
0.546875,0.7578125,-0.0001736704
0.5546875,0.7578125,0.0007487488
0.5625,0.7578125,-0.0003391488
0.5703125,0.7578125,0.000729088
0.578125,0.7578125,-0.0005193728
0.5859375,0.7578125,0.0004243456
0.59375,0.7578125,0.0001425408
0.6015625,0.7578125,-0.000196608
0.609375,0.7578125,0.0002359296
0.6171875,0.7578125,0.0002392064
0.625,0.7578125,-9.8304e-05
0.6328125,0.7578125,-0.0004145152
0.640625,0.7578125,-2.62144e-05
0.6484375,0.7578125,0.0001572864
0.65625,0.7578125,-0.0001114112
0.6640625,0.7578125,3.60448e-05
0.671875,0.7578125,-0.0001294336
0.6796875,0.7578125,0.0002195456
0.6875,0.7578125,4.58752e-05
0.6953125,0.7578125,-0.0001097728
0.703125,0.7578125,0.0001245184
0.7109375,0.7578125,-0.0001097728
0.71875,0.7578125,0.0001818624
0.7265625,0.7578125,-8.192e-05
0.734375,0.7578125,-0.0001425408
0.7421875,0.7578125,-5.57056e-05
0.75,0.7578125,-0.0002850816
0.7578125,0.7578125,-0.0001179648
0.765625,0.7578125,-6.22592e-05
0.7734375,0.7578125,-0.0001081344
0.78125,0.7578125,2.12992e-05
0.7890625,0.7578125,-0.0001425408
0.796875,0.7578125,-4.9152e-05
0.8046875,0.7578125,9.8304e-05
0.8125,0.7578125,-2.78528e-05
0.8203125,0.7578125,1.31072e-05
0.828125,0.7578125,-9.66656e-05
0.8359375,0.7578125,6.22592e-05
0.84375,0.7578125,-7.20896e-05
0.8515625,0.7578125,0.0001179648
0.859375,0.7578125,6.38976e-05
0.8671875,0.7578125,8.68352e-05
0.875,0.7578125,7.53664e-05
0.8828125,0.7578125,-2.4576e-05
0.890625,0.7578125,2.12992e-05
0.8984375,0.7578125,-2.94912e-05
0.90625,0.7578125,-4.9152e-06
0.9140625,0.7578125,1.6384e-05
0.921875,0.7578125,1.6384e-06
0.9296875,0.7578125,8.192e-06
0.9375,0.7578125,6.5536e-06
0.9453125,0.7578125,-1.6384e-06
0.953125,0.7578125,-8.192e-06
0.9609375,0.7578125,1.14688e-05
0.96875,0.7578125,-3.2768e-06
0.9765625,0.7578125,-3.2768e-06
0.984375,0.7578125,-9.8304e-06
0.9921875,0.7578125,-1.47456e-05

0.0,0.765625,3.2768e-06
0.0078125,0.765625,-6.5536e-06
0.015625,0.765625,-1.14688e-05
0.0234375,0.765625,1.6384e-06
0.03125,0.765625,-6.5536e-06
0.0390625,0.765625,-2.78528e-05
0.046875,0.765625,0.0
0.0546875,0.765625,-1.14688e-05
0.0625,0.765625,2.94912e-05
0.0703125,0.765625,6.5536e-06
0.078125,0.765625,-1.14688e-05
0.0859375,0.765625,-1.6384e-06
0.09375,0.765625,0.0
0.1015625,0.765625,1.47456e-05
0.109375,0.765625,-3.2768e-06
0.1171875,0.765625,-1.47456e-05
0.125,0.765625,-6.38976e-05
0.1328125,0.765625,7.04512e-05
0.140625,0.765625,2.78528e-05
0.1484375,0.765625,-9.33888e-05
0.15625,0.765625,1.96608e-05
0.1640625,0.765625,-7.86432e-05
0.171875,0.765625,-2.29376e-05
0.1796875,0.765625,-4.9152e-06
0.1875,0.765625,-2.29376e-05
0.1953125,0.765625,6.06208e-05
0.203125,0.765625,-3.2768e-06
0.2109375,0.765625,-3.44064e-05
0.21875,0.765625,-0.0001425408
0.2265625,0.765625,3.2768e-05
0.234375,0.765625,0.0001277952
0.2421875,0.765625,0.0001540096
0.25,0.765625,0.0001851392
0.2578125,0.765625,0.000278528
0.265625,0.765625,2.94912e-05
0.2734375,0.765625,0.0002080768
0.28125,0.765625,-7.20896e-05
0.2890625,0.765625,0.0001343488
0.296875,0.765625,0.0003784704
0.3046875,0.765625,-0.0002506752
0.3125,0.765625,-6.5536e-05
0.3203125,0.765625,8.84736e-05
0.328125,0.765625,-0.0002654208
0.3359375,0.765625,-0.000294912
0.34375,0.765625,0.0001785856
0.3515625,0.765625,-0.0002506752
0.359375,0.765625,-7.53664e-05
0.3671875,0.765625,-0.0001196032
0.375,0.765625,-8.02816e-05
0.3828125,0.765625,0.0001785856
0.390625,0.765625,-0.0001343488
0.3984375,0.765625,0.0002424832
0.40625,0.765625,-0.0002899968
0.4140625,0.765625,-3.11296e-05
0.421875,0.765625,-0.0002588672
0.4296875,0.765625,9.66656e-05
0.4375,0.765625,0.0013500416
0.4453125,0.765625,-8.192e-05
0.453125,0.765625,0.0007192576
0.4609375,0.765625,-0.0005750784
0.46875,0.765625,-9.33888e-05
0.4765625,0.765625,-0.0005865472
0.484375,0.765625,-4.25984e-05
0.4921875,0.765625,-0.0003178496
0.5,0.765625,-0.0001523712
0.5078125,0.765625,0.0004210688
0.515625,0.765625,0.000212992
0.5234375,0.765625,-5.40672e-05
0.53125,0.765625,-0.0002031616
0.5390625,0.765625,6.71744e-05
0.546875,0.765625,0.0003080192
0.5546875,0.765625,0.0006029312
0.5625,0.765625,-0.0003670016
0.5703125,0.765625,0.0001867776
0.578125,0.765625,0.000516096
0.5859375,0.765625,-0.0004358144
0.59375,0.765625,-0.0003309568
0.6015625,0.765625,0.0003047424
0.609375,0.765625,0.0005144576
0.6171875,0.765625,-0.0004571136
0.625,0.765625,-0.0001458176
0.6328125,0.765625,0.0001114112
0.640625,0.765625,-0.0006209536
0.6484375,0.765625,0.0001196032
0.65625,0.765625,3.44064e-05
0.6640625,0.765625,-0.0003637248
0.671875,0.765625,-0.000180224
0.6796875,0.765625,5.24288e-05
0.6875,0.765625,0.0001343488
0.6953125,0.765625,0.000147456
0.703125,0.765625,-0.0001277952
0.7109375,0.765625,0.000319488
0.71875,0.765625,0.0001835008
0.7265625,0.765625,-0.0002064384
0.734375,0.765625,-1.6384e-06
0.7421875,0.765625,9.0112e-05
0.75,0.765625,-1.14688e-05
0.7578125,0.765625,4.25984e-05
0.765625,0.765625,4.42368e-05
0.7734375,0.765625,-9.8304e-05
0.78125,0.765625,8.192e-06
0.7890625,0.765625,-0.0001048576
0.796875,0.765625,-0.000270336
0.8046875,0.765625,0.000139264
0.8125,0.765625,-8.192e-06
0.8203125,0.765625,3.11296e-05
0.828125,0.765625,0.0001212416
0.8359375,0.765625,-3.11296e-05
0.84375,0.765625,7.70048e-05
0.8515625,0.765625,-2.29376e-05
0.859375,0.765625,-1.96608e-05
0.8671875,0.765625,2.29376e-05
0.875,0.765625,2.78528e-05
0.8828125,0.765625,-1.96608e-05
0.890625,0.765625,-1.80224e-05
0.8984375,0.765625,5.7344e-05
0.90625,0.765625,1.14688e-05
0.9140625,0.765625,2.62144e-05
0.921875,0.765625,-1.6384e-06
0.9296875,0.765625,0.0
0.9375,0.765625,-1.6384e-05
0.9453125,0.765625,1.31072e-05
0.953125,0.765625,-1.6384e-05
0.9609375,0.765625,-6.5536e-06
0.96875,0.765625,1.14688e-05
0.9765625,0.765625,-4.9152e-06
0.984375,0.765625,-1.6384e-06
0.9921875,0.765625,-6.5536e-06

0.0,0.7734375,1.47456e-05
0.0078125,0.7734375,-4.9152e-06
0.015625,0.7734375,-4.9152e-06
0.0234375,0.7734375,6.5536e-06
0.03125,0.7734375,-8.192e-06
0.0390625,0.7734375,-1.6384e-06
0.046875,0.7734375,4.9152e-06
0.0546875,0.7734375,9.8304e-06
0.0625,0.7734375,0.0
0.0703125,0.7734375,6.5536e-06
0.078125,0.7734375,-4.096e-05
0.0859375,0.7734375,8.192e-06
0.09375,0.7734375,-2.29376e-05
0.1015625,0.7734375,-1.31072e-05
0.109375,0.7734375,-1.14688e-05
0.1171875,0.7734375,-5.89824e-05
0.125,0.7734375,2.78528e-05
0.1328125,0.7734375,4.75136e-05
0.140625,0.7734375,6.71744e-05
0.1484375,0.7734375,4.9152e-06
0.15625,0.7734375,-7.20896e-05
0.1640625,0.7734375,-4.42368e-05
0.171875,0.7734375,5.57056e-05
0.1796875,0.7734375,8.192e-05
0.1875,0.7734375,-1.31072e-05
0.1953125,0.7734375,0.0001572864
0.203125,0.7734375,1.14688e-05
0.2109375,0.7734375,-9.33888e-05
0.21875,0.7734375,-1.80224e-05
0.2265625,0.7734375,-9.33888e-05
0.234375,0.7734375,0.0002310144
0.2421875,0.7734375,-0.0001572864
0.25,0.7734375,0.0001769472
0.2578125,0.7734375,0.000180224
0.265625,0.7734375,-0.00028672
0.2734375,0.7734375,-0.0001982464
0.28125,0.7734375,0.0002146304
0.2890625,0.7734375,0.0002424832
0.296875,0.7734375,0.0003670016
0.3046875,0.7734375,-1.6384e-05
0.3125,0.7734375,-1.14688e-05
0.3203125,0.7734375,0.0004063232
0.328125,0.7734375,-0.0001425408
0.3359375,0.7734375,0.000262144
0.34375,0.7734375,0.0001572864
0.3515625,0.7734375,0.0002015232
0.359375,0.7734375,2.94912e-05
0.3671875,0.7734375,4.58752e-05
0.375,0.7734375,0.0001572864
0.3828125,0.7734375,-0.0003244032
0.390625,0.7734375,-0.0004571136
0.3984375,0.7734375,-8.51968e-05
0.40625,0.7734375,-0.0004882432
0.4140625,0.7734375,-4.75136e-05
0.421875,0.7734375,0.0001785856
0.4296875,0.7734375,-0.000212992
0.4375,0.7734375,0.0007684096
0.4453125,0.7734375,-0.0003653632
0.453125,0.7734375,-0.0007340032
0.4609375,0.7734375,-0.0005095424
0.46875,0.7734375,2.62144e-05
0.4765625,0.7734375,-1.6384e-06
0.484375,0.7734375,0.0006569984
0.4921875,0.7734375,-2.29376e-05
0.5,0.7734375,0.0006897664
0.5078125,0.7734375,-0.0001572864
0.515625,0.7734375,0.000442368
0.5234375,0.7734375,-0.0001654784
0.53125,0.7734375,-0.0001441792
0.5390625,0.7734375,9.8304e-05
0.546875,0.7734375,-0.0002768896
0.5546875,0.7734375,-5.57056e-05
0.5625,0.7734375,0.00028672
0.5703125,0.7734375,0.0002277376
0.578125,0.7734375,0.0002441216
0.5859375,0.7734375,2.29376e-05
0.59375,0.7734375,4.096e-05
0.6015625,0.7734375,-0.0006127616
0.609375,0.7734375,4.75136e-05
0.6171875,0.7734375,0.0001949696
0.625,0.7734375,0.0002768896
0.6328125,0.7734375,-0.0002048
0.640625,0.7734375,-0.0005586944
0.6484375,0.7734375,-0.0007716864
0.65625,0.7734375,6.5536e-06
0.6640625,0.7734375,-1.47456e-05
0.671875,0.7734375,-0.0004898816
0.6796875,0.7734375,0.0002834432
0.6875,0.7734375,1.80224e-05
0.6953125,0.7734375,-0.00016384
0.703125,0.7734375,-0.0001900544
0.7109375,0.7734375,-3.76832e-05
0.71875,0.7734375,4.75136e-05
0.7265625,0.7734375,9.50272e-05
0.734375,0.7734375,0.0002015232
0.7421875,0.7734375,0.0003096576
0.75,0.7734375,0.000278528
0.7578125,0.7734375,8.68352e-05
0.765625,0.7734375,-0.0001998848
0.7734375,0.7734375,0.0001376256
0.78125,0.7734375,-5.57056e-05
0.7890625,0.7734375,-4.58752e-05
0.796875,0.7734375,-9.8304e-06
0.8046875,0.7734375,1.80224e-05
0.8125,0.7734375,8.51968e-05
0.8203125,0.7734375,5.7344e-05
0.828125,0.7734375,3.2768e-06
0.8359375,0.7734375,-1.47456e-05
0.84375,0.7734375,-4.75136e-05
0.8515625,0.7734375,9.8304e-06
0.859375,0.7734375,4.9152e-06
0.8671875,0.7734375,2.29376e-05
0.875,0.7734375,3.2768e-05
0.8828125,0.7734375,7.04512e-05
0.890625,0.7734375,-4.9152e-06
0.8984375,0.7734375,-2.29376e-05
0.90625,0.7734375,4.42368e-05
0.9140625,0.7734375,1.80224e-05
0.921875,0.7734375,4.25984e-05
0.9296875,0.7734375,-9.8304e-06
0.9375,0.7734375,1.6384e-05
0.9453125,0.7734375,-2.29376e-05
0.953125,0.7734375,4.096e-05
0.9609375,0.7734375,3.2768e-06
0.96875,0.7734375,4.9152e-06
0.9765625,0.7734375,1.6384e-06
0.984375,0.7734375,4.9152e-06
0.9921875,0.7734375,4.9152e-06

0.0,0.78125,8.192e-06
0.0078125,0.78125,0.0
0.015625,0.78125,4.9152e-06
0.0234375,0.78125,0.0
0.03125,0.78125,9.8304e-06
0.0390625,0.78125,2.62144e-05
0.046875,0.78125,9.8304e-06
0.0546875,0.78125,-3.2768e-06
0.0625,0.78125,-8.192e-06
0.0703125,0.78125,2.29376e-05
0.078125,0.78125,-1.6384e-05
0.0859375,0.78125,9.8304e-06
0.09375,0.78125,-1.47456e-05
0.1015625,0.78125,-8.192e-06
0.109375,0.78125,1.31072e-05
0.1171875,0.78125,-5.24288e-05
0.125,0.78125,8.192e-05
0.1328125,0.78125,-6.5536e-06
0.140625,0.78125,2.4576e-05
0.1484375,0.78125,-2.29376e-05
0.15625,0.78125,3.2768e-05
0.1640625,0.78125,4.58752e-05
0.171875,0.78125,-2.4576e-05
0.1796875,0.78125,-6.88128e-05
0.1875,0.78125,6.5536e-05
0.1953125,0.78125,-6.5536e-06
0.203125,0.78125,0.000114688
0.2109375,0.78125,9.99424e-05
0.21875,0.78125,3.2768e-05
0.2265625,0.78125,-1.80224e-05
0.234375,0.78125,0.00016384
0.2421875,0.78125,0.0001294336
0.25,0.78125,-7.53664e-05
0.2578125,0.78125,6.22592e-05
0.265625,0.78125,0.0003244032
0.2734375,0.78125,-1.14688e-05
0.28125,0.78125,7.86432e-05
0.2890625,0.78125,-0.0002195456
0.296875,0.78125,-0.0002080768
0.3046875,0.78125,2.12992e-05
0.3125,0.78125,5.40672e-05
0.3203125,0.78125,0.0001015808
0.328125,0.78125,0.000139264
0.3359375,0.78125,-0.0002654208
0.34375,0.78125,-0.0001261568
0.3515625,0.78125,0.0
0.359375,0.78125,0.0004931584
0.3671875,0.78125,-0.0001458176
0.375,0.78125,-0.0008978432
0.3828125,0.78125,-0.0001769472
0.390625,0.78125,-0.0002408448
0.3984375,0.78125,-0.0002392064
0.40625,0.78125,0.0002670592
0.4140625,0.78125,0.0008306688
0.421875,0.78125,4.096e-05
0.4296875,0.78125,-0.0001671168
0.4375,0.78125,0.0005177344
0.4453125,0.78125,-2.78528e-05
0.453125,0.78125,-0.0003375104
0.4609375,0.78125,6.71744e-05
0.46875,0.78125,0.0004571136
0.4765625,0.78125,0.0003014656
0.484375,0.78125,-9.8304e-06
0.4921875,0.78125,-0.0002818048
0.5,0.78125,-1.31072e-05
0.5078125,0.78125,3.44064e-05
0.515625,0.78125,-0.0001572864
0.5234375,0.78125,2.4576e-05
0.53125,0.78125,0.0002588672
0.5390625,0.78125,7.3728e-05
0.546875,0.78125,-0.0003457024
0.5546875,0.78125,-4.58752e-05
0.5625,0.78125,-3.76832e-05
0.5703125,0.78125,8.02816e-05
0.578125,0.78125,-0.0001916928
0.5859375,0.78125,0.0001114112
0.59375,0.78125,-4.096e-05
0.6015625,0.78125,-0.0001671168
0.609375,0.78125,0.000319488
0.6171875,0.78125,-0.0001343488
0.625,0.78125,-0.0001851392
0.6328125,0.78125,0.0001507328
0.640625,0.78125,0.0001409024
0.6484375,0.78125,-2.94912e-05
0.65625,0.78125,0.0002473984
0.6640625,0.78125,-0.0002555904
0.671875,0.78125,-6.71744e-05
0.6796875,0.78125,0.0003260416
0.6875,0.78125,0.0001769472
0.6953125,0.78125,4.25984e-05
0.703125,0.78125,0.0002244608
0.7109375,0.78125,-4.42368e-05
0.71875,0.78125,-0.0002506752
0.7265625,0.78125,0.0001097728
0.734375,0.78125,0.0001032192
0.7421875,0.78125,1.6384e-05
0.75,0.78125,0.0002392064
0.7578125,0.78125,-8.68352e-05
0.765625,0.78125,3.2768e-05
0.7734375,0.78125,4.9152e-06
0.78125,0.78125,-9.99424e-05
0.7890625,0.78125,-7.53664e-05
0.796875,0.78125,-1.6384e-05
0.8046875,0.78125,6.5536e-06
0.8125,0.78125,-4.096e-05
0.8203125,0.78125,3.44064e-05
0.828125,0.78125,9.0112e-05
0.8359375,0.78125,-9.50272e-05
0.84375,0.78125,-2.4576e-05
0.8515625,0.78125,-1.47456e-05
0.859375,0.78125,2.62144e-05
0.8671875,0.78125,-4.096e-05
0.875,0.78125,3.2768e-06
0.8828125,0.78125,-3.2768e-05
0.890625,0.78125,1.6384e-06
0.8984375,0.78125,-1.6384e-06
0.90625,0.78125,8.192e-06
0.9140625,0.78125,3.2768e-05
0.921875,0.78125,9.8304e-06
0.9296875,0.78125,-6.5536e-06
0.9375,0.78125,-9.8304e-06
0.9453125,0.78125,1.6384e-05
0.953125,0.78125,-9.8304e-06
0.9609375,0.78125,-2.29376e-05
0.96875,0.78125,8.192e-06
0.9765625,0.78125,-9.8304e-06
0.984375,0.78125,0.0
0.9921875,0.78125,1.47456e-05

0.0,0.7890625,1.6384e-06
0.0078125,0.7890625,-3.2768e-06
0.015625,0.7890625,-6.5536e-06
0.0234375,0.7890625,9.8304e-06
0.03125,0.7890625,4.9152e-06
0.0390625,0.7890625,1.31072e-05
0.046875,0.7890625,-1.6384e-06
0.0546875,0.7890625,1.14688e-05
0.0625,0.7890625,-3.11296e-05
0.0703125,0.7890625,-2.12992e-05
0.078125,0.7890625,-4.9152e-06
0.0859375,0.7890625,6.5536e-06
0.09375,0.7890625,4.58752e-05
0.1015625,0.7890625,-1.31072e-05
0.109375,0.7890625,-1.6384e-06
0.1171875,0.7890625,9.8304e-06
0.125,0.7890625,-2.12992e-05
0.1328125,0.7890625,2.62144e-05
0.140625,0.7890625,0.0001130496
0.1484375,0.7890625,2.29376e-05
0.15625,0.7890625,3.76832e-05
0.1640625,0.7890625,4.9152e-06
0.171875,0.7890625,-3.60448e-05
0.1796875,0.7890625,-2.12992e-05
0.1875,0.7890625,7.53664e-05
0.1953125,0.7890625,-7.04512e-05
0.203125,0.7890625,1.6384e-06
0.2109375,0.7890625,-7.3728e-05
0.21875,0.7890625,0.0001097728
0.2265625,0.7890625,-8.192e-05
0.234375,0.7890625,0.0001441792
0.2421875,0.7890625,0.0001048576
0.25,0.7890625,0.000180224
0.2578125,0.7890625,9.50272e-05
0.265625,0.7890625,0.0001736704
0.2734375,0.7890625,7.53664e-05
0.28125,0.7890625,0.0002113536
0.2890625,0.7890625,-8.192e-06
0.296875,0.7890625,-8.02816e-05
0.3046875,0.7890625,0.000188416
0.3125,0.7890625,0.0001441792
0.3203125,0.7890625,-0.0002916352
0.328125,0.7890625,0.0001245184
0.3359375,0.7890625,3.44064e-05
0.34375,0.7890625,0.0001376256
0.3515625,0.7890625,1.96608e-05
0.359375,0.7890625,-0.0003473408
0.3671875,0.7890625,-0.0001015808
0.375,0.7890625,4.75136e-05
0.3828125,0.7890625,-6.5536e-05
0.390625,0.7890625,3.60448e-05
0.3984375,0.7890625,0.000196608
0.40625,0.7890625,-0.0003899392
0.4140625,0.7890625,5.7344e-05
0.421875,0.7890625,0.0002244608
0.4296875,0.7890625,-8.02816e-05
0.4375,0.7890625,-1.31072e-05
0.4453125,0.7890625,0.0001179648
0.453125,0.7890625,-0.0004161536
0.4609375,0.7890625,0.0002932736
0.46875,0.7890625,0.0001671168
0.4765625,0.7890625,0.0002015232
0.484375,0.7890625,-0.0002899968
0.4921875,0.7890625,0.0002965504
0.5,0.7890625,-0.0001835008
0.5078125,0.7890625,0.0004128768
0.515625,0.7890625,0.0001654784
0.5234375,0.7890625,-6.5536e-06
0.53125,0.7890625,-0.0003719168
0.5390625,0.7890625,0.0001654784
0.546875,0.7890625,0.0005095424
0.5546875,0.7890625,0.0002310144
0.5625,0.7890625,0.0001605632
0.5703125,0.7890625,0.0005390336
0.578125,0.7890625,3.76832e-05
0.5859375,0.7890625,-0.00086016
0.59375,0.7890625,-7.53664e-05
0.6015625,0.7890625,-0.0001671168
0.609375,0.7890625,-0.0003063808
0.6171875,0.7890625,0.0002490368
0.625,0.7890625,0.0003473408
0.6328125,0.7890625,-6.06208e-05
0.640625,0.7890625,-0.000376832
0.6484375,0.7890625,-7.20896e-05
0.65625,0.7890625,0.0004112384
0.6640625,0.7890625,0.0001589248
0.671875,0.7890625,-0.0001212416
0.6796875,0.7890625,-0.0001851392
0.6875,0.7890625,-0.0001851392
0.6953125,0.7890625,-0.000139264
0.703125,0.7890625,0.0001441792
0.7109375,0.7890625,0.0003506176
0.71875,0.7890625,-4.75136e-05
0.7265625,0.7890625,-9.66656e-05
0.734375,0.7890625,-9.17504e-05
0.7421875,0.7890625,3.93216e-05
0.75,0.7890625,0.0001769472
0.7578125,0.7890625,4.25984e-05
0.765625,0.7890625,7.70048e-05
0.7734375,0.7890625,-2.78528e-05
0.78125,0.7890625,-7.70048e-05
0.7890625,0.7890625,9.17504e-05
0.796875,0.7890625,6.22592e-05
0.8046875,0.7890625,7.04512e-05
0.8125,0.7890625,-9.8304e-06
0.8203125,0.7890625,-1.6384e-05
0.828125,0.7890625,0.0
0.8359375,0.7890625,0.0
0.84375,0.7890625,-1.14688e-05
0.8515625,0.7890625,1.14688e-05
0.859375,0.7890625,-1.6384e-06
0.8671875,0.7890625,6.88128e-05
0.875,0.7890625,2.4576e-05
0.8828125,0.7890625,-1.31072e-05
0.890625,0.7890625,-8.192e-06
0.8984375,0.7890625,-1.47456e-05
0.90625,0.7890625,-2.78528e-05
0.9140625,0.7890625,1.96608e-05
0.921875,0.7890625,3.60448e-05
0.9296875,0.7890625,4.9152e-06
0.9375,0.7890625,-3.2768e-06
0.9453125,0.7890625,-9.8304e-06
0.953125,0.7890625,1.96608e-05
0.9609375,0.7890625,-3.2768e-06
0.96875,0.7890625,1.14688e-05
0.9765625,0.7890625,-1.14688e-05
0.984375,0.7890625,4.9152e-06
0.9921875,0.7890625,1.14688e-05

0.0,0.796875,0.0
0.0078125,0.796875,-4.9152e-06
0.015625,0.796875,-6.5536e-06
0.0234375,0.796875,-3.2768e-06
0.03125,0.796875,1.6384e-06
0.0390625,0.796875,-1.6384e-06
0.046875,0.796875,-3.76832e-05
0.0546875,0.796875,1.14688e-05
0.0625,0.796875,0.0
0.0703125,0.796875,-6.5536e-06
0.078125,0.796875,-1.47456e-05
0.0859375,0.796875,4.25984e-05
0.09375,0.796875,-1.96608e-05
0.1015625,0.796875,2.94912e-05
0.109375,0.796875,0.0
0.1171875,0.796875,-1.6384e-05
0.125,0.796875,4.9152e-06
0.1328125,0.796875,1.6384e-06
0.140625,0.796875,2.12992e-05
0.1484375,0.796875,4.25984e-05
0.15625,0.796875,4.9152e-05
0.1640625,0.796875,3.93216e-05
0.171875,0.796875,9.50272e-05
0.1796875,0.796875,-5.24288e-05
0.1875,0.796875,7.53664e-05
0.1953125,0.796875,-2.94912e-05
0.203125,0.796875,0.0001687552
0.2109375,0.796875,-2.62144e-05
0.21875,0.796875,0.0001343488
0.2265625,0.796875,-3.93216e-05
0.234375,0.796875,-0.0001048576
0.2421875,0.796875,-9.33888e-05
0.25,0.796875,-0.000172032
0.2578125,0.796875,-9.17504e-05
0.265625,0.796875,-4.42368e-05
0.2734375,0.796875,6.06208e-05
0.28125,0.796875,-8.51968e-05
0.2890625,0.796875,0.000147456
0.296875,0.796875,-7.86432e-05
0.3046875,0.796875,4.9152e-05
0.3125,0.796875,-0.000442368
0.3203125,0.796875,0.0003162112
0.328125,0.796875,0.0001458176
0.3359375,0.796875,0.0001851392
0.34375,0.796875,0.0002441216
0.3515625,0.796875,0.000172032
0.359375,0.796875,2.62144e-05
0.3671875,0.796875,0.0001589248
0.375,0.796875,-0.0001933312
0.3828125,0.796875,0.0002179072
0.390625,0.796875,-0.0002998272
0.3984375,0.796875,7.3728e-05
0.40625,0.796875,-0.0001179648
0.4140625,0.796875,9.8304e-05
0.421875,0.796875,-0.0004685824
0.4296875,0.796875,-0.0002146304
0.4375,0.796875,-7.70048e-05
0.4453125,0.796875,-3.2768e-06
0.453125,0.796875,0.0007503872
0.4609375,0.796875,-0.0003227648
0.46875,0.796875,0.00045056
0.4765625,0.796875,-0.0001835008
0.484375,0.796875,-1.6384e-05
0.4921875,0.796875,-8.84736e-05
0.5,0.796875,-0.000253952
0.5078125,0.796875,0.0004521984
0.515625,0.796875,-0.000278528
0.5234375,0.796875,0.0001081344
0.53125,0.796875,0.000147456
0.5390625,0.796875,3.60448e-05
0.546875,0.796875,-5.07904e-05
0.5546875,0.796875,-0.0001540096
0.5625,0.796875,0.0006078464
0.5703125,0.796875,-4.75136e-05
0.578125,0.796875,2.62144e-05
0.5859375,0.796875,0.0003883008
0.59375,0.796875,0.0005799936
0.6015625,0.796875,-0.0001081344
0.609375,0.796875,0.00012288
0.6171875,0.796875,5.07904e-05
0.625,0.796875,-0.0001114112
0.6328125,0.796875,-0.0003375104
0.640625,0.796875,2.78528e-05
0.6484375,0.796875,0.0002834432
0.65625,0.796875,0.0002670592
0.6640625,0.796875,0.0002490368
0.671875,0.796875,-2.12992e-05
0.6796875,0.796875,-0.0003473408
0.6875,0.796875,-1.47456e-05
0.6953125,0.796875,-0.0003424256
0.703125,0.796875,0.0002260992
0.7109375,0.796875,-0.000180224
0.71875,0.796875,0.0001425408
0.7265625,0.796875,0.0001867776
0.734375,0.796875,-0.0001294336
0.7421875,0.796875,0.0003260416
0.75,0.796875,2.94912e-05
0.7578125,0.796875,0.0001015808
0.765625,0.796875,2.78528e-05
0.7734375,0.796875,-0.0001114112
0.78125,0.796875,6.06208e-05
0.7890625,0.796875,-0.0001458176
0.796875,0.796875,8.02816e-05
0.8046875,0.796875,6.71744e-05
0.8125,0.796875,8.192e-05
0.8203125,0.796875,-1.96608e-05
0.828125,0.796875,8.192e-05
0.8359375,0.796875,7.20896e-05
0.84375,0.796875,1.6384e-05
0.8515625,0.796875,-2.29376e-05
0.859375,0.796875,1.6384e-05
0.8671875,0.796875,1.47456e-05
0.875,0.796875,-1.96608e-05
0.8828125,0.796875,2.29376e-05
0.890625,0.796875,4.42368e-05
0.8984375,0.796875,4.9152e-06
0.90625,0.796875,2.29376e-05
0.9140625,0.796875,4.9152e-06
0.921875,0.796875,-2.12992e-05
0.9296875,0.796875,1.47456e-05
0.9375,0.796875,-4.9152e-06
0.9453125,0.796875,-1.47456e-05
0.953125,0.796875,1.6384e-06
0.9609375,0.796875,2.12992e-05
0.96875,0.796875,3.2768e-06
0.9765625,0.796875,-6.5536e-06
0.984375,0.796875,0.0
0.9921875,0.796875,-9.8304e-06

0.0,0.8046875,-4.9152e-06
0.0078125,0.8046875,-3.2768e-06
0.015625,0.8046875,1.31072e-05
0.0234375,0.8046875,-3.2768e-06
0.03125,0.8046875,6.5536e-06
0.0390625,0.8046875,1.6384e-06
0.046875,0.8046875,1.31072e-05
0.0546875,0.8046875,4.9152e-06
0.0625,0.8046875,-4.9152e-06
0.0703125,0.8046875,-6.5536e-06
0.078125,0.8046875,-5.40672e-05
0.0859375,0.8046875,9.8304e-06
0.09375,0.8046875,-2.94912e-05
0.1015625,0.8046875,-2.4576e-05
0.109375,0.8046875,-4.9152e-06
0.1171875,0.8046875,2.62144e-05
0.125,0.8046875,-1.47456e-05
0.1328125,0.8046875,1.31072e-05
0.140625,0.8046875,3.93216e-05
0.1484375,0.8046875,-8.192e-05
0.15625,0.8046875,3.93216e-05
0.1640625,0.8046875,5.7344e-05
0.171875,0.8046875,2.4576e-05
0.1796875,0.8046875,1.14688e-05
0.1875,0.8046875,-9.17504e-05
0.1953125,0.8046875,-2.4576e-05
0.203125,0.8046875,1.6384e-05
0.2109375,0.8046875,-3.44064e-05
0.21875,0.8046875,0.0001245184
0.2265625,0.8046875,-8.192e-05
0.234375,0.8046875,-0.0001130496
0.2421875,0.8046875,3.11296e-05
0.25,0.8046875,-8.84736e-05
0.2578125,0.8046875,-0.0001605632
0.265625,0.8046875,2.78528e-05
0.2734375,0.8046875,0.000188416
0.28125,0.8046875,0.0003538944
0.2890625,0.8046875,0.000139264
0.296875,0.8046875,-7.20896e-05
0.3046875,0.8046875,0.0001851392
0.3125,0.8046875,-0.0001097728
0.3203125,0.8046875,6.71744e-05
0.328125,0.8046875,-0.0001130496
0.3359375,0.8046875,4.9152e-06
0.34375,0.8046875,-0.0002801664
0.3515625,0.8046875,-0.0002408448
0.359375,0.8046875,-0.0001785856
0.3671875,0.8046875,-5.57056e-05
0.375,0.8046875,0.000114688
0.3828125,0.8046875,6.38976e-05
0.390625,0.8046875,-2.94912e-05
0.3984375,0.8046875,-5.89824e-05
0.40625,0.8046875,4.42368e-05
0.4140625,0.8046875,-4.25984e-05
0.421875,0.8046875,0.0004980736
0.4296875,0.8046875,-0.0004603904
0.4375,0.8046875,0.0004620288
0.4453125,0.8046875,2.29376e-05
0.453125,0.8046875,9.50272e-05
0.4609375,0.8046875,0.0002670592
0.46875,0.8046875,-0.0001622016
0.4765625,0.8046875,-0.0001097728
0.484375,0.8046875,0.00024576
0.4921875,0.8046875,-0.0001015808
0.5,0.8046875,0.0002113536
0.5078125,0.8046875,-0.0003883008
0.515625,0.8046875,-7.3728e-05
0.5234375,0.8046875,-2.4576e-05
0.53125,0.8046875,-0.000294912
0.5390625,0.8046875,0.0003833856
0.546875,0.8046875,0.0002637824
0.5546875,0.8046875,1.96608e-05
0.5625,0.8046875,0.0003538944
0.5703125,0.8046875,0.0002326528
0.578125,0.8046875,-7.53664e-05
0.5859375,0.8046875,-0.000524288
0.59375,0.8046875,-0.0002080768
0.6015625,0.8046875,0.0003473408
0.609375,0.8046875,0.000139264
0.6171875,0.8046875,0.00036864
0.625,0.8046875,-0.000442368
0.6328125,0.8046875,-0.0002113536
0.640625,0.8046875,5.24288e-05
0.6484375,0.8046875,-0.0002162688
0.65625,0.8046875,-0.0001179648
0.6640625,0.8046875,-0.0001179648
0.671875,0.8046875,0.0001654784
0.6796875,0.8046875,0.0002080768
0.6875,0.8046875,7.04512e-05
0.6953125,0.8046875,-0.0001097728
0.703125,0.8046875,0.0002834432
0.7109375,0.8046875,-0.0001818624
0.71875,0.8046875,-6.5536e-06
0.7265625,0.8046875,8.84736e-05
0.734375,0.8046875,-8.84736e-05
0.7421875,0.8046875,-3.2768e-06
0.75,0.8046875,-0.0001294336
0.7578125,0.8046875,4.9152e-06
0.765625,0.8046875,-4.75136e-05
0.7734375,0.8046875,9.99424e-05
0.78125,0.8046875,-0.000114688
0.7890625,0.8046875,-3.76832e-05
0.796875,0.8046875,-0.0001343488
0.8046875,0.8046875,-8.51968e-05
0.8125,0.8046875,-4.75136e-05
0.8203125,0.8046875,-3.93216e-05
0.828125,0.8046875,6.22592e-05
0.8359375,0.8046875,-6.88128e-05
0.84375,0.8046875,-2.4576e-05
0.8515625,0.8046875,8.51968e-05
0.859375,0.8046875,3.2768e-05
0.8671875,0.8046875,2.29376e-05
0.875,0.8046875,1.14688e-05
0.8828125,0.8046875,3.11296e-05
0.890625,0.8046875,-2.29376e-05
0.8984375,0.8046875,9.8304e-06
0.90625,0.8046875,-1.47456e-05
0.9140625,0.8046875,9.8304e-06
0.921875,0.8046875,1.6384e-06
0.9296875,0.8046875,1.47456e-05
0.9375,0.8046875,-1.47456e-05
0.9453125,0.8046875,-1.14688e-05
0.953125,0.8046875,0.0
0.9609375,0.8046875,-3.2768e-06
0.96875,0.8046875,1.6384e-06
0.9765625,0.8046875,8.192e-06
0.984375,0.8046875,6.5536e-06
0.9921875,0.8046875,-1.6384e-06

0.0,0.8125,-1.6384e-06
0.0078125,0.8125,-6.5536e-06
0.015625,0.8125,-8.192e-06
0.0234375,0.8125,-4.9152e-06
0.03125,0.8125,-1.6384e-06
0.0390625,0.8125,6.5536e-06
0.046875,0.8125,1.6384e-06
0.0546875,0.8125,4.9152e-06
0.0625,0.8125,-9.8304e-06
0.0703125,0.8125,3.2768e-06
0.078125,0.8125,1.47456e-05
0.0859375,0.8125,0.0
0.09375,0.8125,-1.6384e-05
0.1015625,0.8125,0.0
0.109375,0.8125,2.12992e-05
0.1171875,0.8125,4.25984e-05
0.125,0.8125,-1.6384e-05
0.1328125,0.8125,-1.6384e-05
0.140625,0.8125,-8.192e-06
0.1484375,0.8125,0.0
0.15625,0.8125,4.9152e-06
0.1640625,0.8125,3.11296e-05
0.171875,0.8125,-1.31072e-05
0.1796875,0.8125,-9.8304e-06
0.1875,0.8125,2.12992e-05
0.1953125,0.8125,1.6384e-06
0.203125,0.8125,-1.80224e-05
0.2109375,0.8125,3.93216e-05
0.21875,0.8125,0.0001458176
0.2265625,0.8125,-7.04512e-05
0.234375,0.8125,-4.9152e-05
0.2421875,0.8125,4.096e-05
0.25,0.8125,-2.12992e-05
0.2578125,0.8125,-1.96608e-05
0.265625,0.8125,6.06208e-05
0.2734375,0.8125,4.25984e-05
0.28125,0.8125,0.0002113536
0.2890625,0.8125,-0.0001376256
0.296875,0.8125,0.0001507328
0.3046875,0.8125,5.40672e-05
0.3125,0.8125,-2.29376e-05
0.3203125,0.8125,0.00012288
0.328125,0.8125,0.0002113536
0.3359375,0.8125,-4.75136e-05
0.34375,0.8125,7.70048e-05
0.3515625,0.8125,0.0001736704
0.359375,0.8125,0.0001261568
0.3671875,0.8125,-0.0001523712
0.375,0.8125,0.0002883584
0.3828125,0.8125,0.0001245184
0.390625,0.8125,-9.17504e-05
0.3984375,0.8125,-0.000212992
0.40625,0.8125,-0.000212992
0.4140625,0.8125,-6.88128e-05
0.421875,0.8125,-0.0001540096
0.4296875,0.8125,-0.0001523712
0.4375,0.8125,-0.0001523712
0.4453125,0.8125,-0.0001130496
0.453125,0.8125,2.78528e-05
0.4609375,0.8125,-0.0001867776
0.46875,0.8125,-1.31072e-05
0.4765625,0.8125,-0.0001212416
0.484375,0.8125,0.000212992
0.4921875,0.8125,-0.0001179648
0.5,0.8125,0.0001671168
0.5078125,0.8125,-2.4576e-05
0.515625,0.8125,4.58752e-05
0.5234375,0.8125,0.000180224
0.53125,0.8125,0.0002228224
0.5390625,0.8125,-0.0005013504
0.546875,0.8125,-0.000212992
0.5546875,0.8125,-0.000106496
0.5625,0.8125,0.0004718592
0.5703125,0.8125,-7.53664e-05
0.578125,0.8125,-5.7344e-05
0.5859375,0.8125,-0.0001196032
0.59375,0.8125,-9.0112e-05
0.6015625,0.8125,9.0112e-05
0.609375,0.8125,0.0001015808
0.6171875,0.8125,6.38976e-05
0.625,0.8125,-1.47456e-05
0.6328125,0.8125,-9.66656e-05
0.640625,0.8125,-0.0002342912
0.6484375,0.8125,-4.25984e-05
0.65625,0.8125,0.00016384
0.6640625,0.8125,1.31072e-05
0.671875,0.8125,0.000114688
0.6796875,0.8125,6.5536e-05
0.6875,0.8125,-6.5536e-05
0.6953125,0.8125,-1.6384e-05
0.703125,0.8125,-3.60448e-05
0.7109375,0.8125,-0.0001277952
0.71875,0.8125,-0.000155648
0.7265625,0.8125,5.07904e-05
0.734375,0.8125,1.14688e-05
0.7421875,0.8125,1.96608e-05
0.75,0.8125,7.3728e-05
0.7578125,0.8125,-5.7344e-05
0.765625,0.8125,8.192e-06
0.7734375,0.8125,-3.60448e-05
0.78125,0.8125,6.06208e-05
0.7890625,0.8125,0.000106496
0.796875,0.8125,-4.25984e-05
0.8046875,0.8125,-9.66656e-05
0.8125,0.8125,1.14688e-05
0.8203125,0.8125,3.76832e-05
0.828125,0.8125,-3.60448e-05
0.8359375,0.8125,2.29376e-05
0.84375,0.8125,6.22592e-05
0.8515625,0.8125,3.2768e-05
0.859375,0.8125,5.40672e-05
0.8671875,0.8125,4.096e-05
0.875,0.8125,4.9152e-06
0.8828125,0.8125,1.47456e-05
0.890625,0.8125,-3.11296e-05
0.8984375,0.8125,4.9152e-06
0.90625,0.8125,0.0
0.9140625,0.8125,-9.8304e-06
0.921875,0.8125,1.14688e-05
0.9296875,0.8125,9.8304e-06
0.9375,0.8125,1.14688e-05
0.9453125,0.8125,6.5536e-06
0.953125,0.8125,-1.6384e-06
0.9609375,0.8125,6.5536e-06
0.96875,0.8125,-1.6384e-06
0.9765625,0.8125,3.2768e-06
0.984375,0.8125,4.9152e-06
0.9921875,0.8125,3.2768e-06

0.0,0.8203125,-3.2768e-06
0.0078125,0.8203125,-1.6384e-06
0.015625,0.8203125,1.31072e-05
0.0234375,0.8203125,-1.47456e-05
0.03125,0.8203125,3.2768e-06
0.0390625,0.8203125,1.6384e-06
0.046875,0.8203125,0.0
0.0546875,0.8203125,-1.6384e-06
0.0625,0.8203125,-6.5536e-06
0.0703125,0.8203125,-4.9152e-06
0.078125,0.8203125,-1.80224e-05
0.0859375,0.8203125,-1.31072e-05
0.09375,0.8203125,2.78528e-05
0.1015625,0.8203125,4.9152e-06
0.109375,0.8203125,2.94912e-05
0.1171875,0.8203125,-4.58752e-05
0.125,0.8203125,-2.62144e-05
0.1328125,0.8203125,-4.58752e-05
0.140625,0.8203125,1.31072e-05
0.1484375,0.8203125,-1.80224e-05
0.15625,0.8203125,-4.58752e-05
0.1640625,0.8203125,-5.07904e-05
0.171875,0.8203125,-1.47456e-05
0.1796875,0.8203125,4.58752e-05
0.1875,0.8203125,-8.68352e-05
0.1953125,0.8203125,-5.07904e-05
0.203125,0.8203125,-6.22592e-05
0.2109375,0.8203125,5.89824e-05
0.21875,0.8203125,-3.44064e-05
0.2265625,0.8203125,-1.31072e-05
0.234375,0.8203125,2.94912e-05
0.2421875,0.8203125,6.88128e-05
0.25,0.8203125,-6.06208e-05
0.2578125,0.8203125,5.07904e-05
0.265625,0.8203125,1.6384e-05
0.2734375,0.8203125,-0.0001196032
0.28125,0.8203125,-0.0001245184
0.2890625,0.8203125,-2.12992e-05
0.296875,0.8203125,0.0001114112
0.3046875,0.8203125,-0.0001327104
0.3125,0.8203125,-0.0001425408
0.3203125,0.8203125,-0.0001605632
0.328125,0.8203125,0.000237568
0.3359375,0.8203125,-2.4576e-05
0.34375,0.8203125,0.000172032
0.3515625,0.8203125,-0.000417792
0.359375,0.8203125,-0.0003325952
0.3671875,0.8203125,0.0001294336
0.375,0.8203125,-0.0001359872
0.3828125,0.8203125,-0.0001261568
0.390625,0.8203125,-0.0001048576
0.3984375,0.8203125,-0.0001654784
0.40625,0.8203125,4.25984e-05
0.4140625,0.8203125,0.0003653632
0.421875,0.8203125,-5.57056e-05
0.4296875,0.8203125,-0.000212992
0.4375,0.8203125,-0.0001949696
0.4453125,0.8203125,-5.89824e-05
0.453125,0.8203125,-0.000106496
0.4609375,0.8203125,0.0001212416
0.46875,0.8203125,0.0001867776
0.4765625,0.8203125,-0.0002244608
0.484375,0.8203125,-3.11296e-05
0.4921875,0.8203125,-0.0003784704
0.5,0.8203125,0.0001359872
0.5078125,0.8203125,-0.0001490944
0.515625,0.8203125,-0.0001376256
0.5234375,0.8203125,-0.0004767744
0.53125,0.8203125,-6.88128e-05
0.5390625,0.8203125,3.2768e-05
0.546875,0.8203125,6.71744e-05
0.5546875,0.8203125,0.0002818048
0.5625,0.8203125,0.0002064384
0.5703125,0.8203125,-4.25984e-05
0.578125,0.8203125,-0.000114688
0.5859375,0.8203125,9.0112e-05
0.59375,0.8203125,0.000262144
0.6015625,0.8203125,4.58752e-05
0.609375,0.8203125,-0.0002752512
0.6171875,0.8203125,-0.0001605632
0.625,0.8203125,-0.0001097728
0.6328125,0.8203125,-3.11296e-05
0.640625,0.8203125,-0.0003866624
0.6484375,0.8203125,-0.0001179648
0.65625,0.8203125,-0.0001916928
0.6640625,0.8203125,-0.0001949696
0.671875,0.8203125,0.0001425408
0.6796875,0.8203125,0.0001327104
0.6875,0.8203125,9.99424e-05
0.6953125,0.8203125,-0.0002752512
0.703125,0.8203125,-4.9152e-05
0.7109375,0.8203125,0.000212992
0.71875,0.8203125,-9.0112e-05
0.7265625,0.8203125,-3.76832e-05
0.734375,0.8203125,-4.9152e-05
0.7421875,0.8203125,5.89824e-05
0.75,0.8203125,6.88128e-05
0.7578125,0.8203125,2.78528e-05
0.765625,0.8203125,6.06208e-05
0.7734375,0.8203125,3.11296e-05
0.78125,0.8203125,-1.47456e-05
0.7890625,0.8203125,-1.14688e-05
0.796875,0.8203125,2.4576e-05
0.8046875,0.8203125,9.8304e-06
0.8125,0.8203125,-4.096e-05
0.8203125,0.8203125,-8.192e-06
0.828125,0.8203125,-3.2768e-05
0.8359375,0.8203125,0.0
0.84375,0.8203125,1.6384e-05
0.8515625,0.8203125,-2.29376e-05
0.859375,0.8203125,8.192e-06
0.8671875,0.8203125,2.29376e-05
0.875,0.8203125,-1.14688e-05
0.8828125,0.8203125,8.192e-06
0.890625,0.8203125,0.0
0.8984375,0.8203125,0.0
0.90625,0.8203125,2.29376e-05
0.9140625,0.8203125,-1.14688e-05
0.921875,0.8203125,-1.6384e-05
0.9296875,0.8203125,-3.2768e-06
0.9375,0.8203125,-3.2768e-06
0.9453125,0.8203125,8.192e-06
0.953125,0.8203125,-1.6384e-06
0.9609375,0.8203125,4.9152e-06
0.96875,0.8203125,1.14688e-05
0.9765625,0.8203125,0.0
0.984375,0.8203125,1.6384e-05
0.9921875,0.8203125,4.9152e-06

0.0,0.828125,-1.6384e-06
0.0078125,0.828125,9.8304e-06
0.015625,0.828125,1.6384e-06
0.0234375,0.828125,1.14688e-05
0.03125,0.828125,-1.6384e-06
0.0390625,0.828125,4.9152e-06
0.046875,0.828125,-3.2768e-06
0.0546875,0.828125,-1.96608e-05
0.0625,0.828125,3.2768e-06
0.0703125,0.828125,-4.9152e-06
0.078125,0.828125,-1.80224e-05
0.0859375,0.828125,-3.2768e-06
0.09375,0.828125,1.6384e-05
0.1015625,0.828125,1.6384e-05
0.109375,0.828125,1.6384e-06
0.1171875,0.828125,1.80224e-05
0.125,0.828125,-2.78528e-05
0.1328125,0.828125,-1.80224e-05
0.140625,0.828125,-1.80224e-05
0.1484375,0.828125,5.57056e-05
0.15625,0.828125,1.80224e-05
0.1640625,0.828125,-5.07904e-05
0.171875,0.828125,-2.12992e-05
0.1796875,0.828125,-4.096e-05
0.1875,0.828125,-4.42368e-05
0.1953125,0.828125,-1.6384e-06
0.203125,0.828125,5.7344e-05
0.2109375,0.828125,7.53664e-05
0.21875,0.828125,-0.00012288
0.2265625,0.828125,-2.29376e-05
0.234375,0.828125,-3.60448e-05
0.2421875,0.828125,8.02816e-05
0.25,0.828125,9.33888e-05
0.2578125,0.828125,8.192e-05
0.265625,0.828125,-0.0002015232
0.2734375,0.828125,-2.94912e-05
0.28125,0.828125,1.47456e-05
0.2890625,0.828125,-0.0001179648
0.296875,0.828125,0.000212992
0.3046875,0.828125,-0.0002064384
0.3125,0.828125,-0.0001851392
0.3203125,0.828125,-1.47456e-05
0.328125,0.828125,-0.000147456
0.3359375,0.828125,0.0001114112
0.34375,0.828125,-0.0004112384
0.3515625,0.828125,-6.38976e-05
0.359375,0.828125,-0.0001196032
0.3671875,0.828125,-6.71744e-05
0.375,0.828125,0.0002883584
0.3828125,0.828125,0.000237568
0.390625,0.828125,0.0003538944
0.3984375,0.828125,-0.0001179648
0.40625,0.828125,-0.0003391488
0.4140625,0.828125,0.0003244032
0.421875,0.828125,0.000106496
0.4296875,0.828125,9.33888e-05
0.4375,0.828125,-6.5536e-06
0.4453125,0.828125,0.0002834432
0.453125,0.828125,4.58752e-05
0.4609375,0.828125,0.0001212416
0.46875,0.828125,-0.0003014656
0.4765625,0.828125,-0.000196608
0.484375,0.828125,0.0001605632
0.4921875,0.828125,-0.000344064
0.5,0.828125,0.000180224
0.5078125,0.828125,0.0001163264
0.515625,0.828125,-0.000131072
0.5234375,0.828125,8.02816e-05
0.53125,0.828125,0.000106496
0.5390625,0.828125,-0.000434176
0.546875,0.828125,0.0002080768
0.5546875,0.828125,-0.0001114112
0.5625,0.828125,0.000319488
0.5703125,0.828125,-8.02816e-05
0.578125,0.828125,0.0003719168
0.5859375,0.828125,0.000196608
0.59375,0.828125,6.38976e-05
0.6015625,0.828125,3.76832e-05
0.609375,0.828125,-3.11296e-05
0.6171875,0.828125,2.12992e-05
0.625,0.828125,-0.0002965504
0.6328125,0.828125,-8.84736e-05
0.640625,0.828125,0.0001081344
0.6484375,0.828125,9.8304e-05
0.65625,0.828125,-0.0002719744
0.6640625,0.828125,-0.0001785856
0.671875,0.828125,-5.07904e-05
0.6796875,0.828125,5.57056e-05
0.6875,0.828125,0.0002605056
0.6953125,0.828125,0.0002310144
0.703125,0.828125,6.5536e-05
0.7109375,0.828125,-3.93216e-05
0.71875,0.828125,2.62144e-05
0.7265625,0.828125,0.0001048576
0.734375,0.828125,3.11296e-05
0.7421875,0.828125,7.70048e-05
0.75,0.828125,-3.93216e-05
0.7578125,0.828125,8.192e-06
0.765625,0.828125,5.57056e-05
0.7734375,0.828125,4.75136e-05
0.78125,0.828125,4.096e-05
0.7890625,0.828125,7.3728e-05
0.796875,0.828125,-2.29376e-05
0.8046875,0.828125,3.2768e-06
0.8125,0.828125,7.20896e-05
0.8203125,0.828125,-5.24288e-05
0.828125,0.828125,3.44064e-05
0.8359375,0.828125,-3.11296e-05
0.84375,0.828125,1.47456e-05
0.8515625,0.828125,3.93216e-05
0.859375,0.828125,2.29376e-05
0.8671875,0.828125,-1.80224e-05
0.875,0.828125,1.31072e-05
0.8828125,0.828125,1.14688e-05
0.890625,0.828125,4.9152e-06
0.8984375,0.828125,1.96608e-05
0.90625,0.828125,9.8304e-06
0.9140625,0.828125,-9.8304e-06
0.921875,0.828125,1.6384e-06
0.9296875,0.828125,-4.9152e-06
0.9375,0.828125,-3.2768e-06
0.9453125,0.828125,0.0
0.953125,0.828125,8.192e-06
0.9609375,0.828125,4.9152e-06
0.96875,0.828125,0.0
0.9765625,0.828125,8.192e-06
0.984375,0.828125,0.0
0.9921875,0.828125,0.0

0.0,0.8359375,-1.6384e-06
0.0078125,0.8359375,-8.192e-06
0.015625,0.8359375,-1.6384e-06
0.0234375,0.8359375,-3.2768e-06
0.03125,0.8359375,-4.9152e-06
0.0390625,0.8359375,6.5536e-06
0.046875,0.8359375,9.8304e-06
0.0546875,0.8359375,-6.5536e-06
0.0625,0.8359375,-1.14688e-05
0.0703125,0.8359375,-4.9152e-06
0.078125,0.8359375,6.5536e-06
0.0859375,0.8359375,-1.96608e-05
0.09375,0.8359375,2.29376e-05
0.1015625,0.8359375,-3.76832e-05
0.109375,0.8359375,-2.94912e-05
0.1171875,0.8359375,1.96608e-05
0.125,0.8359375,8.192e-06
0.1328125,0.8359375,2.4576e-05
0.140625,0.8359375,7.04512e-05
0.1484375,0.8359375,0.0
0.15625,0.8359375,-1.14688e-05
0.1640625,0.8359375,1.31072e-05
0.171875,0.8359375,-1.14688e-05
0.1796875,0.8359375,-9.8304e-06
0.1875,0.8359375,2.29376e-05
0.1953125,0.8359375,-4.096e-05
0.203125,0.8359375,-0.0001376256
0.2109375,0.8359375,-2.4576e-05
0.21875,0.8359375,1.31072e-05
0.2265625,0.8359375,-4.9152e-05
0.234375,0.8359375,1.31072e-05
0.2421875,0.8359375,2.94912e-05
0.25,0.8359375,-6.88128e-05
0.2578125,0.8359375,6.88128e-05
0.265625,0.8359375,-4.9152e-06
0.2734375,0.8359375,2.4576e-05
0.28125,0.8359375,-1.96608e-05
0.2890625,0.8359375,4.58752e-05
0.296875,0.8359375,1.31072e-05
0.3046875,0.8359375,4.096e-05
0.3125,0.8359375,1.6384e-06
0.3203125,0.8359375,-8.84736e-05
0.328125,0.8359375,-0.0002048
0.3359375,0.8359375,-0.000155648
0.34375,0.8359375,-3.2768e-05
0.3515625,0.8359375,-0.0002637824
0.359375,0.8359375,-8.84736e-05
0.3671875,0.8359375,-6.88128e-05
0.375,0.8359375,1.31072e-05
0.3828125,0.8359375,-1.6384e-05
0.390625,0.8359375,3.60448e-05
0.3984375,0.8359375,0.0001851392
0.40625,0.8359375,-0.000180224
0.4140625,0.8359375,-6.5536e-05
0.421875,0.8359375,5.7344e-05
0.4296875,0.8359375,-0.0003293184
0.4375,0.8359375,0.0004718592
0.4453125,0.8359375,-0.0001867776
0.453125,0.8359375,-0.0003014656
0.4609375,0.8359375,5.40672e-05
0.46875,0.8359375,-0.0001835008
0.4765625,0.8359375,-0.0002899968
0.484375,0.8359375,0.0001490944
0.4921875,0.8359375,5.57056e-05
0.5,0.8359375,-0.0004145152
0.5078125,0.8359375,0.000172032
0.515625,0.8359375,-0.000221184
0.5234375,0.8359375,2.29376e-05
0.53125,0.8359375,-0.0003801088
0.5390625,0.8359375,-0.0002490368
0.546875,0.8359375,0.000172032
0.5546875,0.8359375,-0.0001327104
0.5625,0.8359375,0.0002686976
0.5703125,0.8359375,-0.0002637824
0.578125,0.8359375,-2.78528e-05
0.5859375,0.8359375,0.00036864
0.59375,0.8359375,0.0003325952
0.6015625,0.8359375,9.99424e-05
0.609375,0.8359375,-0.0001032192
0.6171875,0.8359375,-0.0001458176
0.625,0.8359375,8.35584e-05
0.6328125,0.8359375,1.47456e-05
0.640625,0.8359375,-6.71744e-05
0.6484375,0.8359375,0.0001212416
0.65625,0.8359375,-0.0001703936
0.6640625,0.8359375,0.0001277952
0.671875,0.8359375,7.86432e-05
0.6796875,0.8359375,0.0002048
0.6875,0.8359375,4.9152e-05
0.6953125,0.8359375,-0.0001900544
0.703125,0.8359375,0.0001376256
0.7109375,0.8359375,4.58752e-05
0.71875,0.8359375,-4.9152e-06
0.7265625,0.8359375,-1.47456e-05
0.734375,0.8359375,1.47456e-05
0.7421875,0.8359375,-1.96608e-05
0.75,0.8359375,-0.000106496
0.7578125,0.8359375,3.76832e-05
0.765625,0.8359375,6.38976e-05
0.7734375,0.8359375,-2.29376e-05
0.78125,0.8359375,4.096e-05
0.7890625,0.8359375,2.78528e-05
0.796875,0.8359375,-0.0001081344
0.8046875,0.8359375,-4.58752e-05
0.8125,0.8359375,-4.75136e-05
0.8203125,0.8359375,-1.14688e-05
0.828125,0.8359375,2.62144e-05
0.8359375,0.8359375,-3.44064e-05
0.84375,0.8359375,1.47456e-05
0.8515625,0.8359375,5.89824e-05
0.859375,0.8359375,5.07904e-05
0.8671875,0.8359375,1.31072e-05
0.875,0.8359375,0.0
0.8828125,0.8359375,1.96608e-05
0.890625,0.8359375,0.0
0.8984375,0.8359375,-1.96608e-05
0.90625,0.8359375,-4.9152e-06
0.9140625,0.8359375,9.8304e-06
0.921875,0.8359375,-3.2768e-06
0.9296875,0.8359375,3.2768e-06
0.9375,0.8359375,9.8304e-06
0.9453125,0.8359375,-1.6384e-05
0.953125,0.8359375,4.9152e-06
0.9609375,0.8359375,0.0
0.96875,0.8359375,-8.192e-06
0.9765625,0.8359375,-4.9152e-06
0.984375,0.8359375,3.2768e-06
0.9921875,0.8359375,-3.2768e-06

0.0,0.84375,0.0
0.0078125,0.84375,1.6384e-06
0.015625,0.84375,-4.9152e-06
0.0234375,0.84375,-1.6384e-06
0.03125,0.84375,3.2768e-06
0.0390625,0.84375,-6.5536e-06
0.046875,0.84375,4.9152e-06
0.0546875,0.84375,3.2768e-06
0.0625,0.84375,9.8304e-06
0.0703125,0.84375,0.0
0.078125,0.84375,-1.6384e-06
0.0859375,0.84375,-9.8304e-06
0.09375,0.84375,-4.9152e-06
0.1015625,0.84375,-9.8304e-06
0.109375,0.84375,1.80224e-05
0.1171875,0.84375,2.62144e-05
0.125,0.84375,-1.6384e-06
0.1328125,0.84375,-4.58752e-05
0.140625,0.84375,6.5536e-06
0.1484375,0.84375,1.6384e-05
0.15625,0.84375,-4.9152e-06
0.1640625,0.84375,-9.8304e-06
0.171875,0.84375,-4.9152e-06
0.1796875,0.84375,-3.44064e-05
0.1875,0.84375,4.25984e-05
0.1953125,0.84375,1.6384e-05
0.203125,0.84375,-4.096e-05
0.2109375,0.84375,4.9152e-05
0.21875,0.84375,-4.58752e-05
0.2265625,0.84375,1.47456e-05
0.234375,0.84375,-4.25984e-05
0.2421875,0.84375,-0.00012288
0.25,0.84375,-0.0001097728
0.2578125,0.84375,3.93216e-05
0.265625,0.84375,9.33888e-05
0.2734375,0.84375,8.02816e-05
0.28125,0.84375,-2.94912e-05
0.2890625,0.84375,-0.0002326528
0.296875,0.84375,0.0001343488
0.3046875,0.84375,-2.62144e-05
0.3125,0.84375,-0.0001949696
0.3203125,0.84375,-0.0002097152
0.328125,0.84375,-0.0001589248
0.3359375,0.84375,0.0001687552
0.34375,0.84375,0.000188416
0.3515625,0.84375,0.0001081344
0.359375,0.84375,0.000212992
0.3671875,0.84375,-0.0001425408
0.375,0.84375,-4.096e-05
0.3828125,0.84375,4.58752e-05
0.390625,0.84375,-7.3728e-05
0.3984375,0.84375,0.0001523712
0.40625,0.84375,-6.06208e-05
0.4140625,0.84375,-6.06208e-05
0.421875,0.84375,0.000221184
0.4296875,0.84375,-0.000155648
0.4375,0.84375,2.78528e-05
0.4453125,0.84375,-0.000221184
0.453125,0.84375,0.0002719744
0.4609375,0.84375,-0.00024576
0.46875,0.84375,0.0001507328
0.4765625,0.84375,9.50272e-05
0.484375,0.84375,7.20896e-05
0.4921875,0.84375,-9.8304e-05
0.5,0.84375,3.2768e-06
0.5078125,0.84375,-1.14688e-05
0.515625,0.84375,0.0001851392
0.5234375,0.84375,3.2768e-05
0.53125,0.84375,-0.0001654784
0.5390625,0.84375,-4.75136e-05
0.546875,0.84375,0.0
0.5546875,0.84375,-0.0001294336
0.5625,0.84375,6.06208e-05
0.5703125,0.84375,3.93216e-05
0.578125,0.84375,0.0001818624
0.5859375,0.84375,0.0001343488
0.59375,0.84375,0.0001785856
0.6015625,0.84375,8.192e-06
0.609375,0.84375,-4.58752e-05
0.6171875,0.84375,0.0002179072
0.625,0.84375,8.51968e-05
0.6328125,0.84375,0.0001900544
0.640625,0.84375,0.000106496
0.6484375,0.84375,-6.5536e-05
0.65625,0.84375,-0.000139264
0.6640625,0.84375,-0.000106496
0.671875,0.84375,-6.71744e-05
0.6796875,0.84375,-0.000139264
0.6875,0.84375,-3.2768e-05
0.6953125,0.84375,6.5536e-05
0.703125,0.84375,6.88128e-05
0.7109375,0.84375,6.38976e-05
0.71875,0.84375,4.58752e-05
0.7265625,0.84375,-2.4576e-05
0.734375,0.84375,0.0001835008
0.7421875,0.84375,4.9152e-05
0.75,0.84375,6.22592e-05
0.7578125,0.84375,-6.5536e-06
0.765625,0.84375,1.80224e-05
0.7734375,0.84375,8.35584e-05
0.78125,0.84375,-4.25984e-05
0.7890625,0.84375,-9.66656e-05
0.796875,0.84375,4.9152e-06
0.8046875,0.84375,4.58752e-05
0.8125,0.84375,-2.94912e-05
0.8203125,0.84375,-2.4576e-05
0.828125,0.84375,0.0
0.8359375,0.84375,-6.5536e-06
0.84375,0.84375,1.6384e-05
0.8515625,0.84375,0.0
0.859375,0.84375,2.29376e-05
0.8671875,0.84375,-2.12992e-05
0.875,0.84375,1.47456e-05
0.8828125,0.84375,-2.12992e-05
0.890625,0.84375,1.47456e-05
0.8984375,0.84375,-6.5536e-06
0.90625,0.84375,3.2768e-05
0.9140625,0.84375,3.2768e-06
0.921875,0.84375,6.5536e-06
0.9296875,0.84375,8.192e-06
0.9375,0.84375,2.12992e-05
0.9453125,0.84375,9.8304e-06
0.953125,0.84375,-1.6384e-06
0.9609375,0.84375,6.5536e-06
0.96875,0.84375,-3.2768e-06
0.9765625,0.84375,-3.2768e-06
0.984375,0.84375,-3.2768e-06
0.9921875,0.84375,3.2768e-06

0.0,0.8515625,1.6384e-06
0.0078125,0.8515625,0.0
0.015625,0.8515625,-6.5536e-06
0.0234375,0.8515625,1.6384e-06
0.03125,0.8515625,-8.192e-06
0.0390625,0.8515625,6.5536e-06
0.046875,0.8515625,1.14688e-05
0.0546875,0.8515625,-3.2768e-06
0.0625,0.8515625,6.5536e-06
0.0703125,0.8515625,-1.6384e-06
0.078125,0.8515625,6.5536e-06
0.0859375,0.8515625,-6.5536e-06
0.09375,0.8515625,1.6384e-06
0.1015625,0.8515625,-1.80224e-05
0.109375,0.8515625,3.2768e-06
0.1171875,0.8515625,-2.78528e-05
0.125,0.8515625,1.47456e-05
0.1328125,0.8515625,-2.78528e-05
0.140625,0.8515625,-3.2768e-06
0.1484375,0.8515625,-1.47456e-05
0.15625,0.8515625,1.31072e-05
0.1640625,0.8515625,-1.6384e-05
0.171875,0.8515625,0.0
0.1796875,0.8515625,-1.96608e-05
0.1875,0.8515625,-5.40672e-05
0.1953125,0.8515625,4.096e-05
0.203125,0.8515625,-1.6384e-06
0.2109375,0.8515625,5.7344e-05
0.21875,0.8515625,9.99424e-05
0.2265625,0.8515625,-1.6384e-05
0.234375,0.8515625,9.8304e-06
0.2421875,0.8515625,4.9152e-05
0.25,0.8515625,6.88128e-05
0.2578125,0.8515625,4.9152e-06
0.265625,0.8515625,2.12992e-05
0.2734375,0.8515625,-5.40672e-05
0.28125,0.8515625,-2.78528e-05
0.2890625,0.8515625,-6.88128e-05
0.296875,0.8515625,-0.0001490944
0.3046875,0.8515625,-0.0001212416
0.3125,0.8515625,-6.88128e-05
0.3203125,0.8515625,-0.000229376
0.328125,0.8515625,0.0001327104
0.3359375,0.8515625,7.04512e-05
0.34375,0.8515625,7.53664e-05
0.3515625,0.8515625,0.000196608
0.359375,0.8515625,0.0001245184
0.3671875,0.8515625,-1.47456e-05
0.375,0.8515625,-3.2768e-05
0.3828125,0.8515625,3.2768e-06
0.390625,0.8515625,4.9152e-05
0.3984375,0.8515625,0.000180224
0.40625,0.8515625,2.4576e-05
0.4140625,0.8515625,5.07904e-05
0.421875,0.8515625,9.8304e-06
0.4296875,0.8515625,0.0001114112
0.4375,0.8515625,-5.57056e-05
0.4453125,0.8515625,8.192e-06
0.453125,0.8515625,-6.88128e-05
0.4609375,0.8515625,0.0001835008
0.46875,0.8515625,-1.14688e-05
0.4765625,0.8515625,-9.8304e-06
0.484375,0.8515625,0.0001261568
0.4921875,0.8515625,6.5536e-06
0.5,0.8515625,0.0002588672
0.5078125,0.8515625,-6.5536e-06
0.515625,0.8515625,-0.0001425408
0.5234375,0.8515625,-0.0001343488
0.53125,0.8515625,8.192e-06
0.5390625,0.8515625,-0.0001736704
0.546875,0.8515625,0.0001458176
0.5546875,0.8515625,2.29376e-05
0.5625,0.8515625,-6.06208e-05
0.5703125,0.8515625,1.80224e-05
0.578125,0.8515625,1.14688e-05
0.5859375,0.8515625,1.47456e-05
0.59375,0.8515625,0.0001294336
0.6015625,0.8515625,0.0003145728
0.609375,0.8515625,-0.000319488
0.6171875,0.8515625,1.47456e-05
0.625,0.8515625,-7.3728e-05
0.6328125,0.8515625,9.8304e-05
0.640625,0.8515625,-4.25984e-05
0.6484375,0.8515625,-7.53664e-05
0.65625,0.8515625,-6.88128e-05
0.6640625,0.8515625,-6.06208e-05
0.671875,0.8515625,-3.11296e-05
0.6796875,0.8515625,8.192e-06
0.6875,0.8515625,-1.31072e-05
0.6953125,0.8515625,3.60448e-05
0.703125,0.8515625,-0.0001490944
0.7109375,0.8515625,-3.44064e-05
0.71875,0.8515625,8.192e-05
0.7265625,0.8515625,5.7344e-05
0.734375,0.8515625,-4.75136e-05
0.7421875,0.8515625,-1.14688e-05
0.75,0.8515625,2.78528e-05
0.7578125,0.8515625,-3.2768e-05
0.765625,0.8515625,-9.8304e-06
0.7734375,0.8515625,-2.29376e-05
0.78125,0.8515625,5.57056e-05
0.7890625,0.8515625,8.51968e-05
0.796875,0.8515625,7.70048e-05
0.8046875,0.8515625,9.8304e-06
0.8125,0.8515625,-1.31072e-05
0.8203125,0.8515625,1.80224e-05
0.828125,0.8515625,-3.2768e-06
0.8359375,0.8515625,-1.31072e-05
0.84375,0.8515625,8.192e-06
0.8515625,0.8515625,1.14688e-05
0.859375,0.8515625,1.31072e-05
0.8671875,0.8515625,3.2768e-06
0.875,0.8515625,1.96608e-05
0.8828125,0.8515625,-1.47456e-05
0.890625,0.8515625,4.096e-05
0.8984375,0.8515625,-6.5536e-06
0.90625,0.8515625,-1.6384e-06
0.9140625,0.8515625,-3.2768e-06
0.921875,0.8515625,6.5536e-06
0.9296875,0.8515625,-1.6384e-06
0.9375,0.8515625,0.0
0.9453125,0.8515625,-9.8304e-06
0.953125,0.8515625,3.2768e-06
0.9609375,0.8515625,-3.2768e-06
0.96875,0.8515625,3.2768e-06
0.9765625,0.8515625,4.9152e-06
0.984375,0.8515625,-4.9152e-06
0.9921875,0.8515625,0.0

0.0,0.859375,1.6384e-06
0.0078125,0.859375,-3.2768e-06
0.015625,0.859375,0.0
0.0234375,0.859375,3.2768e-06
0.03125,0.859375,-1.6384e-06
0.0390625,0.859375,0.0
0.046875,0.859375,1.6384e-06
0.0546875,0.859375,0.0
0.0625,0.859375,0.0
0.0703125,0.859375,6.5536e-06
0.078125,0.859375,-3.2768e-06
0.0859375,0.859375,1.31072e-05
0.09375,0.859375,-1.47456e-05
0.1015625,0.859375,-1.6384e-06
0.109375,0.859375,-3.2768e-06
0.1171875,0.859375,-8.192e-06
0.125,0.859375,-6.5536e-06
0.1328125,0.859375,1.14688e-05
0.140625,0.859375,-4.9152e-05
0.1484375,0.859375,-4.9152e-06
0.15625,0.859375,1.96608e-05
0.1640625,0.859375,-2.12992e-05
0.171875,0.859375,-1.6384e-05
0.1796875,0.859375,-1.14688e-05
0.1875,0.859375,-2.78528e-05
0.1953125,0.859375,3.11296e-05
0.203125,0.859375,8.192e-06
0.2109375,0.859375,-8.192e-06
0.21875,0.859375,8.192e-06
0.2265625,0.859375,1.31072e-05
0.234375,0.859375,-4.9152e-06
0.2421875,0.859375,-4.9152e-06
0.25,0.859375,-7.86432e-05
0.2578125,0.859375,-5.89824e-05
0.265625,0.859375,-5.07904e-05
0.2734375,0.859375,3.76832e-05
0.28125,0.859375,-0.0001458176
0.2890625,0.859375,1.6384e-06
0.296875,0.859375,-1.6384e-05
0.3046875,0.859375,5.07904e-05
0.3125,0.859375,7.04512e-05
0.3203125,0.859375,-7.3728e-05
0.328125,0.859375,9.99424e-05
0.3359375,0.859375,8.51968e-05
0.34375,0.859375,-0.0002031616
0.3515625,0.859375,-7.20896e-05
0.359375,0.859375,-5.57056e-05
0.3671875,0.859375,2.12992e-05
0.375,0.859375,-0.0001196032
0.3828125,0.859375,0.000212992
0.390625,0.859375,-8.51968e-05
0.3984375,0.859375,-1.6384e-06
0.40625,0.859375,9.33888e-05
0.4140625,0.859375,-0.0001048576
0.421875,0.859375,0.0002228224
0.4296875,0.859375,-1.96608e-05
0.4375,0.859375,8.35584e-05
0.4453125,0.859375,-7.70048e-05
0.453125,0.859375,-0.0002015232
0.4609375,0.859375,-0.0001212416
0.46875,0.859375,-5.40672e-05
0.4765625,0.859375,8.35584e-05
0.484375,0.859375,-6.88128e-05
0.4921875,0.859375,-0.0001179648
0.5,0.859375,-9.0112e-05
0.5078125,0.859375,8.35584e-05
0.515625,0.859375,9.66656e-05
0.5234375,0.859375,-0.0001359872
0.53125,0.859375,-2.4576e-05
0.5390625,0.859375,-9.17504e-05
0.546875,0.859375,4.9152e-06
0.5546875,0.859375,0.0001671168
0.5625,0.859375,0.0002048
0.5703125,0.859375,-8.192e-06
0.578125,0.859375,0.0001294336
0.5859375,0.859375,-8.51968e-05
0.59375,0.859375,-0.0002015232
0.6015625,0.859375,0.000180224
0.609375,0.859375,-1.31072e-05
0.6171875,0.859375,-0.0001130496
0.625,0.859375,-6.06208e-05
0.6328125,0.859375,0.0002162688
0.640625,0.859375,-3.44064e-05
0.6484375,0.859375,-0.0001212416
0.65625,0.859375,-1.6384e-06
0.6640625,0.859375,1.6384e-06
0.671875,0.859375,-0.0001114112
0.6796875,0.859375,-8.192e-06
0.6875,0.859375,0.0001196032
0.6953125,0.859375,-4.75136e-05
0.703125,0.859375,-8.192e-05
0.7109375,0.859375,-1.47456e-05
0.71875,0.859375,2.12992e-05
0.7265625,0.859375,4.9152e-06
0.734375,0.859375,-7.3728e-05
0.7421875,0.859375,-2.29376e-05
0.75,0.859375,-6.71744e-05
0.7578125,0.859375,3.2768e-05
0.765625,0.859375,-6.38976e-05
0.7734375,0.859375,2.12992e-05
0.78125,0.859375,5.24288e-05
0.7890625,0.859375,-1.80224e-05
0.796875,0.859375,1.96608e-05
0.8046875,0.859375,-1.96608e-05
0.8125,0.859375,8.192e-06
0.8203125,0.859375,3.44064e-05
0.828125,0.859375,2.94912e-05
0.8359375,0.859375,2.78528e-05
0.84375,0.859375,9.8304e-06
0.8515625,0.859375,-1.6384e-05
0.859375,0.859375,1.47456e-05
0.8671875,0.859375,-4.9152e-06
0.875,0.859375,1.6384e-06
0.8828125,0.859375,1.96608e-05
0.890625,0.859375,4.9152e-06
0.8984375,0.859375,8.192e-06
0.90625,0.859375,1.14688e-05
0.9140625,0.859375,6.5536e-06
0.921875,0.859375,1.14688e-05
0.9296875,0.859375,9.8304e-06
0.9375,0.859375,-1.6384e-06
0.9453125,0.859375,8.192e-06
0.953125,0.859375,1.31072e-05
0.9609375,0.859375,0.0
0.96875,0.859375,0.0
0.9765625,0.859375,3.2768e-06
0.984375,0.859375,1.6384e-06
0.9921875,0.859375,-1.6384e-06

0.0,0.8671875,0.0
0.0078125,0.8671875,0.0
0.015625,0.8671875,3.2768e-06
0.0234375,0.8671875,0.0
0.03125,0.8671875,-6.5536e-06
0.0390625,0.8671875,-6.5536e-06
0.046875,0.8671875,3.2768e-06
0.0546875,0.8671875,0.0
0.0625,0.8671875,1.6384e-06
0.0703125,0.8671875,-6.5536e-06
0.078125,0.8671875,-1.6384e-06
0.0859375,0.8671875,-2.62144e-05
0.09375,0.8671875,6.5536e-06
0.1015625,0.8671875,-6.5536e-06
0.109375,0.8671875,-1.14688e-05
0.1171875,0.8671875,-1.47456e-05
0.125,0.8671875,8.192e-06
0.1328125,0.8671875,-6.5536e-06
0.140625,0.8671875,-1.96608e-05
0.1484375,0.8671875,0.0
0.15625,0.8671875,-1.80224e-05
0.1640625,0.8671875,-1.96608e-05
0.171875,0.8671875,-1.96608e-05
0.1796875,0.8671875,9.8304e-06
0.1875,0.8671875,-1.14688e-05
0.1953125,0.8671875,-2.78528e-05
0.203125,0.8671875,3.44064e-05
0.2109375,0.8671875,3.2768e-05
0.21875,0.8671875,-4.58752e-05
0.2265625,0.8671875,-4.25984e-05
0.234375,0.8671875,2.4576e-05
0.2421875,0.8671875,-1.31072e-05
0.25,0.8671875,-1.96608e-05
0.2578125,0.8671875,6.5536e-06
0.265625,0.8671875,7.86432e-05
0.2734375,0.8671875,3.2768e-06
0.28125,0.8671875,-0.0001425408
0.2890625,0.8671875,0.0001523712
0.296875,0.8671875,-5.24288e-05
0.3046875,0.8671875,-2.29376e-05
0.3125,0.8671875,9.8304e-05
0.3203125,0.8671875,3.11296e-05
0.328125,0.8671875,0.0001343488
0.3359375,0.8671875,1.47456e-05
0.34375,0.8671875,-2.4576e-05
0.3515625,0.8671875,-1.80224e-05
0.359375,0.8671875,0.000106496
0.3671875,0.8671875,-0.0001622016
0.375,0.8671875,6.22592e-05
0.3828125,0.8671875,1.14688e-05
0.390625,0.8671875,8.192e-05
0.3984375,0.8671875,5.07904e-05
0.40625,0.8671875,-2.78528e-05
0.4140625,0.8671875,1.96608e-05
0.421875,0.8671875,-8.192e-06
0.4296875,0.8671875,2.4576e-05
0.4375,0.8671875,-0.000114688
0.4453125,0.8671875,0.000131072
0.453125,0.8671875,0.0001409024
0.4609375,0.8671875,-1.6384e-06
0.46875,0.8671875,-8.68352e-05
0.4765625,0.8671875,-3.11296e-05
0.484375,0.8671875,4.25984e-05
0.4921875,0.8671875,7.20896e-05
0.5,0.8671875,1.6384e-05
0.5078125,0.8671875,-0.000131072
0.515625,0.8671875,4.25984e-05
0.5234375,0.8671875,-0.0002260992
0.53125,0.8671875,0.0001376256
0.5390625,0.8671875,-9.17504e-05
0.546875,0.8671875,-2.12992e-05
0.5546875,0.8671875,0.0002277376
0.5625,0.8671875,3.44064e-05
0.5703125,0.8671875,-2.62144e-05
0.578125,0.8671875,-0.0002441216
0.5859375,0.8671875,8.35584e-05
0.59375,0.8671875,0.0001769472
0.6015625,0.8671875,0.0001081344
0.609375,0.8671875,9.8304e-05
0.6171875,0.8671875,-0.0001425408
0.625,0.8671875,0.0002244608
0.6328125,0.8671875,8.35584e-05
0.640625,0.8671875,0.0001277952
0.6484375,0.8671875,4.9152e-06
0.65625,0.8671875,4.75136e-05
0.6640625,0.8671875,1.31072e-05
0.671875,0.8671875,2.4576e-05
0.6796875,0.8671875,-0.0001343488
0.6875,0.8671875,-1.80224e-05
0.6953125,0.8671875,2.12992e-05
0.703125,0.8671875,6.5536e-06
0.7109375,0.8671875,0.0001277952
0.71875,0.8671875,-5.57056e-05
0.7265625,0.8671875,1.31072e-05
0.734375,0.8671875,-3.2768e-06
0.7421875,0.8671875,-2.62144e-05
0.75,0.8671875,-5.07904e-05
0.7578125,0.8671875,5.89824e-05
0.765625,0.8671875,7.3728e-05
0.7734375,0.8671875,6.5536e-06
0.78125,0.8671875,4.9152e-06
0.7890625,0.8671875,3.2768e-06
0.796875,0.8671875,-3.11296e-05
0.8046875,0.8671875,-1.6384e-06
0.8125,0.8671875,9.8304e-06
0.8203125,0.8671875,3.2768e-06
0.828125,0.8671875,3.2768e-06
0.8359375,0.8671875,-1.14688e-05
0.84375,0.8671875,-1.6384e-06
0.8515625,0.8671875,8.192e-06
0.859375,0.8671875,1.47456e-05
0.8671875,0.8671875,0.0
0.875,0.8671875,-2.62144e-05
0.8828125,0.8671875,-2.62144e-05
0.890625,0.8671875,8.192e-06
0.8984375,0.8671875,-2.62144e-05
0.90625,0.8671875,1.6384e-06
0.9140625,0.8671875,1.31072e-05
0.921875,0.8671875,9.8304e-06
0.9296875,0.8671875,8.192e-06
0.9375,0.8671875,-4.9152e-06
0.9453125,0.8671875,-3.2768e-06
0.953125,0.8671875,3.2768e-06
0.9609375,0.8671875,6.5536e-06
0.96875,0.8671875,1.6384e-06
0.9765625,0.8671875,-1.6384e-06
0.984375,0.8671875,-6.5536e-06
0.9921875,0.8671875,-3.2768e-06

0.0,0.875,-1.6384e-06
0.0078125,0.875,3.2768e-06
0.015625,0.875,1.6384e-06
0.0234375,0.875,1.6384e-06
0.03125,0.875,3.2768e-06
0.0390625,0.875,-1.6384e-06
0.046875,0.875,-6.5536e-06
0.0546875,0.875,4.9152e-06
0.0625,0.875,-1.6384e-06
0.0703125,0.875,-6.5536e-06
0.078125,0.875,1.14688e-05
0.0859375,0.875,1.6384e-05
0.09375,0.875,-9.8304e-06
0.1015625,0.875,-4.9152e-06
0.109375,0.875,9.8304e-06
0.1171875,0.875,1.6384e-06
0.125,0.875,6.5536e-06
0.1328125,0.875,1.31072e-05
0.140625,0.875,-3.2768e-06
0.1484375,0.875,1.31072e-05
0.15625,0.875,-3.93216e-05
0.1640625,0.875,5.07904e-05
0.171875,0.875,-2.29376e-05
0.1796875,0.875,0.0
0.1875,0.875,-3.44064e-05
0.1953125,0.875,-2.94912e-05
0.203125,0.875,2.12992e-05
0.2109375,0.875,3.11296e-05
0.21875,0.875,5.57056e-05
0.2265625,0.875,2.62144e-05
0.234375,0.875,-3.2768e-06
0.2421875,0.875,1.80224e-05
0.25,0.875,-7.70048e-05
0.2578125,0.875,6.5536e-06
0.265625,0.875,1.14688e-05
0.2734375,0.875,3.44064e-05
0.28125,0.875,-5.24288e-05
0.2890625,0.875,-3.11296e-05
0.296875,0.875,4.9152e-06
0.3046875,0.875,7.20896e-05
0.3125,0.875,-0.0001163264
0.3203125,0.875,0.0
0.328125,0.875,-1.96608e-05
0.3359375,0.875,0.0001441792
0.34375,0.875,5.07904e-05
0.3515625,0.875,0.0001818624
0.359375,0.875,-2.12992e-05
0.3671875,0.875,4.58752e-05
0.375,0.875,0.0001130496
0.3828125,0.875,0.000131072
0.390625,0.875,-8.192e-06
0.3984375,0.875,2.78528e-05
0.40625,0.875,0.0003407872
0.4140625,0.875,-0.0001015808
0.421875,0.875,-0.0001916928
0.4296875,0.875,2.29376e-05
0.4375,0.875,5.07904e-05
0.4453125,0.875,0.0001867776
0.453125,0.875,0.0002048
0.4609375,0.875,9.8304e-05
0.46875,0.875,2.29376e-05
0.4765625,0.875,0.0001081344
0.484375,0.875,6.5536e-06
0.4921875,0.875,-4.42368e-05
0.5,0.875,0.000147456
0.5078125,0.875,4.42368e-05
0.515625,0.875,1.6384e-06
0.5234375,0.875,-0.000139264
0.53125,0.875,-0.0001818624
0.5390625,0.875,0.0002260992
0.546875,0.875,-9.8304e-06
0.5546875,0.875,-0.0001703936
0.5625,0.875,0.0001097728
0.5703125,0.875,2.78528e-05
0.578125,0.875,-0.0002408448
0.5859375,0.875,5.07904e-05
0.59375,0.875,0.0002146304
0.6015625,0.875,8.84736e-05
0.609375,0.875,-5.40672e-05
0.6171875,0.875,-5.57056e-05
0.625,0.875,-1.6384e-06
0.6328125,0.875,-4.58752e-05
0.640625,0.875,5.07904e-05
0.6484375,0.875,-4.58752e-05
0.65625,0.875,2.4576e-05
0.6640625,0.875,-4.9152e-05
0.671875,0.875,-5.40672e-05
0.6796875,0.875,0.0001507328
0.6875,0.875,0.0001277952
0.6953125,0.875,3.76832e-05
0.703125,0.875,5.57056e-05
0.7109375,0.875,-2.62144e-05
0.71875,0.875,2.78528e-05
0.7265625,0.875,-2.29376e-05
0.734375,0.875,8.02816e-05
0.7421875,0.875,1.47456e-05
0.75,0.875,8.192e-05
0.7578125,0.875,8.192e-06
0.765625,0.875,0.0
0.7734375,0.875,-1.6384e-06
0.78125,0.875,-4.9152e-05
0.7890625,0.875,8.192e-06
0.796875,0.875,-2.29376e-05
0.8046875,0.875,4.25984e-05
0.8125,0.875,3.2768e-05
0.8203125,0.875,3.2768e-06
0.828125,0.875,-1.14688e-05
0.8359375,0.875,0.0
0.84375,0.875,3.76832e-05
0.8515625,0.875,-2.78528e-05
0.859375,0.875,8.192e-06
0.8671875,0.875,-1.6384e-06
0.875,0.875,-9.8304e-06
0.8828125,0.875,8.192e-06
0.890625,0.875,1.47456e-05
0.8984375,0.875,6.5536e-06
0.90625,0.875,0.0
0.9140625,0.875,-3.2768e-06
0.921875,0.875,-4.9152e-06
0.9296875,0.875,0.0
0.9375,0.875,1.14688e-05
0.9453125,0.875,-3.2768e-06
0.953125,0.875,-6.5536e-06
0.9609375,0.875,8.192e-06
0.96875,0.875,3.2768e-06
0.9765625,0.875,3.2768e-06
0.984375,0.875,0.0
0.9921875,0.875,3.2768e-06

0.0,0.8828125,-1.6384e-06
0.0078125,0.8828125,1.6384e-06
0.015625,0.8828125,0.0
0.0234375,0.8828125,0.0
0.03125,0.8828125,1.6384e-06
0.0390625,0.8828125,0.0
0.046875,0.8828125,0.0
0.0546875,0.8828125,-3.2768e-06
0.0625,0.8828125,3.2768e-06
0.0703125,0.8828125,3.2768e-06
0.078125,0.8828125,6.5536e-06
0.0859375,0.8828125,1.6384e-06
0.09375,0.8828125,-1.6384e-06
0.1015625,0.8828125,-1.47456e-05
0.109375,0.8828125,-1.6384e-06
0.1171875,0.8828125,-1.6384e-06
0.125,0.8828125,1.6384e-05
0.1328125,0.8828125,-1.96608e-05
0.140625,0.8828125,-1.14688e-05
0.1484375,0.8828125,6.5536e-06
0.15625,0.8828125,-2.4576e-05
0.1640625,0.8828125,-1.96608e-05
0.171875,0.8828125,-2.4576e-05
0.1796875,0.8828125,-1.31072e-05
0.1875,0.8828125,-1.96608e-05
0.1953125,0.8828125,8.192e-06
0.203125,0.8828125,3.44064e-05
0.2109375,0.8828125,1.14688e-05
0.21875,0.8828125,-8.192e-06
0.2265625,0.8828125,2.62144e-05
0.234375,0.8828125,2.12992e-05
0.2421875,0.8828125,-8.192e-06
0.25,0.8828125,1.6384e-05
0.2578125,0.8828125,-3.2768e-06
0.265625,0.8828125,-7.04512e-05
0.2734375,0.8828125,8.192e-06
0.28125,0.8828125,-2.29376e-05
0.2890625,0.8828125,-4.9152e-05
0.296875,0.8828125,8.35584e-05
0.3046875,0.8828125,7.86432e-05
0.3125,0.8828125,1.31072e-05
0.3203125,0.8828125,-3.60448e-05
0.328125,0.8828125,7.70048e-05
0.3359375,0.8828125,-8.35584e-05
0.34375,0.8828125,-6.5536e-05
0.3515625,0.8828125,0.0001015808
0.359375,0.8828125,-0.0001572864
0.3671875,0.8828125,-3.11296e-05
0.375,0.8828125,3.93216e-05
0.3828125,0.8828125,-2.94912e-05
0.390625,0.8828125,-2.78528e-05
0.3984375,0.8828125,7.20896e-05
0.40625,0.8828125,4.9152e-06
0.4140625,0.8828125,0.0002310144
0.421875,0.8828125,9.50272e-05
0.4296875,0.8828125,0.0002097152
0.4375,0.8828125,0.0001245184
0.4453125,0.8828125,-7.86432e-05
0.453125,0.8828125,-0.00028672
0.4609375,0.8828125,0.0
0.46875,0.8828125,-8.192e-05
0.4765625,0.8828125,-0.0002113536
0.484375,0.8828125,-0.0001736704
0.4921875,0.8828125,-4.75136e-05
0.5,0.8828125,0.0001179648
0.5078125,0.8828125,-3.2768e-05
0.515625,0.8828125,9.99424e-05
0.5234375,0.8828125,-0.0003129344
0.53125,0.8828125,-7.53664e-05
0.5390625,0.8828125,0.0001343488
0.546875,0.8828125,-6.22592e-05
0.5546875,0.8828125,-0.0001245184
0.5625,0.8828125,-2.29376e-05
0.5703125,0.8828125,-3.76832e-05
0.578125,0.8828125,1.31072e-05
0.5859375,0.8828125,-0.000139264
0.59375,0.8828125,-1.6384e-05
0.6015625,0.8828125,3.60448e-05
0.609375,0.8828125,-0.0001179648
0.6171875,0.8828125,-3.2768e-06
0.625,0.8828125,5.40672e-05
0.6328125,0.8828125,-1.31072e-05
0.640625,0.8828125,2.12992e-05
0.6484375,0.8828125,1.96608e-05
0.65625,0.8828125,-4.9152e-06
0.6640625,0.8828125,3.11296e-05
0.671875,0.8828125,-4.25984e-05
0.6796875,0.8828125,1.47456e-05
0.6875,0.8828125,2.29376e-05
0.6953125,0.8828125,3.93216e-05
0.703125,0.8828125,2.29376e-05
0.7109375,0.8828125,1.14688e-05
0.71875,0.8828125,-2.29376e-05
0.7265625,0.8828125,-0.0001359872
0.734375,0.8828125,6.5536e-06
0.7421875,0.8828125,-7.70048e-05
0.75,0.8828125,8.192e-06
0.7578125,0.8828125,4.9152e-06
0.765625,0.8828125,-5.7344e-05
0.7734375,0.8828125,-1.6384e-06
0.78125,0.8828125,-1.31072e-05
0.7890625,0.8828125,-1.47456e-05
0.796875,0.8828125,4.9152e-05
0.8046875,0.8828125,1.14688e-05
0.8125,0.8828125,-6.5536e-06
0.8203125,0.8828125,6.5536e-06
0.828125,0.8828125,9.8304e-06
0.8359375,0.8828125,-8.192e-06
0.84375,0.8828125,-8.192e-06
0.8515625,0.8828125,9.8304e-06
0.859375,0.8828125,-1.47456e-05
0.8671875,0.8828125,6.5536e-06
0.875,0.8828125,3.2768e-05
0.8828125,0.8828125,9.8304e-06
0.890625,0.8828125,1.31072e-05
0.8984375,0.8828125,-8.192e-06
0.90625,0.8828125,-6.5536e-06
0.9140625,0.8828125,-4.9152e-06
0.921875,0.8828125,1.6384e-06
0.9296875,0.8828125,1.14688e-05
0.9375,0.8828125,0.0
0.9453125,0.8828125,-1.6384e-06
0.953125,0.8828125,0.0
0.9609375,0.8828125,4.9152e-06
0.96875,0.8828125,-3.2768e-06
0.9765625,0.8828125,1.6384e-06
0.984375,0.8828125,0.0
0.9921875,0.8828125,0.0

0.0,0.890625,0.0
0.0078125,0.890625,0.0
0.015625,0.890625,0.0
0.0234375,0.890625,0.0
0.03125,0.890625,0.0
0.0390625,0.890625,3.2768e-06
0.046875,0.890625,0.0
0.0546875,0.890625,-3.2768e-06
0.0625,0.890625,-4.9152e-06
0.0703125,0.890625,9.8304e-06
0.078125,0.890625,-1.14688e-05
0.0859375,0.890625,1.6384e-06
0.09375,0.890625,-1.14688e-05
0.1015625,0.890625,1.31072e-05
0.109375,0.890625,2.62144e-05
0.1171875,0.890625,-1.31072e-05
0.125,0.890625,-9.8304e-06
0.1328125,0.890625,6.5536e-06
0.140625,0.890625,-4.9152e-06
0.1484375,0.890625,2.62144e-05
0.15625,0.890625,1.6384e-06
0.1640625,0.890625,-1.31072e-05
0.171875,0.890625,-1.6384e-05
0.1796875,0.890625,8.192e-06
0.1875,0.890625,-2.62144e-05
0.1953125,0.890625,4.75136e-05
0.203125,0.890625,1.80224e-05
0.2109375,0.890625,1.31072e-05
0.21875,0.890625,-2.12992e-05
0.2265625,0.890625,-2.94912e-05
0.234375,0.890625,4.096e-05
0.2421875,0.890625,2.4576e-05
0.25,0.890625,-4.9152e-05
0.2578125,0.890625,-1.31072e-05
0.265625,0.890625,1.14688e-05
0.2734375,0.890625,-6.06208e-05
0.28125,0.890625,6.71744e-05
0.2890625,0.890625,2.62144e-05
0.296875,0.890625,-2.94912e-05
0.3046875,0.890625,-9.17504e-05
0.3125,0.890625,3.2768e-05
0.3203125,0.890625,3.76832e-05
0.328125,0.890625,3.76832e-05
0.3359375,0.890625,1.80224e-05
0.34375,0.890625,-2.78528e-05
0.3515625,0.890625,2.12992e-05
0.359375,0.890625,5.57056e-05
0.3671875,0.890625,7.53664e-05
0.375,0.890625,0.0001982464
0.3828125,0.890625,-4.9152e-06
0.390625,0.890625,5.40672e-05
0.3984375,0.890625,7.20896e-05
0.40625,0.890625,-8.68352e-05
0.4140625,0.890625,5.7344e-05
0.421875,0.890625,0.000188416
0.4296875,0.890625,-9.17504e-05
0.4375,0.890625,9.50272e-05
0.4453125,0.890625,-0.0001589248
0.453125,0.890625,0.0001130496
0.4609375,0.890625,-0.0001097728
0.46875,0.890625,8.68352e-05
0.4765625,0.890625,-4.9152e-06
0.484375,0.890625,-9.50272e-05
0.4921875,0.890625,0.0001753088
0.5,0.890625,1.47456e-05
0.5078125,0.890625,-0.0001212416
0.515625,0.890625,7.70048e-05
0.5234375,0.890625,2.29376e-05
0.53125,0.890625,-8.192e-05
0.5390625,0.890625,-4.9152e-06
0.546875,0.890625,-9.8304e-05
0.5546875,0.890625,-1.14688e-05
0.5625,0.890625,0.000196608
0.5703125,0.890625,3.60448e-05
0.578125,0.890625,-5.7344e-05
0.5859375,0.890625,7.53664e-05
0.59375,0.890625,-3.2768e-06
0.6015625,0.890625,-9.33888e-05
0.609375,0.890625,0.0001196032
0.6171875,0.890625,6.38976e-05
0.625,0.890625,-4.9152e-05
0.6328125,0.890625,-1.6384e-06
0.640625,0.890625,-0.000139264
0.6484375,0.890625,9.8304e-05
0.65625,0.890625,-4.25984e-05
0.6640625,0.890625,-0.0001277952
0.671875,0.890625,-1.31072e-05
0.6796875,0.890625,2.62144e-05
0.6875,0.890625,5.7344e-05
0.6953125,0.890625,2.94912e-05
0.703125,0.890625,2.29376e-05
0.7109375,0.890625,-6.88128e-05
0.71875,0.890625,4.58752e-05
0.7265625,0.890625,-5.89824e-05
0.734375,0.890625,2.4576e-05
0.7421875,0.890625,-4.9152e-06
0.75,0.890625,-4.75136e-05
0.7578125,0.890625,3.60448e-05
0.765625,0.890625,-4.9152e-06
0.7734375,0.890625,-8.192e-06
0.78125,0.890625,-1.6384e-06
0.7890625,0.890625,1.80224e-05
0.796875,0.890625,-2.94912e-05
0.8046875,0.890625,2.29376e-05
0.8125,0.890625,1.96608e-05
0.8203125,0.890625,-1.96608e-05
0.828125,0.890625,3.2768e-05
0.8359375,0.890625,-1.31072e-05
0.84375,0.890625,-1.14688e-05
0.8515625,0.890625,-3.2768e-06
0.859375,0.890625,-1.6384e-05
0.8671875,0.890625,-9.8304e-06
0.875,0.890625,-6.5536e-06
0.8828125,0.890625,0.0
0.890625,0.890625,0.0
0.8984375,0.890625,4.9152e-06
0.90625,0.890625,-4.9152e-06
0.9140625,0.890625,-1.6384e-06
0.921875,0.890625,4.9152e-06
0.9296875,0.890625,8.192e-06
0.9375,0.890625,-8.192e-06
0.9453125,0.890625,3.2768e-06
0.953125,0.890625,1.14688e-05
0.9609375,0.890625,-1.6384e-06
0.96875,0.890625,-3.2768e-06
0.9765625,0.890625,-1.6384e-06
0.984375,0.890625,0.0
0.9921875,0.890625,-1.6384e-06

0.0,0.8984375,0.0
0.0078125,0.8984375,1.6384e-06
0.015625,0.8984375,1.6384e-06
0.0234375,0.8984375,-6.5536e-06
0.03125,0.8984375,1.6384e-06
0.0390625,0.8984375,-1.6384e-06
0.046875,0.8984375,-3.2768e-06
0.0546875,0.8984375,-6.5536e-06
0.0625,0.8984375,0.0
0.0703125,0.8984375,6.5536e-06
0.078125,0.8984375,-1.14688e-05
0.0859375,0.8984375,-1.6384e-06
0.09375,0.8984375,-1.6384e-06
0.1015625,0.8984375,1.6384e-06
0.109375,0.8984375,-2.4576e-05
0.1171875,0.8984375,8.192e-06
0.125,0.8984375,3.2768e-06
0.1328125,0.8984375,-1.47456e-05
0.140625,0.8984375,8.192e-06
0.1484375,0.8984375,6.5536e-06
0.15625,0.8984375,-3.2768e-06
0.1640625,0.8984375,2.12992e-05
0.171875,0.8984375,0.0
0.1796875,0.8984375,-8.192e-06
0.1875,0.8984375,-4.9152e-06
0.1953125,0.8984375,4.9152e-06
0.203125,0.8984375,-1.14688e-05
0.2109375,0.8984375,2.12992e-05
0.21875,0.8984375,1.47456e-05
0.2265625,0.8984375,-2.62144e-05
0.234375,0.8984375,-3.2768e-06
0.2421875,0.8984375,0.0
0.25,0.8984375,-5.89824e-05
0.2578125,0.8984375,4.9152e-06
0.265625,0.8984375,2.29376e-05
0.2734375,0.8984375,-3.2768e-06
0.28125,0.8984375,6.5536e-06
0.2890625,0.8984375,-1.31072e-05
0.296875,0.8984375,1.96608e-05
0.3046875,0.8984375,8.02816e-05
0.3125,0.8984375,-6.38976e-05
0.3203125,0.8984375,-1.80224e-05
0.328125,0.8984375,-2.62144e-05
0.3359375,0.8984375,1.14688e-05
0.34375,0.8984375,0.0001261568
0.3515625,0.8984375,2.12992e-05
0.359375,0.8984375,7.3728e-05
0.3671875,0.8984375,2.12992e-05
0.375,0.8984375,1.96608e-05
0.3828125,0.8984375,-0.0001490944
0.390625,0.8984375,5.07904e-05
0.3984375,0.8984375,6.22592e-05
0.40625,0.8984375,-1.96608e-05
0.4140625,0.8984375,5.7344e-05
0.421875,0.8984375,1.6384e-05
0.4296875,0.8984375,5.57056e-05
0.4375,0.8984375,-1.96608e-05
0.4453125,0.8984375,-5.07904e-05
0.453125,0.8984375,1.80224e-05
0.4609375,0.8984375,-1.31072e-05
0.46875,0.8984375,-0.0001359872
0.4765625,0.8984375,-0.000278528
0.484375,0.8984375,-0.0001179648
0.4921875,0.8984375,7.20896e-05
0.5,0.8984375,0.0001376256
0.5078125,0.8984375,4.42368e-05
0.515625,0.8984375,4.75136e-05
0.5234375,0.8984375,1.47456e-05
0.53125,0.8984375,-1.14688e-05
0.5390625,0.8984375,-6.5536e-06
0.546875,0.8984375,0.0001769472
0.5546875,0.8984375,-6.5536e-05
0.5625,0.8984375,5.07904e-05
0.5703125,0.8984375,-0.0001261568
0.578125,0.8984375,-7.3728e-05
0.5859375,0.8984375,0.0002441216
0.59375,0.8984375,4.75136e-05
0.6015625,0.8984375,-6.5536e-05
0.609375,0.8984375,-2.4576e-05
0.6171875,0.8984375,1.6384e-05
0.625,0.8984375,1.80224e-05
0.6328125,0.8984375,-2.29376e-05
0.640625,0.8984375,-5.24288e-05
0.6484375,0.8984375,5.89824e-05
0.65625,0.8984375,2.12992e-05
0.6640625,0.8984375,-5.7344e-05
0.671875,0.8984375,4.42368e-05
0.6796875,0.8984375,2.29376e-05
0.6875,0.8984375,1.31072e-05
0.6953125,0.8984375,-8.68352e-05
0.703125,0.8984375,-5.89824e-05
0.7109375,0.8984375,4.25984e-05
0.71875,0.8984375,-1.31072e-05
0.7265625,0.8984375,-8.84736e-05
0.734375,0.8984375,0.0
0.7421875,0.8984375,-1.31072e-05
0.75,0.8984375,8.192e-06
0.7578125,0.8984375,2.94912e-05
0.765625,0.8984375,-4.9152e-05
0.7734375,0.8984375,-9.8304e-06
0.78125,0.8984375,-1.47456e-05
0.7890625,0.8984375,1.96608e-05
0.796875,0.8984375,-8.192e-06
0.8046875,0.8984375,3.60448e-05
0.8125,0.8984375,-4.9152e-06
0.8203125,0.8984375,4.9152e-06
0.828125,0.8984375,1.6384e-05
0.8359375,0.8984375,-1.47456e-05
0.84375,0.8984375,1.14688e-05
0.8515625,0.8984375,0.0
0.859375,0.8984375,-4.9152e-06
0.8671875,0.8984375,1.6384e-06
0.875,0.8984375,-6.5536e-06
0.8828125,0.8984375,8.192e-06
0.890625,0.8984375,3.2768e-06
0.8984375,0.8984375,1.6384e-05
0.90625,0.8984375,-1.6384e-06
0.9140625,0.8984375,4.9152e-06
0.921875,0.8984375,0.0
0.9296875,0.8984375,-1.6384e-06
0.9375,0.8984375,-8.192e-06
0.9453125,0.8984375,-3.2768e-06
0.953125,0.8984375,-1.6384e-06
0.9609375,0.8984375,3.2768e-06
0.96875,0.8984375,1.6384e-06
0.9765625,0.8984375,1.6384e-06
0.984375,0.8984375,0.0
0.9921875,0.8984375,1.6384e-06

0.0,0.90625,0.0
0.0078125,0.90625,3.2768e-06
0.015625,0.90625,3.2768e-06
0.0234375,0.90625,0.0
0.03125,0.90625,-1.6384e-06
0.0390625,0.90625,-4.9152e-06
0.046875,0.90625,1.6384e-06
0.0546875,0.90625,-3.2768e-06
0.0625,0.90625,-6.5536e-06
0.0703125,0.90625,-1.6384e-06
0.078125,0.90625,-4.9152e-06
0.0859375,0.90625,0.0
0.09375,0.90625,-8.192e-06
0.1015625,0.90625,-1.47456e-05
0.109375,0.90625,-1.6384e-06
0.1171875,0.90625,-1.14688e-05
0.125,0.90625,4.9152e-06
0.1328125,0.90625,-9.8304e-06
0.140625,0.90625,6.5536e-06
0.1484375,0.90625,-1.6384e-06
0.15625,0.90625,6.5536e-06
0.1640625,0.90625,2.62144e-05
0.171875,0.90625,0.0
0.1796875,0.90625,0.0
0.1875,0.90625,0.0
0.1953125,0.90625,-8.192e-06
0.203125,0.90625,3.2768e-05
0.2109375,0.90625,2.94912e-05
0.21875,0.90625,1.14688e-05
0.2265625,0.90625,-4.9152e-06
0.234375,0.90625,4.75136e-05
0.2421875,0.90625,6.38976e-05
0.25,0.90625,-1.31072e-05
0.2578125,0.90625,-6.5536e-06
0.265625,0.90625,2.78528e-05
0.2734375,0.90625,-1.6384e-06
0.28125,0.90625,2.12992e-05
0.2890625,0.90625,9.17504e-05
0.296875,0.90625,9.50272e-05
0.3046875,0.90625,-1.6384e-05
0.3125,0.90625,1.47456e-05
0.3203125,0.90625,1.47456e-05
0.328125,0.90625,-2.62144e-05
0.3359375,0.90625,-4.9152e-06
0.34375,0.90625,9.50272e-05
0.3515625,0.90625,-2.4576e-05
0.359375,0.90625,-5.07904e-05
0.3671875,0.90625,2.78528e-05
0.375,0.90625,2.29376e-05
0.3828125,0.90625,4.42368e-05
0.390625,0.90625,-3.2768e-05
0.3984375,0.90625,-4.58752e-05
0.40625,0.90625,-3.76832e-05
0.4140625,0.90625,-3.60448e-05
0.421875,0.90625,-1.96608e-05
0.4296875,0.90625,0.0001933312
0.4375,0.90625,0.0001867776
0.4453125,0.90625,-9.17504e-05
0.453125,0.90625,-5.40672e-05
0.4609375,0.90625,-0.0001163264
0.46875,0.90625,-1.6384e-06
0.4765625,0.90625,-0.0001458176
0.484375,0.90625,-1.80224e-05
0.4921875,0.90625,5.24288e-05
0.5,0.90625,1.96608e-05
0.5078125,0.90625,9.33888e-05
0.515625,0.90625,9.33888e-05
0.5234375,0.90625,-4.25984e-05
0.53125,0.90625,-3.44064e-05
0.5390625,0.90625,6.5536e-06
0.546875,0.90625,9.8304e-05
0.5546875,0.90625,-0.0001212416
0.5625,0.90625,-5.7344e-05
0.5703125,0.90625,1.96608e-05
0.578125,0.90625,9.99424e-05
0.5859375,0.90625,-0.0001081344
0.59375,0.90625,4.096e-05
0.6015625,0.90625,5.57056e-05
0.609375,0.90625,2.29376e-05
0.6171875,0.90625,-0.0001196032
0.625,0.90625,-5.40672e-05
0.6328125,0.90625,5.40672e-05
0.640625,0.90625,5.40672e-05
0.6484375,0.90625,5.24288e-05
0.65625,0.90625,-3.76832e-05
0.6640625,0.90625,6.5536e-05
0.671875,0.90625,-0.00012288
0.6796875,0.90625,-0.0001048576
0.6875,0.90625,1.6384e-05
0.6953125,0.90625,2.12992e-05
0.703125,0.90625,-1.6384e-06
0.7109375,0.90625,8.51968e-05
0.71875,0.90625,-3.60448e-05
0.7265625,0.90625,-3.60448e-05
0.734375,0.90625,-2.12992e-05
0.7421875,0.90625,8.35584e-05
0.75,0.90625,1.31072e-05
0.7578125,0.90625,4.25984e-05
0.765625,0.90625,-3.2768e-05
0.7734375,0.90625,-2.78528e-05
0.78125,0.90625,3.11296e-05
0.7890625,0.90625,2.12992e-05
0.796875,0.90625,1.80224e-05
0.8046875,0.90625,2.78528e-05
0.8125,0.90625,9.8304e-06
0.8203125,0.90625,-6.5536e-06
0.828125,0.90625,-1.6384e-06
0.8359375,0.90625,1.31072e-05
0.84375,0.90625,8.192e-06
0.8515625,0.90625,1.6384e-06
0.859375,0.90625,3.2768e-06
0.8671875,0.90625,-4.9152e-06
0.875,0.90625,-1.6384e-06
0.8828125,0.90625,1.6384e-06
0.890625,0.90625,-3.2768e-06
0.8984375,0.90625,3.2768e-06
0.90625,0.90625,6.5536e-06
0.9140625,0.90625,-1.31072e-05
0.921875,0.90625,1.6384e-06
0.9296875,0.90625,-1.6384e-06
0.9375,0.90625,-1.6384e-06
0.9453125,0.90625,-3.2768e-06
0.953125,0.90625,1.6384e-06
0.9609375,0.90625,-1.6384e-06
0.96875,0.90625,-1.6384e-06
0.9765625,0.90625,3.2768e-06
0.984375,0.90625,1.6384e-06
0.9921875,0.90625,1.6384e-06

0.0,0.9140625,1.6384e-06
0.0078125,0.9140625,0.0
0.015625,0.9140625,1.6384e-06
0.0234375,0.9140625,1.6384e-06
0.03125,0.9140625,0.0
0.0390625,0.9140625,-4.9152e-06
0.046875,0.9140625,4.9152e-06
0.0546875,0.9140625,3.2768e-06
0.0625,0.9140625,0.0
0.0703125,0.9140625,-1.6384e-06
0.078125,0.9140625,1.6384e-06
0.0859375,0.9140625,0.0
0.09375,0.9140625,8.192e-06
0.1015625,0.9140625,-1.6384e-06
0.109375,0.9140625,-1.14688e-05
0.1171875,0.9140625,1.14688e-05
0.125,0.9140625,-3.2768e-06
0.1328125,0.9140625,-9.8304e-06
0.140625,0.9140625,3.2768e-06
0.1484375,0.9140625,9.8304e-06
0.15625,0.9140625,1.96608e-05
0.1640625,0.9140625,-1.6384e-05
0.171875,0.9140625,-6.5536e-06
0.1796875,0.9140625,-1.14688e-05
0.1875,0.9140625,-3.76832e-05
0.1953125,0.9140625,-1.31072e-05
0.203125,0.9140625,1.31072e-05
0.2109375,0.9140625,-4.9152e-06
0.21875,0.9140625,-3.93216e-05
0.2265625,0.9140625,-4.75136e-05
0.234375,0.9140625,2.4576e-05
0.2421875,0.9140625,-1.31072e-05
0.25,0.9140625,1.96608e-05
0.2578125,0.9140625,-1.14688e-05
0.265625,0.9140625,5.7344e-05
0.2734375,0.9140625,-2.29376e-05
0.28125,0.9140625,3.2768e-06
0.2890625,0.9140625,-9.17504e-05
0.296875,0.9140625,-4.58752e-05
0.3046875,0.9140625,6.5536e-06
0.3125,0.9140625,4.25984e-05
0.3203125,0.9140625,5.07904e-05
0.328125,0.9140625,2.94912e-05
0.3359375,0.9140625,-3.2768e-05
0.34375,0.9140625,-2.94912e-05
0.3515625,0.9140625,-0.000131072
0.359375,0.9140625,5.7344e-05
0.3671875,0.9140625,-6.88128e-05
0.375,0.9140625,-5.24288e-05
0.3828125,0.9140625,-3.2768e-05
0.390625,0.9140625,2.29376e-05
0.3984375,0.9140625,4.9152e-06
0.40625,0.9140625,3.76832e-05
0.4140625,0.9140625,-3.60448e-05
0.421875,0.9140625,-3.11296e-05
0.4296875,0.9140625,-2.12992e-05
0.4375,0.9140625,-0.000139264
0.4453125,0.9140625,6.71744e-05
0.453125,0.9140625,-5.07904e-05
0.4609375,0.9140625,-7.20896e-05
0.46875,0.9140625,0.0001179648
0.4765625,0.9140625,-0.000131072
0.484375,0.9140625,0.000106496
0.4921875,0.9140625,-8.68352e-05
0.5,0.9140625,9.99424e-05
0.5078125,0.9140625,-6.71744e-05
0.515625,0.9140625,8.84736e-05
0.5234375,0.9140625,-5.7344e-05
0.53125,0.9140625,5.57056e-05
0.5390625,0.9140625,7.20896e-05
0.546875,0.9140625,8.192e-05
0.5546875,0.9140625,-0.000139264
0.5625,0.9140625,4.9152e-05
0.5703125,0.9140625,-7.70048e-05
0.578125,0.9140625,7.04512e-05
0.5859375,0.9140625,-1.80224e-05
0.59375,0.9140625,-5.40672e-05
0.6015625,0.9140625,1.96608e-05
0.609375,0.9140625,0.000106496
0.6171875,0.9140625,-3.11296e-05
0.625,0.9140625,7.04512e-05
0.6328125,0.9140625,1.80224e-05
0.640625,0.9140625,-0.0001015808
0.6484375,0.9140625,-7.04512e-05
0.65625,0.9140625,2.62144e-05
0.6640625,0.9140625,-5.07904e-05
0.671875,0.9140625,-5.57056e-05
0.6796875,0.9140625,-2.94912e-05
0.6875,0.9140625,0.0
0.6953125,0.9140625,5.07904e-05
0.703125,0.9140625,-4.9152e-06
0.7109375,0.9140625,-4.75136e-05
0.71875,0.9140625,3.2768e-06
0.7265625,0.9140625,8.68352e-05
0.734375,0.9140625,2.62144e-05
0.7421875,0.9140625,6.5536e-06
0.75,0.9140625,-3.2768e-06
0.7578125,0.9140625,9.8304e-06
0.765625,0.9140625,4.9152e-06
0.7734375,0.9140625,1.6384e-06
0.78125,0.9140625,0.0
0.7890625,0.9140625,1.6384e-06
0.796875,0.9140625,-1.96608e-05
0.8046875,0.9140625,-1.14688e-05
0.8125,0.9140625,4.9152e-06
0.8203125,0.9140625,-1.6384e-06
0.828125,0.9140625,-1.6384e-06
0.8359375,0.9140625,-1.47456e-05
0.84375,0.9140625,0.0
0.8515625,0.9140625,-9.8304e-06
0.859375,0.9140625,8.192e-06
0.8671875,0.9140625,-9.8304e-06
0.875,0.9140625,1.6384e-06
0.8828125,0.9140625,-3.2768e-06
0.890625,0.9140625,6.5536e-06
0.8984375,0.9140625,-1.6384e-06
0.90625,0.9140625,-1.6384e-06
0.9140625,0.9140625,4.9152e-06
0.921875,0.9140625,-3.2768e-06
0.9296875,0.9140625,-3.2768e-06
0.9375,0.9140625,0.0
0.9453125,0.9140625,3.2768e-06
0.953125,0.9140625,-3.2768e-06
0.9609375,0.9140625,-1.6384e-06
0.96875,0.9140625,-1.6384e-06
0.9765625,0.9140625,0.0
0.984375,0.9140625,-1.6384e-06
0.9921875,0.9140625,-1.6384e-06

0.0,0.921875,0.0
0.0078125,0.921875,0.0
0.015625,0.921875,0.0
0.0234375,0.921875,0.0
0.03125,0.921875,1.6384e-06
0.0390625,0.921875,0.0
0.046875,0.921875,0.0
0.0546875,0.921875,1.6384e-06
0.0625,0.921875,1.6384e-06
0.0703125,0.921875,0.0
0.078125,0.921875,-3.2768e-06
0.0859375,0.921875,-3.2768e-06
0.09375,0.921875,-1.6384e-06
0.1015625,0.921875,3.2768e-06
0.109375,0.921875,1.6384e-05
0.1171875,0.921875,-4.9152e-06
0.125,0.921875,0.0
0.1328125,0.921875,0.0
0.140625,0.921875,3.2768e-06
0.1484375,0.921875,-1.6384e-06
0.15625,0.921875,0.0
0.1640625,0.921875,8.192e-06
0.171875,0.921875,1.6384e-06
0.1796875,0.921875,3.2768e-06
0.1875,0.921875,-1.6384e-05
0.1953125,0.921875,4.9152e-06
0.203125,0.921875,0.0
0.2109375,0.921875,-3.2768e-06
0.21875,0.921875,1.96608e-05
0.2265625,0.921875,6.5536e-06
0.234375,0.921875,-1.96608e-05
0.2421875,0.921875,1.96608e-05
0.25,0.921875,-3.76832e-05
0.2578125,0.921875,3.2768e-06
0.265625,0.921875,-1.6384e-06
0.2734375,0.921875,4.9152e-06
0.28125,0.921875,3.2768e-05
0.2890625,0.921875,-3.11296e-05
0.296875,0.921875,-1.31072e-05
0.3046875,0.921875,9.99424e-05
0.3125,0.921875,-4.75136e-05
0.3203125,0.921875,-4.25984e-05
0.328125,0.921875,8.51968e-05
0.3359375,0.921875,4.096e-05
0.34375,0.921875,-3.60448e-05
0.3515625,0.921875,-3.93216e-05
0.359375,0.921875,-0.0001081344
0.3671875,0.921875,5.24288e-05
0.375,0.921875,-1.80224e-05
0.3828125,0.921875,8.192e-06
0.390625,0.921875,6.5536e-06
0.3984375,0.921875,-4.58752e-05
0.40625,0.921875,-5.89824e-05
0.4140625,0.921875,-0.0001277952
0.421875,0.921875,-2.12992e-05
0.4296875,0.921875,-6.71744e-05
0.4375,0.921875,2.78528e-05
0.4453125,0.921875,-6.22592e-05
0.453125,0.921875,7.20896e-05
0.4609375,0.921875,3.11296e-05
0.46875,0.921875,1.14688e-05
0.4765625,0.921875,-3.60448e-05
0.484375,0.921875,0.0001425408
0.4921875,0.921875,-7.86432e-05
0.5,0.921875,-4.9152e-06
0.5078125,0.921875,2.94912e-05
0.515625,0.921875,6.5536e-06
0.5234375,0.921875,-4.25984e-05
0.53125,0.921875,6.06208e-05
0.5390625,0.921875,-3.60448e-05
0.546875,0.921875,-0.00012288
0.5546875,0.921875,0.0001097728
0.5625,0.921875,4.42368e-05
0.5703125,0.921875,1.6384e-05
0.578125,0.921875,2.78528e-05
0.5859375,0.921875,-2.62144e-05
0.59375,0.921875,-2.29376e-05
0.6015625,0.921875,-1.80224e-05
0.609375,0.921875,-3.2768e-06
0.6171875,0.921875,2.78528e-05
0.625,0.921875,-8.35584e-05
0.6328125,0.921875,3.93216e-05
0.640625,0.921875,3.11296e-05
0.6484375,0.921875,-9.8304e-06
0.65625,0.921875,8.192e-05
0.6640625,0.921875,1.31072e-05
0.671875,0.921875,4.42368e-05
0.6796875,0.921875,-2.29376e-05
0.6875,0.921875,4.9152e-06
0.6953125,0.921875,-2.29376e-05
0.703125,0.921875,-5.57056e-05
0.7109375,0.921875,2.12992e-05
0.71875,0.921875,-8.192e-06
0.7265625,0.921875,-1.96608e-05
0.734375,0.921875,1.14688e-05
0.7421875,0.921875,0.0
0.75,0.921875,-2.4576e-05
0.7578125,0.921875,-1.6384e-06
0.765625,0.921875,0.0
0.7734375,0.921875,-1.6384e-06
0.78125,0.921875,1.6384e-06
0.7890625,0.921875,1.96608e-05
0.796875,0.921875,-6.5536e-06
0.8046875,0.921875,-1.96608e-05
0.8125,0.921875,-9.8304e-06
0.8203125,0.921875,-3.2768e-06
0.828125,0.921875,3.2768e-06
0.8359375,0.921875,6.5536e-06
0.84375,0.921875,-1.6384e-06
0.8515625,0.921875,4.9152e-06
0.859375,0.921875,-4.9152e-06
0.8671875,0.921875,-8.192e-06
0.875,0.921875,3.2768e-06
0.8828125,0.921875,-6.5536e-06
0.890625,0.921875,1.6384e-06
0.8984375,0.921875,0.0
0.90625,0.921875,-1.6384e-06
0.9140625,0.921875,-3.2768e-06
0.921875,0.921875,6.5536e-06
0.9296875,0.921875,4.9152e-06
0.9375,0.921875,-1.6384e-06
0.9453125,0.921875,-1.6384e-06
0.953125,0.921875,3.2768e-06
0.9609375,0.921875,-1.6384e-06
0.96875,0.921875,-3.2768e-06
0.9765625,0.921875,4.9152e-06
0.984375,0.921875,-1.6384e-06
0.9921875,0.921875,-1.6384e-06

0.0,0.9296875,0.0
0.0078125,0.9296875,0.0
0.015625,0.9296875,-1.6384e-06
0.0234375,0.9296875,0.0
0.03125,0.9296875,0.0
0.0390625,0.9296875,0.0
0.046875,0.9296875,1.6384e-06
0.0546875,0.9296875,4.9152e-06
0.0625,0.9296875,-3.2768e-06
0.0703125,0.9296875,3.2768e-06
0.078125,0.9296875,1.6384e-06
0.0859375,0.9296875,-1.6384e-06
0.09375,0.9296875,-8.192e-06
0.1015625,0.9296875,-1.6384e-06
0.109375,0.9296875,-1.14688e-05
0.1171875,0.9296875,-1.6384e-06
0.125,0.9296875,1.47456e-05
0.1328125,0.9296875,-1.47456e-05
0.140625,0.9296875,-3.2768e-06
0.1484375,0.9296875,1.6384e-06
0.15625,0.9296875,0.0
0.1640625,0.9296875,-6.5536e-06
0.171875,0.9296875,4.9152e-06
0.1796875,0.9296875,-4.9152e-06
0.1875,0.9296875,6.5536e-06
0.1953125,0.9296875,1.31072e-05
0.203125,0.9296875,-2.62144e-05
0.2109375,0.9296875,1.47456e-05
0.21875,0.9296875,2.62144e-05
0.2265625,0.9296875,-2.29376e-05
0.234375,0.9296875,-4.9152e-06
0.2421875,0.9296875,1.80224e-05
0.25,0.9296875,3.2768e-06
0.2578125,0.9296875,-1.6384e-05
0.265625,0.9296875,-3.2768e-05
0.2734375,0.9296875,-8.192e-06
0.28125,0.9296875,-2.4576e-05
0.2890625,0.9296875,4.58752e-05
0.296875,0.9296875,-3.2768e-06
0.3046875,0.9296875,1.31072e-05
0.3125,0.9296875,-1.6384e-05
0.3203125,0.9296875,0.0
0.328125,0.9296875,-4.25984e-05
0.3359375,0.9296875,-5.89824e-05
0.34375,0.9296875,-4.9152e-06
0.3515625,0.9296875,3.2768e-06
0.359375,0.9296875,-1.6384e-06
0.3671875,0.9296875,4.75136e-05
0.375,0.9296875,-6.88128e-05
0.3828125,0.9296875,-5.89824e-05
0.390625,0.9296875,-0.0001048576
0.3984375,0.9296875,-9.8304e-06
0.40625,0.9296875,-1.6384e-06
0.4140625,0.9296875,7.20896e-05
0.421875,0.9296875,-8.192e-05
0.4296875,0.9296875,7.04512e-05
0.4375,0.9296875,-5.07904e-05
0.4453125,0.9296875,-2.78528e-05
0.453125,0.9296875,3.60448e-05
0.4609375,0.9296875,-6.5536e-05
0.46875,0.9296875,1.96608e-05
0.4765625,0.9296875,0.000114688
0.484375,0.9296875,-2.29376e-05
0.4921875,0.9296875,-7.20896e-05
0.5,0.9296875,5.40672e-05
0.5078125,0.9296875,-4.42368e-05
0.515625,0.9296875,8.68352e-05
0.5234375,0.9296875,-1.31072e-05
0.53125,0.9296875,7.20896e-05
0.5390625,0.9296875,2.62144e-05
0.546875,0.9296875,9.50272e-05
0.5546875,0.9296875,0.0001130496
0.5625,0.9296875,7.04512e-05
0.5703125,0.9296875,-2.78528e-05
0.578125,0.9296875,-6.06208e-05
0.5859375,0.9296875,-8.68352e-05
0.59375,0.9296875,-5.57056e-05
0.6015625,0.9296875,-6.88128e-05
0.609375,0.9296875,2.78528e-05
0.6171875,0.9296875,-1.31072e-05
0.625,0.9296875,7.86432e-05
0.6328125,0.9296875,-2.4576e-05
0.640625,0.9296875,-3.60448e-05
0.6484375,0.9296875,-1.80224e-05
0.65625,0.9296875,3.2768e-05
0.6640625,0.9296875,-8.192e-06
0.671875,0.9296875,0.0
0.6796875,0.9296875,0.0
0.6875,0.9296875,5.40672e-05
0.6953125,0.9296875,9.8304e-06
0.703125,0.9296875,1.80224e-05
0.7109375,0.9296875,-3.11296e-05
0.71875,0.9296875,4.9152e-06
0.7265625,0.9296875,4.25984e-05
0.734375,0.9296875,3.2768e-06
0.7421875,0.9296875,-1.14688e-05
0.75,0.9296875,-4.9152e-06
0.7578125,0.9296875,-1.80224e-05
0.765625,0.9296875,-2.62144e-05
0.7734375,0.9296875,1.31072e-05
0.78125,0.9296875,-2.62144e-05
0.7890625,0.9296875,2.4576e-05
0.796875,0.9296875,-3.2768e-06
0.8046875,0.9296875,1.6384e-05
0.8125,0.9296875,-9.8304e-06
0.8203125,0.9296875,-4.9152e-06
0.828125,0.9296875,0.0
0.8359375,0.9296875,-1.6384e-06
0.84375,0.9296875,4.9152e-06
0.8515625,0.9296875,4.9152e-06
0.859375,0.9296875,-3.2768e-06
0.8671875,0.9296875,-4.9152e-06
0.875,0.9296875,-8.192e-06
0.8828125,0.9296875,-6.5536e-06
0.890625,0.9296875,0.0
0.8984375,0.9296875,-1.6384e-06
0.90625,0.9296875,-3.2768e-06
0.9140625,0.9296875,-3.2768e-06
0.921875,0.9296875,4.9152e-06
0.9296875,0.9296875,1.6384e-06
0.9375,0.9296875,1.6384e-06
0.9453125,0.9296875,0.0
0.953125,0.9296875,1.6384e-06
0.9609375,0.9296875,0.0
0.96875,0.9296875,1.6384e-06
0.9765625,0.9296875,0.0
0.984375,0.9296875,0.0
0.9921875,0.9296875,0.0

0.0,0.9375,0.0
0.0078125,0.9375,1.6384e-06
0.015625,0.9375,-4.9152e-06
0.0234375,0.9375,-1.6384e-06
0.03125,0.9375,3.2768e-06
0.0390625,0.9375,0.0
0.046875,0.9375,0.0
0.0546875,0.9375,-3.2768e-06
0.0625,0.9375,-1.6384e-06
0.0703125,0.9375,1.6384e-06
0.078125,0.9375,4.9152e-06
0.0859375,0.9375,0.0
0.09375,0.9375,-8.192e-06
0.1015625,0.9375,0.0
0.109375,0.9375,0.0
0.1171875,0.9375,3.2768e-06
0.125,0.9375,-1.6384e-06
0.1328125,0.9375,-3.2768e-06
0.140625,0.9375,-3.2768e-06
0.1484375,0.9375,1.14688e-05
0.15625,0.9375,-1.31072e-05
0.1640625,0.9375,3.2768e-06
0.171875,0.9375,-1.6384e-05
0.1796875,0.9375,9.8304e-06
0.1875,0.9375,-1.31072e-05
0.1953125,0.9375,1.31072e-05
0.203125,0.9375,2.29376e-05
0.2109375,0.9375,-9.8304e-06
0.21875,0.9375,-1.96608e-05
0.2265625,0.9375,-1.6384e-06
0.234375,0.9375,1.14688e-05
0.2421875,0.9375,6.5536e-06
0.25,0.9375,3.76832e-05
0.2578125,0.9375,-2.4576e-05
0.265625,0.9375,-2.29376e-05
0.2734375,0.9375,-1.96608e-05
0.28125,0.9375,-2.29376e-05
0.2890625,0.9375,-2.29376e-05
0.296875,0.9375,1.6384e-05
0.3046875,0.9375,2.4576e-05
0.3125,0.9375,-4.096e-05
0.3203125,0.9375,-3.2768e-05
0.328125,0.9375,1.31072e-05
0.3359375,0.9375,-2.4576e-05
0.34375,0.9375,3.11296e-05
0.3515625,0.9375,4.42368e-05
0.359375,0.9375,4.9152e-05
0.3671875,0.9375,-6.22592e-05
0.375,0.9375,-1.14688e-05
0.3828125,0.9375,6.06208e-05
0.390625,0.9375,0.0
0.3984375,0.9375,4.42368e-05
0.40625,0.9375,0.0
0.4140625,0.9375,3.11296e-05
0.421875,0.9375,7.3728e-05
0.4296875,0.9375,-2.12992e-05
0.4375,0.9375,6.5536e-05
0.4453125,0.9375,2.4576e-05
0.453125,0.9375,-8.192e-06
0.4609375,0.9375,7.3728e-05
0.46875,0.9375,3.11296e-05
0.4765625,0.9375,6.5536e-06
0.484375,0.9375,-1.31072e-05
0.4921875,0.9375,-3.44064e-05
0.5,0.9375,-4.42368e-05
0.5078125,0.9375,-1.31072e-05
0.515625,0.9375,3.2768e-06
0.5234375,0.9375,-6.71744e-05
0.53125,0.9375,4.25984e-05
0.5390625,0.9375,5.57056e-05
0.546875,0.9375,1.31072e-05
0.5546875,0.9375,0.0001359872
0.5625,0.9375,1.80224e-05
0.5703125,0.9375,2.12992e-05
0.578125,0.9375,1.31072e-05
0.5859375,0.9375,-5.07904e-05
0.59375,0.9375,1.6384e-05
0.6015625,0.9375,6.88128e-05
0.609375,0.9375,-1.96608e-05
0.6171875,0.9375,-2.12992e-05
0.625,0.9375,-7.3728e-05
0.6328125,0.9375,9.8304e-06
0.640625,0.9375,3.11296e-05
0.6484375,0.9375,-9.8304e-06
0.65625,0.9375,9.8304e-06
0.6640625,0.9375,-1.96608e-05
0.671875,0.9375,-2.29376e-05
0.6796875,0.9375,4.9152e-06
0.6875,0.9375,-4.42368e-05
0.6953125,0.9375,-2.12992e-05
0.703125,0.9375,-1.6384e-06
0.7109375,0.9375,3.76832e-05
0.71875,0.9375,-4.9152e-06
0.7265625,0.9375,4.42368e-05
0.734375,0.9375,3.2768e-05
0.7421875,0.9375,1.14688e-05
0.75,0.9375,3.60448e-05
0.7578125,0.9375,3.2768e-06
0.765625,0.9375,1.31072e-05
0.7734375,0.9375,-8.192e-06
0.78125,0.9375,1.14688e-05
0.7890625,0.9375,1.96608e-05
0.796875,0.9375,-2.12992e-05
0.8046875,0.9375,1.47456e-05
0.8125,0.9375,-3.2768e-06
0.8203125,0.9375,-3.2768e-06
0.828125,0.9375,-1.31072e-05
0.8359375,0.9375,0.0
0.84375,0.9375,-3.2768e-06
0.8515625,0.9375,0.0
0.859375,0.9375,4.9152e-06
0.8671875,0.9375,0.0
0.875,0.9375,0.0
0.8828125,0.9375,3.2768e-06
0.890625,0.9375,-1.6384e-06
0.8984375,0.9375,8.192e-06
0.90625,0.9375,1.6384e-06
0.9140625,0.9375,-3.2768e-06
0.921875,0.9375,-4.9152e-06
0.9296875,0.9375,1.6384e-06
0.9375,0.9375,1.6384e-06
0.9453125,0.9375,-3.2768e-06
0.953125,0.9375,0.0
0.9609375,0.9375,-4.9152e-06
0.96875,0.9375,0.0
0.9765625,0.9375,0.0
0.984375,0.9375,0.0
0.9921875,0.9375,0.0

0.0,0.9453125,0.0
0.0078125,0.9453125,0.0
0.015625,0.9453125,0.0
0.0234375,0.9453125,0.0
0.03125,0.9453125,0.0
0.0390625,0.9453125,-1.6384e-06
0.046875,0.9453125,3.2768e-06
0.0546875,0.9453125,0.0
0.0625,0.9453125,-1.6384e-06
0.0703125,0.9453125,3.2768e-06
0.078125,0.9453125,-1.6384e-06
0.0859375,0.9453125,1.6384e-06
0.09375,0.9453125,-4.9152e-06
0.1015625,0.9453125,4.9152e-06
0.109375,0.9453125,-1.6384e-06
0.1171875,0.9453125,-3.2768e-06
0.125,0.9453125,3.2768e-06
0.1328125,0.9453125,-6.5536e-06
0.140625,0.9453125,0.0
0.1484375,0.9453125,8.192e-06
0.15625,0.9453125,-4.9152e-06
0.1640625,0.9453125,-4.9152e-06
0.171875,0.9453125,2.4576e-05
0.1796875,0.9453125,-1.31072e-05
0.1875,0.9453125,8.192e-06
0.1953125,0.9453125,-8.192e-06
0.203125,0.9453125,-6.5536e-06
0.2109375,0.9453125,3.2768e-06
0.21875,0.9453125,-3.2768e-06
0.2265625,0.9453125,-9.8304e-06
0.234375,0.9453125,-4.9152e-06
0.2421875,0.9453125,-2.12992e-05
0.25,0.9453125,1.14688e-05
0.2578125,0.9453125,3.2768e-06
0.265625,0.9453125,-3.44064e-05
0.2734375,0.9453125,2.29376e-05
0.28125,0.9453125,6.5536e-06
0.2890625,0.9453125,3.44064e-05
0.296875,0.9453125,1.14688e-05
0.3046875,0.9453125,1.47456e-05
0.3125,0.9453125,6.5536e-05
0.3203125,0.9453125,-6.5536e-06
0.328125,0.9453125,0.0
0.3359375,0.9453125,6.06208e-05
0.34375,0.9453125,-2.78528e-05
0.3515625,0.9453125,1.6384e-05
0.359375,0.9453125,1.6384e-05
0.3671875,0.9453125,3.2768e-06
0.375,0.9453125,-3.2768e-06
0.3828125,0.9453125,3.60448e-05
0.390625,0.9453125,4.9152e-06
0.3984375,0.9453125,6.5536e-06
0.40625,0.9453125,5.89824e-05
0.4140625,0.9453125,4.25984e-05
0.421875,0.9453125,1.14688e-05
0.4296875,0.9453125,-1.14688e-05
0.4375,0.9453125,2.78528e-05
0.4453125,0.9453125,1.6384e-05
0.453125,0.9453125,-2.29376e-05
0.4609375,0.9453125,4.9152e-06
0.46875,0.9453125,5.40672e-05
0.4765625,0.9453125,-6.38976e-05
0.484375,0.9453125,9.66656e-05
0.4921875,0.9453125,-6.88128e-05
0.5,0.9453125,4.25984e-05
0.5078125,0.9453125,1.6384e-06
0.515625,0.9453125,-2.12992e-05
0.5234375,0.9453125,6.06208e-05
0.53125,0.9453125,-9.8304e-06
0.5390625,0.9453125,-1.6384e-05
0.546875,0.9453125,-1.31072e-05
0.5546875,0.9453125,9.8304e-06
0.5625,0.9453125,3.2768e-06
0.5703125,0.9453125,4.9152e-06
0.578125,0.9453125,4.58752e-05
0.5859375,0.9453125,-1.6384e-06
0.59375,0.9453125,3.2768e-05
0.6015625,0.9453125,-2.29376e-05
0.609375,0.9453125,4.25984e-05
0.6171875,0.9453125,5.24288e-05
0.625,0.9453125,-9.66656e-05
0.6328125,0.9453125,-3.76832e-05
0.640625,0.9453125,-1.6384e-05
0.6484375,0.9453125,5.07904e-05
0.65625,0.9453125,4.42368e-05
0.6640625,0.9453125,-2.62144e-05
0.671875,0.9453125,-1.31072e-05
0.6796875,0.9453125,8.192e-06
0.6875,0.9453125,4.9152e-06
0.6953125,0.9453125,-2.12992e-05
0.703125,0.9453125,8.192e-06
0.7109375,0.9453125,-4.42368e-05
0.71875,0.9453125,-1.31072e-05
0.7265625,0.9453125,1.31072e-05
0.734375,0.9453125,-2.62144e-05
0.7421875,0.9453125,-3.76832e-05
0.75,0.9453125,1.14688e-05
0.7578125,0.9453125,4.9152e-06
0.765625,0.9453125,1.80224e-05
0.7734375,0.9453125,6.5536e-06
0.78125,0.9453125,2.12992e-05
0.7890625,0.9453125,-1.31072e-05
0.796875,0.9453125,-2.29376e-05
0.8046875,0.9453125,6.5536e-06
0.8125,0.9453125,-3.2768e-06
0.8203125,0.9453125,-3.2768e-06
0.828125,0.9453125,-6.5536e-06
0.8359375,0.9453125,1.6384e-06
0.84375,0.9453125,8.192e-06
0.8515625,0.9453125,1.14688e-05
0.859375,0.9453125,-1.6384e-06
0.8671875,0.9453125,1.6384e-06
0.875,0.9453125,-4.9152e-06
0.8828125,0.9453125,0.0
0.890625,0.9453125,8.192e-06
0.8984375,0.9453125,9.8304e-06
0.90625,0.9453125,-3.2768e-06
0.9140625,0.9453125,-4.9152e-06
0.921875,0.9453125,1.6384e-06
0.9296875,0.9453125,-1.6384e-06
0.9375,0.9453125,1.6384e-06
0.9453125,0.9453125,0.0
0.953125,0.9453125,1.6384e-06
0.9609375,0.9453125,-1.6384e-06
0.96875,0.9453125,0.0
0.9765625,0.9453125,0.0
0.984375,0.9453125,0.0
0.9921875,0.9453125,0.0

0.0,0.953125,0.0
0.0078125,0.953125,0.0
0.015625,0.953125,-3.2768e-06
0.0234375,0.953125,-3.2768e-06
0.03125,0.953125,1.6384e-06
0.0390625,0.953125,0.0
0.046875,0.953125,-1.6384e-06
0.0546875,0.953125,-1.6384e-06
0.0625,0.953125,1.6384e-06
0.0703125,0.953125,3.2768e-06
0.078125,0.953125,-1.6384e-06
0.0859375,0.953125,4.9152e-06
0.09375,0.953125,3.2768e-06
0.1015625,0.953125,1.6384e-06
0.109375,0.953125,1.6384e-06
0.1171875,0.953125,-3.2768e-06
0.125,0.953125,0.0
0.1328125,0.953125,-3.2768e-06
0.140625,0.953125,1.6384e-06
0.1484375,0.953125,-1.6384e-06
0.15625,0.953125,0.0
0.1640625,0.953125,3.2768e-06
0.171875,0.953125,0.0
0.1796875,0.953125,-9.8304e-06
0.1875,0.953125,4.9152e-06
0.1953125,0.953125,1.6384e-06
0.203125,0.953125,-6.5536e-06
0.2109375,0.953125,9.8304e-06
0.21875,0.953125,-2.29376e-05
0.2265625,0.953125,2.4576e-05
0.234375,0.953125,-8.192e-06
0.2421875,0.953125,-9.8304e-06
0.25,0.953125,2.12992e-05
0.2578125,0.953125,-4.9152e-06
0.265625,0.953125,1.31072e-05
0.2734375,0.953125,1.6384e-05
0.28125,0.953125,-1.14688e-05
0.2890625,0.953125,9.8304e-06
0.296875,0.953125,1.14688e-05
0.3046875,0.953125,-8.192e-06
0.3125,0.953125,8.192e-06
0.3203125,0.953125,1.14688e-05
0.328125,0.953125,-4.9152e-06
0.3359375,0.953125,-5.40672e-05
0.34375,0.953125,5.89824e-05
0.3515625,0.953125,3.93216e-05
0.359375,0.953125,5.7344e-05
0.3671875,0.953125,-6.38976e-05
0.375,0.953125,3.44064e-05
0.3828125,0.953125,5.07904e-05
0.390625,0.953125,-4.9152e-05
0.3984375,0.953125,-9.8304e-06
0.40625,0.953125,-5.40672e-05
0.4140625,0.953125,3.11296e-05
0.421875,0.953125,-8.192e-06
0.4296875,0.953125,0.0
0.4375,0.953125,1.14688e-05
0.4453125,0.953125,-1.14688e-05
0.453125,0.953125,-3.2768e-06
0.4609375,0.953125,-2.12992e-05
0.46875,0.953125,-3.60448e-05
0.4765625,0.953125,9.8304e-06
0.484375,0.953125,-2.12992e-05
0.4921875,0.953125,-3.93216e-05
0.5,0.953125,2.78528e-05
0.5078125,0.953125,-1.47456e-05
0.515625,0.953125,-3.44064e-05
0.5234375,0.953125,1.47456e-05
0.53125,0.953125,-6.38976e-05
0.5390625,0.953125,-2.4576e-05
0.546875,0.953125,-4.75136e-05
0.5546875,0.953125,5.57056e-05
0.5625,0.953125,-8.192e-06
0.5703125,0.953125,2.4576e-05
0.578125,0.953125,8.51968e-05
0.5859375,0.953125,3.2768e-05
0.59375,0.953125,-6.5536e-06
0.6015625,0.953125,-1.6384e-06
0.609375,0.953125,1.80224e-05
0.6171875,0.953125,0.0001015808
0.625,0.953125,6.5536e-06
0.6328125,0.953125,-8.192e-06
0.640625,0.953125,2.62144e-05
0.6484375,0.953125,-3.2768e-06
0.65625,0.953125,-2.4576e-05
0.6640625,0.953125,2.62144e-05
0.671875,0.953125,1.6384e-06
0.6796875,0.953125,4.75136e-05
0.6875,0.953125,2.94912e-05
0.6953125,0.953125,-4.9152e-06
0.703125,0.953125,-1.31072e-05
0.7109375,0.953125,-2.94912e-05
0.71875,0.953125,3.44064e-05
0.7265625,0.953125,9.8304e-06
0.734375,0.953125,-6.5536e-06
0.7421875,0.953125,-1.14688e-05
0.75,0.953125,-1.6384e-06
0.7578125,0.953125,-8.192e-06
0.765625,0.953125,1.14688e-05
0.7734375,0.953125,-9.8304e-06
0.78125,0.953125,-1.6384e-05
0.7890625,0.953125,6.5536e-06
0.796875,0.953125,9.8304e-06
0.8046875,0.953125,8.192e-06
0.8125,0.953125,-1.6384e-06
0.8203125,0.953125,-8.192e-06
0.828125,0.953125,0.0
0.8359375,0.953125,-3.2768e-06
0.84375,0.953125,8.192e-06
0.8515625,0.953125,1.6384e-06
0.859375,0.953125,6.5536e-06
0.8671875,0.953125,1.6384e-06
0.875,0.953125,4.9152e-06
0.8828125,0.953125,-4.9152e-06
0.890625,0.953125,-1.6384e-06
0.8984375,0.953125,-1.6384e-06
0.90625,0.953125,0.0
0.9140625,0.953125,-4.9152e-06
0.921875,0.953125,1.6384e-06
0.9296875,0.953125,0.0
0.9375,0.953125,0.0
0.9453125,0.953125,-1.6384e-06
0.953125,0.953125,4.9152e-06
0.9609375,0.953125,0.0
0.96875,0.953125,0.0
0.9765625,0.953125,0.0
0.984375,0.953125,0.0
0.9921875,0.953125,1.6384e-06

0.0,0.9609375,0.0
0.0078125,0.9609375,0.0
0.015625,0.9609375,0.0
0.0234375,0.9609375,-1.6384e-06
0.03125,0.9609375,0.0
0.0390625,0.9609375,0.0
0.046875,0.9609375,0.0
0.0546875,0.9609375,-1.6384e-06
0.0625,0.9609375,0.0
0.0703125,0.9609375,1.6384e-06
0.078125,0.9609375,4.9152e-06
0.0859375,0.9609375,-4.9152e-06
0.09375,0.9609375,-4.9152e-06
0.1015625,0.9609375,0.0
0.109375,0.9609375,-1.6384e-06
0.1171875,0.9609375,1.6384e-06
0.125,0.9609375,-6.5536e-06
0.1328125,0.9609375,1.6384e-06
0.140625,0.9609375,0.0
0.1484375,0.9609375,4.9152e-06
0.15625,0.9609375,0.0
0.1640625,0.9609375,3.2768e-06
0.171875,0.9609375,4.9152e-06
0.1796875,0.9609375,-6.5536e-06
0.1875,0.9609375,4.9152e-06
0.1953125,0.9609375,-9.8304e-06
0.203125,0.9609375,-8.192e-06
0.2109375,0.9609375,-9.8304e-06
0.21875,0.9609375,9.8304e-06
0.2265625,0.9609375,6.5536e-06
0.234375,0.9609375,4.9152e-06
0.2421875,0.9609375,-1.31072e-05
0.25,0.9609375,1.14688e-05
0.2578125,0.9609375,8.192e-06
0.265625,0.9609375,-1.6384e-06
0.2734375,0.9609375,1.80224e-05
0.28125,0.9609375,-1.6384e-05
0.2890625,0.9609375,3.2768e-06
0.296875,0.9609375,9.8304e-06
0.3046875,0.9609375,-1.80224e-05
0.3125,0.9609375,-4.75136e-05
0.3203125,0.9609375,-2.12992e-05
0.328125,0.9609375,-2.62144e-05
0.3359375,0.9609375,1.6384e-06
0.34375,0.9609375,-3.11296e-05
0.3515625,0.9609375,8.192e-06
0.359375,0.9609375,-8.192e-06
0.3671875,0.9609375,-1.6384e-06
0.375,0.9609375,-4.9152e-06
0.3828125,0.9609375,-1.96608e-05
0.390625,0.9609375,5.40672e-05
0.3984375,0.9609375,-2.29376e-05
0.40625,0.9609375,8.192e-06
0.4140625,0.9609375,-6.38976e-05
0.421875,0.9609375,4.25984e-05
0.4296875,0.9609375,-3.2768e-05
0.4375,0.9609375,3.44064e-05
0.4453125,0.9609375,1.31072e-05
0.453125,0.9609375,1.6384e-05
0.4609375,0.9609375,1.31072e-05
0.46875,0.9609375,3.44064e-05
0.4765625,0.9609375,1.80224e-05
0.484375,0.9609375,-6.06208e-05
0.4921875,0.9609375,2.62144e-05
0.5,0.9609375,-8.192e-06
0.5078125,0.9609375,2.78528e-05
0.515625,0.9609375,-3.44064e-05
0.5234375,0.9609375,3.2768e-05
0.53125,0.9609375,2.4576e-05
0.5390625,0.9609375,-3.76832e-05
0.546875,0.9609375,9.33888e-05
0.5546875,0.9609375,-1.96608e-05
0.5625,0.9609375,-3.2768e-06
0.5703125,0.9609375,8.192e-06
0.578125,0.9609375,2.78528e-05
0.5859375,0.9609375,2.62144e-05
0.59375,0.9609375,-6.5536e-06
0.6015625,0.9609375,3.2768e-05
0.609375,0.9609375,2.62144e-05
0.6171875,0.9609375,5.40672e-05
0.625,0.9609375,-4.9152e-06
0.6328125,0.9609375,-4.9152e-06
0.640625,0.9609375,-1.14688e-05
0.6484375,0.9609375,1.6384e-06
0.65625,0.9609375,-2.94912e-05
0.6640625,0.9609375,-2.94912e-05
0.671875,0.9609375,1.96608e-05
0.6796875,0.9609375,-1.6384e-05
0.6875,0.9609375,-4.9152e-05
0.6953125,0.9609375,-9.8304e-06
0.703125,0.9609375,2.62144e-05
0.7109375,0.9609375,-1.6384e-06
0.71875,0.9609375,-4.096e-05
0.7265625,0.9609375,-3.2768e-06
0.734375,0.9609375,1.80224e-05
0.7421875,0.9609375,-3.2768e-06
0.75,0.9609375,3.2768e-06
0.7578125,0.9609375,0.0
0.765625,0.9609375,-6.5536e-06
0.7734375,0.9609375,-3.2768e-06
0.78125,0.9609375,1.47456e-05
0.7890625,0.9609375,-4.9152e-06
0.796875,0.9609375,0.0
0.8046875,0.9609375,4.9152e-06
0.8125,0.9609375,1.6384e-06
0.8203125,0.9609375,-6.5536e-06
0.828125,0.9609375,0.0
0.8359375,0.9609375,8.192e-06
0.84375,0.9609375,4.9152e-06
0.8515625,0.9609375,1.6384e-06
0.859375,0.9609375,1.6384e-06
0.8671875,0.9609375,0.0
0.875,0.9609375,-1.6384e-06
0.8828125,0.9609375,-1.6384e-06
0.890625,0.9609375,-1.6384e-06
0.8984375,0.9609375,-1.6384e-06
0.90625,0.9609375,0.0
0.9140625,0.9609375,-1.6384e-06
0.921875,0.9609375,-1.6384e-06
0.9296875,0.9609375,0.0
0.9375,0.9609375,0.0
0.9453125,0.9609375,-1.6384e-06
0.953125,0.9609375,0.0
0.9609375,0.9609375,1.6384e-06
0.96875,0.9609375,0.0
0.9765625,0.9609375,-1.6384e-06
0.984375,0.9609375,1.6384e-06
0.9921875,0.9609375,0.0

0.0,0.96875,0.0
0.0078125,0.96875,0.0
0.015625,0.96875,1.6384e-06
0.0234375,0.96875,0.0
0.03125,0.96875,0.0
0.0390625,0.96875,0.0
0.046875,0.96875,-1.6384e-06
0.0546875,0.96875,0.0
0.0625,0.96875,-1.6384e-06
0.0703125,0.96875,0.0
0.078125,0.96875,1.6384e-06
0.0859375,0.96875,-1.6384e-06
0.09375,0.96875,1.6384e-06
0.1015625,0.96875,1.6384e-06
0.109375,0.96875,1.6384e-06
0.1171875,0.96875,4.9152e-06
0.125,0.96875,1.6384e-06
0.1328125,0.96875,6.5536e-06
0.140625,0.96875,-3.2768e-06
0.1484375,0.96875,0.0
0.15625,0.96875,4.9152e-06
0.1640625,0.96875,-4.9152e-06
0.171875,0.96875,-8.192e-06
0.1796875,0.96875,3.2768e-06
0.1875,0.96875,0.0
0.1953125,0.96875,3.2768e-06
0.203125,0.96875,-9.8304e-06
0.2109375,0.96875,1.14688e-05
0.21875,0.96875,1.6384e-06
0.2265625,0.96875,1.6384e-05
0.234375,0.96875,-4.9152e-06
0.2421875,0.96875,1.6384e-06
0.25,0.96875,9.8304e-06
0.2578125,0.96875,-1.31072e-05
0.265625,0.96875,1.80224e-05
0.2734375,0.96875,1.47456e-05
0.28125,0.96875,3.60448e-05
0.2890625,0.96875,6.5536e-06
0.296875,0.96875,3.2768e-06
0.3046875,0.96875,-1.47456e-05
0.3125,0.96875,-4.9152e-06
0.3203125,0.96875,1.47456e-05
0.328125,0.96875,-2.94912e-05
0.3359375,0.96875,-1.6384e-06
0.34375,0.96875,3.2768e-06
0.3515625,0.96875,1.31072e-05
0.359375,0.96875,1.6384e-05
0.3671875,0.96875,-1.14688e-05
0.375,0.96875,1.31072e-05
0.3828125,0.96875,4.096e-05
0.390625,0.96875,-6.06208e-05
0.3984375,0.96875,2.94912e-05
0.40625,0.96875,-1.47456e-05
0.4140625,0.96875,8.192e-06
0.421875,0.96875,9.8304e-06
0.4296875,0.96875,8.192e-06
0.4375,0.96875,3.11296e-05
0.4453125,0.96875,3.2768e-06
0.453125,0.96875,4.9152e-06
0.4609375,0.96875,-1.96608e-05
0.46875,0.96875,-1.47456e-05
0.4765625,0.96875,4.9152e-06
0.484375,0.96875,-8.192e-06
0.4921875,0.96875,1.31072e-05
0.5,0.96875,6.5536e-06
0.5078125,0.96875,2.78528e-05
0.515625,0.96875,8.192e-06
0.5234375,0.96875,1.80224e-05
0.53125,0.96875,-6.5536e-06
0.5390625,0.96875,-8.192e-06
0.546875,0.96875,3.60448e-05
0.5546875,0.96875,-6.5536e-06
0.5625,0.96875,6.5536e-06
0.5703125,0.96875,-3.76832e-05
0.578125,0.96875,9.8304e-06
0.5859375,0.96875,1.14688e-05
0.59375,0.96875,6.06208e-05
0.6015625,0.96875,9.8304e-06
0.609375,0.96875,5.24288e-05
0.6171875,0.96875,3.2768e-06
0.625,0.96875,-1.6384e-05
0.6328125,0.96875,6.06208e-05
0.640625,0.96875,-7.20896e-05
0.6484375,0.96875,1.47456e-05
0.65625,0.96875,2.62144e-05
0.6640625,0.96875,1.6384e-06
0.671875,0.96875,-3.2768e-06
0.6796875,0.96875,-2.29376e-05
0.6875,0.96875,-1.14688e-05
0.6953125,0.96875,-9.8304e-06
0.703125,0.96875,-4.9152e-06
0.7109375,0.96875,-6.5536e-06
0.71875,0.96875,3.2768e-06
0.7265625,0.96875,-1.47456e-05
0.734375,0.96875,8.192e-06
0.7421875,0.96875,-3.2768e-06
0.75,0.96875,-1.6384e-06
0.7578125,0.96875,4.9152e-06
0.765625,0.96875,3.2768e-06
0.7734375,0.96875,4.9152e-06
0.78125,0.96875,1.31072e-05
0.7890625,0.96875,-6.5536e-06
0.796875,0.96875,2.4576e-05
0.8046875,0.96875,9.8304e-06
0.8125,0.96875,9.8304e-06
0.8203125,0.96875,6.5536e-06
0.828125,0.96875,8.192e-06
0.8359375,0.96875,1.6384e-06
0.84375,0.96875,4.9152e-06
0.8515625,0.96875,-4.9152e-06
0.859375,0.96875,-3.2768e-06
0.8671875,0.96875,-4.9152e-06
0.875,0.96875,4.9152e-06
0.8828125,0.96875,0.0
0.890625,0.96875,-3.2768e-06
0.8984375,0.96875,-1.6384e-06
0.90625,0.96875,0.0
0.9140625,0.96875,0.0
0.921875,0.96875,0.0
0.9296875,0.96875,0.0
0.9375,0.96875,1.6384e-06
0.9453125,0.96875,0.0
0.953125,0.96875,1.6384e-06
0.9609375,0.96875,0.0
0.96875,0.96875,0.0
0.9765625,0.96875,-1.6384e-06
0.984375,0.96875,0.0
0.9921875,0.96875,1.6384e-06

0.0,0.9765625,0.0
0.0078125,0.9765625,0.0
0.015625,0.9765625,0.0
0.0234375,0.9765625,-1.6384e-06
0.03125,0.9765625,0.0
0.0390625,0.9765625,0.0
0.046875,0.9765625,0.0
0.0546875,0.9765625,0.0
0.0625,0.9765625,0.0
0.0703125,0.9765625,0.0
0.078125,0.9765625,1.6384e-06
0.0859375,0.9765625,-1.6384e-06
0.09375,0.9765625,1.6384e-06
0.1015625,0.9765625,1.6384e-06
0.109375,0.9765625,-1.6384e-06
0.1171875,0.9765625,-3.2768e-06
0.125,0.9765625,-3.2768e-06
0.1328125,0.9765625,-6.5536e-06
0.140625,0.9765625,0.0
0.1484375,0.9765625,3.2768e-06
0.15625,0.9765625,-1.6384e-06
0.1640625,0.9765625,0.0
0.171875,0.9765625,-3.2768e-06
0.1796875,0.9765625,1.6384e-06
0.1875,0.9765625,-3.2768e-06
0.1953125,0.9765625,-4.9152e-06
0.203125,0.9765625,-3.2768e-06
0.2109375,0.9765625,-3.2768e-06
0.21875,0.9765625,8.192e-06
0.2265625,0.9765625,-1.6384e-06
0.234375,0.9765625,-4.9152e-06
0.2421875,0.9765625,-9.8304e-06
0.25,0.9765625,4.9152e-06
0.2578125,0.9765625,9.8304e-06
0.265625,0.9765625,-1.6384e-06
0.2734375,0.9765625,1.47456e-05
0.28125,0.9765625,-4.9152e-06
0.2890625,0.9765625,-1.14688e-05
0.296875,0.9765625,1.6384e-06
0.3046875,0.9765625,1.96608e-05
0.3125,0.9765625,1.6384e-06
0.3203125,0.9765625,-3.60448e-05
0.328125,0.9765625,8.192e-06
0.3359375,0.9765625,-1.47456e-05
0.34375,0.9765625,-2.4576e-05
0.3515625,0.9765625,-3.2768e-05
0.359375,0.9765625,2.4576e-05
0.3671875,0.9765625,-4.9152e-06
0.375,0.9765625,3.2768e-05
0.3828125,0.9765625,-9.8304e-06
0.390625,0.9765625,-1.47456e-05
0.3984375,0.9765625,-1.31072e-05
0.40625,0.9765625,-2.78528e-05
0.4140625,0.9765625,1.47456e-05
0.421875,0.9765625,-3.11296e-05
0.4296875,0.9765625,-1.31072e-05
0.4375,0.9765625,-2.29376e-05
0.4453125,0.9765625,4.9152e-06
0.453125,0.9765625,9.8304e-06
0.4609375,0.9765625,6.5536e-06
0.46875,0.9765625,-3.2768e-06
0.4765625,0.9765625,1.47456e-05
0.484375,0.9765625,-2.62144e-05
0.4921875,0.9765625,-2.78528e-05
0.5,0.9765625,-3.2768e-06
0.5078125,0.9765625,-4.25984e-05
0.515625,0.9765625,-5.57056e-05
0.5234375,0.9765625,2.12992e-05
0.53125,0.9765625,-4.9152e-06
0.5390625,0.9765625,-8.192e-06
0.546875,0.9765625,-6.5536e-06
0.5546875,0.9765625,-3.2768e-05
0.5625,0.9765625,3.60448e-05
0.5703125,0.9765625,8.192e-06
0.578125,0.9765625,4.9152e-06
0.5859375,0.9765625,3.93216e-05
0.59375,0.9765625,-2.29376e-05
0.6015625,0.9765625,-4.096e-05
0.609375,0.9765625,6.5536e-06
0.6171875,0.9765625,-2.4576e-05
0.625,0.9765625,1.47456e-05
0.6328125,0.9765625,6.06208e-05
0.640625,0.9765625,-2.12992e-05
0.6484375,0.9765625,2.62144e-05
0.65625,0.9765625,4.9152e-06
0.6640625,0.9765625,-2.62144e-05
0.671875,0.9765625,1.47456e-05
0.6796875,0.9765625,1.31072e-05
0.6875,0.9765625,-4.25984e-05
0.6953125,0.9765625,-8.192e-06
0.703125,0.9765625,-4.9152e-06
0.7109375,0.9765625,0.0
0.71875,0.9765625,-6.5536e-06
0.7265625,0.9765625,3.2768e-06
0.734375,0.9765625,3.2768e-06
0.7421875,0.9765625,-4.9152e-06
0.75,0.9765625,-4.9152e-06
0.7578125,0.9765625,1.6384e-06
0.765625,0.9765625,3.2768e-06
0.7734375,0.9765625,-6.5536e-06
0.78125,0.9765625,-1.6384e-06
0.7890625,0.9765625,1.31072e-05
0.796875,0.9765625,8.192e-06
0.8046875,0.9765625,0.0
0.8125,0.9765625,-8.192e-06
0.8203125,0.9765625,-4.9152e-06
0.828125,0.9765625,-9.8304e-06
0.8359375,0.9765625,-1.6384e-06
0.84375,0.9765625,9.8304e-06
0.8515625,0.9765625,1.6384e-06
0.859375,0.9765625,-6.5536e-06
0.8671875,0.9765625,-4.9152e-06
0.875,0.9765625,3.2768e-06
0.8828125,0.9765625,-6.5536e-06
0.890625,0.9765625,-3.2768e-06
0.8984375,0.9765625,0.0
0.90625,0.9765625,0.0
0.9140625,0.9765625,0.0
0.921875,0.9765625,1.6384e-06
0.9296875,0.9765625,-4.9152e-06
0.9375,0.9765625,0.0
0.9453125,0.9765625,0.0
0.953125,0.9765625,0.0
0.9609375,0.9765625,0.0
0.96875,0.9765625,0.0
0.9765625,0.9765625,0.0
0.984375,0.9765625,0.0
0.9921875,0.9765625,0.0

0.0,0.984375,0.0
0.0078125,0.984375,0.0
0.015625,0.984375,0.0
0.0234375,0.984375,0.0
0.03125,0.984375,0.0
0.0390625,0.984375,1.6384e-06
0.046875,0.984375,0.0
0.0546875,0.984375,1.6384e-06
0.0625,0.984375,0.0
0.0703125,0.984375,0.0
0.078125,0.984375,0.0
0.0859375,0.984375,-1.6384e-06
0.09375,0.984375,1.6384e-06
0.1015625,0.984375,1.6384e-06
0.109375,0.984375,0.0
0.1171875,0.984375,-1.6384e-06
0.125,0.984375,-1.6384e-06
0.1328125,0.984375,1.6384e-06
0.140625,0.984375,-3.2768e-06
0.1484375,0.984375,-1.6384e-06
0.15625,0.984375,-3.2768e-06
0.1640625,0.984375,3.2768e-06
0.171875,0.984375,1.6384e-06
0.1796875,0.984375,8.192e-06
0.1875,0.984375,9.8304e-06
0.1953125,0.984375,6.5536e-06
0.203125,0.984375,3.2768e-06
0.2109375,0.984375,3.2768e-06
0.21875,0.984375,0.0
0.2265625,0.984375,1.6384e-06
0.234375,0.984375,1.14688e-05
0.2421875,0.984375,-6.5536e-06
0.25,0.984375,-9.8304e-06
0.2578125,0.984375,8.192e-06
0.265625,0.984375,-1.80224e-05
0.2734375,0.984375,-1.6384e-05
0.28125,0.984375,9.8304e-06
0.2890625,0.984375,-2.62144e-05
0.296875,0.984375,-2.4576e-05
0.3046875,0.984375,-3.11296e-05
0.3125,0.984375,1.96608e-05
0.3203125,0.984375,2.62144e-05
0.328125,0.984375,-2.94912e-05
0.3359375,0.984375,6.5536e-06
0.34375,0.984375,-2.94912e-05
0.3515625,0.984375,-3.2768e-05
0.359375,0.984375,1.14688e-05
0.3671875,0.984375,-1.47456e-05
0.375,0.984375,-2.12992e-05
0.3828125,0.984375,-1.6384e-05
0.390625,0.984375,4.25984e-05
0.3984375,0.984375,-9.8304e-06
0.40625,0.984375,-5.07904e-05
0.4140625,0.984375,-1.6384e-06
0.421875,0.984375,1.6384e-06
0.4296875,0.984375,-3.2768e-06
0.4375,0.984375,-1.6384e-05
0.4453125,0.984375,-1.14688e-05
0.453125,0.984375,4.25984e-05
0.4609375,0.984375,1.47456e-05
0.46875,0.984375,-1.14688e-05
0.4765625,0.984375,-3.2768e-05
0.484375,0.984375,0.0
0.4921875,0.984375,8.192e-06
0.5,0.984375,-3.11296e-05
0.5078125,0.984375,1.96608e-05
0.515625,0.984375,-1.80224e-05
0.5234375,0.984375,-4.58752e-05
0.53125,0.984375,2.29376e-05
0.5390625,0.984375,-3.2768e-05
0.546875,0.984375,5.89824e-05
0.5546875,0.984375,1.6384e-05
0.5625,0.984375,-3.76832e-05
0.5703125,0.984375,-8.192e-06
0.578125,0.984375,3.2768e-06
0.5859375,0.984375,1.14688e-05
0.59375,0.984375,-2.78528e-05
0.6015625,0.984375,-1.31072e-05
0.609375,0.984375,-1.80224e-05
0.6171875,0.984375,1.47456e-05
0.625,0.984375,2.29376e-05
0.6328125,0.984375,1.31072e-05
0.640625,0.984375,-2.12992e-05
0.6484375,0.984375,-1.96608e-05
0.65625,0.984375,-3.2768e-05
0.6640625,0.984375,1.96608e-05
0.671875,0.984375,-1.6384e-05
0.6796875,0.984375,2.29376e-05
0.6875,0.984375,1.47456e-05
0.6953125,0.984375,-1.31072e-05
0.703125,0.984375,1.31072e-05
0.7109375,0.984375,-8.192e-06
0.71875,0.984375,6.5536e-06
0.7265625,0.984375,-4.9152e-06
0.734375,0.984375,9.8304e-06
0.7421875,0.984375,-4.9152e-06
0.75,0.984375,4.9152e-06
0.7578125,0.984375,8.192e-06
0.765625,0.984375,-3.2768e-06
0.7734375,0.984375,-9.8304e-06
0.78125,0.984375,8.192e-06
0.7890625,0.984375,0.0
0.796875,0.984375,4.9152e-06
0.8046875,0.984375,8.192e-06
0.8125,0.984375,-4.9152e-06
0.8203125,0.984375,1.6384e-06
0.828125,0.984375,1.6384e-06
0.8359375,0.984375,6.5536e-06
0.84375,0.984375,0.0
0.8515625,0.984375,3.2768e-06
0.859375,0.984375,-4.9152e-06
0.8671875,0.984375,-1.6384e-06
0.875,0.984375,-1.6384e-06
0.8828125,0.984375,0.0
0.890625,0.984375,1.6384e-06
0.8984375,0.984375,0.0
0.90625,0.984375,-1.6384e-06
0.9140625,0.984375,0.0
0.921875,0.984375,0.0
0.9296875,0.984375,0.0
0.9375,0.984375,0.0
0.9453125,0.984375,0.0
0.953125,0.984375,1.6384e-06
0.9609375,0.984375,0.0
0.96875,0.984375,0.0
0.9765625,0.984375,0.0
0.984375,0.984375,-1.6384e-06
0.9921875,0.984375,0.0

0.0,0.9921875,0.0
0.0078125,0.9921875,0.0
0.015625,0.9921875,0.0
0.0234375,0.9921875,0.0
0.03125,0.9921875,0.0
0.0390625,0.9921875,0.0
0.046875,0.9921875,-1.6384e-06
0.0546875,0.9921875,1.6384e-06
0.0625,0.9921875,0.0
0.0703125,0.9921875,-1.6384e-06
0.078125,0.9921875,1.6384e-06
0.0859375,0.9921875,0.0
0.09375,0.9921875,0.0
0.1015625,0.9921875,-1.6384e-06
0.109375,0.9921875,0.0
0.1171875,0.9921875,0.0
0.125,0.9921875,1.6384e-06
0.1328125,0.9921875,1.6384e-06
0.140625,0.9921875,0.0
0.1484375,0.9921875,0.0
0.15625,0.9921875,3.2768e-06
0.1640625,0.9921875,-3.2768e-06
0.171875,0.9921875,0.0
0.1796875,0.9921875,1.6384e-06
0.1875,0.9921875,-4.9152e-06
0.1953125,0.9921875,4.9152e-06
0.203125,0.9921875,3.2768e-06
0.2109375,0.9921875,0.0
0.21875,0.9921875,-1.6384e-06
0.2265625,0.9921875,0.0
0.234375,0.9921875,1.31072e-05
0.2421875,0.9921875,0.0
0.25,0.9921875,-1.31072e-05
0.2578125,0.9921875,-1.6384e-06
0.265625,0.9921875,6.5536e-06
0.2734375,0.9921875,0.0
0.28125,0.9921875,1.31072e-05
0.2890625,0.9921875,0.0
0.296875,0.9921875,6.5536e-06
0.3046875,0.9921875,0.0
0.3125,0.9921875,1.6384e-06
0.3203125,0.9921875,-1.14688e-05
0.328125,0.9921875,0.0
0.3359375,0.9921875,3.11296e-05
0.34375,0.9921875,-8.192e-06
0.3515625,0.9921875,1.47456e-05
0.359375,0.9921875,-2.4576e-05
0.3671875,0.9921875,-3.2768e-05
0.375,0.9921875,-3.60448e-05
0.3828125,0.9921875,-1.80224e-05
0.390625,0.9921875,-3.60448e-05
0.3984375,0.9921875,-2.29376e-05
0.40625,0.9921875,0.0
0.4140625,0.9921875,2.12992e-05
0.421875,0.9921875,5.57056e-05
0.4296875,0.9921875,2.12992e-05
0.4375,0.9921875,-4.25984e-05
0.4453125,0.9921875,2.94912e-05
0.453125,0.9921875,-8.192e-06
0.4609375,0.9921875,2.29376e-05
0.46875,0.9921875,3.2768e-05
0.4765625,0.9921875,-1.14688e-05
0.484375,0.9921875,-9.8304e-06
0.4921875,0.9921875,-2.78528e-05
0.5,0.9921875,-4.9152e-06
0.5078125,0.9921875,-2.94912e-05
0.515625,0.9921875,-1.47456e-05
0.5234375,0.9921875,1.31072e-05
0.53125,0.9921875,-4.9152e-06
0.5390625,0.9921875,-3.11296e-05
0.546875,0.9921875,-4.25984e-05
0.5546875,0.9921875,3.60448e-05
0.5625,0.9921875,3.60448e-05
0.5703125,0.9921875,8.192e-06
0.578125,0.9921875,8.192e-06
0.5859375,0.9921875,9.8304e-06
0.59375,0.9921875,-1.14688e-05
0.6015625,0.9921875,-3.44064e-05
0.609375,0.9921875,1.31072e-05
0.6171875,0.9921875,1.31072e-05
0.625,0.9921875,-1.80224e-05
0.6328125,0.9921875,3.2768e-06
0.640625,0.9921875,-8.192e-06
0.6484375,0.9921875,-6.5536e-06
0.65625,0.9921875,-2.4576e-05
0.6640625,0.9921875,-1.47456e-05
0.671875,0.9921875,-3.44064e-05
0.6796875,0.9921875,0.0
0.6875,0.9921875,2.12992e-05
0.6953125,0.9921875,-1.6384e-06
0.703125,0.9921875,-6.5536e-06
0.7109375,0.9921875,-3.2768e-06
0.71875,0.9921875,9.8304e-06
0.7265625,0.9921875,-3.2768e-06
0.734375,0.9921875,-8.192e-06
0.7421875,0.9921875,-1.6384e-06
0.75,0.9921875,3.2768e-06
0.7578125,0.9921875,4.9152e-06
0.765625,0.9921875,-1.6384e-06
0.7734375,0.9921875,-1.6384e-06
0.78125,0.9921875,1.6384e-06
0.7890625,0.9921875,8.192e-06
0.796875,0.9921875,3.2768e-06
0.8046875,0.9921875,3.2768e-06
0.8125,0.9921875,1.6384e-06
0.8203125,0.9921875,4.9152e-06
0.828125,0.9921875,-4.9152e-06
0.8359375,0.9921875,-1.6384e-06
0.84375,0.9921875,0.0
0.8515625,0.9921875,6.5536e-06
0.859375,0.9921875,1.6384e-06
0.8671875,0.9921875,3.2768e-06
0.875,0.9921875,0.0
0.8828125,0.9921875,0.0
0.890625,0.9921875,-1.6384e-06
0.8984375,0.9921875,-3.2768e-06
0.90625,0.9921875,0.0
0.9140625,0.9921875,0.0
0.921875,0.9921875,0.0
0.9296875,0.9921875,0.0
0.9375,0.9921875,0.0
0.9453125,0.9921875,0.0
0.953125,0.9921875,0.0
0.9609375,0.9921875,1.6384e-06
0.96875,0.9921875,0.0
0.9765625,0.9921875,0.0
0.984375,0.9921875,-1.6384e-06
0.9921875,0.9921875,0.0



==> data_archive/clean/kinetic_limit_10B/kinetic_10B_kdmc-0.0625.csv <==
x,y,particle_density
0,0,0
1,0,0
2,0,2e-10
3,0,2e-10
4,0,1e-10
5,0,1e-10
6,0,1e-10
7,0,2e-10
8,0,4e-10
9,0,4e-10
10,0,7e-10
11,0,4e-10
12,0,3e-10
13,0,1.5e-09
14,0,7e-10
15,0,1e-09
16,0,1.2e-09
17,0,2.4e-09
18,0,1.8e-09
19,0,1.7e-09
20,0,3.2e-09
21,0,2.9e-09
22,0,3.7e-09
23,0,4.5e-09
24,0,4.6e-09
25,0,6.2e-09
26,0,8.2e-09
27,0,7e-09
28,0,9.5e-09
29,0,1.02e-08
30,0,1.24e-08
31,0,1.29e-08
32,0,1.55e-08
33,0,1.69e-08
34,0,2.17e-08
35,0,2.41e-08
36,0,2.49e-08
37,0,2.77e-08
38,0,3.23e-08
39,0,3.43e-08
40,0,3.57e-08
41,0,3.62e-08
42,0,4.6e-08
43,0,5.02e-08
44,0,4.88e-08
45,0,5.06e-08
46,0,6.11e-08
47,0,6.33e-08
48,0,7.11e-08
49,0,7.39e-08
50,0,8.08e-08
51,0,7.64e-08
52,0,8.41e-08
53,0,8.97e-08
54,0,9.1e-08
55,0,9.59e-08
56,0,9.33e-08
57,0,9.88e-08
58,0,1.004e-07
59,0,1.11e-07
60,0,1.062e-07
61,0,1.111e-07
62,0,1.093e-07
63,0,1.102e-07
64,0,1.073e-07
65,0,1.07e-07
66,0,1.061e-07
67,0,1.065e-07
68,0,1.02e-07
69,0,1.026e-07
70,0,1.007e-07
71,0,9.88e-08
72,0,9.73e-08
73,0,9.04e-08
74,0,9.38e-08
75,0,8.05e-08
76,0,8.37e-08
77,0,7.99e-08
78,0,7.14e-08
79,0,6.8e-08
80,0,6.31e-08
81,0,6.25e-08
82,0,5.81e-08
83,0,5.03e-08
84,0,5e-08
85,0,4.6e-08
86,0,4.34e-08
87,0,3.64e-08
88,0,3.68e-08
89,0,3.06e-08
90,0,2.57e-08
91,0,2.43e-08
92,0,2.25e-08
93,0,2.18e-08
94,0,1.77e-08
95,0,1.61e-08
96,0,1.24e-08
97,0,1.17e-08
98,0,1.19e-08
99,0,7.5e-09
100,0,7.9e-09
101,0,6.3e-09
102,0,6.1e-09
103,0,6.1e-09
104,0,5.9e-09
105,0,4e-09
106,0,4e-09
107,0,2.7e-09
108,0,1.9e-09
109,0,1.4e-09
110,0,1.5e-09
111,0,1.6e-09
112,0,5e-10
113,0,5e-10
114,0,6e-10
115,0,1e-09
116,0,3e-10
117,0,2e-10
118,0,3e-10
119,0,1e-10
120,0,1e-10
121,0,2e-10
122,0,2e-10
123,0,2e-10
124,0,0
125,0,1e-10
126,0,1e-10
127,0,1e-10
0,1,0
1,1,1e-10
2,1,0
3,1,1e-10
4,1,0
5,1,1e-10
6,1,3e-10
7,1,2e-10
8,1,2e-10
9,1,5e-10
10,1,1e-10
11,1,2e-10
12,1,7e-10
13,1,9e-10
14,1,1.3e-09
15,1,1e-09
16,1,1.7e-09
17,1,2.4e-09
18,1,2.6e-09
19,1,2.6e-09
20,1,4.5e-09
21,1,3.9e-09
22,1,4.6e-09
23,1,5.2e-09
24,1,7.4e-09
25,1,8.6e-09
26,1,9.3e-09
27,1,1e-08
28,1,1.03e-08
29,1,1.4e-08
30,1,1.5e-08
31,1,1.92e-08
32,1,1.91e-08
33,1,2.02e-08
34,1,2.34e-08
35,1,3.09e-08
36,1,2.89e-08
37,1,3.48e-08
38,1,3.94e-08
39,1,4.06e-08
40,1,4.89e-08
41,1,5.33e-08
42,1,5.48e-08
43,1,6.07e-08
44,1,6.36e-08
45,1,7.12e-08
46,1,7.92e-08
47,1,7.78e-08
48,1,8.74e-08
49,1,9.21e-08
50,1,9.74e-08
51,1,1.018e-07
52,1,1.095e-07
53,1,1.083e-07
54,1,1.132e-07
55,1,1.194e-07
56,1,1.223e-07
57,1,1.198e-07
58,1,1.267e-07
59,1,1.361e-07
60,1,1.433e-07
61,1,1.436e-07
62,1,1.405e-07
63,1,1.472e-07
64,1,1.457e-07
65,1,1.395e-07
66,1,1.447e-07
67,1,1.397e-07
68,1,1.345e-07
69,1,1.294e-07
70,1,1.341e-07
71,1,1.239e-07
72,1,1.237e-07
73,1,1.144e-07
74,1,1.098e-07
75,1,1.095e-07
76,1,1.035e-07
77,1,1.015e-07
78,1,8.74e-08
79,1,8.99e-08
80,1,8.09e-08
81,1,7.79e-08
82,1,7.31e-08
83,1,6.79e-08
84,1,6.63e-08
85,1,5.5e-08
86,1,5.29e-08
87,1,4.77e-08
88,1,4e-08
89,1,3.93e-08
90,1,3.22e-08
91,1,3.18e-08
92,1,3.13e-08
93,1,2.55e-08
94,1,2.19e-08
95,1,2.16e-08
96,1,1.78e-08
97,1,1.66e-08
98,1,1.21e-08
99,1,1.29e-08
100,1,1.13e-08
101,1,8.9e-09
102,1,7.3e-09
103,1,5.6e-09
104,1,5.9e-09
105,1,4.9e-09
106,1,2.8e-09
107,1,2.7e-09
108,1,3e-09
109,1,2.2e-09
110,1,2.5e-09
111,1,1.7e-09
112,1,1.1e-09
113,1,1.5e-09
114,1,7e-10
115,1,6e-10
116,1,5e-10
117,1,7e-10
118,1,6e-10
119,1,3e-10
120,1,2e-10
121,1,6e-10
122,1,2e-10
123,1,0
124,1,0
125,1,0
126,1,1e-10
127,1,2e-10
0,2,1e-10
1,2,2e-10
2,2,3e-10
3,2,0
4,2,1e-10
5,2,3e-10
6,2,3e-10
7,2,5e-10
8,2,5e-10
9,2,4e-10
10,2,5e-10
11,2,9e-10
12,2,5e-10
13,2,1.1e-09
14,2,7e-10
15,2,8e-10
16,2,1.4e-09
17,2,1.8e-09
18,2,4.3e-09
19,2,4e-09
20,2,4.4e-09
21,2,5e-09
22,2,7.1e-09
23,2,7e-09
24,2,6.9e-09
25,2,9.7e-09
26,2,9.6e-09
27,2,1.49e-08
28,2,1.54e-08
29,2,1.65e-08
30,2,2.02e-08
31,2,2.33e-08
32,2,2.69e-08
33,2,3.23e-08
34,2,3.07e-08
35,2,3.37e-08
36,2,4.28e-08
37,2,4.49e-08
38,2,4.99e-08
39,2,5.64e-08
40,2,6.06e-08
41,2,6.58e-08
42,2,6.98e-08
43,2,7.91e-08
44,2,8.51e-08
45,2,8.96e-08
46,2,9.74e-08
47,2,1.042e-07
48,2,1.106e-07
49,2,1.23e-07
50,2,1.295e-07
51,2,1.269e-07
52,2,1.364e-07
53,2,1.487e-07
54,2,1.576e-07
55,2,1.552e-07
56,2,1.544e-07
57,2,1.641e-07
58,2,1.677e-07
59,2,1.746e-07
60,2,1.744e-07
61,2,1.732e-07
62,2,1.862e-07
63,2,1.779e-07
64,2,1.794e-07
65,2,1.739e-07
66,2,1.71e-07
67,2,1.748e-07
68,2,1.787e-07
69,2,1.654e-07
70,2,1.702e-07
71,2,1.61e-07
72,2,1.567e-07
73,2,1.492e-07
74,2,1.458e-07
75,2,1.338e-07
76,2,1.314e-07
77,2,1.284e-07
78,2,1.176e-07
79,2,1.081e-07
80,2,1.062e-07
81,2,9.83e-08
82,2,8.47e-08
83,2,8.38e-08
84,2,7.91e-08
85,2,7.19e-08
86,2,6.35e-08
87,2,5.93e-08
88,2,5.84e-08
89,2,4.86e-08
90,2,4.4e-08
91,2,4.06e-08
92,2,3.15e-08
93,2,3.27e-08
94,2,3.04e-08
95,2,2.45e-08
96,2,2.14e-08
97,2,2.02e-08
98,2,2.1e-08
99,2,1.4e-08
100,2,1.23e-08
101,2,1.06e-08
102,2,9.4e-09
103,2,8.8e-09
104,2,7.3e-09
105,2,6.7e-09
106,2,5.6e-09
107,2,5e-09
108,2,3.3e-09
109,2,2.6e-09
110,2,2e-09
111,2,1.9e-09
112,2,2e-09
113,2,1.4e-09
114,2,9e-10
115,2,1.3e-09
116,2,1.2e-09
117,2,8e-10
118,2,3e-10
119,2,3e-10
120,2,5e-10
121,2,1e-10
122,2,3e-10
123,2,5e-10
124,2,1e-10
125,2,1e-10
126,2,0
127,2,1e-10
0,3,2e-10
1,3,0
2,3,1e-10
3,3,0
4,3,0
5,3,3e-10
6,3,2e-10
7,3,4e-10
8,3,3e-10
9,3,7e-10
10,3,6e-10
11,3,1.4e-09
12,3,1.2e-09
13,3,1.8e-09
14,3,2.5e-09
15,3,2.6e-09
16,3,2.5e-09
17,3,2.7e-09
18,3,2.8e-09
19,3,3.3e-09
20,3,5.9e-09
21,3,7.4e-09
22,3,7.1e-09
23,3,9.4e-09
24,3,1.14e-08
25,3,1.23e-08
26,3,1.33e-08
27,3,1.99e-08
28,3,2.11e-08
29,3,2.23e-08
30,3,2.34e-08
31,3,2.93e-08
32,3,3.16e-08
33,3,3.72e-08
34,3,4.29e-08
35,3,4.78e-08
36,3,4.8e-08
37,3,5.83e-08
38,3,5.91e-08
39,3,7.27e-08
40,3,7.85e-08
41,3,8.39e-08
42,3,9.34e-08
43,3,1.039e-07
44,3,1.045e-07
45,3,1.202e-07
46,3,1.297e-07
47,3,1.269e-07
48,3,1.37e-07
49,3,1.484e-07
50,3,1.518e-07
51,3,1.717e-07
52,3,1.815e-07
53,3,1.848e-07
54,3,1.815e-07
55,3,2.022e-07
56,3,2.057e-07
57,3,2.102e-07
58,3,2.173e-07
59,3,2.152e-07
60,3,2.154e-07
61,3,2.29e-07
62,3,2.278e-07
63,3,2.226e-07
64,3,2.284e-07
65,3,2.254e-07
66,3,2.234e-07
67,3,2.257e-07
68,3,2.227e-07
69,3,2.097e-07
70,3,2.086e-07
71,3,2.142e-07
72,3,2.006e-07
73,3,1.925e-07
74,3,1.865e-07
75,3,1.681e-07
76,3,1.756e-07
77,3,1.649e-07
78,3,1.525e-07
79,3,1.427e-07
80,3,1.29e-07
81,3,1.213e-07
82,3,1.138e-07
83,3,1.095e-07
84,3,9.83e-08
85,3,9.14e-08
86,3,8.25e-08
87,3,7.89e-08
88,3,7.35e-08
89,3,6.24e-08
90,3,5.9e-08
91,3,4.88e-08
92,3,4.65e-08
93,3,4.08e-08
94,3,3.74e-08
95,3,3.18e-08
96,3,3.01e-08
97,3,2.23e-08
98,3,2.03e-08
99,3,1.82e-08
100,3,1.7e-08
101,3,1.37e-08
102,3,1.04e-08
103,3,1.02e-08
104,3,8.9e-09
105,3,6.9e-09
106,3,6.5e-09
107,3,6.8e-09
108,3,5.5e-09
109,3,3.3e-09
110,3,3.4e-09
111,3,2.7e-09
112,3,1.5e-09
113,3,1.8e-09
114,3,9e-10
115,3,9e-10
116,3,9e-10
117,3,1e-09
118,3,4e-10
119,3,3e-10
120,3,6e-10
121,3,5e-10
122,3,1e-10
123,3,2e-10
124,3,1e-10
125,3,0
126,3,0
127,3,0
0,4,1e-10
1,4,0
2,4,2e-10
3,4,2e-10
4,4,2e-10
5,4,2e-10
6,4,8e-10
7,4,6e-10
8,4,4e-10
9,4,1e-09
10,4,1.1e-09
11,4,1e-09
12,4,1.7e-09
13,4,1.3e-09
14,4,1.7e-09
15,4,3e-09
16,4,3.4e-09
17,4,3.3e-09
18,4,4.4e-09
19,4,6e-09
20,4,6.9e-09
21,4,7.6e-09
22,4,9.3e-09
23,4,1.08e-08
24,4,1.5e-08
25,4,1.73e-08
26,4,1.85e-08
27,4,2.35e-08
28,4,2.21e-08
29,4,2.56e-08
30,4,3.01e-08
31,4,3.84e-08
32,4,4.17e-08
33,4,4.89e-08
34,4,5.57e-08
35,4,5.79e-08
36,4,6.86e-08
37,4,7.59e-08
38,4,8.19e-08
39,4,8.59e-08
40,4,9.22e-08
41,4,1.033e-07
42,4,1.16e-07
43,4,1.238e-07
44,4,1.327e-07
45,4,1.531e-07
46,4,1.56e-07
47,4,1.676e-07
48,4,1.761e-07
49,4,1.947e-07
50,4,2.046e-07
51,4,2.137e-07
52,4,2.175e-07
53,4,2.315e-07
54,4,2.354e-07
55,4,2.598e-07
56,4,2.521e-07
57,4,2.689e-07
58,4,2.68e-07
59,4,2.819e-07
60,4,2.869e-07
61,4,2.893e-07
62,4,2.834e-07
63,4,2.88e-07
64,4,2.916e-07
65,4,2.756e-07
66,4,2.915e-07
67,4,2.848e-07
68,4,2.781e-07
69,4,2.736e-07
70,4,2.651e-07
71,4,2.575e-07
72,4,2.505e-07
73,4,2.425e-07
74,4,2.372e-07
75,4,2.274e-07
76,4,2.122e-07
77,4,1.963e-07
78,4,1.979e-07
79,4,1.817e-07
80,4,1.727e-07
81,4,1.609e-07
82,4,1.504e-07
83,4,1.321e-07
84,4,1.262e-07
85,4,1.173e-07
86,4,1.066e-07
87,4,9.46e-08
88,4,8.62e-08
89,4,7.74e-08
90,4,7.29e-08
91,4,6.38e-08
92,4,5.84e-08
93,4,5.04e-08
94,4,4.49e-08
95,4,3.78e-08
96,4,3.81e-08
97,4,3.22e-08
98,4,3.05e-08
99,4,2.39e-08
100,4,2.15e-08
101,4,1.86e-08
102,4,1.79e-08
103,4,1.28e-08
104,4,1.07e-08
105,4,1.03e-08
106,4,9.2e-09
107,4,7.1e-09
108,4,4.9e-09
109,4,4.2e-09
110,4,3.3e-09
111,4,3.5e-09
112,4,2.6e-09
113,4,2e-09
114,4,1.6e-09
115,4,1.2e-09
116,4,1.3e-09
117,4,5e-10
118,4,7e-10
119,4,7e-10
120,4,7e-10
121,4,4e-10
122,4,3e-10
123,4,4e-10
124,4,0
125,4,1e-10
126,4,1e-10
127,4,0
0,5,0
1,5,1e-10
2,5,2e-10
3,5,5e-10
4,5,5e-10
5,5,3e-10
6,5,7e-10
7,5,1e-09
8,5,8e-10
9,5,1.1e-09
10,5,1.3e-09
11,5,2e-09
12,5,1.6e-09
13,5,2.5e-09
14,5,2.6e-09
15,5,2.4e-09
16,5,4.3e-09
17,5,5.7e-09
18,5,6e-09
19,5,6.5e-09
20,5,8.2e-09
21,5,1.13e-08
22,5,1.02e-08
23,5,1.57e-08
24,5,1.52e-08
25,5,1.79e-08
26,5,2.15e-08
27,5,2.47e-08
28,5,2.86e-08
29,5,3.51e-08
30,5,3.72e-08
31,5,4.41e-08
32,5,5.42e-08
33,5,5.71e-08
34,5,6.98e-08
35,5,7.71e-08
36,5,7.9e-08
37,5,9.35e-08
38,5,1.015e-07
39,5,1.157e-07
40,5,1.238e-07
41,5,1.385e-07
42,5,1.466e-07
43,5,1.569e-07
44,5,1.721e-07
45,5,1.81e-07
46,5,2.044e-07
47,5,2.082e-07
48,5,2.228e-07
49,5,2.394e-07
50,5,2.58e-07
51,5,2.672e-07
52,5,2.81e-07
53,5,2.974e-07
54,5,3.113e-07
55,5,3.245e-07
56,5,3.291e-07
57,5,3.338e-07
58,5,3.462e-07
59,5,3.478e-07
60,5,3.537e-07
61,5,3.603e-07
62,5,3.617e-07
63,5,3.596e-07
64,5,3.648e-07
65,5,3.634e-07
66,5,3.636e-07
67,5,3.573e-07
68,5,3.601e-07
69,5,3.469e-07
70,5,3.34e-07
71,5,3.319e-07
72,5,3.154e-07
73,5,3.058e-07
74,5,2.891e-07
75,5,2.8e-07
76,5,2.678e-07
77,5,2.462e-07
78,5,2.366e-07
79,5,2.248e-07
80,5,2.097e-07
81,5,2.057e-07
82,5,1.896e-07
83,5,1.716e-07
84,5,1.651e-07
85,5,1.477e-07
86,5,1.302e-07
87,5,1.292e-07
88,5,1.107e-07
89,5,1.076e-07
90,5,8.97e-08
91,5,8.31e-08
92,5,7.1e-08
93,5,6.69e-08
94,5,6.07e-08
95,5,5.46e-08
96,5,4.44e-08
97,5,4.18e-08
98,5,3.7e-08
99,5,2.99e-08
100,5,2.54e-08
101,5,2.08e-08
102,5,1.97e-08
103,5,1.61e-08
104,5,1.4e-08
105,5,1.23e-08
106,5,9.9e-09
107,5,8.9e-09
108,5,8.7e-09
109,5,6.3e-09
110,5,4.3e-09
111,5,4.1e-09
112,5,3.4e-09
113,5,2.8e-09
114,5,2.9e-09
115,5,2.3e-09
116,5,2.3e-09
117,5,1.2e-09
118,5,1.1e-09
119,5,9e-10
120,5,5e-10
121,5,3e-10
122,5,5e-10
123,5,5e-10
124,5,2e-10
125,5,2e-10
126,5,1e-10
127,5,1e-10
0,6,0
1,6,1e-10
2,6,3e-10
3,6,2e-10
4,6,3e-10
5,6,8e-10
6,6,6e-10
7,6,6e-10
8,6,9e-10
9,6,4e-10
10,6,1.4e-09
11,6,2.1e-09
12,6,3.1e-09
13,6,3e-09
14,6,4.1e-09
15,6,4.5e-09
16,6,4.7e-09
17,6,8.1e-09
18,6,8.1e-09
19,6,8e-09
20,6,1.02e-08
21,6,1.12e-08
22,6,1.64e-08
23,6,1.77e-08
24,6,2.05e-08
25,6,2.42e-08
26,6,2.64e-08
27,6,3.31e-08
28,6,3.66e-08
29,6,4.23e-08
30,6,4.87e-08
31,6,5.25e-08
32,6,6.44e-08
33,6,7.5e-08
34,6,8.59e-08
35,6,9.32e-08
36,6,1.049e-07
37,6,1.175e-07
38,6,1.278e-07
39,6,1.361e-07
40,6,1.528e-07
41,6,1.744e-07
42,6,1.798e-07
43,6,1.991e-07
44,6,2.196e-07
45,6,2.359e-07
46,6,2.594e-07
47,6,2.671e-07
48,6,2.881e-07
49,6,2.975e-07
50,6,3.254e-07
51,6,3.427e-07
52,6,3.7e-07
53,6,3.683e-07
54,6,3.835e-07
55,6,4.11e-07
56,6,4.23e-07
57,6,4.306e-07
58,6,4.277e-07
59,6,4.383e-07
60,6,4.344e-07
61,6,4.569e-07
62,6,4.636e-07
63,6,4.575e-07
64,6,4.607e-07
65,6,4.374e-07
66,6,4.505e-07
67,6,4.424e-07
68,6,4.345e-07
69,6,4.334e-07
70,6,4.277e-07
71,6,4.048e-07
72,6,4.025e-07
73,6,3.953e-07
74,6,3.611e-07
75,6,3.551e-07
76,6,3.332e-07
77,6,3.305e-07
78,6,3.015e-07
79,6,2.797e-07
80,6,2.732e-07
81,6,2.473e-07
82,6,2.4e-07
83,6,2.176e-07
84,6,2.044e-07
85,6,1.798e-07
86,6,1.721e-07
87,6,1.526e-07
88,6,1.395e-07
89,6,1.25e-07
90,6,1.136e-07
91,6,1.11e-07
92,6,9.03e-08
93,6,8.68e-08
94,6,7.46e-08
95,6,6.21e-08
96,6,6e-08
97,6,4.99e-08
98,6,4.45e-08
99,6,3.67e-08
100,6,3.27e-08
101,6,2.74e-08
102,6,2.5e-08
103,6,2.06e-08
104,6,1.71e-08
105,6,1.62e-08
106,6,1.25e-08
107,6,1.25e-08
108,6,1.01e-08
109,6,8.1e-09
110,6,5.8e-09
111,6,6.6e-09
112,6,3.9e-09
113,6,3.4e-09
114,6,3.9e-09
115,6,2.2e-09
116,6,1.6e-09
117,6,2.2e-09
118,6,1.6e-09
119,6,1.2e-09
120,6,8e-10
121,6,2e-10
122,6,3e-10
123,6,4e-10
124,6,5e-10
125,6,3e-10
126,6,3e-10
127,6,1e-10
0,7,2e-10
1,7,3e-10
2,7,1e-10
3,7,2e-10
4,7,6e-10
5,7,6e-10
6,7,1e-09
7,7,1.3e-09
8,7,1.3e-09
9,7,1.5e-09
10,7,1.2e-09
11,7,2.4e-09
12,7,3e-09
13,7,2.6e-09
14,7,4.6e-09
15,7,5.1e-09
16,7,6.7e-09
17,7,7.1e-09
18,7,9.3e-09
19,7,1.26e-08
20,7,1.51e-08
21,7,1.59e-08
22,7,2.08e-08
23,7,2.44e-08
24,7,2.72e-08
25,7,3.02e-08
26,7,3.53e-08
27,7,3.67e-08
28,7,5.13e-08
29,7,5.21e-08
30,7,6.35e-08
31,7,6.86e-08
32,7,8.11e-08
33,7,9.31e-08
34,7,9.9e-08
35,7,1.192e-07
36,7,1.255e-07
37,7,1.45e-07
38,7,1.49e-07
39,7,1.751e-07
40,7,1.943e-07
41,7,2.167e-07
42,7,2.33e-07
43,7,2.451e-07
44,7,2.763e-07
45,7,2.845e-07
46,7,3.109e-07
47,7,3.419e-07
48,7,3.605e-07
49,7,3.797e-07
50,7,3.965e-07
51,7,4.174e-07
52,7,4.505e-07
53,7,4.686e-07
54,7,4.886e-07
55,7,5.04e-07
56,7,5.318e-07
57,7,5.34e-07
58,7,5.467e-07
59,7,5.597e-07
60,7,5.49e-07
61,7,5.737e-07
62,7,5.756e-07
63,7,5.813e-07
64,7,5.805e-07
65,7,5.7e-07
66,7,5.696e-07
67,7,5.643e-07
68,7,5.46e-07
69,7,5.416e-07
70,7,5.348e-07
71,7,5.186e-07
72,7,4.974e-07
73,7,4.913e-07
74,7,4.807e-07
75,7,4.391e-07
76,7,4.157e-07
77,7,3.916e-07
78,7,3.798e-07
79,7,3.586e-07
80,7,3.303e-07
81,7,3.136e-07
82,7,2.972e-07
83,7,2.742e-07
84,7,2.499e-07
85,7,2.349e-07
86,7,2.18e-07
87,7,1.889e-07
88,7,1.701e-07
89,7,1.508e-07
90,7,1.474e-07
91,7,1.274e-07
92,7,1.163e-07
93,7,1.003e-07
94,7,8.96e-08
95,7,7.84e-08
96,7,7.32e-08
97,7,6.79e-08
98,7,5.93e-08
99,7,4.58e-08
100,7,4.07e-08
101,7,3.56e-08
102,7,3.18e-08
103,7,2.52e-08
104,7,2.18e-08
105,7,1.78e-08
106,7,1.72e-08
107,7,1.2e-08
108,7,1.03e-08
109,7,1.01e-08
110,7,7.4e-09
111,7,6.5e-09
112,7,5.9e-09
113,7,4.3e-09
114,7,2.8e-09
115,7,3.7e-09
116,7,2.3e-09
117,7,2.3e-09
118,7,1.9e-09
119,7,6e-10
120,7,9e-10
121,7,1.1e-09
122,7,5e-10
123,7,3e-10
124,7,3e-10
125,7,2e-10
126,7,3e-10
127,7,2e-10
0,8,1e-10
1,8,3e-10
2,8,3e-10
3,8,3e-10
4,8,7e-10
5,8,9e-10
6,8,7e-10
7,8,1.5e-09
8,8,1.3e-09
9,8,1.9e-09
10,8,2.4e-09
11,8,4e-09
12,8,3.5e-09
13,8,5.5e-09
14,8,4.9e-09
15,8,6.5e-09
16,8,8.8e-09
17,8,9.7e-09
18,8,1.11e-08
19,8,1.42e-08
20,8,1.66e-08
21,8,2.26e-08
22,8,2.23e-08
23,8,2.85e-08
24,8,3.22e-08
25,8,3.74e-08
26,8,4.43e-08
27,8,5.19e-08
28,8,6.06e-08
29,8,6.3e-08
30,8,7.8e-08
31,8,9e-08
32,8,1.027e-07
33,8,1.128e-07
34,8,1.259e-07
35,8,1.441e-07
36,8,1.563e-07
37,8,1.816e-07
38,8,2.01e-07
39,8,2.182e-07
40,8,2.384e-07
41,8,2.659e-07
42,8,2.776e-07
43,8,3.053e-07
44,8,3.471e-07
45,8,3.607e-07
46,8,3.944e-07
47,8,4.284e-07
48,8,4.492e-07
49,8,4.616e-07
50,8,5.006e-07
51,8,5.201e-07
52,8,5.544e-07
53,8,5.928e-07
54,8,6.018e-07
55,8,6.215e-07
56,8,6.505e-07
57,8,6.588e-07
58,8,6.94e-07
59,8,7.032e-07
60,8,7.123e-07
61,8,7.105e-07
62,8,7.213e-07
63,8,7.124e-07
64,8,7.238e-07
65,8,7.244e-07
66,8,7.046e-07
67,8,7.095e-07
68,8,6.965e-07
69,8,6.835e-07
70,8,6.625e-07
71,8,6.375e-07
72,8,6.298e-07
73,8,6.013e-07
74,8,5.776e-07
75,8,5.608e-07
76,8,5.18e-07
77,8,5.089e-07
78,8,4.815e-07
79,8,4.409e-07
80,8,4.242e-07
81,8,3.912e-07
82,8,3.7e-07
83,8,3.32e-07
84,8,3.053e-07
85,8,2.869e-07
86,8,2.721e-07
87,8,2.432e-07
88,8,2.249e-07
89,8,1.989e-07
90,8,1.768e-07
91,8,1.679e-07
92,8,1.478e-07
93,8,1.336e-07
94,8,1.143e-07
95,8,9.5e-08
96,8,8.88e-08
97,8,7.93e-08
98,8,7.17e-08
99,8,6.29e-08
100,8,4.85e-08
101,8,4.04e-08
102,8,3.86e-08
103,8,3.49e-08
104,8,3.06e-08
105,8,2.39e-08
106,8,1.99e-08
107,8,1.63e-08
108,8,1.41e-08
109,8,1.21e-08
110,8,8.2e-09
111,8,9e-09
112,8,7.6e-09
113,8,5e-09
114,8,4.8e-09
115,8,4.4e-09
116,8,3.8e-09
117,8,2.9e-09
118,8,1.9e-09
119,8,1.8e-09
120,8,1e-09
121,8,2e-09
122,8,7e-10
123,8,9e-10
124,8,5e-10
125,8,4e-10
126,8,1e-10
127,8,3e-10
0,9,5e-10
1,9,3e-10
2,9,4e-10
3,9,5e-10
4,9,5e-10
5,9,1.5e-09
6,9,1.7e-09
7,9,2.2e-09
8,9,2.5e-09
9,9,1.8e-09
10,9,3.8e-09
11,9,4.3e-09
12,9,4.4e-09
13,9,5.3e-09
14,9,7.6e-09
15,9,9.1e-09
16,9,1.1e-08
17,9,1.2e-08
18,9,1.49e-08
19,9,1.74e-08
20,9,1.98e-08
21,9,2.52e-08
22,9,2.97e-08
23,9,3.49e-08
24,9,4.45e-08
25,9,4.64e-08
26,9,5.28e-08
27,9,6.63e-08
28,9,7.65e-08
29,9,8.29e-08
30,9,9.93e-08
31,9,1.132e-07
32,9,1.297e-07
33,9,1.382e-07
34,9,1.612e-07
35,9,1.773e-07
36,9,1.989e-07
37,9,2.243e-07
38,9,2.505e-07
39,9,2.716e-07
40,9,2.968e-07
41,9,3.249e-07
42,9,3.569e-07
43,9,3.89e-07
44,9,4.133e-07
45,9,4.48e-07
46,9,4.879e-07
47,9,5.18e-07
48,9,5.578e-07
49,9,5.826e-07
50,9,6.261e-07
51,9,6.653e-07
52,9,6.856e-07
53,9,7.175e-07
54,9,7.402e-07
55,9,7.625e-07
56,9,8.09e-07
57,9,8.296e-07
58,9,8.447e-07
59,9,8.69e-07
60,9,8.858e-07
61,9,8.917e-07
62,9,8.851e-07
63,9,8.974e-07
64,9,8.888e-07
65,9,8.955e-07
66,9,8.593e-07
67,9,8.867e-07
68,9,8.584e-07
69,9,8.417e-07
70,9,8.214e-07
71,9,8.082e-07
72,9,7.772e-07
73,9,7.48e-07
74,9,7.135e-07
75,9,6.904e-07
76,9,6.779e-07
77,9,6.219e-07
78,9,5.99e-07
79,9,5.641e-07
80,9,5.173e-07
81,9,4.919e-07
82,9,4.691e-07
83,9,4.175e-07
84,9,3.839e-07
85,9,3.494e-07
86,9,3.281e-07
87,9,3.011e-07
88,9,2.764e-07
89,9,2.454e-07
90,9,2.305e-07
91,9,2.073e-07
92,9,1.751e-07
93,9,1.584e-07
94,9,1.432e-07
95,9,1.24e-07
96,9,1.151e-07
97,9,9.63e-08
98,9,8.33e-08
99,9,7.21e-08
100,9,6.74e-08
101,9,5.83e-08
102,9,4.53e-08
103,9,4.09e-08
104,9,3.62e-08
105,9,3.24e-08
106,9,2.44e-08
107,9,2.14e-08
108,9,1.69e-08
109,9,1.39e-08
110,9,1.53e-08
111,9,1.02e-08
112,9,7e-09
113,9,9.1e-09
114,9,5e-09
115,9,4.6e-09
116,9,3.9e-09
117,9,3.5e-09
118,9,2.6e-09
119,9,1.8e-09
120,9,1.1e-09
121,9,1.4e-09
122,9,1.1e-09
123,9,6e-10
124,9,1.2e-09
125,9,6e-10
126,9,3e-10
127,9,8e-10
0,10,7e-10
1,10,4e-10
2,10,5e-10
3,10,4e-10
4,10,1.3e-09
5,10,1.3e-09
6,10,1.5e-09
7,10,1.9e-09
8,10,2.5e-09
9,10,2.2e-09
10,10,4e-09
11,10,5.4e-09
12,10,6e-09
13,10,6.7e-09
14,10,7.8e-09
15,10,1.17e-08
16,10,1.22e-08
17,10,1.21e-08
18,10,2.03e-08
19,10,2.22e-08
20,10,2.79e-08
21,10,3.01e-08
22,10,3.73e-08
23,10,4.55e-08
24,10,4.99e-08
25,10,6.03e-08
26,10,6.96e-08
27,10,7.9e-08
28,10,8.91e-08
29,10,9.95e-08
30,10,1.238e-07
31,10,1.358e-07
32,10,1.513e-07
33,10,1.821e-07
34,10,1.895e-07
35,10,2.234e-07
36,10,2.489e-07
37,10,2.778e-07
38,10,3.07e-07
39,10,3.279e-07
40,10,3.568e-07
41,10,4.061e-07
42,10,4.426e-07
43,10,4.772e-07
44,10,5.328e-07
45,10,5.543e-07
46,10,6.009e-07
47,10,6.731e-07
48,10,6.942e-07
49,10,7.307e-07
50,10,7.843e-07
51,10,8.07e-07
52,10,8.543e-07
53,10,9.004e-07
54,10,9.365e-07
55,10,9.607e-07
56,10,9.83e-07
57,10,1.016e-06
58,10,1.036e-06
59,10,1.064e-06
60,10,1.087e-06
61,10,1.095e-06
62,10,1.105e-06
63,10,1.115e-06
64,10,1.093e-06
65,10,1.117e-06
66,10,1.103e-06
67,10,1.096e-06
68,10,1.065e-06
69,10,1.058e-06
70,10,1.036e-06
71,10,9.864e-07
72,10,9.613e-07
73,10,9.386e-07
74,10,8.823e-07
75,10,8.479e-07
76,10,8.209e-07
77,10,7.811e-07
78,10,7.4e-07
79,10,6.814e-07
80,10,6.343e-07
81,10,5.948e-07
82,10,5.682e-07
83,10,5.239e-07
84,10,4.764e-07
85,10,4.504e-07
86,10,4.044e-07
87,10,3.78e-07
88,10,3.29e-07
89,10,3.012e-07
90,10,2.766e-07
91,10,2.468e-07
92,10,2.212e-07
93,10,1.968e-07
94,10,1.832e-07
95,10,1.498e-07
96,10,1.423e-07
97,10,1.212e-07
98,10,1.025e-07
99,10,9.22e-08
100,10,7.6e-08
101,10,6.89e-08
102,10,5.9e-08
103,10,5.2e-08
104,10,4.35e-08
105,10,3.55e-08
106,10,3.25e-08
107,10,2.71e-08
108,10,2.21e-08
109,10,1.77e-08
110,10,1.48e-08
111,10,1.16e-08
112,10,1.12e-08
113,10,9.3e-09
114,10,6.2e-09
115,10,5.7e-09
116,10,4.5e-09
117,10,4.2e-09
118,10,3e-09
119,10,2.8e-09
120,10,1.6e-09
121,10,1.3e-09
122,10,1.4e-09
123,10,1.2e-09
124,10,3e-10
125,10,8e-10
126,10,6e-10
127,10,2e-10
0,11,6e-10
1,11,6e-10
2,11,8e-10
3,11,7e-10
4,11,1.2e-09
5,11,2.1e-09
6,11,2.5e-09
7,11,2.3e-09
8,11,3.1e-09
9,11,3.6e-09
10,11,5.1e-09
11,11,5.6e-09
12,11,6.9e-09
13,11,9.4e-09
14,11,1.17e-08
15,11,1.26e-08
16,11,1.76e-08
17,11,2.01e-08
18,11,2.54e-08
19,11,2.96e-08
20,11,3.23e-08
21,11,3.65e-08
22,11,4.65e-08
23,11,5.24e-08
24,11,6.41e-08
25,11,7.19e-08
26,11,8.47e-08
27,11,9.51e-08
28,11,1.126e-07
29,11,1.305e-07
30,11,1.463e-07
31,11,1.668e-07
32,11,2.009e-07
33,11,2.219e-07
34,11,2.381e-07
35,11,2.629e-07
36,11,3.052e-07
37,11,3.479e-07
38,11,3.786e-07
39,11,4.226e-07
40,11,4.507e-07
41,11,4.882e-07
42,11,5.605e-07
43,11,6.022e-07
44,11,6.421e-07
45,11,7.023e-07
46,11,7.418e-07
47,11,8.021e-07
48,11,8.403e-07
49,11,9.037e-07
50,11,9.424e-07
51,11,9.898e-07
52,11,1.051e-06
53,11,1.098e-06
54,11,1.141e-06
55,11,1.195e-06
56,11,1.24e-06
57,11,1.251e-06
58,11,1.295e-06
59,11,1.324e-06
60,11,1.331e-06
61,11,1.349e-06
62,11,1.354e-06
63,11,1.366e-06
64,11,1.381e-06
65,11,1.377e-06
66,11,1.362e-06
67,11,1.349e-06
68,11,1.314e-06
69,11,1.279e-06
70,11,1.261e-06
71,11,1.22e-06
72,11,1.197e-06
73,11,1.155e-06
74,11,1.086e-06
75,11,1.056e-06
76,11,1.01e-06
77,11,9.655e-07
78,11,8.886e-07
79,11,8.452e-07
80,11,7.96e-07
81,11,7.634e-07
82,11,6.904e-07
83,11,6.569e-07
84,11,6.106e-07
85,11,5.412e-07
86,11,4.98e-07
87,11,4.634e-07
88,11,4.097e-07
89,11,3.811e-07
90,11,3.428e-07
91,11,3.13e-07
92,11,2.695e-07
93,11,2.438e-07
94,11,2.147e-07
95,11,1.845e-07
96,11,1.697e-07
97,11,1.471e-07
98,11,1.328e-07
99,11,1.118e-07
100,11,1.014e-07
101,11,8.28e-08
102,11,7.6e-08
103,11,6.33e-08
104,11,5.02e-08
105,11,4.42e-08
106,11,3.72e-08
107,11,3.23e-08
108,11,2.58e-08
109,11,2.17e-08
110,11,1.93e-08
111,11,1.58e-08
112,11,1.36e-08
113,11,1.16e-08
114,11,9.6e-09
115,11,7.7e-09
116,11,6.7e-09
117,11,4.5e-09
118,11,3.1e-09
119,11,4.5e-09
120,11,2.8e-09
121,11,1.7e-09
122,11,1.4e-09
123,11,1.2e-09
124,11,1.1e-09
125,11,5e-10
126,11,3e-10
127,11,4e-10
0,12,6e-10
1,12,1e-09
2,12,4e-10
3,12,1.3e-09
4,12,1.4e-09
5,12,1.3e-09
6,12,1.6e-09
7,12,2.8e-09
8,12,5.2e-09
9,12,4.2e-09
10,12,5.6e-09
11,12,7.8e-09
12,12,8.4e-09
13,12,1.09e-08
14,12,1.61e-08
15,12,1.64e-08
16,12,1.71e-08
17,12,2.37e-08
18,12,2.85e-08
19,12,3.57e-08
20,12,4.12e-08
21,12,4.93e-08
22,12,5.3e-08
23,12,6.6e-08
24,12,7.49e-08
25,12,9.09e-08
26,12,1.091e-07
27,12,1.25e-07
28,12,1.422e-07
29,12,1.637e-07
30,12,1.834e-07
31,12,2.169e-07
32,12,2.353e-07
33,12,2.633e-07
34,12,3.004e-07
35,12,3.405e-07
36,12,3.79e-07
37,12,4.207e-07
38,12,4.56e-07
39,12,5.03e-07
40,12,5.59e-07
41,12,6.202e-07
42,12,6.638e-07
43,12,7.38e-07
44,12,7.842e-07
45,12,8.488e-07
46,12,9.133e-07
47,12,9.879e-07
48,12,1.03e-06
49,12,1.111e-06
50,12,1.181e-06
51,12,1.232e-06
52,12,1.285e-06
53,12,1.345e-06
54,12,1.377e-06
55,12,1.455e-06
56,12,1.499e-06
57,12,1.554e-06
58,12,1.601e-06
59,12,1.612e-06
60,12,1.643e-06
61,12,1.672e-06
62,12,1.67e-06
63,12,1.697e-06
64,12,1.693e-06
65,12,1.669e-06
66,12,1.67e-06
67,12,1.661e-06
68,12,1.592e-06
69,12,1.602e-06
70,12,1.574e-06
71,12,1.5e-06
72,12,1.456e-06
73,12,1.417e-06
74,12,1.357e-06
75,12,1.299e-06
76,12,1.223e-06
77,12,1.189e-06
78,12,1.108e-06
79,12,1.048e-06
80,12,9.709e-07
81,12,9.063e-07
82,12,8.549e-07
83,12,7.897e-07
84,12,7.286e-07
85,12,6.834e-07
86,12,6.018e-07
87,12,5.602e-07
88,12,5.042e-07
89,12,4.708e-07
90,12,4.187e-07
91,12,3.695e-07
92,12,3.3e-07
93,12,2.945e-07
94,12,2.753e-07
95,12,2.377e-07
96,12,1.953e-07
97,12,1.817e-07
98,12,1.591e-07
99,12,1.396e-07
100,12,1.241e-07
101,12,1.07e-07
102,12,8.99e-08
103,12,7.83e-08
104,12,7.04e-08
105,12,5.66e-08
106,12,4.66e-08
107,12,3.82e-08
108,12,3.43e-08
109,12,2.76e-08
110,12,2.26e-08
111,12,1.97e-08
112,12,1.57e-08
113,12,1.22e-08
114,12,1.12e-08
115,12,1.18e-08
116,12,8.4e-09
117,12,4.8e-09
118,12,5.5e-09
119,12,3.8e-09
120,12,3.1e-09
121,12,3e-09
122,12,1.2e-09
123,12,1.1e-09
124,12,7e-10
125,12,7e-10
126,12,7e-10
127,12,6e-10
0,13,6e-10
1,13,4e-10
2,13,1.3e-09
3,13,1.4e-09
4,13,2.1e-09
5,13,2.8e-09
6,13,3.8e-09
7,13,3.4e-09
8,13,4.4e-09
9,13,7.5e-09
10,13,6.8e-09
11,13,8.9e-09
12,13,1.13e-08
13,13,1.35e-08
14,13,1.49e-08
15,13,2.16e-08
16,13,2.55e-08
17,13,2.96e-08
18,13,3.28e-08
19,13,4.11e-08
20,13,5.19e-08
21,13,5.59e-08
22,13,6.61e-08
23,13,7.68e-08
24,13,9.4e-08
25,13,1.13e-07
26,13,1.332e-07
27,13,1.472e-07
28,13,1.612e-07
29,13,1.946e-07
30,13,2.225e-07
31,13,2.492e-07
32,13,3.015e-07
33,13,3.222e-07
34,13,3.707e-07
35,13,4.142e-07
36,13,4.665e-07
37,13,5.099e-07
38,13,5.753e-07
39,13,6.314e-07
40,13,6.912e-07
41,13,7.459e-07
42,13,8.086e-07
43,13,9.102e-07
44,13,9.692e-07
45,13,1.061e-06
46,13,1.116e-06
47,13,1.198e-06
48,13,1.287e-06
49,13,1.38e-06
50,13,1.412e-06
51,13,1.499e-06
52,13,1.573e-06
53,13,1.667e-06
54,13,1.741e-06
55,13,1.785e-06
56,13,1.827e-06
57,13,1.89e-06
58,13,1.924e-06
59,13,1.972e-06
60,13,2.017e-06
61,13,2.033e-06
62,13,2.043e-06
63,13,2.078e-06
64,13,2.062e-06
65,13,2.05e-06
66,13,2.023e-06
67,13,2.024e-06
68,13,1.997e-06
69,13,1.941e-06
70,13,1.89e-06
71,13,1.82e-06
72,13,1.786e-06
73,13,1.705e-06
74,13,1.657e-06
75,13,1.613e-06
76,13,1.534e-06
77,13,1.439e-06
78,13,1.366e-06
79,13,1.291e-06
80,13,1.199e-06
81,13,1.122e-06
82,13,1.047e-06
83,13,9.68e-07
84,13,9.119e-07
85,13,8.205e-07
86,13,7.467e-07
87,13,6.86e-07
88,13,6.343e-07
89,13,5.661e-07
90,13,5.126e-07
91,13,4.582e-07
92,13,4.244e-07
93,13,3.564e-07
94,13,3.098e-07
95,13,2.903e-07
96,13,2.6e-07
97,13,2.139e-07
98,13,1.94e-07
99,13,1.688e-07
100,13,1.503e-07
101,13,1.25e-07
102,13,1.136e-07
103,13,9.19e-08
104,13,7.91e-08
105,13,7.02e-08
106,13,5.73e-08
107,13,4.59e-08
108,13,4.18e-08
109,13,3.11e-08
110,13,2.79e-08
111,13,2.26e-08
112,13,1.86e-08
113,13,1.62e-08
114,13,1.33e-08
115,13,1.18e-08
116,13,7.5e-09
117,13,8.9e-09
118,13,6e-09
119,13,5e-09
120,13,3e-09
121,13,2.6e-09
122,13,1.2e-09
123,13,2.1e-09
124,13,1.1e-09
125,13,1.3e-09
126,13,1.2e-09
127,13,4e-10
0,14,7e-10
1,14,5e-10
2,14,8e-10
3,14,2e-09
4,14,2.3e-09
5,14,2.7e-09
6,14,4.8e-09
7,14,4e-09
8,14,5.9e-09
9,14,7.9e-09
10,14,1.11e-08
11,14,1.04e-08
12,14,1.4e-08
13,14,1.49e-08
14,14,2.05e-08
15,14,2.61e-08
16,14,2.54e-08
17,14,3.51e-08
18,14,4.04e-08
19,14,4.52e-08
20,14,5.93e-08
21,14,6.81e-08
22,14,8.11e-08
23,14,9.4e-08
24,14,1.162e-07
25,14,1.303e-07
26,14,1.547e-07
27,14,1.813e-07
28,14,2.088e-07
29,14,2.327e-07
30,14,2.786e-07
31,14,3.147e-07
32,14,3.562e-07
33,14,3.929e-07
34,14,4.505e-07
35,14,5.06e-07
36,14,5.604e-07
37,14,6.116e-07
38,14,6.774e-07
39,14,7.443e-07
40,14,8.477e-07
41,14,9.092e-07
42,14,1.01e-06
43,14,1.082e-06
44,14,1.167e-06
45,14,1.288e-06
46,14,1.384e-06
47,14,1.452e-06
48,14,1.546e-06
49,14,1.646e-06
50,14,1.758e-06
51,14,1.838e-06
52,14,1.932e-06
53,14,2.015e-06
54,14,2.094e-06
55,14,2.175e-06
56,14,2.244e-06
57,14,2.323e-06
58,14,2.351e-06
59,14,2.422e-06
60,14,2.488e-06
61,14,2.469e-06
62,14,2.502e-06
63,14,2.551e-06
64,14,2.53e-06
65,14,2.525e-06
66,14,2.488e-06
67,14,2.421e-06
68,14,2.41e-06
69,14,2.388e-06
70,14,2.315e-06
71,14,2.263e-06
72,14,2.186e-06
73,14,2.107e-06
74,14,2.041e-06
75,14,1.949e-06
76,14,1.834e-06
77,14,1.765e-06
78,14,1.648e-06
79,14,1.583e-06
80,14,1.464e-06
81,14,1.373e-06
82,14,1.29e-06
83,14,1.197e-06
84,14,1.094e-06
85,14,1.014e-06
86,14,9.172e-07
87,14,8.424e-07
88,14,7.521e-07
89,14,6.988e-07
90,14,6.28e-07
91,14,5.688e-07
92,14,5.085e-07
93,14,4.489e-07
94,14,4.059e-07
95,14,3.561e-07
96,14,3.139e-07
97,14,2.881e-07
98,14,2.368e-07
99,14,2.052e-07
100,14,1.826e-07
101,14,1.542e-07
102,14,1.27e-07
103,14,1.111e-07
104,14,8.98e-08
105,14,8.6e-08
106,14,7.04e-08
107,14,5.53e-08
108,14,5.06e-08
109,14,4.11e-08
110,14,3.5e-08
111,14,3.22e-08
112,14,2.27e-08
113,14,1.86e-08
114,14,1.59e-08
115,14,1.31e-08
116,14,1.05e-08
117,14,9.9e-09
118,14,5.7e-09
119,14,5.1e-09
120,14,4.6e-09
121,14,3.4e-09
122,14,2.9e-09
123,14,2.1e-09
124,14,2.2e-09
125,14,1.8e-09
126,14,9e-10
127,14,1.4e-09
0,15,1.4e-09
1,15,1.3e-09
2,15,1.6e-09
3,15,2.4e-09
4,15,2.5e-09
5,15,3.9e-09
6,15,4.2e-09
7,15,5.7e-09
8,15,7.3e-09
9,15,8.4e-09
10,15,9.7e-09
11,15,1.22e-08
12,15,1.77e-08
13,15,1.88e-08
14,15,2.5e-08
15,15,2.98e-08
16,15,3.53e-08
17,15,4.37e-08
18,15,5.1e-08
19,15,6.29e-08
20,15,7.15e-08
21,15,8.86e-08
22,15,9.84e-08
23,15,1.155e-07
24,15,1.423e-07
25,15,1.639e-07
26,15,1.921e-07
27,15,2.126e-07
28,15,2.411e-07
29,15,2.863e-07
30,15,3.325e-07
31,15,3.793e-07
32,15,4.186e-07
33,15,4.821e-07
34,15,5.397e-07
35,15,6.101e-07
36,15,6.794e-07
37,15,7.521e-07
38,15,8.37e-07
39,15,9.143e-07
40,15,1.01e-06
41,15,1.118e-06
42,15,1.213e-06
43,15,1.317e-06
44,15,1.432e-06
45,15,1.54e-06
46,15,1.667e-06
47,15,1.805e-06
48,15,1.862e-06
49,15,2.014e-06
50,15,2.124e-06
51,15,2.232e-06
52,15,2.397e-06
53,15,2.453e-06
54,15,2.578e-06
55,15,2.633e-06
56,15,2.736e-06
57,15,2.822e-06
58,15,2.89e-06
59,15,2.909e-06
60,15,2.989e-06
61,15,3.022e-06
62,15,3.031e-06
63,15,3.031e-06
64,15,3.049e-06
65,15,3.031e-06
66,15,2.983e-06
67,15,2.984e-06
68,15,2.948e-06
69,15,2.875e-06
70,15,2.836e-06
71,15,2.707e-06
72,15,2.641e-06
73,15,2.586e-06
74,15,2.427e-06
75,15,2.355e-06
76,15,2.24e-06
77,15,2.133e-06
78,15,2.034e-06
79,15,1.875e-06
80,15,1.754e-06
81,15,1.669e-06
82,15,1.527e-06
83,15,1.455e-06
84,15,1.297e-06
85,15,1.214e-06
86,15,1.117e-06
87,15,1.03e-06
88,15,9.298e-07
89,15,8.409e-07
90,15,7.666e-07
91,15,6.925e-07
92,15,6.175e-07
93,15,5.364e-07
94,15,4.842e-07
95,15,4.203e-07
96,15,3.786e-07
97,15,3.286e-07
98,15,2.934e-07
99,15,2.527e-07
100,15,2.255e-07
101,15,1.91e-07
102,15,1.597e-07
103,15,1.403e-07
104,15,1.191e-07
105,15,9.53e-08
106,15,8.2e-08
107,15,7.17e-08
108,15,6.53e-08
109,15,4.79e-08
110,15,4.45e-08
111,15,3.3e-08
112,15,2.44e-08
113,15,2.25e-08
114,15,1.92e-08
115,15,1.48e-08
116,15,1.45e-08
117,15,9.8e-09
118,15,9.3e-09
119,15,8.4e-09
120,15,7.1e-09
121,15,3.7e-09
122,15,3.2e-09
123,15,2.1e-09
124,15,2.9e-09
125,15,1.8e-09
126,15,1.2e-09
127,15,1.1e-09
0,16,9e-10
1,16,2e-09
2,16,2.5e-09
3,16,2e-09
4,16,3e-09
5,16,4.2e-09
6,16,5.5e-09
7,16,6.4e-09
8,16,9.3e-09
9,16,9.7e-09
10,16,1.27e-08
11,16,1.53e-08
12,16,1.95e-08
13,16,2.37e-08
14,16,2.86e-08
15,16,3.52e-08
16,16,4.26e-08
17,16,5.14e-08
18,16,6.33e-08
19,16,7.9e-08
20,16,8.31e-08
21,16,1.092e-07
22,16,1.193e-07
23,16,1.364e-07
24,16,1.695e-07
25,16,1.951e-07
26,16,2.369e-07
27,16,2.725e-07
28,16,2.953e-07
29,16,3.35e-07
30,16,4.06e-07
31,16,4.522e-07
32,16,5.114e-07
33,16,5.788e-07
34,16,6.496e-07
35,16,7.303e-07
36,16,8.296e-07
37,16,9.061e-07
38,16,1.025e-06
39,16,1.139e-06
40,16,1.24e-06
41,16,1.368e-06
42,16,1.48e-06
43,16,1.603e-06
44,16,1.729e-06
45,16,1.875e-06
46,16,2.023e-06
47,16,2.143e-06
48,16,2.292e-06
49,16,2.429e-06
50,16,2.61e-06
51,16,2.747e-06
52,16,2.822e-06
53,16,2.991e-06
54,16,3.085e-06
55,16,3.217e-06
56,16,3.317e-06
57,16,3.406e-06
58,16,3.499e-06
59,16,3.54e-06
60,16,3.652e-06
61,16,3.657e-06
62,16,3.692e-06
63,16,3.709e-06
64,16,3.72e-06
65,16,3.696e-06
66,16,3.626e-06
67,16,3.611e-06
68,16,3.537e-06
69,16,3.473e-06
70,16,3.394e-06
71,16,3.337e-06
72,16,3.185e-06
73,16,3.072e-06
74,16,2.96e-06
75,16,2.845e-06
76,16,2.713e-06
77,16,2.567e-06
78,16,2.426e-06
79,16,2.302e-06
80,16,2.127e-06
81,16,2.003e-06
82,16,1.864e-06
83,16,1.75e-06
84,16,1.608e-06
85,16,1.479e-06
86,16,1.333e-06
87,16,1.247e-06
88,16,1.131e-06
89,16,1.01e-06
90,16,9.115e-07
91,16,8.206e-07
92,16,7.352e-07
93,16,6.535e-07
94,16,5.832e-07
95,16,5.206e-07
96,16,4.59e-07
97,16,3.971e-07
98,16,3.459e-07
99,16,3.01e-07
100,16,2.636e-07
101,16,2.272e-07
102,16,1.964e-07
103,16,1.679e-07
104,16,1.416e-07
105,16,1.239e-07
106,16,1.02e-07
107,16,8.73e-08
108,16,7.49e-08
109,16,6.4e-08
110,16,5.21e-08
111,16,4.35e-08
112,16,3.2e-08
113,16,2.77e-08
114,16,2.68e-08
115,16,1.85e-08
116,16,1.67e-08
117,16,1.15e-08
118,16,1.1e-08
119,16,7e-09
120,16,6.2e-09
121,16,4.6e-09
122,16,5.2e-09
123,16,3.3e-09
124,16,2.8e-09
125,16,2.1e-09
126,16,1.2e-09
127,16,2.2e-09
0,17,1.1e-09
1,17,9e-10
2,17,2.3e-09
3,17,3.5e-09
4,17,3.4e-09
5,17,5.9e-09
6,17,5.9e-09
7,17,7.4e-09
8,17,1.02e-08
9,17,1.21e-08
10,17,1.48e-08
11,17,1.84e-08
12,17,2.29e-08
13,17,2.43e-08
14,17,3.29e-08
15,17,3.97e-08
16,17,5.07e-08
17,17,6.48e-08
18,17,7.76e-08
19,17,8.83e-08
20,17,1.017e-07
21,17,1.273e-07
22,17,1.504e-07
23,17,1.77e-07
24,17,2.024e-07
25,17,2.378e-07
26,17,2.663e-07
27,17,3.162e-07
28,17,3.707e-07
29,17,4.225e-07
30,17,4.655e-07
31,17,5.44e-07
32,17,6.213e-07
33,17,7.1e-07
34,17,7.759e-07
35,17,8.84e-07
36,17,1.008e-06
37,17,1.097e-06
38,17,1.221e-06
39,17,1.346e-06
40,17,1.495e-06
41,17,1.645e-06
42,17,1.779e-06
43,17,1.924e-06
44,17,2.081e-06
45,17,2.248e-06
46,17,2.435e-06
47,17,2.621e-06
48,17,2.762e-06
49,17,2.935e-06
50,17,3.091e-06
51,17,3.26e-06
52,17,3.426e-06
53,17,3.578e-06
54,17,3.746e-06
55,17,3.874e-06
56,17,4.008e-06
57,17,4.096e-06
58,17,4.201e-06
59,17,4.312e-06
60,17,4.402e-06
61,17,4.403e-06
62,17,4.448e-06
63,17,4.543e-06
64,17,4.501e-06
65,17,4.445e-06
66,17,4.38e-06
67,17,4.364e-06
68,17,4.273e-06
69,17,4.216e-06
70,17,4.127e-06
71,17,4.009e-06
72,17,3.868e-06
73,17,3.755e-06
74,17,3.578e-06
75,17,3.437e-06
76,17,3.236e-06
77,17,3.095e-06
78,17,2.948e-06
79,17,2.771e-06
80,17,2.614e-06
81,17,2.437e-06
82,17,2.27e-06
83,17,2.076e-06
84,17,1.915e-06
85,17,1.746e-06
86,17,1.63e-06
87,17,1.491e-06
88,17,1.335e-06
89,17,1.242e-06
90,17,1.114e-06
91,17,1.002e-06
92,17,8.987e-07
93,17,7.868e-07
94,17,7.013e-07
95,17,6.132e-07
96,17,5.446e-07
97,17,4.881e-07
98,17,4.279e-07
99,17,3.661e-07
100,17,3.082e-07
101,17,2.82e-07
102,17,2.381e-07
103,17,2.079e-07
104,17,1.773e-07
105,17,1.458e-07
106,17,1.221e-07
107,17,1.087e-07
108,17,8.28e-08
109,17,7.5e-08
110,17,5.81e-08
111,17,5.22e-08
112,17,4.32e-08
113,17,3.86e-08
114,17,2.42e-08
115,17,2.23e-08
116,17,1.82e-08
117,17,1.44e-08
118,17,1.42e-08
119,17,8.6e-09
120,17,9.6e-09
121,17,5.5e-09
122,17,4.2e-09
123,17,4.7e-09
124,17,2.8e-09
125,17,3e-09
126,17,1.6e-09
127,17,8e-10
0,18,1.6e-09
1,18,3.2e-09
2,18,4.5e-09
3,18,2.4e-09
4,18,4.3e-09
5,18,7.1e-09
6,18,7e-09
7,18,1.02e-08
8,18,1.32e-08
9,18,1.57e-08
10,18,1.9e-08
11,18,2.42e-08
12,18,2.52e-08
13,18,3.63e-08
14,18,4.37e-08
15,18,5.61e-08
16,18,6.58e-08
17,18,7.39e-08
18,18,9.07e-08
19,18,1.055e-07
20,18,1.253e-07
21,18,1.481e-07
22,18,1.751e-07
23,18,2.021e-07
24,18,2.445e-07
25,18,2.805e-07
26,18,3.231e-07
27,18,3.852e-07
28,18,4.372e-07
29,18,5.024e-07
30,18,5.802e-07
31,18,6.451e-07
32,18,7.539e-07
33,18,8.357e-07
34,18,9.472e-07
35,18,1.055e-06
36,18,1.197e-06
37,18,1.333e-06
38,18,1.493e-06
39,18,1.644e-06
40,18,1.791e-06
41,18,1.956e-06
42,18,2.139e-06
43,18,2.318e-06
44,18,2.525e-06
45,18,2.703e-06
46,18,2.939e-06
47,18,3.139e-06
48,18,3.314e-06
49,18,3.534e-06
50,18,3.74e-06
51,18,3.95e-06
52,18,4.107e-06
53,18,4.327e-06
54,18,4.467e-06
55,18,4.647e-06
56,18,4.832e-06
57,18,4.954e-06
58,18,5.07e-06
59,18,5.172e-06
60,18,5.205e-06
61,18,5.33e-06
62,18,5.35e-06
63,18,5.334e-06
64,18,5.386e-06
65,18,5.38e-06
66,18,5.28e-06
67,18,5.23e-06
68,18,5.118e-06
69,18,5.064e-06
70,18,4.952e-06
71,18,4.793e-06
72,18,4.643e-06
73,18,4.528e-06
74,18,4.325e-06
75,18,4.116e-06
76,18,3.954e-06
77,18,3.708e-06
78,18,3.538e-06
79,18,3.322e-06
80,18,3.107e-06
81,18,2.916e-06
82,18,2.687e-06
83,18,2.552e-06
84,18,2.321e-06
85,18,2.133e-06
86,18,1.963e-06
87,18,1.782e-06
88,18,1.611e-06
89,18,1.48e-06
90,18,1.331e-06
91,18,1.206e-06
92,18,1.064e-06
93,18,9.438e-07
94,18,8.387e-07
95,18,7.479e-07
96,18,6.503e-07
97,18,5.81e-07
98,18,4.936e-07
99,18,4.338e-07
100,18,3.774e-07
101,18,3.388e-07
102,18,2.773e-07
103,18,2.423e-07
104,18,2.07e-07
105,18,1.829e-07
106,18,1.527e-07
107,18,1.232e-07
108,18,1.033e-07
109,18,8.82e-08
110,18,7.55e-08
111,18,5.61e-08
112,18,4.78e-08
113,18,4.34e-08
114,18,3.11e-08
115,18,2.86e-08
116,18,2.38e-08
117,18,2.01e-08
118,18,1.52e-08
119,18,1.27e-08
120,18,9.9e-09
121,18,8e-09
122,18,6.2e-09
123,18,6.1e-09
124,18,2.7e-09
125,18,2.4e-09
126,18,3e-09
127,18,2.1e-09
0,19,2.1e-09
1,19,2e-09
2,19,2.9e-09
3,19,4.3e-09
4,19,7e-09
5,19,7.1e-09
6,19,8.5e-09
7,19,1.19e-08
8,19,1.56e-08
9,19,1.8e-08
10,19,2.11e-08
11,19,2.58e-08
12,19,3.48e-08
13,19,4.07e-08
14,19,5.32e-08
15,19,6.13e-08
16,19,7.08e-08
17,19,8.53e-08
18,19,1.078e-07
19,19,1.29e-07
20,19,1.499e-07
21,19,1.766e-07
22,19,2.141e-07
23,19,2.481e-07
24,19,2.82e-07
25,19,3.262e-07
26,19,3.93e-07
27,19,4.532e-07
28,19,5.223e-07
29,19,5.859e-07
30,19,6.985e-07
31,19,7.911e-07
32,19,9.021e-07
33,19,1.012e-06
34,19,1.129e-06
35,19,1.275e-06
36,19,1.404e-06
37,19,1.577e-06
38,19,1.754e-06
39,19,1.953e-06
40,19,2.129e-06
41,19,2.331e-06
42,19,2.553e-06
43,19,2.765e-06
44,19,3.017e-06
45,19,3.253e-06
46,19,3.47e-06
47,19,3.727e-06
48,19,3.969e-06
49,19,4.177e-06
50,19,4.441e-06
51,19,4.713e-06
52,19,4.935e-06
53,19,5.147e-06
54,19,5.369e-06
55,19,5.596e-06
56,19,5.752e-06
57,19,5.897e-06
58,19,6.048e-06
59,19,6.18e-06
60,19,6.308e-06
61,19,6.347e-06
62,19,6.379e-06
63,19,6.458e-06
64,19,6.43e-06
65,19,6.427e-06
66,19,6.373e-06
67,19,6.261e-06
68,19,6.152e-06
69,19,6.091e-06
70,19,5.925e-06
71,19,5.78e-06
72,19,5.564e-06
73,19,5.337e-06
74,19,5.161e-06
75,19,4.939e-06
76,19,4.721e-06
77,19,4.452e-06
78,19,4.237e-06
79,19,3.977e-06
80,19,3.729e-06
81,19,3.472e-06
82,19,3.226e-06
83,19,3.048e-06
84,19,2.779e-06
85,19,2.54e-06
86,19,2.342e-06
87,19,2.136e-06
88,19,1.945e-06
89,19,1.744e-06
90,19,1.573e-06
91,19,1.424e-06
92,19,1.276e-06
93,19,1.146e-06
94,19,1.009e-06
95,19,9.068e-07
96,19,7.882e-07
97,19,6.996e-07
98,19,5.936e-07
99,19,5.244e-07
100,19,4.549e-07
101,19,3.865e-07
102,19,3.392e-07
103,19,2.952e-07
104,19,2.485e-07
105,19,2.03e-07
106,19,1.765e-07
107,19,1.456e-07
108,19,1.261e-07
109,19,1.04e-07
110,19,9.13e-08
111,19,7.37e-08
112,19,5.99e-08
113,19,5.4e-08
114,19,3.87e-08
115,19,3.24e-08
116,19,2.85e-08
117,19,2.31e-08
118,19,1.87e-08
119,19,1.23e-08
120,19,1.24e-08
121,19,7.4e-09
122,19,8.1e-09
123,19,6e-09
124,19,3.4e-09
125,19,3.5e-09
126,19,2.4e-09
127,19,1.9e-09
0,20,2.8e-09
1,20,3.2e-09
2,20,4.5e-09
3,20,4.4e-09
4,20,7.7e-09
5,20,9.3e-09
6,20,1.19e-08
7,20,1.37e-08
8,20,1.64e-08
9,20,2.07e-08
10,20,2.35e-08
11,20,3.53e-08
12,20,4.45e-08
13,20,4.98e-08
14,20,6.25e-08
15,20,7.22e-08
16,20,8.8e-08
17,20,1.054e-07
18,20,1.306e-07
19,20,1.498e-07
20,20,1.811e-07
21,20,2.179e-07
22,20,2.46e-07
23,20,2.954e-07
24,20,3.477e-07
25,20,4.014e-07
26,20,4.619e-07
27,20,5.362e-07
28,20,6.351e-07
29,20,7.256e-07
30,20,8.21e-07
31,20,9.411e-07
32,20,1.072e-06
33,20,1.194e-06
34,20,1.342e-06
35,20,1.528e-06
36,20,1.684e-06
37,20,1.912e-06
38,20,2.092e-06
39,20,2.326e-06
40,20,2.527e-06
41,20,2.786e-06
42,20,3.026e-06
43,20,3.31e-06
44,20,3.581e-06
45,20,3.876e-06
46,20,4.176e-06
47,20,4.436e-06
48,20,4.765e-06
49,20,5.053e-06
50,20,5.287e-06
51,20,5.581e-06
52,20,5.881e-06
53,20,6.158e-06
54,20,6.422e-06
55,20,6.639e-06
56,20,6.867e-06
57,20,7.044e-06
58,20,7.191e-06
59,20,7.386e-06
60,20,7.509e-06
61,20,7.572e-06
62,20,7.613e-06
63,20,7.721e-06
64,20,7.659e-06
65,20,7.673e-06
66,20,7.603e-06
67,20,7.502e-06
68,20,7.413e-06
69,20,7.192e-06
70,20,7.083e-06
71,20,6.928e-06
72,20,6.709e-06
73,20,6.47e-06
74,20,6.169e-06
75,20,5.897e-06
76,20,5.528e-06
77,20,5.342e-06
78,20,5.056e-06
79,20,4.714e-06
80,20,4.457e-06
81,20,4.154e-06
82,20,3.89e-06
83,20,3.594e-06
84,20,3.343e-06
85,20,3.038e-06
86,20,2.782e-06
87,20,2.557e-06
88,20,2.3e-06
89,20,2.093e-06
90,20,1.906e-06
91,20,1.703e-06
92,20,1.522e-06
93,20,1.34e-06
94,20,1.195e-06
95,20,1.06e-06
96,20,9.15e-07
97,20,8.231e-07
98,20,7.131e-07
99,20,6.106e-07
100,20,5.394e-07
101,20,4.757e-07
102,20,3.986e-07
103,20,3.472e-07
104,20,2.964e-07
105,20,2.534e-07
106,20,2.015e-07
107,20,1.807e-07
108,20,1.478e-07
109,20,1.288e-07
110,20,1.049e-07
111,20,8.93e-08
112,20,7.36e-08
113,20,5.94e-08
114,20,5.15e-08
115,20,3.75e-08
116,20,3.51e-08
117,20,2.53e-08
118,20,2.36e-08
119,20,1.99e-08
120,20,1.48e-08
121,20,1e-08
122,20,7.6e-09
123,20,6.4e-09
124,20,5.7e-09
125,20,4.8e-09
126,20,3.4e-09
127,20,3e-09
0,21,2.8e-09
1,21,5e-09
2,21,4.9e-09
3,21,6.4e-09
4,21,8.8e-09
5,21,9.9e-09
6,21,1.25e-08
7,21,1.89e-08
8,21,1.96e-08
9,21,2.44e-08
10,21,2.98e-08
11,21,3.87e-08
12,21,4.64e-08
13,21,5.8e-08
14,21,7.21e-08
15,21,8.04e-08
16,21,1.015e-07
17,21,1.228e-07
18,21,1.451e-07
19,21,1.693e-07
20,21,2.122e-07
21,21,2.566e-07
22,21,2.949e-07
23,21,3.519e-07
24,21,4.13e-07
25,21,4.757e-07
26,21,5.55e-07
27,21,6.443e-07
28,21,7.247e-07
29,21,8.445e-07
30,21,9.807e-07
31,21,1.102e-06
32,21,1.274e-06
33,21,1.431e-06
34,21,1.63e-06
35,21,1.809e-06
36,21,2.012e-06
37,21,2.253e-06
38,21,2.474e-06
39,21,2.752e-06
40,21,3.017e-06
41,21,3.308e-06
42,21,3.617e-06
43,21,3.959e-06
44,21,4.267e-06
45,21,4.608e-06
46,21,4.934e-06
47,21,5.266e-06
48,21,5.603e-06
49,21,6.009e-06
50,21,6.34e-06
51,21,6.702e-06
52,21,7e-06
53,21,7.332e-06
54,21,7.597e-06
55,21,7.882e-06
56,21,8.16e-06
57,21,8.401e-06
58,21,8.609e-06
59,21,8.734e-06
60,21,8.878e-06
61,21,9.021e-06
62,21,9.093e-06
63,21,9.128e-06
64,21,9.163e-06
65,21,9.139e-06
66,21,8.991e-06
67,21,8.921e-06
68,21,8.77e-06
69,21,8.629e-06
70,21,8.385e-06
71,21,8.188e-06
72,21,7.933e-06
73,21,7.647e-06
74,21,7.362e-06
75,21,7.017e-06
76,21,6.676e-06
77,21,6.298e-06
78,21,5.947e-06
79,21,5.658e-06
80,21,5.25e-06
81,21,4.892e-06
82,21,4.599e-06
83,21,4.253e-06
84,21,3.953e-06
85,21,3.612e-06
86,21,3.29e-06
87,21,2.993e-06
88,21,2.723e-06
89,21,2.511e-06
90,21,2.255e-06
91,21,2.032e-06
92,21,1.791e-06
93,21,1.606e-06
94,21,1.409e-06
95,21,1.27e-06
96,21,1.117e-06
97,21,9.868e-07
98,21,8.436e-07
99,21,7.422e-07
100,21,6.325e-07
101,21,5.615e-07
102,21,4.694e-07
103,21,4.122e-07
104,21,3.541e-07
105,21,2.927e-07
106,21,2.554e-07
107,21,2.15e-07
108,21,1.719e-07
109,21,1.514e-07
110,21,1.239e-07
111,21,1.068e-07
112,21,8.8e-08
113,21,6.99e-08
114,21,5.57e-08
115,21,4.47e-08
116,21,3.87e-08
117,21,3e-08
118,21,2.41e-08
119,21,2.09e-08
120,21,1.71e-08
121,21,1.43e-08
122,21,1.06e-08
123,21,8.1e-09
124,21,6.4e-09
125,21,5.2e-09
126,21,3.2e-09
127,21,3.6e-09
0,22,4.4e-09
1,22,5.6e-09
2,22,7e-09
3,22,7.2e-09
4,22,9.7e-09
5,22,1.26e-08
6,22,1.56e-08
7,22,1.95e-08
8,22,2.32e-08
9,22,2.91e-08
10,22,3.95e-08
11,22,4.54e-08
12,22,5.95e-08
13,22,6.38e-08
14,22,7.81e-08
15,22,9.84e-08
16,22,1.243e-07
17,22,1.551e-07
18,22,1.722e-07
19,22,2.131e-07
20,22,2.448e-07
21,22,2.875e-07
22,22,3.445e-07
23,22,4.176e-07
24,22,4.745e-07
25,22,5.604e-07
26,22,6.564e-07
27,22,7.548e-07
28,22,8.802e-07
29,22,1.008e-06
30,22,1.145e-06
31,22,1.296e-06
32,22,1.477e-06
33,22,1.682e-06
34,22,1.894e-06
35,22,2.137e-06
36,22,2.366e-06
37,22,2.642e-06
38,22,2.955e-06
39,22,3.25e-06
40,22,3.59e-06
41,22,3.902e-06
42,22,4.253e-06
43,22,4.619e-06
44,22,5.076e-06
45,22,5.431e-06
46,22,5.776e-06
47,22,6.244e-06
48,22,6.684e-06
49,22,7.045e-06
50,22,7.528e-06
51,22,7.926e-06
52,22,8.258e-06
53,22,8.677e-06
54,22,9.061e-06
55,22,9.375e-06
56,22,9.721e-06
57,22,9.897e-06
58,22,1.018e-05
59,22,1.039e-05
60,22,1.05e-05
61,22,1.072e-05
62,22,1.076e-05
63,22,1.084e-05
64,22,1.082e-05
65,22,1.075e-05
66,22,1.063e-05
67,22,1.056e-05
68,22,1.038e-05
69,22,1.019e-05
70,22,9.911e-06
71,22,9.611e-06
72,22,9.32e-06
73,22,9.037e-06
74,22,8.66e-06
75,22,8.379e-06
76,22,7.897e-06
77,22,7.506e-06
78,22,7.075e-06
79,22,6.644e-06
80,22,6.271e-06
81,22,5.839e-06
82,22,5.433e-06
83,22,5.034e-06
84,22,4.65e-06
85,22,4.283e-06
86,22,3.924e-06
87,22,3.575e-06
88,22,3.245e-06
89,22,2.911e-06
90,22,2.636e-06
91,22,2.389e-06
92,22,2.134e-06
93,22,1.892e-06
94,22,1.699e-06
95,22,1.491e-06
96,22,1.325e-06
97,22,1.138e-06
98,22,1.002e-06
99,22,8.673e-07
100,22,7.647e-07
101,22,6.573e-07
102,22,5.597e-07
103,22,4.747e-07
104,22,4.134e-07
105,22,3.577e-07
106,22,3.043e-07
107,22,2.45e-07
108,22,2.185e-07
109,22,1.819e-07
110,22,1.387e-07
111,22,1.163e-07
112,22,9.97e-08
113,22,8.76e-08
114,22,6.86e-08
115,22,6.22e-08
116,22,4.77e-08
117,22,3.85e-08
118,22,2.75e-08
119,22,2.47e-08
120,22,1.68e-08
121,22,1.54e-08
122,22,1.03e-08
123,22,8e-09
124,22,7.4e-09
125,22,6.9e-09
126,22,4e-09
127,22,3.8e-09
0,23,4.9e-09
1,23,5.8e-09
2,23,6.3e-09
3,23,9.5e-09
4,23,1.12e-08
5,23,1.39e-08
6,23,1.9e-08
7,23,1.86e-08
8,23,3.14e-08
9,23,3.95e-08
10,23,4.1e-08
11,23,5.32e-08
12,23,6.51e-08
13,23,8.04e-08
14,23,1.012e-07
15,23,1.135e-07
16,23,1.462e-07
17,23,1.697e-07
18,23,2.05e-07
19,23,2.544e-07
20,23,2.897e-07
21,23,3.445e-07
22,23,4.023e-07
23,23,4.827e-07
24,23,5.573e-07
25,23,6.714e-07
26,23,7.69e-07
27,23,8.909e-07
28,23,1.019e-06
29,23,1.182e-06
30,23,1.374e-06
31,23,1.544e-06
32,23,1.78e-06
33,23,1.973e-06
34,23,2.224e-06
35,23,2.503e-06
36,23,2.784e-06
37,23,3.13e-06
38,23,3.448e-06
39,23,3.839e-06
40,23,4.221e-06
41,23,4.625e-06
42,23,5.019e-06
43,23,5.493e-06
44,23,5.927e-06
45,23,6.41e-06
46,23,6.882e-06
47,23,7.381e-06
48,23,7.869e-06
49,23,8.327e-06
50,23,8.861e-06
51,23,9.296e-06
52,23,9.798e-06
53,23,1.019e-05
54,23,1.07e-05
55,23,1.104e-05
56,23,1.143e-05
57,23,1.169e-05
58,23,1.196e-05
59,23,1.224e-05
60,23,1.246e-05
61,23,1.262e-05
62,23,1.271e-05
63,23,1.274e-05
64,23,1.279e-05
65,23,1.273e-05
66,23,1.259e-05
67,23,1.245e-05
68,23,1.23e-05
69,23,1.196e-05
70,23,1.172e-05
71,23,1.14e-05
72,23,1.106e-05
73,23,1.066e-05
74,23,1.022e-05
75,23,9.746e-06
76,23,9.299e-06
77,23,8.873e-06
78,23,8.399e-06
79,23,7.845e-06
80,23,7.379e-06
81,23,6.863e-06
82,23,6.393e-06
83,23,5.953e-06
84,23,5.486e-06
85,23,5.044e-06
86,23,4.621e-06
87,23,4.234e-06
88,23,3.821e-06
89,23,3.466e-06
90,23,3.083e-06
91,23,2.786e-06
92,23,2.492e-06
93,23,2.24e-06
94,23,2.002e-06
95,23,1.758e-06
96,23,1.533e-06
97,23,1.345e-06
98,23,1.187e-06
99,23,1.017e-06
100,23,8.894e-07
101,23,7.704e-07
102,23,6.578e-07
103,23,5.711e-07
104,23,4.972e-07
105,23,4.075e-07
106,23,3.52e-07
107,23,2.963e-07
108,23,2.473e-07
109,23,2.107e-07
110,23,1.727e-07
111,23,1.413e-07
112,23,1.183e-07
113,23,1.05e-07
114,23,7.91e-08
115,23,6.33e-08
116,23,5.41e-08
117,23,4.03e-08
118,23,3.59e-08
119,23,3.04e-08
120,23,2.45e-08
121,23,1.57e-08
122,23,1.56e-08
123,23,1.12e-08
124,23,8.2e-09
125,23,5.8e-09
126,23,6.2e-09
127,23,5e-09
0,24,5.5e-09
1,24,5.8e-09
2,24,6.3e-09
3,24,9.8e-09
4,24,1.18e-08
5,24,1.62e-08
6,24,2e-08
7,24,2.66e-08
8,24,3.29e-08
9,24,3.91e-08
10,24,5.46e-08
11,24,6.29e-08
12,24,7.89e-08
13,24,9.5e-08
14,24,1.155e-07
15,24,1.357e-07
16,24,1.719e-07
17,24,1.972e-07
18,24,2.389e-07
19,24,2.847e-07
20,24,3.47e-07
21,24,4.015e-07
22,24,4.822e-07
23,24,5.556e-07
24,24,6.634e-07
25,24,7.778e-07
26,24,8.79e-07
27,24,1.044e-06
28,24,1.213e-06
29,24,1.378e-06
30,24,1.577e-06
31,24,1.809e-06
32,24,2.052e-06
33,24,2.336e-06
34,24,2.607e-06
35,24,2.927e-06
36,24,3.273e-06
37,24,3.671e-06
38,24,4.064e-06
39,24,4.485e-06
40,24,4.927e-06
41,24,5.433e-06
42,24,5.912e-06
43,24,6.423e-06
44,24,7.013e-06
45,24,7.509e-06
46,24,8.111e-06
47,24,8.716e-06
48,24,9.299e-06
49,24,9.819e-06
50,24,1.045e-05
51,24,1.087e-05
52,24,1.148e-05
53,24,1.208e-05
54,24,1.254e-05
55,24,1.298e-05
56,24,1.339e-05
57,24,1.384e-05
58,24,1.412e-05
59,24,1.442e-05
60,24,1.463e-05
61,24,1.489e-05
62,24,1.499e-05
63,24,1.505e-05
64,24,1.509e-05
65,24,1.501e-05
66,24,1.486e-05
67,24,1.464e-05
68,24,1.446e-05
69,24,1.41e-05
70,24,1.379e-05
71,24,1.347e-05
72,24,1.3e-05
73,24,1.252e-05
74,24,1.198e-05
75,24,1.15e-05
76,24,1.095e-05
77,24,1.038e-05
78,24,9.792e-06
79,24,9.242e-06
80,24,8.677e-06
81,24,8.078e-06
82,24,7.54e-06
83,24,6.955e-06
84,24,6.454e-06
85,24,5.906e-06
86,24,5.412e-06
87,24,4.957e-06
88,24,4.486e-06
89,24,4.051e-06
90,24,3.647e-06
91,24,3.289e-06
92,24,2.918e-06
93,24,2.627e-06
94,24,2.34e-06
95,24,2.064e-06
96,24,1.814e-06
97,24,1.575e-06
98,24,1.381e-06
99,24,1.201e-06
100,24,1.062e-06
101,24,9.138e-07
102,24,7.75e-07
103,24,6.594e-07
104,24,5.537e-07
105,24,4.854e-07
106,24,4.009e-07
107,24,3.443e-07
108,24,2.887e-07
109,24,2.383e-07
110,24,2.025e-07
111,24,1.676e-07
112,24,1.358e-07
113,24,1.155e-07
114,24,9.81e-08
115,24,7.74e-08
116,24,6.24e-08
117,24,5.23e-08
118,24,4.41e-08
119,24,3.01e-08
120,24,2.54e-08
121,24,2.25e-08
122,24,1.73e-08
123,24,1.29e-08
124,24,1.2e-08
125,24,1e-08
126,24,5.1e-09
127,24,4.8e-09
0,25,6.8e-09
1,25,7.5e-09
2,25,1.15e-08
3,25,1.24e-08
4,25,1.56e-08
5,25,1.75e-08
6,25,2.39e-08
7,25,3.36e-08
8,25,4.08e-08
9,25,5.17e-08
10,25,5.74e-08
11,25,7.68e-08
12,25,8.69e-08
13,25,1.114e-07
14,25,1.325e-07
15,25,1.607e-07
16,25,1.966e-07
17,25,2.371e-07
18,25,2.75e-07
19,25,3.419e-07
20,25,4.002e-07
21,25,4.67e-07
22,25,5.652e-07
23,25,6.662e-07
24,25,7.856e-07
25,25,9.228e-07
26,25,1.067e-06
27,25,1.239e-06
28,25,1.398e-06
29,25,1.628e-06
30,25,1.83e-06
31,25,2.126e-06
32,25,2.397e-06
33,25,2.712e-06
34,25,3.092e-06
35,25,3.458e-06
36,25,3.82e-06
37,25,4.287e-06
38,25,4.743e-06
39,25,5.275e-06
40,25,5.739e-06
41,25,6.38e-06
42,25,6.929e-06
43,25,7.526e-06
44,25,8.162e-06
45,25,8.757e-06
46,25,9.532e-06
47,25,1.014e-05
48,25,1.076e-05
49,25,1.151e-05
50,25,1.213e-05
51,25,1.283e-05
52,25,1.342e-05
53,25,1.406e-05
54,25,1.47e-05
55,25,1.519e-05
56,25,1.579e-05
57,25,1.618e-05
58,25,1.656e-05
59,25,1.691e-05
60,25,1.718e-05
61,25,1.743e-05
62,25,1.756e-05
63,25,1.754e-05
64,25,1.757e-05
65,25,1.753e-05
66,25,1.741e-05
67,25,1.709e-05
68,25,1.688e-05
69,25,1.656e-05
70,25,1.624e-05
71,25,1.568e-05
72,25,1.52e-05
73,25,1.461e-05
74,25,1.408e-05
75,25,1.341e-05
76,25,1.283e-05
77,25,1.215e-05
78,25,1.144e-05
79,25,1.08e-05
80,25,1.011e-05
81,25,9.492e-06
82,25,8.727e-06
83,25,8.185e-06
84,25,7.543e-06
85,25,6.934e-06
86,25,6.329e-06
87,25,5.798e-06
88,25,5.257e-06
89,25,4.758e-06
90,25,4.275e-06
91,25,3.856e-06
92,25,3.444e-06
93,25,3.055e-06
94,25,2.712e-06
95,25,2.396e-06
96,25,2.118e-06
97,25,1.839e-06
98,25,1.619e-06
99,25,1.412e-06
100,25,1.228e-06
101,25,1.052e-06
102,25,8.906e-07
103,25,7.689e-07
104,25,6.55e-07
105,25,5.597e-07
106,25,4.833e-07
107,25,4.044e-07
108,25,3.392e-07
109,25,2.865e-07
110,25,2.38e-07
111,25,2.042e-07
112,25,1.64e-07
113,25,1.388e-07
114,25,1.1e-07
115,25,9.03e-08
116,25,7.62e-08
117,25,5.85e-08
118,25,4.91e-08
119,25,3.81e-08
120,25,3.06e-08
121,25,2.59e-08
122,25,1.88e-08
123,25,1.62e-08
124,25,1.27e-08
125,25,9.6e-09
126,25,8.7e-09
127,25,6e-09
0,26,7.2e-09
1,26,8.8e-09
2,26,1.14e-08
3,26,1.34e-08
4,26,1.91e-08
5,26,2.43e-08
6,26,2.78e-08
7,26,3.85e-08
8,26,3.94e-08
9,26,5.73e-08
10,26,6.76e-08
11,26,8.28e-08
12,26,1.03e-07
13,26,1.243e-07
14,26,1.515e-07
15,26,1.873e-07
16,26,2.261e-07
17,26,2.794e-07
18,26,3.288e-07
19,26,3.973e-07
20,26,4.717e-07
21,26,5.529e-07
22,26,6.543e-07
23,26,7.626e-07
24,26,8.953e-07
25,26,1.05e-06
26,26,1.221e-06
27,26,1.424e-06
28,26,1.623e-06
29,26,1.857e-06
30,26,2.158e-06
31,26,2.46e-06
32,26,2.804e-06
33,26,3.173e-06
34,26,3.573e-06
35,26,3.994e-06
36,26,4.483e-06
37,26,4.965e-06
38,26,5.506e-06
39,26,6.114e-06
40,26,6.766e-06
41,26,7.332e-06
42,26,8.07e-06
43,26,8.77e-06
44,26,9.551e-06
45,26,1.029e-05
46,26,1.107e-05
47,26,1.18e-05
48,26,1.26e-05
49,26,1.346e-05
50,26,1.424e-05
51,26,1.501e-05
52,26,1.573e-05
53,26,1.639e-05
54,26,1.714e-05
55,26,1.775e-05
56,26,1.841e-05
57,26,1.882e-05
58,26,1.93e-05
59,26,1.97e-05
60,26,2.003e-05
61,26,2.034e-05
62,26,2.05e-05
63,26,2.049e-05
64,26,2.051e-05
65,26,2.042e-05
66,26,2.03e-05
67,26,2.007e-05
68,26,1.973e-05
69,26,1.926e-05
70,26,1.879e-05
71,26,1.828e-05
72,26,1.778e-05
73,26,1.708e-05
74,26,1.639e-05
75,26,1.564e-05
76,26,1.493e-05
77,26,1.412e-05
78,26,1.335e-05
79,26,1.263e-05
80,26,1.184e-05
81,26,1.106e-05
82,26,1.024e-05
83,26,9.476e-06
84,26,8.798e-06
85,26,8.105e-06
86,26,7.374e-06
87,26,6.712e-06
88,26,6.121e-06
89,26,5.551e-06
90,26,4.965e-06
91,26,4.452e-06
92,26,4.02e-06
93,26,3.524e-06
94,26,3.148e-06
95,26,2.762e-06
96,26,2.456e-06
97,26,2.153e-06
98,26,1.879e-06
99,26,1.645e-06
100,26,1.393e-06
101,26,1.214e-06
102,26,1.058e-06
103,26,9.008e-07
104,26,7.55e-07
105,26,6.579e-07
106,26,5.62e-07
107,26,4.659e-07
108,26,3.892e-07
109,26,3.224e-07
110,26,2.709e-07
111,26,2.32e-07
112,26,1.906e-07
113,26,1.516e-07
114,26,1.279e-07
115,26,1.038e-07
116,26,8.26e-08
117,26,6.97e-08
118,26,5.41e-08
119,26,4.63e-08
120,26,3.55e-08
121,26,2.7e-08
122,26,2.2e-08
123,26,1.95e-08
124,26,1.44e-08
125,26,1.13e-08
126,26,7.6e-09
127,26,7.8e-09
0,27,7.5e-09
1,27,9.8e-09
2,27,1.09e-08
3,27,1.75e-08
4,27,2.15e-08
5,27,2.83e-08
6,27,3.34e-08
7,27,4.39e-08
8,27,5.34e-08
9,27,7.23e-08
10,27,8.29e-08
11,27,1.023e-07
12,27,1.143e-07
13,27,1.483e-07
14,27,1.857e-07
15,27,2.172e-07
16,27,2.561e-07
17,27,3.159e-07
18,27,3.889e-07
19,27,4.46e-07
20,27,5.517e-07
21,27,6.466e-07
22,27,7.576e-07
23,27,8.908e-07
24,27,1.038e-06
25,27,1.212e-06
26,27,1.393e-06
27,27,1.651e-06
28,27,1.901e-06
29,27,2.203e-06
30,27,2.474e-06
31,27,2.845e-06
32,27,3.213e-06
33,27,3.666e-06
34,27,4.16e-06
35,27,4.627e-06
36,27,5.199e-06
37,27,5.762e-06
38,27,6.402e-06
39,27,7.098e-06
40,27,7.772e-06
41,27,8.589e-06
42,27,9.39e-06
43,27,1.016e-05
44,27,1.105e-05
45,27,1.194e-05
46,27,1.278e-05
47,27,1.378e-05
48,27,1.467e-05
49,27,1.559e-05
50,27,1.653e-05
51,27,1.741e-05
52,27,1.817e-05
53,27,1.921e-05
54,27,1.981e-05
55,27,2.07e-05
56,27,2.127e-05
57,27,2.194e-05
58,27,2.249e-05
59,27,2.304e-05
60,27,2.333e-05
61,27,2.371e-05
62,27,2.381e-05
63,27,2.386e-05
64,27,2.4e-05
65,27,2.38e-05
66,27,2.357e-05
67,27,2.339e-05
68,27,2.297e-05
69,27,2.247e-05
70,27,2.195e-05
71,27,2.129e-05
72,27,2.055e-05
73,27,1.992e-05
74,27,1.913e-05
75,27,1.833e-05
76,27,1.739e-05
77,27,1.646e-05
78,27,1.556e-05
79,27,1.474e-05
80,27,1.378e-05
81,27,1.274e-05
82,27,1.192e-05
83,27,1.099e-05
84,27,1.02e-05
85,27,9.371e-06
86,27,8.583e-06
87,27,7.804e-06
88,27,7.082e-06
89,27,6.362e-06
90,27,5.784e-06
91,27,5.148e-06
92,27,4.649e-06
93,27,4.126e-06
94,27,3.636e-06
95,27,3.236e-06
96,27,2.854e-06
97,27,2.491e-06
98,27,2.19e-06
99,27,1.906e-06
100,27,1.636e-06
101,27,1.404e-06
102,27,1.225e-06
103,27,1.044e-06
104,27,8.931e-07
105,27,7.619e-07
106,27,6.387e-07
107,27,5.425e-07
108,27,4.405e-07
109,27,3.664e-07
110,27,3.157e-07
111,27,2.614e-07
112,27,2.19e-07
113,27,1.826e-07
114,27,1.451e-07
115,27,1.176e-07
116,27,9.76e-08
117,27,8.34e-08
118,27,6.57e-08
119,27,4.85e-08
120,27,3.84e-08
121,27,2.92e-08
122,27,2.51e-08
123,27,2.16e-08
124,27,1.97e-08
125,27,1.22e-08
126,27,8.4e-09
127,27,7.9e-09
0,28,7.5e-09
1,28,1.06e-08
2,28,1.41e-08
3,28,1.88e-08
4,28,2.44e-08
5,28,3.09e-08
6,28,3.76e-08
7,28,5.07e-08
8,28,5.91e-08
9,28,7.54e-08
10,28,9.78e-08
11,28,1.139e-07
12,28,1.396e-07
13,28,1.725e-07
14,28,1.989e-07
15,28,2.519e-07
16,28,3.041e-07
17,28,3.774e-07
18,28,4.387e-07
19,28,5.204e-07
20,28,6.35e-07
21,28,7.371e-07
22,28,8.791e-07
23,28,1.033e-06
24,28,1.21e-06
25,28,1.416e-06
26,28,1.625e-06
27,28,1.895e-06
28,28,2.189e-06
29,28,2.505e-06
30,28,2.892e-06
31,28,3.299e-06
32,28,3.703e-06
33,28,4.216e-06
34,28,4.755e-06
35,28,5.357e-06
36,28,5.916e-06
37,28,6.67e-06
38,28,7.439e-06
39,28,8.219e-06
40,28,9.027e-06
41,28,9.893e-06
42,28,1.079e-05
43,28,1.182e-05
44,28,1.281e-05
45,28,1.384e-05
46,28,1.479e-05
47,28,1.589e-05
48,28,1.704e-05
49,28,1.8e-05
50,28,1.902e-05
51,28,2.009e-05
52,28,2.118e-05
53,28,2.212e-05
54,28,2.306e-05
55,28,2.386e-05
56,28,2.471e-05
57,28,2.539e-05
58,28,2.61e-05
59,28,2.656e-05
60,28,2.702e-05
61,28,2.743e-05
62,28,2.747e-05
63,28,2.778e-05
64,28,2.77e-05
65,28,2.759e-05
66,28,2.732e-05
67,28,2.7e-05
68,28,2.664e-05
69,28,2.61e-05
70,28,2.541e-05
71,28,2.461e-05
72,28,2.388e-05
73,28,2.308e-05
74,28,2.215e-05
75,28,2.111e-05
76,28,2.026e-05
77,28,1.914e-05
78,28,1.798e-05
79,28,1.701e-05
80,28,1.582e-05
81,28,1.487e-05
82,28,1.387e-05
83,28,1.277e-05
84,28,1.179e-05
85,28,1.076e-05
86,28,9.892e-06
87,28,9.025e-06
88,28,8.16e-06
89,28,7.446e-06
90,28,6.671e-06
91,28,5.968e-06
92,28,5.338e-06
93,28,4.763e-06
94,28,4.209e-06
95,28,3.728e-06
96,28,3.299e-06
97,28,2.855e-06
98,28,2.525e-06
99,28,2.172e-06
100,28,1.892e-06
101,28,1.628e-06
102,28,1.393e-06
103,28,1.188e-06
104,28,1.038e-06
105,28,8.69e-07
106,28,7.17e-07
107,28,6.186e-07
108,28,5.268e-07
109,28,4.413e-07
110,28,3.69e-07
111,28,3.023e-07
112,28,2.448e-07
113,28,2.141e-07
114,28,1.665e-07
115,28,1.392e-07
116,28,1.178e-07
117,28,8.93e-08
118,28,7.01e-08
119,28,6.16e-08
120,28,4.44e-08
121,28,3.63e-08
122,28,3e-08
123,28,2.29e-08
124,28,1.88e-08
125,28,1.72e-08
126,28,1.1e-08
127,28,7.2e-09
0,29,1.22e-08
1,29,1.39e-08
2,29,1.81e-08
3,29,2.3e-08
4,29,2.78e-08
5,29,3.5e-08
6,29,4.62e-08
7,29,4.94e-08
8,29,6.71e-08
9,29,8.08e-08
10,29,9.91e-08
11,29,1.218e-07
12,29,1.574e-07
13,29,1.933e-07
14,29,2.383e-07
15,29,2.852e-07
16,29,3.434e-07
17,29,4.138e-07
18,29,5.048e-07
19,29,6.066e-07
20,29,7.119e-07
21,29,8.376e-07
22,29,1.008e-06
23,29,1.168e-06
24,29,1.38e-06
25,29,1.626e-06
26,29,1.887e-06
27,29,2.207e-06
28,29,2.521e-06
29,29,2.88e-06
30,29,3.328e-06
31,29,3.776e-06
32,29,4.291e-06
33,29,4.907e-06
34,29,5.517e-06
35,29,6.176e-06
36,29,6.879e-06
37,29,7.679e-06
38,29,8.534e-06
39,29,9.445e-06
40,29,1.038e-05
41,29,1.144e-05
42,29,1.249e-05
43,29,1.36e-05
44,29,1.47e-05
45,29,1.586e-05
46,29,1.711e-05
47,29,1.832e-05
48,29,1.957e-05
49,29,2.081e-05
50,29,2.204e-05
51,29,2.325e-05
52,29,2.444e-05
53,29,2.557e-05
54,29,2.667e-05
55,29,2.768e-05
56,29,2.85e-05
57,29,2.942e-05
58,29,3.012e-05
59,29,3.072e-05
60,29,3.125e-05
61,29,3.158e-05
62,29,3.193e-05
63,29,3.201e-05
64,29,3.212e-05
65,29,3.19e-05
66,29,3.167e-05
67,29,3.128e-05
68,29,3.077e-05
69,29,3.012e-05
70,29,2.941e-05
71,29,2.851e-05
72,29,2.767e-05
73,29,2.666e-05
74,29,2.558e-05
75,29,2.446e-05
76,29,2.325e-05
77,29,2.209e-05
78,29,2.074e-05
79,29,1.96e-05
80,29,1.837e-05
81,29,1.721e-05
82,29,1.589e-05
83,29,1.462e-05
84,29,1.36e-05
85,29,1.25e-05
86,29,1.143e-05
87,29,1.039e-05
88,29,9.418e-06
89,29,8.511e-06
90,29,7.639e-06
91,29,6.884e-06
92,29,6.155e-06
93,29,5.441e-06
94,29,4.913e-06
95,29,4.29e-06
96,29,3.807e-06
97,29,3.291e-06
98,29,2.887e-06
99,29,2.512e-06
100,29,2.209e-06
101,29,1.873e-06
102,29,1.624e-06
103,29,1.363e-06
104,29,1.173e-06
105,29,1.008e-06
106,29,8.515e-07
107,29,7.257e-07
108,29,5.899e-07
109,29,5.104e-07
110,29,4.155e-07
111,29,3.51e-07
112,29,2.914e-07
113,29,2.361e-07
114,29,1.984e-07
115,29,1.62e-07
116,29,1.259e-07
117,29,1.043e-07
118,29,8.45e-08
119,29,6.64e-08
120,29,5.41e-08
121,29,4.11e-08
122,29,3.53e-08
123,29,2.86e-08
124,29,2.19e-08
125,29,1.77e-08
126,29,1.42e-08
127,29,1.25e-08
0,30,1.19e-08
1,30,1.67e-08
2,30,2.1e-08
3,30,2.61e-08
4,30,2.88e-08
5,30,4.52e-08
6,30,5.01e-08
7,30,6.14e-08
8,30,7.21e-08
9,30,9.61e-08
10,30,1.208e-07
11,30,1.513e-07
12,30,1.847e-07
13,30,2.166e-07
14,30,2.745e-07
15,30,3.269e-07
16,30,4.008e-07
17,30,4.801e-07
18,30,5.802e-07
19,30,6.951e-07
20,30,8.186e-07
21,30,9.781e-07
22,30,1.146e-06
23,30,1.351e-06
24,30,1.583e-06
25,30,1.856e-06
26,30,2.137e-06
27,30,2.47e-06
28,30,2.869e-06
29,30,3.305e-06
30,30,3.785e-06
31,30,4.334e-06
32,30,4.915e-06
33,30,5.601e-06
34,30,6.327e-06
35,30,7.086e-06
36,30,7.895e-06
37,30,8.798e-06
38,30,9.7e-06
39,30,1.086e-05
40,30,1.194e-05
41,30,1.304e-05
42,30,1.432e-05
43,30,1.565e-05
44,30,1.688e-05
45,30,1.827e-05
46,30,1.959e-05
47,30,2.109e-05
48,30,2.247e-05
49,30,2.39e-05
50,30,2.534e-05
51,30,2.674e-05
52,30,2.816e-05
53,30,2.946e-05
54,30,3.061e-05
55,30,3.19e-05
56,30,3.286e-05
57,30,3.382e-05
58,30,3.465e-05
59,30,3.538e-05
60,30,3.597e-05
61,30,3.656e-05
62,30,3.676e-05
63,30,3.692e-05
64,30,3.698e-05
65,30,3.676e-05
66,30,3.646e-05
67,30,3.603e-05
68,30,3.55e-05
69,30,3.472e-05
70,30,3.399e-05
71,30,3.289e-05
72,30,3.186e-05
73,30,3.058e-05
74,30,2.938e-05
75,30,2.807e-05
76,30,2.672e-05
77,30,2.536e-05
78,30,2.389e-05
79,30,2.246e-05
80,30,2.106e-05
81,30,1.966e-05
82,30,1.827e-05
83,30,1.689e-05
84,30,1.559e-05
85,30,1.429e-05
86,30,1.314e-05
87,30,1.192e-05
88,30,1.088e-05
89,30,9.752e-06
90,30,8.803e-06
91,30,7.872e-06
92,30,7.047e-06
93,30,6.296e-06
94,30,5.558e-06
95,30,4.892e-06
96,30,4.346e-06
97,30,3.776e-06
98,30,3.301e-06
99,30,2.88e-06
100,30,2.509e-06
101,30,2.153e-06
102,30,1.855e-06
103,30,1.568e-06
104,30,1.361e-06
105,30,1.154e-06
106,30,9.813e-07
107,30,8.235e-07
108,30,6.817e-07
109,30,5.709e-07
110,30,4.952e-07
111,30,3.912e-07
112,30,3.363e-07
113,30,2.77e-07
114,30,2.293e-07
115,30,1.826e-07
116,30,1.492e-07
117,30,1.186e-07
118,30,9.98e-08
119,30,7.91e-08
120,30,6.49e-08
121,30,5.34e-08
122,30,3.69e-08
123,30,3.04e-08
124,30,2.49e-08
125,30,1.99e-08
126,30,1.43e-08
127,30,1.3e-08
0,31,1.42e-08
1,31,1.86e-08
2,31,2.11e-08
3,31,2.98e-08
4,31,3.73e-08
5,31,4.28e-08
6,31,5.9e-08
7,31,7.18e-08
8,31,8.85e-08
9,31,1.113e-07
10,31,1.37e-07
11,31,1.731e-07
12,31,2.066e-07
13,31,2.553e-07
14,31,3.1e-07
15,31,3.771e-07
16,31,4.518e-07
17,31,5.478e-07
18,31,6.596e-07
19,31,7.781e-07
20,31,9.228e-07
21,31,1.094e-06
22,31,1.287e-06
23,31,1.552e-06
24,31,1.836e-06
25,31,2.132e-06
26,31,2.44e-06
27,31,2.826e-06
28,31,3.297e-06
29,31,3.781e-06
30,31,4.335e-06
31,31,4.956e-06
32,31,5.661e-06
33,31,6.358e-06
34,31,7.174e-06
35,31,8.049e-06
36,31,9.01e-06
37,31,1.003e-05
38,31,1.111e-05
39,31,1.238e-05
40,31,1.366e-05
41,31,1.493e-05
42,31,1.63e-05
43,31,1.774e-05
44,31,1.934e-05
45,31,2.091e-05
46,31,2.247e-05
47,31,2.404e-05
48,31,2.571e-05
49,31,2.743e-05
50,31,2.903e-05
51,31,3.065e-05
52,31,3.222e-05
53,31,3.36e-05
54,31,3.516e-05
55,31,3.634e-05
56,31,3.763e-05
57,31,3.879e-05
58,31,3.986e-05
59,31,4.071e-05
60,31,4.133e-05
61,31,4.185e-05
62,31,4.225e-05
63,31,4.235e-05
64,31,4.236e-05
65,31,4.231e-05
66,31,4.179e-05
67,31,4.141e-05
68,31,4.06e-05
69,31,3.981e-05
70,31,3.886e-05
71,31,3.772e-05
72,31,3.65e-05
73,31,3.513e-05
74,31,3.371e-05
75,31,3.216e-05
76,31,3.068e-05
77,31,2.904e-05
78,31,2.738e-05
79,31,2.57e-05
80,31,2.414e-05
81,31,2.248e-05
82,31,2.089e-05
83,31,1.928e-05
84,31,1.787e-05
85,31,1.635e-05
86,31,1.492e-05
87,31,1.364e-05
88,31,1.237e-05
89,31,1.113e-05
90,31,1.002e-05
91,31,9.041e-06
92,31,8.017e-06
93,31,7.194e-06
94,31,6.335e-06
95,31,5.602e-06
96,31,4.966e-06
97,31,4.311e-06
98,31,3.781e-06
99,31,3.307e-06
100,31,2.882e-06
101,31,2.437e-06
102,31,2.109e-06
103,31,1.806e-06
104,31,1.52e-06
105,31,1.301e-06
106,31,1.11e-06
107,31,9.406e-07
108,31,7.906e-07
109,31,6.32e-07
110,31,5.411e-07
111,31,4.585e-07
112,31,3.747e-07
113,31,3.023e-07
114,31,2.505e-07
115,31,2.114e-07
116,31,1.609e-07
117,31,1.363e-07
118,31,1.115e-07
119,31,9.34e-08
120,31,7.3e-08
121,31,5.78e-08
122,31,4.65e-08
123,31,3.63e-08
124,31,2.84e-08
125,31,2.36e-08
126,31,1.46e-08
127,31,1.45e-08
0,32,1.67e-08
1,32,1.9e-08
2,32,2.83e-08
3,32,3.21e-08
4,32,4.16e-08
5,32,5.28e-08
6,32,6.47e-08
7,32,7.73e-08
8,32,1.016e-07
9,32,1.247e-07
10,32,1.515e-07
11,32,1.918e-07
12,32,2.285e-07
13,32,2.928e-07
14,32,3.454e-07
15,32,4.21e-07
16,32,5.075e-07
17,32,6.203e-07
18,32,7.368e-07
19,32,9.079e-07
20,32,1.063e-06
21,32,1.264e-06
22,32,1.502e-06
23,32,1.752e-06
24,32,2.07e-06
25,32,2.38e-06
26,32,2.793e-06
27,32,3.202e-06
28,32,3.721e-06
29,32,4.289e-06
30,32,4.922e-06
31,32,5.622e-06
32,32,6.393e-06
33,32,7.222e-06
34,32,8.187e-06
35,32,9.162e-06
36,32,1.028e-05
37,32,1.146e-05
38,32,1.271e-05
39,32,1.404e-05
40,32,1.551e-05
41,32,1.701e-05
42,32,1.859e-05
43,32,2.031e-05
44,32,2.202e-05
45,32,2.382e-05
46,32,2.561e-05
47,32,2.738e-05
48,32,2.931e-05
49,32,3.133e-05
50,32,3.309e-05
51,32,3.495e-05
52,32,3.683e-05
53,32,3.855e-05
54,32,4.013e-05
55,32,4.162e-05
56,32,4.306e-05
57,32,4.44e-05
58,32,4.552e-05
59,32,4.65e-05
60,32,4.734e-05
61,32,4.778e-05
62,32,4.825e-05
63,32,4.852e-05
64,32,4.85e-05
65,32,4.835e-05
66,32,4.803e-05
67,32,4.74e-05
68,32,4.645e-05
69,32,4.549e-05
70,32,4.449e-05
71,32,4.309e-05
72,32,4.165e-05
73,32,4.013e-05
74,32,3.849e-05
75,32,3.677e-05
76,32,3.504e-05
77,32,3.318e-05
78,32,3.138e-05
79,32,2.932e-05
80,32,2.747e-05
81,32,2.575e-05
82,32,2.375e-05
83,32,2.195e-05
84,32,2.031e-05
85,32,1.864e-05
86,32,1.699e-05
87,32,1.548e-05
88,32,1.408e-05
89,32,1.271e-05
90,32,1.146e-05
91,32,1.027e-05
92,32,9.172e-06
93,32,8.193e-06
94,32,7.229e-06
95,32,6.368e-06
96,32,5.593e-06
97,32,4.946e-06
98,32,4.261e-06
99,32,3.787e-06
100,32,3.235e-06
101,32,2.816e-06
102,32,2.39e-06
103,32,2.046e-06
104,32,1.783e-06
105,32,1.483e-06
106,32,1.259e-06
107,32,1.057e-06
108,32,8.808e-07
109,32,7.506e-07
110,32,6.15e-07
111,32,5.183e-07
112,32,4.207e-07
113,32,3.551e-07
114,32,2.889e-07
115,32,2.372e-07
116,32,1.951e-07
117,32,1.514e-07
118,32,1.26e-07
119,32,1.044e-07
120,32,7.53e-08
121,32,6.45e-08
122,32,5.32e-08
123,32,4.51e-08
124,32,3.04e-08
125,32,2.49e-08
126,32,2.07e-08
127,32,1.52e-08
0,33,1.97e-08
1,33,2e-08
2,33,3.06e-08
3,33,3.46e-08
4,33,4.31e-08
5,33,5.8e-08
6,33,6.85e-08
7,33,8.74e-08
8,33,1.14e-07
9,33,1.452e-07
10,33,1.768e-07
11,33,2.202e-07
12,33,2.658e-07
13,33,3.171e-07
14,33,3.99e-07
15,33,4.757e-07
16,33,5.68e-07
17,33,7.234e-07
18,33,8.532e-07
19,33,1.024e-06
20,33,1.209e-06
21,33,1.44e-06
22,33,1.671e-06
23,33,2e-06
24,33,2.344e-06
25,33,2.717e-06
26,33,3.191e-06
27,33,3.68e-06
28,33,4.204e-06
29,33,4.875e-06
30,33,5.556e-06
31,33,6.377e-06
32,33,7.247e-06
33,33,8.149e-06
34,33,9.259e-06
35,33,1.039e-05
36,33,1.165e-05
37,33,1.296e-05
38,33,1.441e-05
39,33,1.587e-05
40,33,1.763e-05
41,33,1.935e-05
42,33,2.114e-05
43,33,2.304e-05
44,33,2.502e-05
45,33,2.696e-05
46,33,2.91e-05
47,33,3.126e-05
48,33,3.353e-05
49,33,3.562e-05
50,33,3.771e-05
51,33,3.97e-05
52,33,4.182e-05
53,33,4.391e-05
54,33,4.566e-05
55,33,4.737e-05
56,33,4.901e-05
57,33,5.058e-05
58,33,5.191e-05
59,33,5.307e-05
60,33,5.395e-05
61,33,5.469e-05
62,33,5.504e-05
63,33,5.536e-05
64,33,5.541e-05
65,33,5.507e-05
66,33,5.462e-05
67,33,5.393e-05
68,33,5.302e-05
69,33,5.192e-05
70,33,5.066e-05
71,33,4.91e-05
72,33,4.743e-05
73,33,4.565e-05
74,33,4.381e-05
75,33,4.181e-05
76,33,3.991e-05
77,33,3.768e-05
78,33,3.549e-05
79,33,3.346e-05
80,33,3.134e-05
81,33,2.911e-05
82,33,2.702e-05
83,33,2.497e-05
84,33,2.306e-05
85,33,2.123e-05
86,33,1.938e-05
87,33,1.758e-05
88,33,1.597e-05
89,33,1.442e-05
90,33,1.296e-05
91,33,1.162e-05
92,33,1.037e-05
93,33,9.247e-06
94,33,8.15e-06
95,33,7.214e-06
96,33,6.366e-06
97,33,5.551e-06
98,33,4.856e-06
99,33,4.247e-06
100,33,3.64e-06
101,33,3.168e-06
102,33,2.71e-06
103,33,2.305e-06
104,33,1.961e-06
105,33,1.676e-06
106,33,1.438e-06
107,33,1.222e-06
108,33,1.024e-06
109,33,8.403e-07
110,33,6.775e-07
111,33,5.815e-07
112,33,4.8e-07
113,33,4.006e-07
114,33,3.219e-07
115,33,2.62e-07
116,33,2.233e-07
117,33,1.707e-07
118,33,1.403e-07
119,33,1.13e-07
120,33,9.22e-08
121,33,6.87e-08
122,33,5.67e-08
123,33,4.65e-08
124,33,3.47e-08
125,33,2.96e-08
126,33,2.15e-08
127,33,1.52e-08
0,34,2.17e-08
1,34,2.63e-08
2,34,3.41e-08
3,34,4.22e-08
4,34,5.52e-08
5,34,6.13e-08
6,34,8.03e-08
7,34,9.86e-08
8,34,1.289e-07
9,34,1.639e-07
10,34,1.96e-07
11,34,2.385e-07
12,34,2.996e-07
13,34,3.646e-07
14,34,4.539e-07
15,34,5.505e-07
16,34,6.507e-07
17,34,7.794e-07
18,34,9.418e-07
19,34,1.136e-06
20,34,1.345e-06
21,34,1.619e-06
22,34,1.888e-06
23,34,2.265e-06
24,34,2.629e-06
25,34,3.029e-06
26,34,3.565e-06
27,34,4.141e-06
28,34,4.749e-06
29,34,5.46e-06
30,34,6.241e-06
31,34,7.204e-06
32,34,8.132e-06
33,34,9.199e-06
34,34,1.043e-05
35,34,1.172e-05
36,34,1.31e-05
37,34,1.466e-05
38,34,1.632e-05
39,34,1.793e-05
40,34,1.987e-05
41,34,2.184e-05
42,34,2.394e-05
43,34,2.614e-05
44,34,2.828e-05
45,34,3.071e-05
46,34,3.296e-05
47,34,3.547e-05
48,34,3.782e-05
49,34,4.02e-05
50,34,4.266e-05
51,34,4.514e-05
52,34,4.74e-05
53,34,4.973e-05
54,34,5.187e-05
55,34,5.395e-05
56,34,5.589e-05
57,34,5.754e-05
58,34,5.901e-05
59,34,6.024e-05
60,34,6.135e-05
61,34,6.205e-05
62,34,6.268e-05
63,34,6.301e-05
64,34,6.292e-05
65,34,6.26e-05
66,34,6.211e-05
67,34,6.136e-05
68,34,6.025e-05
69,34,5.904e-05
70,34,5.755e-05
71,34,5.585e-05
72,34,5.395e-05
73,34,5.191e-05
74,34,4.974e-05
75,34,4.766e-05
76,34,4.517e-05
77,34,4.285e-05
78,34,4.022e-05
79,34,3.777e-05
80,34,3.543e-05
81,34,3.307e-05
82,34,3.064e-05
83,34,2.827e-05
84,34,2.605e-05
85,34,2.385e-05
86,34,2.181e-05
87,34,1.983e-05
88,34,1.797e-05
89,34,1.634e-05
90,34,1.474e-05
91,34,1.318e-05
92,34,1.173e-05
93,34,1.042e-05
94,34,9.238e-06
95,34,8.186e-06
96,34,7.144e-06
97,34,6.277e-06
98,34,5.469e-06
99,34,4.737e-06
100,34,4.159e-06
101,34,3.55e-06
102,34,3.063e-06
103,34,2.6e-06
104,34,2.245e-06
105,34,1.907e-06
106,34,1.59e-06
107,34,1.35e-06
108,34,1.137e-06
109,34,9.428e-07
110,34,7.762e-07
111,34,6.598e-07
112,34,5.387e-07
113,34,4.489e-07
114,34,3.709e-07
115,34,3.005e-07
116,34,2.398e-07
117,34,1.993e-07
118,34,1.627e-07
119,34,1.298e-07
120,34,1.04e-07
121,34,8.16e-08
122,34,6.32e-08
123,34,5.01e-08
124,34,4.14e-08
125,34,2.85e-08
126,34,2.65e-08
127,34,1.99e-08
0,35,1.91e-08
1,35,3.1e-08
2,35,3.59e-08
3,35,4.61e-08
4,35,6.14e-08
5,35,7.29e-08
6,35,9.38e-08
7,35,1.177e-07
8,35,1.424e-07
9,35,1.745e-07
10,35,2.132e-07
11,35,2.674e-07
12,35,3.376e-07
13,35,4.149e-07
14,35,5.003e-07
15,35,5.941e-07
16,35,7.277e-07
17,35,8.885e-07
18,35,1.074e-06
19,35,1.258e-06
20,35,1.489e-06
21,35,1.825e-06
22,35,2.139e-06
23,35,2.523e-06
24,35,2.968e-06
25,35,3.413e-06
26,35,3.958e-06
27,35,4.673e-06
28,35,5.363e-06
29,35,6.21e-06
30,35,7.007e-06
31,35,8.067e-06
32,35,9.165e-06
33,35,1.037e-05
34,35,1.175e-05
35,35,1.322e-05
36,35,1.48e-05
37,35,1.649e-05
38,35,1.833e-05
39,35,2.031e-05
40,35,2.242e-05
41,35,2.462e-05
42,35,2.692e-05
43,35,2.94e-05
44,35,3.194e-05
45,35,3.449e-05
46,35,3.725e-05
47,35,4e-05
48,35,4.275e-05
49,35,4.552e-05
50,35,4.84e-05
51,35,5.098e-05
52,35,5.377e-05
53,35,5.632e-05
54,35,5.89e-05
55,35,6.108e-05
56,35,6.321e-05
57,35,6.511e-05
58,35,6.703e-05
59,35,6.842e-05
60,35,6.955e-05
61,35,7.026e-05
62,35,7.097e-05
63,35,7.132e-05
64,35,7.134e-05
65,35,7.096e-05
66,35,7.043e-05
67,35,6.953e-05
68,35,6.838e-05
69,35,6.683e-05
70,35,6.518e-05
71,35,6.325e-05
72,35,6.113e-05
73,35,5.889e-05
74,35,5.617e-05
75,35,5.358e-05
76,35,5.109e-05
77,35,4.827e-05
78,35,4.543e-05
79,35,4.28e-05
80,35,3.995e-05
81,35,3.727e-05
82,35,3.452e-05
83,35,3.19e-05
84,35,2.944e-05
85,35,2.704e-05
86,35,2.467e-05
87,35,2.233e-05
88,35,2.02e-05
89,35,1.829e-05
90,35,1.641e-05
91,35,1.482e-05
92,35,1.318e-05
93,35,1.17e-05
94,35,1.036e-05
95,35,9.189e-06
96,35,8.053e-06
97,35,7.079e-06
98,35,6.191e-06
99,35,5.378e-06
100,35,4.619e-06
101,35,3.991e-06
102,35,3.428e-06
103,35,2.942e-06
104,35,2.508e-06
105,35,2.128e-06
106,35,1.804e-06
107,35,1.507e-06
108,35,1.275e-06
109,35,1.063e-06
110,35,8.932e-07
111,35,7.378e-07
112,35,6.163e-07
113,35,4.974e-07
114,35,4.138e-07
115,35,3.32e-07
116,35,2.706e-07
117,35,2.307e-07
118,35,1.772e-07
119,35,1.441e-07
120,35,1.137e-07
121,35,9.37e-08
122,35,7.47e-08
123,35,6.07e-08
124,35,4.3e-08
125,35,3.71e-08
126,35,2.64e-08
127,35,2.4e-08
0,36,2.72e-08
1,36,3.25e-08
2,36,3.8e-08
3,36,5.19e-08
4,36,6.37e-08
5,36,8.53e-08
6,36,1.033e-07
7,36,1.308e-07
8,36,1.59e-07
9,36,2.075e-07
10,36,2.488e-07
11,36,3.111e-07
12,36,3.799e-07
13,36,4.511e-07
14,36,5.644e-07
15,36,6.617e-07
16,36,8.245e-07
17,36,9.818e-07
18,36,1.203e-06
19,36,1.417e-06
20,36,1.685e-06
21,36,1.996e-06
22,36,2.368e-06
23,36,2.775e-06
24,36,3.264e-06
25,36,3.823e-06
26,36,4.49e-06
27,36,5.201e-06
28,36,5.983e-06
29,36,6.899e-06
30,36,7.93e-06
31,36,8.995e-06
32,36,1.026e-05
33,36,1.159e-05
34,36,1.31e-05
35,36,1.475e-05
36,36,1.659e-05
37,36,1.848e-05
38,36,2.059e-05
39,36,2.283e-05
40,36,2.515e-05
41,36,2.766e-05
42,36,3.027e-05
43,36,3.292e-05
44,36,3.589e-05
45,36,3.879e-05
46,36,4.184e-05
47,36,4.487e-05
48,36,4.803e-05
49,36,5.133e-05
50,36,5.454e-05
51,36,5.761e-05
52,36,6.057e-05
53,36,6.342e-05
54,36,6.606e-05
55,36,6.88e-05
56,36,7.151e-05
57,36,7.373e-05
58,36,7.552e-05
59,36,7.719e-05
60,36,7.849e-05
61,36,7.957e-05
62,36,8.02e-05
63,36,8.077e-05
64,36,8.074e-05
65,36,8.029e-05
66,36,7.965e-05
67,36,7.846e-05
68,36,7.722e-05
69,36,7.548e-05
70,36,7.354e-05
71,36,7.12e-05
72,36,6.894e-05
73,36,6.616e-05
74,36,6.34e-05
75,36,6.062e-05
76,36,5.767e-05
77,36,5.447e-05
78,36,5.125e-05
79,36,4.808e-05
80,36,4.492e-05
81,36,4.174e-05
82,36,3.89e-05
83,36,3.586e-05
84,36,3.299e-05
85,36,3.021e-05
86,36,2.759e-05
87,36,2.514e-05
88,36,2.286e-05
89,36,2.049e-05
90,36,1.85e-05
91,36,1.659e-05
92,36,1.473e-05
93,36,1.311e-05
94,36,1.159e-05
95,36,1.028e-05
96,36,9.026e-06
97,36,7.891e-06
98,36,6.906e-06
99,36,5.933e-06
100,36,5.164e-06
101,36,4.491e-06
102,36,3.823e-06
103,36,3.281e-06
104,36,2.813e-06
105,36,2.365e-06
106,36,1.998e-06
107,36,1.674e-06
108,36,1.424e-06
109,36,1.182e-06
110,36,9.837e-07
111,36,8.14e-07
112,36,6.846e-07
113,36,5.614e-07
114,36,4.481e-07
115,36,3.757e-07
116,36,3.033e-07
117,36,2.538e-07
118,36,2.006e-07
119,36,1.629e-07
120,36,1.316e-07
121,36,1.02e-07
122,36,8.26e-08
123,36,6.23e-08
124,36,5.06e-08
125,36,4.08e-08
126,36,3.19e-08
127,36,2.23e-08
0,37,2.73e-08
1,37,3.45e-08
2,37,4.5e-08
3,37,5.74e-08
4,37,7.1e-08
5,37,9.05e-08
6,37,1.174e-07
7,37,1.391e-07
8,37,1.757e-07
9,37,2.193e-07
10,37,2.78e-07
11,37,3.451e-07
12,37,4.177e-07
13,37,5.004e-07
14,37,6.353e-07
15,37,7.518e-07
16,37,9.171e-07
17,37,1.104e-06
18,37,1.315e-06
19,37,1.581e-06
20,37,1.867e-06
21,37,2.23e-06
22,37,2.629e-06
23,37,3.121e-06
24,37,3.71e-06
25,37,4.295e-06
26,37,4.972e-06
27,37,5.75e-06
28,37,6.662e-06
29,37,7.724e-06
30,37,8.797e-06
31,37,1.007e-05
32,37,1.143e-05
33,37,1.306e-05
34,37,1.463e-05
35,37,1.64e-05
36,37,1.85e-05
37,37,2.066e-05
38,37,2.292e-05
39,37,2.546e-05
40,37,2.805e-05
41,37,3.081e-05
42,37,3.379e-05
43,37,3.68e-05
44,37,4.01e-05
45,37,4.342e-05
46,37,4.687e-05
47,37,5.036e-05
48,37,5.402e-05
49,37,5.754e-05
50,37,6.106e-05
51,37,6.455e-05
52,37,6.81e-05
53,37,7.146e-05
54,37,7.452e-05
55,37,7.758e-05
56,37,8.038e-05
57,37,8.29e-05
58,37,8.515e-05
59,37,8.706e-05
60,37,8.861e-05
61,37,8.962e-05
62,37,9.064e-05
63,37,9.1e-05
64,37,9.091e-05
65,37,9.05e-05
66,37,8.983e-05
67,37,8.854e-05
68,37,8.718e-05
69,37,8.515e-05
70,37,8.289e-05
71,37,8.033e-05
72,37,7.758e-05
73,37,7.47e-05
74,37,7.122e-05
75,37,6.804e-05
76,37,6.454e-05
77,37,6.114e-05
78,37,5.748e-05
79,37,5.4e-05
80,37,5.02e-05
81,37,4.687e-05
82,37,4.343e-05
83,37,4.015e-05
84,37,3.692e-05
85,37,3.385e-05
86,37,3.091e-05
87,37,2.813e-05
88,37,2.547e-05
89,37,2.299e-05
90,37,2.057e-05
91,37,1.848e-05
92,37,1.659e-05
93,37,1.466e-05
94,37,1.301e-05
95,37,1.141e-05
96,37,1.006e-05
97,37,8.807e-06
98,37,7.71e-06
99,37,6.621e-06
100,37,5.809e-06
101,37,4.953e-06
102,37,4.243e-06
103,37,3.687e-06
104,37,3.122e-06
105,37,2.653e-06
106,37,2.264e-06
107,37,1.868e-06
108,37,1.588e-06
109,37,1.318e-06
110,37,1.108e-06
111,37,9.123e-07
112,37,7.658e-07
113,37,6.299e-07
114,37,5.122e-07
115,37,4.201e-07
116,37,3.325e-07
117,37,2.675e-07
118,37,2.247e-07
119,37,1.706e-07
120,37,1.49e-07
121,37,1.08e-07
122,37,8.51e-08
123,37,7.01e-08
124,37,5.92e-08
125,37,4.07e-08
126,37,3.56e-08
127,37,2.73e-08
0,38,3.2e-08
1,38,3.66e-08
2,38,4.79e-08
3,38,5.7e-08
4,38,7.82e-08
5,38,1.056e-07
6,38,1.26e-07
7,38,1.597e-07
8,38,2.008e-07
9,38,2.426e-07
10,38,3.026e-07
11,38,3.812e-07
12,38,4.727e-07
13,38,5.681e-07
14,38,6.771e-07
15,38,8.431e-07
16,38,1.043e-06
17,38,1.213e-06
18,38,1.456e-06
19,38,1.775e-06
20,38,2.086e-06
21,38,2.468e-06
22,38,2.928e-06
23,38,3.462e-06
24,38,4.064e-06
25,38,4.757e-06
26,38,5.493e-06
27,38,6.39e-06
28,38,7.378e-06
29,38,8.56e-06
30,38,9.785e-06
31,38,1.112e-05
32,38,1.273e-05
33,38,1.442e-05
34,38,1.633e-05
35,38,1.836e-05
36,38,2.061e-05
37,38,2.302e-05
38,38,2.551e-05
39,38,2.822e-05
40,38,3.13e-05
41,38,3.448e-05
42,38,3.771e-05
43,38,4.126e-05
44,38,4.478e-05
45,38,4.858e-05
46,38,5.223e-05
47,38,5.624e-05
48,38,6.04e-05
49,38,6.426e-05
50,38,6.84e-05
51,38,7.221e-05
52,38,7.624e-05
53,38,7.999e-05
54,38,8.364e-05
55,38,8.704e-05
56,38,9.003e-05
57,38,9.304e-05
58,38,9.557e-05
59,38,9.771e-05
60,38,9.956e-05
61,38,0.0001009
62,38,0.0001019
63,38,0.0001022
64,38,0.0001023
65,38,0.0001018
66,38,0.000101
67,38,9.952e-05
68,38,9.793e-05
69,38,9.544e-05
70,38,9.305e-05
71,38,9.005e-05
72,38,8.712e-05
73,38,8.363e-05
74,38,7.991e-05
75,38,7.618e-05
76,38,7.234e-05
77,38,6.821e-05
78,38,6.416e-05
79,38,6.038e-05
80,38,5.638e-05
81,38,5.229e-05
82,38,4.845e-05
83,38,4.476e-05
84,38,4.113e-05
85,38,3.771e-05
86,38,3.434e-05
87,38,3.124e-05
88,38,2.832e-05
89,38,2.551e-05
90,38,2.293e-05
91,38,2.054e-05
92,38,1.832e-05
93,38,1.632e-05
94,38,1.439e-05
95,38,1.27e-05
96,38,1.111e-05
97,38,9.81e-06
98,38,8.54e-06
99,38,7.397e-06
100,38,6.405e-06
101,38,5.526e-06
102,38,4.751e-06
103,38,4.098e-06
104,38,3.446e-06
105,38,2.935e-06
106,38,2.505e-06
107,38,2.092e-06
108,38,1.767e-06
109,38,1.489e-06
110,38,1.219e-06
111,38,1.006e-06
112,38,8.359e-07
113,38,6.81e-07
114,38,5.793e-07
115,38,4.697e-07
116,38,3.86e-07
117,38,3.065e-07
118,38,2.433e-07
119,38,2.016e-07
120,38,1.616e-07
121,38,1.298e-07
122,38,9.39e-08
123,38,8.56e-08
124,38,6.71e-08
125,38,4.79e-08
126,38,3.6e-08
127,38,3.11e-08
0,39,3.51e-08
1,39,3.86e-08
2,39,5.37e-08
3,39,6.66e-08
4,39,8.89e-08
5,39,1.119e-07
6,39,1.379e-07
7,39,1.764e-07
8,39,2.246e-07
9,39,2.803e-07
10,39,3.357e-07
11,39,4.078e-07
12,39,5.177e-07
13,39,6.211e-07
14,39,7.673e-07
15,39,9.163e-07
16,39,1.128e-06
17,39,1.352e-06
18,39,1.622e-06
19,39,1.947e-06
20,39,2.31e-06
21,39,2.771e-06
22,39,3.214e-06
23,39,3.813e-06
24,39,4.509e-06
25,39,5.233e-06
26,39,6.101e-06
27,39,7.069e-06
28,39,8.161e-06
29,39,9.457e-06
30,39,1.076e-05
31,39,1.236e-05
32,39,1.411e-05
33,39,1.594e-05
34,39,1.807e-05
35,39,2.033e-05
36,39,2.288e-05
37,39,2.543e-05
38,39,2.817e-05
39,39,3.148e-05
40,39,3.465e-05
41,39,3.82e-05
42,39,4.183e-05
43,39,4.561e-05
44,39,4.981e-05
45,39,5.385e-05
46,39,5.828e-05
47,39,6.265e-05
48,39,6.708e-05
49,39,7.152e-05
50,39,7.617e-05
51,39,8.062e-05
52,39,8.513e-05
53,39,8.919e-05
54,39,9.349e-05
55,39,9.734e-05
56,39,0.0001009
57,39,0.0001044
58,39,0.0001072
59,39,0.0001094
60,39,0.0001115
61,39,0.0001129
62,39,0.000114
63,39,0.0001149
64,39,0.0001147
65,39,0.0001143
66,39,0.0001131
67,39,0.0001115
68,39,0.0001096
69,39,0.0001071
70,39,0.0001041
71,39,0.000101
72,39,9.725e-05
73,39,9.323e-05
74,39,8.933e-05
75,39,8.515e-05
76,39,8.064e-05
77,39,7.617e-05
78,39,7.163e-05
79,39,6.712e-05
80,39,6.256e-05
81,39,5.829e-05
82,39,5.382e-05
83,39,4.968e-05
84,39,4.572e-05
85,39,4.185e-05
86,39,3.812e-05
87,39,3.468e-05
88,39,3.146e-05
89,39,2.825e-05
90,39,2.542e-05
91,39,2.278e-05
92,39,2.022e-05
93,39,1.806e-05
94,39,1.597e-05
95,39,1.402e-05
96,39,1.233e-05
97,39,1.077e-05
98,39,9.44e-06
99,39,8.199e-06
100,39,7.093e-06
101,39,6.135e-06
102,39,5.208e-06
103,39,4.54e-06
104,39,3.818e-06
105,39,3.248e-06
106,39,2.722e-06
107,39,2.352e-06
108,39,1.938e-06
109,39,1.627e-06
110,39,1.343e-06
111,39,1.116e-06
112,39,9.275e-07
113,39,7.677e-07
114,39,6.339e-07
115,39,5.188e-07
116,39,4.086e-07
117,39,3.321e-07
118,39,2.743e-07
119,39,2.197e-07
120,39,1.746e-07
121,39,1.375e-07
122,39,1.115e-07
123,39,8.88e-08
124,39,6.89e-08
125,39,5.67e-08
126,39,4.22e-08
127,39,3.46e-08
0,40,3.79e-08
1,40,4.69e-08
2,40,5.64e-08
3,40,7.04e-08
4,40,1.012e-07
5,40,1.231e-07
6,40,1.558e-07
7,40,1.923e-07
8,40,2.443e-07
9,40,2.99e-07
10,40,3.718e-07
11,40,4.627e-07
12,40,5.638e-07
13,40,6.916e-07
14,40,8.464e-07
15,40,1.031e-06
16,40,1.257e-06
17,40,1.471e-06
18,40,1.794e-06
19,40,2.104e-06
20,40,2.559e-06
21,40,3.036e-06
22,40,3.567e-06
23,40,4.199e-06
24,40,4.945e-06
25,40,5.764e-06
26,40,6.753e-06
27,40,7.789e-06
28,40,9.011e-06
29,40,1.047e-05
30,40,1.191e-05
31,40,1.359e-05
32,40,1.552e-05
33,40,1.761e-05
34,40,1.998e-05
35,40,2.236e-05
36,40,2.507e-05
37,40,2.809e-05
38,40,3.128e-05
39,40,3.469e-05
40,40,3.828e-05
41,40,4.211e-05
42,40,4.64e-05
43,40,5.058e-05
44,40,5.512e-05
45,40,5.97e-05
46,40,6.467e-05
47,40,6.941e-05
48,40,7.442e-05
49,40,7.968e-05
50,40,8.481e-05
51,40,8.983e-05
52,40,9.475e-05
53,40,9.955e-05
54,40,0.0001043
55,40,0.0001086
56,40,0.0001124
57,40,0.0001165
58,40,0.0001197
59,40,0.0001225
60,40,0.0001249
61,40,0.0001265
62,40,0.0001277
63,40,0.0001285
64,40,0.0001284
65,40,0.0001278
66,40,0.0001267
67,40,0.0001249
68,40,0.0001226
69,40,0.0001197
70,40,0.0001165
71,40,0.0001127
72,40,0.0001086
73,40,0.0001041
74,40,9.956e-05
75,40,9.471e-05
76,40,8.979e-05
77,40,8.479e-05
78,40,7.951e-05
79,40,7.46e-05
80,40,6.948e-05
81,40,6.468e-05
82,40,5.975e-05
83,40,5.511e-05
84,40,5.059e-05
85,40,4.633e-05
86,40,4.218e-05
87,40,3.826e-05
88,40,3.462e-05
89,40,3.12e-05
90,40,2.807e-05
91,40,2.518e-05
92,40,2.242e-05
93,40,1.989e-05
94,40,1.759e-05
95,40,1.547e-05
96,40,1.368e-05
97,40,1.196e-05
98,40,1.039e-05
99,40,9.001e-06
100,40,7.808e-06
101,40,6.686e-06
102,40,5.801e-06
103,40,4.914e-06
104,40,4.226e-06
105,40,3.541e-06
106,40,2.996e-06
107,40,2.551e-06
108,40,2.147e-06
109,40,1.759e-06
110,40,1.485e-06
111,40,1.247e-06
112,40,1.025e-06
113,40,8.417e-07
114,40,6.952e-07
115,40,5.733e-07
116,40,4.441e-07
117,40,3.758e-07
118,40,3.061e-07
119,40,2.365e-07
120,40,1.916e-07
121,40,1.511e-07
122,40,1.212e-07
123,40,1.014e-07
124,40,7.5e-08
125,40,6.02e-08
126,40,4.96e-08
127,40,3.55e-08
0,41,4.17e-08
1,41,5.12e-08
2,41,6.57e-08
3,41,8.21e-08
4,41,1.1e-07
5,41,1.339e-07
6,41,1.686e-07
7,41,2.068e-07
8,41,2.602e-07
9,41,3.34e-07
10,41,4.064e-07
11,41,5.011e-07
12,41,6.233e-07
13,41,7.587e-07
14,41,9.122e-07
15,41,1.102e-06
16,41,1.345e-06
17,41,1.615e-06
18,41,1.945e-06
19,41,2.361e-06
20,41,2.787e-06
21,41,3.316e-06
22,41,3.913e-06
23,41,4.618e-06
24,41,5.401e-06
25,41,6.338e-06
26,41,7.413e-06
27,41,8.528e-06
28,41,9.902e-06
29,41,1.139e-05
30,41,1.304e-05
31,41,1.501e-05
32,41,1.709e-05
33,41,1.927e-05
34,41,2.187e-05
35,41,2.459e-05
36,41,2.761e-05
37,41,3.098e-05
38,41,3.441e-05
39,41,3.822e-05
40,41,4.219e-05
41,41,4.641e-05
42,41,5.106e-05
43,41,5.584e-05
44,41,6.078e-05
45,41,6.601e-05
46,41,7.139e-05
47,41,7.693e-05
48,41,8.241e-05
49,41,8.818e-05
50,41,9.383e-05
51,41,9.967e-05
52,41,0.000105
53,41,0.0001105
54,41,0.0001159
55,41,0.0001206
56,41,0.0001253
57,41,0.0001298
58,41,0.0001335
59,41,0.0001367
60,41,0.0001394
61,41,0.0001414
62,41,0.0001428
63,41,0.0001434
64,41,0.0001434
65,41,0.0001429
66,41,0.0001414
67,41,0.0001394
68,41,0.0001366
69,41,0.0001333
70,41,0.0001297
71,41,0.0001254
72,41,0.0001209
73,41,0.0001159
74,41,0.0001104
75,41,0.0001052
76,41,9.954e-05
77,41,9.393e-05
78,41,8.813e-05
79,41,8.244e-05
80,41,7.693e-05
81,41,7.142e-05
82,41,6.598e-05
83,41,6.081e-05
84,41,5.591e-05
85,41,5.112e-05
86,41,4.656e-05
87,41,4.216e-05
88,41,3.821e-05
89,41,3.448e-05
90,41,3.092e-05
91,41,2.76e-05
92,41,2.463e-05
93,41,2.184e-05
94,41,1.939e-05
95,41,1.705e-05
96,41,1.491e-05
97,41,1.307e-05
98,41,1.142e-05
99,41,9.96e-06
100,41,8.568e-06
101,41,7.346e-06
102,41,6.337e-06
103,41,5.369e-06
104,41,4.618e-06
105,41,3.908e-06
106,41,3.344e-06
107,41,2.805e-06
108,41,2.319e-06
109,41,1.921e-06
110,41,1.618e-06
111,41,1.347e-06
112,41,1.11e-06
113,41,9.233e-07
114,41,7.505e-07
115,41,6.266e-07
116,41,5.021e-07
117,41,4.085e-07
118,41,3.285e-07
119,41,2.669e-07
120,41,2.105e-07
121,41,1.674e-07
122,41,1.368e-07
123,41,1.034e-07
124,41,8.74e-08
125,41,6.36e-08
126,41,5.06e-08
127,41,3.88e-08
0,42,4.47e-08
1,42,5.5e-08
2,42,7.04e-08
3,42,8.98e-08
4,42,1.15e-07
5,42,1.495e-07
6,42,1.834e-07
7,42,2.325e-07
8,42,2.838e-07
9,42,3.528e-07
10,42,4.386e-07
11,42,5.52e-07
12,42,6.78e-07
13,42,8.441e-07
14,42,9.92e-07
15,42,1.208e-06
16,42,1.469e-06
17,42,1.773e-06
18,42,2.146e-06
19,42,2.56e-06
20,42,3.06e-06
21,42,3.602e-06
22,42,4.282e-06
23,42,5.07e-06
24,42,5.923e-06
25,42,6.918e-06
26,42,8.083e-06
27,42,9.353e-06
28,42,1.081e-05
29,42,1.246e-05
30,42,1.436e-05
31,42,1.634e-05
32,42,1.867e-05
33,42,2.121e-05
34,42,2.399e-05
35,42,2.693e-05
36,42,3.027e-05
37,42,3.39e-05
38,42,3.767e-05
39,42,4.194e-05
40,42,4.642e-05
41,42,5.119e-05
42,42,5.606e-05
43,42,6.129e-05
44,42,6.693e-05
45,42,7.261e-05
46,42,7.867e-05
47,42,8.477e-05
48,42,9.095e-05
49,42,9.727e-05
50,42,0.0001038
51,42,0.00011
52,42,0.0001163
53,42,0.0001226
54,42,0.0001283
55,42,0.0001341
56,42,0.0001393
57,42,0.0001441
58,42,0.0001483
59,42,0.0001522
60,42,0.0001552
61,42,0.0001576
62,42,0.0001593
63,42,0.0001597
64,42,0.0001597
65,42,0.0001592
66,42,0.0001576
67,42,0.0001552
68,42,0.0001518
69,42,0.0001484
70,42,0.000144
71,42,0.0001394
72,42,0.0001341
73,42,0.0001283
74,42,0.0001224
75,42,0.0001164
76,42,0.0001101
77,42,0.0001038
78,42,9.732e-05
79,42,9.1e-05
80,42,8.471e-05
81,42,7.866e-05
82,42,7.261e-05
83,42,6.693e-05
84,42,6.13e-05
85,42,5.596e-05
86,42,5.114e-05
87,42,4.623e-05
88,42,4.185e-05
89,42,3.763e-05
90,42,3.369e-05
91,42,3.018e-05
92,42,2.686e-05
93,42,2.391e-05
94,42,2.118e-05
95,42,1.859e-05
96,42,1.635e-05
97,42,1.431e-05
98,42,1.236e-05
99,42,1.075e-05
100,42,9.282e-06
101,42,8.066e-06
102,42,6.933e-06
103,42,5.885e-06
104,42,5.036e-06
105,42,4.309e-06
106,42,3.594e-06
107,42,3.044e-06
108,42,2.565e-06
109,42,2.117e-06
110,42,1.777e-06
111,42,1.483e-06
112,42,1.221e-06
113,42,1.007e-06
114,42,8.229e-07
115,42,6.763e-07
116,42,5.568e-07
117,42,4.457e-07
118,42,3.584e-07
119,42,2.896e-07
120,42,2.36e-07
121,42,1.857e-07
122,42,1.5e-07
123,42,1.101e-07
124,42,8.78e-08
125,42,7.2e-08
126,42,5.29e-08
127,42,4.47e-08
0,43,4.47e-08
1,43,6.36e-08
2,43,7.78e-08
3,43,9.66e-08
4,43,1.176e-07
5,43,1.594e-07
6,43,1.992e-07
7,43,2.517e-07
8,43,3.127e-07
9,43,3.892e-07
10,43,4.84e-07
11,43,6.045e-07
12,43,7.181e-07
13,43,8.943e-07
14,43,1.096e-06
15,43,1.325e-06
16,43,1.609e-06
17,43,1.909e-06
18,43,2.305e-06
19,43,2.814e-06
20,43,3.306e-06
21,43,3.922e-06
22,43,4.632e-06
23,43,5.48e-06
24,43,6.411e-06
25,43,7.541e-06
26,43,8.803e-06
27,43,1.02e-05
28,43,1.175e-05
29,43,1.356e-05
30,43,1.56e-05
31,43,1.785e-05
32,43,2.026e-05
33,43,2.311e-05
34,43,2.608e-05
35,43,2.929e-05
36,43,3.296e-05
37,43,3.692e-05
38,43,4.118e-05
39,43,4.571e-05
40,43,5.071e-05
41,43,5.577e-05
42,43,6.132e-05
43,43,6.725e-05
44,43,7.317e-05
45,43,7.955e-05
46,43,8.596e-05
47,43,9.307e-05
48,43,9.991e-05
49,43,0.0001074
50,43,0.0001143
51,43,0.0001213
52,43,0.0001284
53,43,0.0001353
54,43,0.000142
55,43,0.0001486
56,43,0.0001546
57,43,0.0001599
58,43,0.0001647
59,43,0.0001691
60,43,0.0001728
61,43,0.0001753
62,43,0.000177
63,43,0.000178
64,43,0.0001779
65,43,0.000177
66,43,0.0001753
67,43,0.0001726
68,43,0.0001692
69,43,0.0001649
70,43,0.0001601
71,43,0.0001544
72,43,0.0001483
73,43,0.0001421
74,43,0.0001353
75,43,0.0001284
76,43,0.0001212
77,43,0.0001142
78,43,0.000107
79,43,9.999e-05
80,43,9.319e-05
81,43,8.622e-05
82,43,7.951e-05
83,43,7.327e-05
84,43,6.724e-05
85,43,6.139e-05
86,43,5.58e-05
87,43,5.058e-05
88,43,4.578e-05
89,43,4.12e-05
90,43,3.702e-05
91,43,3.309e-05
92,43,2.937e-05
93,43,2.621e-05
94,43,2.313e-05
95,43,2.026e-05
96,43,1.785e-05
97,43,1.56e-05
98,43,1.352e-05
99,43,1.181e-05
100,43,1.021e-05
101,43,8.892e-06
102,43,7.547e-06
103,43,6.453e-06
104,43,5.488e-06
105,43,4.628e-06
106,43,3.935e-06
107,43,3.348e-06
108,43,2.782e-06
109,43,2.339e-06
110,43,1.937e-06
111,43,1.607e-06
112,43,1.332e-06
113,43,1.086e-06
114,43,8.958e-07
115,43,7.159e-07
116,43,5.949e-07
117,43,4.882e-07
118,43,3.975e-07
119,43,3.125e-07
120,43,2.466e-07
121,43,2.002e-07
122,43,1.569e-07
123,43,1.236e-07
124,43,1.046e-07
125,43,7.88e-08
126,43,5.97e-08
127,43,4.73e-08
0,44,5.42e-08
1,44,6.67e-08
2,44,8.32e-08
3,44,1.071e-07
4,44,1.379e-07
5,44,1.709e-07
6,44,2.157e-07
7,44,2.777e-07
8,44,3.417e-07
9,44,4.165e-07
10,44,5.201e-07
11,44,6.456e-07
12,44,7.771e-07
13,44,9.582e-07
14,44,1.163e-06
15,44,1.434e-06
16,44,1.723e-06
17,44,2.103e-06
18,44,2.493e-06
19,44,3.009e-06
20,44,3.597e-06
21,44,4.251e-06
22,44,5.06e-06
23,44,5.92e-06
24,44,6.996e-06
25,44,8.124e-06
26,44,9.53e-06
27,44,1.104e-05
28,44,1.273e-05
29,44,1.472e-05
30,44,1.69e-05
31,44,1.929e-05
32,44,2.204e-05
33,44,2.521e-05
34,44,2.824e-05
35,44,3.185e-05
36,44,3.584e-05
37,44,4.009e-05
38,44,4.483e-05
39,44,4.973e-05
40,44,5.507e-05
41,44,6.083e-05
42,44,6.678e-05
43,44,7.33e-05
44,44,8.007e-05
45,44,8.708e-05
46,44,9.432e-05
47,44,0.0001018
48,44,0.0001095
49,44,0.0001175
50,44,0.0001255
51,44,0.0001334
52,44,0.0001413
53,44,0.0001491
54,44,0.0001567
55,44,0.0001641
56,44,0.0001708
57,44,0.000177
58,44,0.0001826
59,44,0.0001875
60,44,0.0001915
61,44,0.0001947
62,44,0.0001968
63,44,0.000198
64,44,0.0001978
65,44,0.0001969
66,44,0.0001947
67,44,0.0001914
68,44,0.0001876
69,44,0.0001828
70,44,0.0001769
71,44,0.000171
72,44,0.000164
73,44,0.0001569
74,44,0.0001491
75,44,0.0001414
76,44,0.0001335
77,44,0.0001257
78,44,0.0001173
79,44,0.0001095
80,44,0.0001018
81,44,9.419e-05
82,44,8.698e-05
83,44,8.013e-05
84,44,7.326e-05
85,44,6.688e-05
86,44,6.083e-05
87,44,5.51e-05
88,44,4.974e-05
89,44,4.491e-05
90,44,4.013e-05
91,44,3.595e-05
92,44,3.189e-05
93,44,2.837e-05
94,44,2.502e-05
95,44,2.195e-05
96,44,1.939e-05
97,44,1.693e-05
98,44,1.474e-05
99,44,1.276e-05
100,44,1.1e-05
101,44,9.468e-06
102,44,8.205e-06
103,44,6.947e-06
104,44,5.939e-06
105,44,5.043e-06
106,44,4.249e-06
107,44,3.587e-06
108,44,3.011e-06
109,44,2.521e-06
110,44,2.092e-06
111,44,1.731e-06
112,44,1.438e-06
113,44,1.183e-06
114,44,9.78e-07
115,44,7.984e-07
116,44,6.514e-07
117,44,5.276e-07
118,44,4.105e-07
119,44,3.422e-07
120,44,2.644e-07
121,44,2.18e-07
122,44,1.718e-07
123,44,1.382e-07
124,44,1.071e-07
125,44,8.4e-08
126,44,6.82e-08
127,44,5.16e-08
0,45,5.25e-08
1,45,7.09e-08
2,45,8.6e-08
3,45,1.152e-07
4,45,1.482e-07
5,45,1.875e-07
6,45,2.336e-07
7,45,2.95e-07
8,45,3.651e-07
9,45,4.551e-07
10,45,5.599e-07
11,45,6.918e-07
12,45,8.492e-07
13,45,1.053e-06
14,45,1.283e-06
15,45,1.566e-06
16,45,1.874e-06
17,45,2.244e-06
18,45,2.718e-06
19,45,3.21e-06
20,45,3.88e-06
21,45,4.588e-06
22,45,5.451e-06
23,45,6.411e-06
24,45,7.565e-06
25,45,8.803e-06
26,45,1.026e-05
27,45,1.189e-05
28,45,1.372e-05
29,45,1.588e-05
30,45,1.815e-05
31,45,2.095e-05
32,45,2.389e-05
33,45,2.703e-05
34,45,3.055e-05
35,45,3.456e-05
36,45,3.887e-05
37,45,4.347e-05
38,45,4.856e-05
39,45,5.405e-05
40,45,5.985e-05
41,45,6.6e-05
42,45,7.27e-05
43,45,7.955e-05
44,45,8.715e-05
45,45,9.47e-05
46,45,0.0001029
47,45,0.000111
48,45,0.0001197
49,45,0.0001285
50,45,0.0001375
51,45,0.0001464
52,45,0.0001551
53,45,0.0001642
54,45,0.0001727
55,45,0.0001809
56,45,0.0001887
57,45,0.0001959
58,45,0.0002021
59,45,0.0002077
60,45,0.0002126
61,45,0.0002162
62,45,0.0002187
63,45,0.00022
64,45,0.0002199
65,45,0.0002185
66,45,0.0002159
67,45,0.0002124
68,45,0.0002079
69,45,0.0002022
70,45,0.0001961
71,45,0.0001887
72,45,0.0001808
73,45,0.0001727
74,45,0.000164
75,45,0.0001551
76,45,0.0001461
77,45,0.0001374
78,45,0.0001284
79,45,0.0001195
80,45,0.000111
81,45,0.0001026
82,45,9.477e-05
83,45,8.686e-05
84,45,7.961e-05
85,45,7.262e-05
86,45,6.599e-05
87,45,5.967e-05
88,45,5.387e-05
89,45,4.843e-05
90,45,4.353e-05
91,45,3.884e-05
92,45,3.459e-05
93,45,3.06e-05
94,45,2.71e-05
95,45,2.373e-05
96,45,2.09e-05
97,45,1.814e-05
98,45,1.596e-05
99,45,1.379e-05
100,45,1.193e-05
101,45,1.026e-05
102,45,8.807e-06
103,45,7.523e-06
104,45,6.442e-06
105,45,5.429e-06
106,45,4.604e-06
107,45,3.898e-06
108,45,3.258e-06
109,45,2.705e-06
110,45,2.252e-06
111,45,1.891e-06
112,45,1.57e-06
113,45,1.276e-06
114,45,1.047e-06
115,45,8.523e-07
116,45,7.155e-07
117,45,5.645e-07
118,45,4.509e-07
119,45,3.594e-07
120,45,2.9e-07
121,45,2.381e-07
122,45,1.879e-07
123,45,1.396e-07
124,45,1.196e-07
125,45,9.45e-08
126,45,7.02e-08
127,45,5.61e-08
0,46,6.01e-08
1,46,7.55e-08
2,46,9.7e-08
3,46,1.243e-07
4,46,1.638e-07
5,46,2.001e-07
6,46,2.551e-07
7,46,3.077e-07
8,46,3.92e-07
9,46,4.967e-07
10,46,5.908e-07
11,46,7.552e-07
12,46,9.179e-07
13,46,1.117e-06
14,46,1.373e-06
15,46,1.685e-06
16,46,2.017e-06
17,46,2.421e-06
18,46,2.9e-06
19,46,3.455e-06
20,46,4.134e-06
21,46,4.964e-06
22,46,5.763e-06
23,46,6.918e-06
24,46,8.072e-06
25,46,9.474e-06
26,46,1.105e-05
27,46,1.279e-05
28,46,1.477e-05
29,46,1.714e-05
30,46,1.959e-05
31,46,2.24e-05
32,46,2.556e-05
33,46,2.914e-05
34,46,3.301e-05
35,46,3.72e-05
36,46,4.181e-05
37,46,4.687e-05
38,46,5.24e-05
39,46,5.822e-05
40,46,6.453e-05
41,46,7.146e-05
42,46,7.862e-05
43,46,8.623e-05
44,46,9.43e-05
45,46,0.0001028
46,46,0.0001116
47,46,0.0001207
48,46,0.0001303
49,46,0.0001399
50,46,0.0001498
51,46,0.0001599
52,46,0.0001699
53,46,0.00018
54,46,0.0001896
55,46,0.0001989
56,46,0.0002082
57,46,0.0002165
58,46,0.0002238
59,46,0.0002303
60,46,0.0002355
61,46,0.0002398
62,46,0.0002426
63,46,0.0002442
64,46,0.0002442
65,46,0.0002429
66,46,0.0002398
67,46,0.0002356
68,46,0.0002305
69,46,0.0002237
70,46,0.0002161
71,46,0.0002079
72,46,0.0001991
73,46,0.0001896
74,46,0.0001797
75,46,0.0001698
76,46,0.0001598
77,46,0.00015
78,46,0.0001401
79,46,0.0001303
80,46,0.0001208
81,46,0.0001117
82,46,0.0001028
83,46,9.409e-05
84,46,8.632e-05
85,46,7.862e-05
86,46,7.136e-05
87,46,6.458e-05
88,46,5.832e-05
89,46,5.236e-05
90,46,4.693e-05
91,46,4.196e-05
92,46,3.718e-05
93,46,3.306e-05
94,46,2.918e-05
95,46,2.564e-05
96,46,2.251e-05
97,46,1.969e-05
98,46,1.713e-05
99,46,1.48e-05
100,46,1.281e-05
101,46,1.107e-05
102,46,9.444e-06
103,46,8.07e-06
104,46,6.884e-06
105,46,5.846e-06
106,46,4.949e-06
107,46,4.146e-06
108,46,3.52e-06
109,46,2.91e-06
110,46,2.407e-06
111,46,2.036e-06
112,46,1.644e-06
113,46,1.37e-06
114,46,1.104e-06
115,46,9.225e-07
116,46,7.618e-07
117,46,5.988e-07
118,46,5.011e-07
119,46,3.937e-07
120,46,3.176e-07
121,46,2.563e-07
122,46,1.981e-07
123,46,1.575e-07
124,46,1.237e-07
125,46,1.006e-07
126,46,7.73e-08
127,46,6.23e-08
0,47,6.32e-08
1,47,7.95e-08
2,47,1.031e-07
3,47,1.314e-07
4,47,1.743e-07
5,47,2.128e-07
6,47,2.799e-07
7,47,3.435e-07
8,47,4.336e-07
9,47,5.202e-07
10,47,6.464e-07
11,47,8.106e-07
12,47,9.869e-07
13,47,1.216e-06
14,47,1.46e-06
15,47,1.769e-06
16,47,2.162e-06
17,47,2.576e-06
18,47,3.157e-06
19,47,3.75e-06
20,47,4.478e-06
21,47,5.268e-06
22,47,6.203e-06
23,47,7.326e-06
24,47,8.691e-06
25,47,1.013e-05
26,47,1.182e-05
27,47,1.37e-05
28,47,1.589e-05
29,47,1.834e-05
30,47,2.106e-05
31,47,2.415e-05
32,47,2.758e-05
33,47,3.134e-05
34,47,3.535e-05
35,47,3.997e-05
36,47,4.492e-05
37,47,5.043e-05
38,47,5.627e-05
39,47,6.278e-05
40,47,6.945e-05
41,47,7.671e-05
42,47,8.478e-05
43,47,9.307e-05
44,47,0.0001018
45,47,0.0001109
46,47,0.0001208
47,47,0.0001309
48,47,0.0001413
49,47,0.0001518
50,47,0.0001632
51,47,0.0001743
52,47,0.0001856
53,47,0.0001968
54,47,0.0002079
55,47,0.0002187
56,47,0.0002289
57,47,0.0002384
58,47,0.0002473
59,47,0.0002549
60,47,0.000261
61,47,0.000266
62,47,0.0002696
63,47,0.000271
64,47,0.000271
65,47,0.0002699
66,47,0.000266
67,47,0.0002609
68,47,0.0002548
69,47,0.0002473
70,47,0.0002384
71,47,0.0002288
72,47,0.0002186
73,47,0.0002078
74,47,0.0001968
75,47,0.0001856
76,47,0.0001745
77,47,0.0001633
78,47,0.0001524
79,47,0.0001413
80,47,0.0001311
81,47,0.0001207
82,47,0.0001112
83,47,0.0001019
84,47,9.311e-05
85,47,8.472e-05
86,47,7.679e-05
87,47,6.954e-05
88,47,6.272e-05
89,47,5.623e-05
90,47,5.05e-05
91,47,4.49e-05
92,47,4.002e-05
93,47,3.541e-05
94,47,3.117e-05
95,47,2.75e-05
96,47,2.411e-05
97,47,2.108e-05
98,47,1.822e-05
99,47,1.591e-05
100,47,1.376e-05
101,47,1.181e-05
102,47,1.011e-05
103,47,8.626e-06
104,47,7.294e-06
105,47,6.217e-06
106,47,5.281e-06
107,47,4.442e-06
108,47,3.693e-06
109,47,3.099e-06
110,47,2.588e-06
111,47,2.16e-06
112,47,1.766e-06
113,47,1.458e-06
114,47,1.208e-06
115,47,9.646e-07
116,47,7.949e-07
117,47,6.492e-07
118,47,5.348e-07
119,47,4.249e-07
120,47,3.431e-07
121,47,2.67e-07
122,47,2.148e-07
123,47,1.633e-07
124,47,1.325e-07
125,47,1.075e-07
126,47,8.4e-08
127,47,6.34e-08
0,48,7.05e-08
1,48,8.78e-08
2,48,1.098e-07
3,48,1.455e-07
4,48,1.8e-07
5,48,2.291e-07
6,48,2.896e-07
7,48,3.614e-07
8,48,4.384e-07
9,48,5.653e-07
10,48,7.005e-07
11,48,8.488e-07
12,48,1.048e-06
13,48,1.269e-06
14,48,1.582e-06
15,48,1.896e-06
16,48,2.293e-06
17,48,2.776e-06
18,48,3.29e-06
19,48,3.961e-06
20,48,4.725e-06
21,48,5.648e-06
22,48,6.661e-06
23,48,7.853e-06
24,48,9.261e-06
25,48,1.081e-05
26,48,1.259e-05
27,48,1.463e-05
28,48,1.699e-05
29,48,1.955e-05
30,48,2.242e-05
31,48,2.569e-05
32,48,2.939e-05
33,48,3.339e-05
34,48,3.793e-05
35,48,4.288e-05
36,48,4.811e-05
37,48,5.397e-05
38,48,6.022e-05
39,48,6.72e-05
40,48,7.455e-05
41,48,8.237e-05
42,48,9.096e-05
43,48,9.993e-05
44,48,0.0001095
45,48,0.0001198
46,48,0.0001304
47,48,0.0001414
48,48,0.0001527
49,48,0.0001649
50,48,0.0001772
51,48,0.0001895
52,48,0.0002022
53,48,0.0002153
54,48,0.0002277
55,48,0.0002399
56,48,0.0002517
57,48,0.0002627
58,48,0.000273
59,48,0.0002821
60,48,0.0002897
61,48,0.0002953
62,48,0.0002996
63,48,0.0003018
64,48,0.0003016
65,48,0.0002994
66,48,0.0002954
67,48,0.0002893
68,48,0.0002818
69,48,0.0002732
70,48,0.0002625
71,48,0.0002518
72,48,0.0002399
73,48,0.0002276
74,48,0.0002151
75,48,0.0002024
76,48,0.0001897
77,48,0.0001771
78,48,0.0001648
79,48,0.0001528
80,48,0.0001413
81,48,0.0001302
82,48,0.0001196
83,48,0.0001095
84,48,0.0001
85,48,9.099e-05
86,48,8.253e-05
87,48,7.454e-05
88,48,6.71e-05
89,48,6.015e-05
90,48,5.388e-05
91,48,4.8e-05
92,48,4.281e-05
93,48,3.769e-05
94,48,3.354e-05
95,48,2.933e-05
96,48,2.57e-05
97,48,2.252e-05
98,48,1.959e-05
99,48,1.695e-05
100,48,1.47e-05
101,48,1.262e-05
102,48,1.082e-05
103,48,9.263e-06
104,48,7.912e-06
105,48,6.674e-06
106,48,5.643e-06
107,48,4.735e-06
108,48,4.028e-06
109,48,3.309e-06
110,48,2.756e-06
111,48,2.257e-06
112,48,1.893e-06
113,48,1.565e-06
114,48,1.277e-06
115,48,1.033e-06
116,48,8.364e-07
117,48,6.885e-07
118,48,5.645e-07
119,48,4.324e-07
120,48,3.675e-07
121,48,2.839e-07
122,48,2.205e-07
123,48,1.82e-07
124,48,1.409e-07
125,48,1.158e-07
126,48,9.09e-08
127,48,6.73e-08
0,49,7.28e-08
1,49,9.27e-08
2,49,1.239e-07
3,49,1.534e-07
4,49,1.826e-07
5,49,2.352e-07
6,49,3.012e-07
7,49,3.777e-07
8,49,4.719e-07
9,49,5.912e-07
10,49,7.278e-07
11,49,9.047e-07
12,49,1.097e-06
13,49,1.358e-06
14,49,1.667e-06
15,49,2.04e-06
16,49,2.406e-06
17,49,2.939e-06
18,49,3.519e-06
19,49,4.206e-06
20,49,5.004e-06
21,49,5.989e-06
22,49,7.09e-06
23,49,8.412e-06
24,49,9.775e-06
25,49,1.153e-05
26,49,1.343e-05
27,49,1.557e-05
28,49,1.804e-05
29,49,2.085e-05
30,49,2.389e-05
31,49,2.748e-05
32,49,3.126e-05
33,49,3.558e-05
34,49,4.043e-05
35,49,4.556e-05
36,49,5.125e-05
37,49,5.758e-05
38,49,6.435e-05
39,49,7.174e-05
40,49,7.959e-05
41,49,8.816e-05
42,49,9.74e-05
43,49,0.0001069
44,49,0.0001174
45,49,0.0001284
46,49,0.00014
47,49,0.0001521
48,49,0.0001646
49,49,0.0001776
50,49,0.0001918
51,49,0.0002058
52,49,0.0002199
53,49,0.0002345
54,49,0.0002487
55,49,0.0002626
56,49,0.0002765
57,49,0.0002896
58,49,0.0003015
59,49,0.0003124
60,49,0.0003211
61,49,0.0003285
62,49,0.0003333
63,49,0.0003357
64,49,0.0003355
65,49,0.0003334
66,49,0.0003286
67,49,0.0003214
68,49,0.0003124
69,49,0.0003016
70,49,0.0002896
71,49,0.0002766
72,49,0.0002631
73,49,0.0002486
74,49,0.0002345
75,49,0.0002197
76,49,0.0002055
77,49,0.0001916
78,49,0.0001781
79,49,0.0001649
80,49,0.000152
81,49,0.00014
82,49,0.0001285
83,49,0.0001176
84,49,0.0001071
85,49,9.71e-05
86,49,8.81e-05
87,49,7.96e-05
88,49,7.168e-05
89,49,6.435e-05
90,49,5.758e-05
91,49,5.12e-05
92,49,4.558e-05
93,49,4.033e-05
94,49,3.559e-05
95,49,3.134e-05
96,49,2.742e-05
97,49,2.388e-05
98,49,2.078e-05
99,49,1.801e-05
100,49,1.552e-05
101,49,1.341e-05
102,49,1.149e-05
103,49,9.821e-06
104,49,8.379e-06
105,49,7.161e-06
106,49,5.994e-06
107,49,5.076e-06
108,49,4.277e-06
109,49,3.533e-06
110,49,2.946e-06
111,49,2.441e-06
112,49,1.992e-06
113,49,1.671e-06
114,49,1.354e-06
115,49,1.107e-06
116,49,8.955e-07
117,49,7.285e-07
118,49,5.812e-07
119,49,4.813e-07
120,49,3.799e-07
121,49,2.98e-07
122,49,2.399e-07
123,49,1.988e-07
124,49,1.468e-07
125,49,1.24e-07
126,49,9.06e-08
127,49,7.17e-08
0,50,7.53e-08
1,50,9.49e-08
2,50,1.243e-07
3,50,1.594e-07
4,50,2.004e-07
5,50,2.566e-07
6,50,3.245e-07
7,50,3.961e-07
8,50,5.14e-07
9,50,6.19e-07
10,50,7.672e-07
11,50,9.409e-07
12,50,1.177e-06
13,50,1.421e-06
14,50,1.756e-06
15,50,2.134e-06
16,50,2.579e-06
17,50,3.12e-06
18,50,3.742e-06
19,50,4.447e-06
20,50,5.321e-06
21,50,6.316e-06
22,50,7.483e-06
23,50,8.886e-06
24,50,1.043e-05
25,50,1.213e-05
26,50,1.418e-05
27,50,1.653e-05
28,50,1.907e-05
29,50,2.2e-05
30,50,2.531e-05
31,50,2.906e-05
32,50,3.303e-05
33,50,3.777e-05
34,50,4.272e-05
35,50,4.838e-05
36,50,5.43e-05
37,50,6.101e-05
38,50,6.828e-05
39,50,7.612e-05
40,50,8.474e-05
41,50,9.402e-05
42,50,0.0001035
43,50,0.000114
44,50,0.0001255
45,50,0.0001374
46,50,0.0001497
47,50,0.0001633
48,50,0.000177
49,50,0.0001914
50,50,0.0002069
51,50,0.0002224
52,50,0.0002387
53,50,0.0002549
54,50,0.0002713
55,50,0.0002874
56,50,0.0003037
57,50,0.000319
58,50,0.0003333
59,50,0.0003462
60,50,0.0003569
61,50,0.0003652
62,50,0.0003716
63,50,0.0003747
64,50,0.0003748
65,50,0.0003716
66,50,0.0003657
67,50,0.000357
68,50,0.0003459
69,50,0.0003335
70,50,0.0003188
71,50,0.0003038
72,50,0.0002875
73,50,0.0002713
74,50,0.0002548
75,50,0.0002384
76,50,0.0002225
77,50,0.0002068
78,50,0.0001916
79,50,0.000177
80,50,0.0001632
81,50,0.00015
82,50,0.0001374
83,50,0.0001253
84,50,0.0001141
85,50,0.0001037
86,50,9.38e-05
87,50,8.473e-05
88,50,7.623e-05
89,50,6.833e-05
90,50,6.109e-05
91,50,5.434e-05
92,50,4.831e-05
93,50,4.269e-05
94,50,3.766e-05
95,50,3.307e-05
96,50,2.902e-05
97,50,2.533e-05
98,50,2.201e-05
99,50,1.905e-05
100,50,1.65e-05
101,50,1.42e-05
102,50,1.217e-05
103,50,1.04e-05
104,50,8.822e-06
105,50,7.524e-06
106,50,6.346e-06
107,50,5.317e-06
108,50,4.456e-06
109,50,3.74e-06
110,50,3.108e-06
111,50,2.551e-06
112,50,2.143e-06
113,50,1.768e-06
114,50,1.438e-06
115,50,1.177e-06
116,50,9.413e-07
117,50,7.722e-07
118,50,6.187e-07
119,50,5.05e-07
120,50,4.11e-07
121,50,3.229e-07
122,50,2.57e-07
123,50,1.989e-07
124,50,1.646e-07
125,50,1.243e-07
126,50,1.036e-07
127,50,7.37e-08
0,51,7.95e-08
1,51,1.052e-07
2,51,1.322e-07
3,51,1.71e-07
4,51,2.148e-07
5,51,2.759e-07
6,51,3.416e-07
7,51,4.137e-07
8,51,5.342e-07
9,51,6.683e-07
10,51,8.041e-07
11,51,9.96e-07
12,51,1.25e-06
13,51,1.518e-06
14,51,1.829e-06
15,51,2.225e-06
16,51,2.72e-06
17,51,3.256e-06
18,51,3.916e-06
19,51,4.697e-06
20,51,5.602e-06
21,51,6.751e-06
22,51,7.89e-06
23,51,9.301e-06
24,51,1.09e-05
25,51,1.285e-05
26,51,1.496e-05
27,51,1.738e-05
28,51,2.01e-05
29,51,2.325e-05
30,51,2.664e-05
31,51,3.059e-05
32,51,3.502e-05
33,51,3.979e-05
34,51,4.505e-05
35,51,5.103e-05
36,51,5.754e-05
37,51,6.468e-05
38,51,7.246e-05
39,51,8.077e-05
40,51,8.989e-05
41,51,9.944e-05
42,51,0.00011
43,51,0.0001216
44,51,0.0001334
45,51,0.0001464
46,51,0.0001601
47,51,0.0001745
48,51,0.0001898
49,51,0.0002056
50,51,0.0002223
51,51,0.0002395
52,51,0.0002577
53,51,0.0002762
54,51,0.0002953
55,51,0.0003144
56,51,0.0003333
57,51,0.0003518
58,51,0.0003688
59,51,0.000384
60,51,0.0003976
61,51,0.0004088
62,51,0.0004156
63,51,0.0004201
64,51,0.0004201
65,51,0.0004163
66,51,0.0004087
67,51,0.0003977
68,51,0.0003841
69,51,0.0003684
70,51,0.0003517
71,51,0.0003332
72,51,0.0003143
73,51,0.0002955
74,51,0.0002764
75,51,0.0002581
76,51,0.00024
77,51,0.0002225
78,51,0.0002056
79,51,0.0001898
80,51,0.0001742
81,51,0.00016
82,51,0.0001463
83,51,0.0001335
84,51,0.0001214
85,51,0.0001099
86,51,9.955e-05
87,51,8.989e-05
88,51,8.067e-05
89,51,7.219e-05
90,51,6.466e-05
91,51,5.754e-05
92,51,5.098e-05
93,51,4.505e-05
94,51,3.987e-05
95,51,3.491e-05
96,51,3.068e-05
97,51,2.689e-05
98,51,2.324e-05
99,51,2.012e-05
100,51,1.739e-05
101,51,1.494e-05
102,51,1.283e-05
103,51,1.095e-05
104,51,9.344e-06
105,51,7.925e-06
106,51,6.702e-06
107,51,5.638e-06
108,51,4.736e-06
109,51,3.918e-06
110,51,3.259e-06
111,51,2.733e-06
112,51,2.269e-06
113,51,1.845e-06
114,51,1.521e-06
115,51,1.236e-06
116,51,1.014e-06
117,51,8.155e-07
118,51,6.689e-07
119,51,5.183e-07
120,51,4.309e-07
121,51,3.308e-07
122,51,2.684e-07
123,51,2.112e-07
124,51,1.729e-07
125,51,1.316e-07
126,51,9.9e-08
127,51,8.26e-08
0,52,8.61e-08
1,52,1.086e-07
2,52,1.461e-07
3,52,1.719e-07
4,52,2.273e-07
5,52,2.83e-07
6,52,3.501e-07
7,52,4.46e-07
8,52,5.491e-07
9,52,6.851e-07
10,52,8.391e-07
11,52,1.049e-06
12,52,1.287e-06
13,52,1.586e-06
14,52,1.934e-06
15,52,2.356e-06
16,52,2.831e-06
17,52,3.449e-06
18,52,4.161e-06
19,52,4.94e-06
20,52,5.888e-06
21,52,7.025e-06
22,52,8.263e-06
23,52,9.774e-06
24,52,1.146e-05
25,52,1.338e-05
26,52,1.574e-05
27,52,1.826e-05
28,52,2.122e-05
29,52,2.444e-05
30,52,2.812e-05
31,52,3.219e-05
32,52,3.682e-05
33,52,4.191e-05
34,52,4.75e-05
35,52,5.366e-05
36,52,6.051e-05
37,52,6.799e-05
38,52,7.62e-05
39,52,8.512e-05
40,52,9.486e-05
41,52,0.000105
42,52,0.0001162
43,52,0.0001282
44,52,0.0001415
45,52,0.0001551
46,52,0.00017
47,52,0.0001857
48,52,0.0002023
49,52,0.0002197
50,52,0.0002385
51,52,0.0002582
52,52,0.0002784
53,52,0.0002995
54,52,0.0003215
55,52,0.0003431
56,52,0.0003657
57,52,0.0003877
58,52,0.0004086
59,52,0.0004277
60,52,0.0004448
61,52,0.0004584
62,52,0.0004676
63,52,0.000473
64,52,0.0004731
65,52,0.0004677
66,52,0.000458
67,52,0.0004447
68,52,0.0004275
69,52,0.0004083
70,52,0.0003875
71,52,0.0003656
72,52,0.0003431
73,52,0.0003211
74,52,0.0002994
75,52,0.0002783
76,52,0.0002579
77,52,0.0002384
78,52,0.0002198
79,52,0.0002023
80,52,0.0001856
81,52,0.0001699
82,52,0.0001552
83,52,0.0001415
84,52,0.0001284
85,52,0.0001162
86,52,0.0001053
87,52,9.471e-05
88,52,8.49e-05
89,52,7.606e-05
90,52,6.805e-05
91,52,6.046e-05
92,52,5.368e-05
93,52,4.741e-05
94,52,4.185e-05
95,52,3.681e-05
96,52,3.233e-05
97,52,2.808e-05
98,52,2.442e-05
99,52,2.111e-05
100,52,1.817e-05
101,52,1.568e-05
102,52,1.342e-05
103,52,1.148e-05
104,52,9.774e-06
105,52,8.288e-06
106,52,7.013e-06
107,52,5.858e-06
108,52,4.966e-06
109,52,4.126e-06
110,52,3.426e-06
111,52,2.841e-06
112,52,2.365e-06
113,52,1.94e-06
114,52,1.569e-06
115,52,1.293e-06
116,52,1.042e-06
117,52,8.528e-07
118,52,7.03e-07
119,52,5.543e-07
120,52,4.429e-07
121,52,3.487e-07
122,52,2.883e-07
123,52,2.316e-07
124,52,1.779e-07
125,52,1.406e-07
126,52,1.076e-07
127,52,8.78e-08
0,53,8.93e-08
1,53,1.122e-07
2,53,1.431e-07
3,53,1.858e-07
4,53,2.31e-07
5,53,2.947e-07
6,53,3.746e-07
7,53,4.62e-07
8,53,5.899e-07
9,53,7.315e-07
10,53,8.893e-07
11,53,1.093e-06
12,53,1.34e-06
13,53,1.667e-06
14,53,1.994e-06
15,53,2.451e-06
16,53,2.988e-06
17,53,3.561e-06
18,53,4.339e-06
19,53,5.212e-06
20,53,6.171e-06
21,53,7.317e-06
22,53,8.698e-06
23,53,1.025e-05
24,53,1.199e-05
25,53,1.405e-05
26,53,1.647e-05
27,53,1.912e-05
28,53,2.213e-05
29,53,2.555e-05
30,53,2.936e-05
31,53,3.37e-05
32,53,3.846e-05
33,53,4.379e-05
34,53,4.976e-05
35,53,5.628e-05
36,53,6.347e-05
37,53,7.149e-05
38,53,7.997e-05
39,53,8.926e-05
40,53,9.959e-05
41,53,0.0001105
42,53,0.0001225
43,53,0.0001354
44,53,0.0001493
45,53,0.0001642
46,53,0.0001798
47,53,0.0001971
48,53,0.0002148
49,53,0.0002346
50,53,0.0002549
51,53,0.0002764
52,53,0.0002996
53,53,0.0003237
54,53,0.0003486
55,53,0.0003746
56,53,0.000401
57,53,0.0004278
58,53,0.0004536
59,53,0.0004781
60,53,0.0004994
61,53,0.0005173
62,53,0.0005292
63,53,0.0005361
64,53,0.000536
65,53,0.0005297
66,53,0.0005168
67,53,0.0004992
68,53,0.0004778
69,53,0.0004536
70,53,0.0004281
71,53,0.0004012
72,53,0.0003749
73,53,0.0003486
74,53,0.0003238
75,53,0.0002994
76,53,0.0002767
77,53,0.000255
78,53,0.000234
79,53,0.0002148
80,53,0.0001969
81,53,0.00018
82,53,0.0001639
83,53,0.0001491
84,53,0.0001356
85,53,0.0001227
86,53,0.0001106
87,53,9.954e-05
88,53,8.929e-05
89,53,8.005e-05
90,53,7.143e-05
91,53,6.35e-05
92,53,5.612e-05
93,53,4.977e-05
94,53,4.382e-05
95,53,3.849e-05
96,53,3.372e-05
97,53,2.929e-05
98,53,2.544e-05
99,53,2.213e-05
100,53,1.908e-05
101,53,1.641e-05
102,53,1.415e-05
103,53,1.207e-05
104,53,1.028e-05
105,53,8.704e-06
106,53,7.312e-06
107,53,6.133e-06
108,53,5.173e-06
109,53,4.319e-06
110,53,3.56e-06
111,53,2.999e-06
112,53,2.451e-06
113,53,2.023e-06
114,53,1.653e-06
115,53,1.333e-06
116,53,1.091e-06
117,53,8.879e-07
118,53,7.164e-07
119,53,5.857e-07
120,53,4.702e-07
121,53,3.622e-07
122,53,3.088e-07
123,53,2.323e-07
124,53,1.9e-07
125,53,1.434e-07
126,53,1.118e-07
127,53,9.53e-08
0,54,8.74e-08
1,54,1.147e-07
2,54,1.509e-07
3,54,1.946e-07
4,54,2.43e-07
5,54,3.039e-07
6,54,3.958e-07
7,54,4.929e-07
8,54,6.1e-07
9,54,7.473e-07
10,54,9.352e-07
11,54,1.149e-06
12,54,1.399e-06
13,54,1.711e-06
14,54,2.1e-06
15,54,2.538e-06
16,54,3.092e-06
17,54,3.727e-06
18,54,4.51e-06
19,54,5.391e-06
20,54,6.415e-06
21,54,7.589e-06
22,54,8.997e-06
23,54,1.064e-05
24,54,1.252e-05
25,54,1.469e-05
26,54,1.713e-05
27,54,1.993e-05
28,54,2.31e-05
29,54,2.664e-05
30,54,3.069e-05
31,54,3.512e-05
32,54,4.012e-05
33,54,4.577e-05
34,54,5.185e-05
35,54,5.886e-05
36,54,6.629e-05
37,54,7.446e-05
38,54,8.357e-05
39,54,9.343e-05
40,54,0.0001042
41,54,0.0001158
42,54,0.0001285
43,54,0.0001419
44,54,0.0001567
45,54,0.0001724
46,54,0.0001897
47,54,0.000208
48,54,0.0002276
49,54,0.0002485
50,54,0.0002714
51,54,0.0002952
52,54,0.000321
53,54,0.0003489
54,54,0.0003779
55,54,0.0004087
56,54,0.0004405
57,54,0.0004727
58,54,0.0005051
59,54,0.0005356
60,54,0.0005637
61,54,0.0005876
62,54,0.0006043
63,54,0.0006133
64,54,0.0006134
65,54,0.0006044
66,54,0.0005875
67,54,0.0005636
68,54,0.0005361
69,54,0.000505
70,54,0.0004725
71,54,0.0004403
72,54,0.0004087
73,54,0.0003777
74,54,0.0003486
75,54,0.0003209
76,54,0.0002955
77,54,0.0002712
78,54,0.0002488
79,54,0.0002279
80,54,0.0002078
81,54,0.0001896
82,54,0.0001727
83,54,0.0001569
84,54,0.0001422
85,54,0.0001283
86,54,0.0001158
87,54,0.0001043
88,54,9.345e-05
89,54,8.356e-05
90,54,7.471e-05
91,54,6.634e-05
92,54,5.866e-05
93,54,5.205e-05
94,54,4.577e-05
95,54,4.017e-05
96,54,3.515e-05
97,54,3.067e-05
98,54,2.665e-05
99,54,2.304e-05
100,54,1.988e-05
101,54,1.704e-05
102,54,1.459e-05
103,54,1.249e-05
104,54,1.073e-05
105,54,8.986e-06
106,54,7.632e-06
107,54,6.454e-06
108,54,5.364e-06
109,54,4.474e-06
110,54,3.722e-06
111,54,3.098e-06
112,54,2.553e-06
113,54,2.085e-06
114,54,1.721e-06
115,54,1.422e-06
116,54,1.124e-06
117,54,9.389e-07
118,54,7.293e-07
119,54,6.085e-07
120,54,4.772e-07
121,54,3.824e-07
122,54,3.159e-07
123,54,2.469e-07
124,54,2.027e-07
125,54,1.502e-07
126,54,1.165e-07
127,54,9.38e-08
0,55,9.57e-08
1,55,1.225e-07
2,55,1.511e-07
3,55,2.033e-07
4,55,2.506e-07
5,55,3.236e-07
6,55,4.078e-07
7,55,4.893e-07
8,55,6.315e-07
9,55,7.653e-07
10,55,9.561e-07
11,55,1.186e-06
12,55,1.455e-06
13,55,1.789e-06
14,55,2.169e-06
15,55,2.612e-06
16,55,3.203e-06
17,55,3.872e-06
18,55,4.642e-06
19,55,5.617e-06
20,55,6.635e-06
21,55,7.911e-06
22,55,9.332e-06
23,55,1.107e-05
24,55,1.299e-05
25,55,1.519e-05
26,55,1.774e-05
27,55,2.065e-05
28,55,2.396e-05
29,55,2.763e-05
30,55,3.171e-05
31,55,3.649e-05
32,55,4.179e-05
33,55,4.738e-05
34,55,5.39e-05
35,55,6.109e-05
36,55,6.886e-05
37,55,7.751e-05
38,55,8.699e-05
39,55,9.719e-05
40,55,0.0001087
41,55,0.0001208
42,55,0.0001343
43,55,0.0001485
44,55,0.0001638
45,55,0.0001808
46,55,0.0001989
47,55,0.0002185
48,55,0.0002399
49,55,0.0002627
50,55,0.0002874
51,55,0.0003145
52,55,0.0003435
53,55,0.0003748
54,55,0.0004085
55,55,0.0004451
56,55,0.0004835
57,55,0.0005229
58,55,0.0005643
59,55,0.0006042
60,55,0.0006419
61,55,0.0006738
62,55,0.0006974
63,55,0.0007105
64,55,0.00071
65,55,0.0006973
66,55,0.0006737
67,55,0.000642
68,55,0.0006043
69,55,0.0005641
70,55,0.0005232
71,55,0.0004831
72,55,0.0004449
73,55,0.0004087
74,55,0.0003745
75,55,0.0003437
76,55,0.0003144
77,55,0.0002876
78,55,0.000263
79,55,0.0002398
80,55,0.0002186
81,55,0.0001989
82,55,0.0001807
83,55,0.0001641
84,55,0.0001484
85,55,0.0001342
86,55,0.0001208
87,55,0.0001086
88,55,9.734e-05
89,55,8.709e-05
90,55,7.761e-05
91,55,6.876e-05
92,55,6.099e-05
93,55,5.401e-05
94,55,4.752e-05
95,55,4.175e-05
96,55,3.648e-05
97,55,3.171e-05
98,55,2.76e-05
99,55,2.396e-05
100,55,2.07e-05
101,55,1.777e-05
102,55,1.511e-05
103,55,1.294e-05
104,55,1.11e-05
105,55,9.391e-06
106,55,7.911e-06
107,55,6.634e-06
108,55,5.589e-06
109,55,4.644e-06
110,55,3.869e-06
111,55,3.226e-06
112,55,2.632e-06
113,55,2.196e-06
114,55,1.773e-06
115,55,1.47e-06
116,55,1.181e-06
117,55,9.505e-07
118,55,7.692e-07
119,55,6.069e-07
120,55,4.893e-07
121,55,3.928e-07
122,55,3.151e-07
123,55,2.516e-07
124,55,2.012e-07
125,55,1.52e-07
126,55,1.141e-07
127,55,9.38e-08
0,56,8.83e-08
1,56,1.265e-07
2,56,1.55e-07
3,56,2.129e-07
4,56,2.669e-07
5,56,3.257e-07
6,56,4.149e-07
7,56,5.333e-07
8,56,6.414e-07
9,56,8.117e-07
10,56,9.905e-07
11,56,1.216e-06
12,56,1.523e-06
13,56,1.853e-06
14,56,2.257e-06
15,56,2.744e-06
16,56,3.32e-06
17,56,3.987e-06
18,56,4.788e-06
19,56,5.749e-06
20,56,6.883e-06
21,56,8.187e-06
22,56,9.676e-06
23,56,1.139e-05
24,56,1.335e-05
25,56,1.573e-05
26,56,1.834e-05
27,56,2.133e-05
28,56,2.471e-05
29,56,2.864e-05
30,56,3.27e-05
31,56,3.77e-05
32,56,4.309e-05
33,56,4.921e-05
34,56,5.587e-05
35,56,6.32e-05
36,56,7.135e-05
37,56,8.04e-05
38,56,9.008e-05
39,56,0.0001009
40,56,0.0001126
41,56,0.0001254
42,56,0.0001392
43,56,0.0001544
44,56,0.000171
45,56,0.0001887
46,56,0.0002079
47,56,0.0002288
48,56,0.0002515
49,56,0.0002766
50,56,0.0003035
51,56,0.0003335
52,56,0.0003655
53,56,0.0004013
54,56,0.0004401
55,56,0.0004835
56,56,0.0005298
57,56,0.0005793
58,56,0.0006322
59,56,0.0006854
60,56,0.0007366
61,56,0.0007823
62,56,0.000817
63,56,0.000836
64,56,0.0008358
65,56,0.0008168
66,56,0.0007828
67,56,0.0007372
68,56,0.0006856
69,56,0.0006316
70,56,0.0005795
71,56,0.0005294
72,56,0.0004826
73,56,0.00044
74,56,0.0004009
75,56,0.0003658
76,56,0.0003335
77,56,0.0003037
78,56,0.0002766
79,56,0.0002515
80,56,0.0002287
81,56,0.0002081
82,56,0.0001886
83,56,0.0001707
84,56,0.0001544
85,56,0.0001394
86,56,0.0001253
87,56,0.0001127
88,56,0.0001009
89,56,9.014e-05
90,56,8.027e-05
91,56,7.13e-05
92,56,6.329e-05
93,56,5.574e-05
94,56,4.904e-05
95,56,4.303e-05
96,56,3.775e-05
97,56,3.279e-05
98,56,2.852e-05
99,56,2.47e-05
100,56,2.129e-05
101,56,1.836e-05
102,56,1.575e-05
103,56,1.343e-05
104,56,1.137e-05
105,56,9.63e-06
106,56,8.11e-06
107,56,6.846e-06
108,56,5.745e-06
109,56,4.795e-06
110,56,3.996e-06
111,56,3.318e-06
112,56,2.743e-06
113,56,2.242e-06
114,56,1.811e-06
115,56,1.514e-06
116,56,1.231e-06
117,56,1.001e-06
118,56,7.963e-07
119,56,6.452e-07
120,56,5.297e-07
121,56,4.192e-07
122,56,3.371e-07
123,56,2.583e-07
124,56,2.033e-07
125,56,1.673e-07
126,56,1.285e-07
127,56,9.64e-08
0,57,9.87e-08
1,57,1.344e-07
2,57,1.597e-07
3,57,2.071e-07
4,57,2.69e-07
5,57,3.329e-07
6,57,4.365e-07
7,57,5.3e-07
8,57,6.595e-07
9,57,8.335e-07
10,57,1.032e-06
11,57,1.233e-06
12,57,1.566e-06
13,57,1.91e-06
14,57,2.305e-06
15,57,2.821e-06
16,57,3.425e-06
17,57,4.08e-06
18,57,4.953e-06
19,57,5.889e-06
20,57,7.078e-06
21,57,8.388e-06
22,57,9.918e-06
23,57,1.172e-05
24,57,1.38e-05
25,57,1.614e-05
26,57,1.888e-05
27,57,2.195e-05
28,57,2.55e-05
29,57,2.938e-05
30,57,3.39e-05
31,57,3.881e-05
32,57,4.448e-05
33,57,5.058e-05
34,57,5.737e-05
35,57,6.51e-05
36,57,7.349e-05
37,57,8.279e-05
38,57,9.293e-05
39,57,0.0001041
40,57,0.0001165
41,57,0.0001297
42,57,0.000144
43,57,0.0001598
44,57,0.0001769
45,57,0.0001957
46,57,0.0002161
47,57,0.0002383
48,57,0.0002629
49,57,0.0002897
50,57,0.0003188
51,57,0.0003516
52,57,0.0003877
53,57,0.0004277
54,57,0.000473
55,57,0.0005232
56,57,0.0005792
57,57,0.000642
58,57,0.0007099
59,57,0.0007826
60,57,0.000856
61,57,0.0009235
62,57,0.0009767
63,57,0.001006
64,57,0.001006
65,57,0.000977
66,57,0.0009231
67,57,0.0008555
68,57,0.0007831
69,57,0.0007098
70,57,0.0006418
71,57,0.0005797
72,57,0.0005232
73,57,0.0004734
74,57,0.0004279
75,57,0.0003876
76,57,0.0003514
77,57,0.0003189
78,57,0.0002897
79,57,0.0002632
80,57,0.0002383
81,57,0.0002161
82,57,0.0001961
83,57,0.0001772
84,57,0.00016
85,57,0.000144
86,57,0.0001297
87,57,0.0001162
88,57,0.0001042
89,57,9.313e-05
90,57,8.283e-05
91,57,7.351e-05
92,57,6.522e-05
93,57,5.747e-05
94,57,5.061e-05
95,57,4.43e-05
96,57,3.884e-05
97,57,3.388e-05
98,57,2.943e-05
99,57,2.542e-05
100,57,2.197e-05
101,57,1.885e-05
102,57,1.621e-05
103,57,1.387e-05
104,57,1.173e-05
105,57,9.984e-06
106,57,8.397e-06
107,57,7.043e-06
108,57,5.901e-06
109,57,4.981e-06
110,57,4.105e-06
111,57,3.428e-06
112,57,2.824e-06
113,57,2.317e-06
114,57,1.884e-06
115,57,1.538e-06
116,57,1.263e-06
117,57,1.018e-06
118,57,8.146e-07
119,57,6.713e-07
120,57,5.334e-07
121,57,4.274e-07
122,57,3.405e-07
123,57,2.658e-07
124,57,2.107e-07
125,57,1.659e-07
126,57,1.342e-07
127,57,1.005e-07
0,58,9.59e-08
1,58,1.256e-07
2,58,1.782e-07
3,58,2.129e-07
4,58,2.704e-07
5,58,3.503e-07
6,58,4.4e-07
7,58,5.28e-07
8,58,6.784e-07
9,58,8.397e-07
10,58,1.034e-06
11,58,1.279e-06
12,58,1.585e-06
13,58,1.942e-06
14,58,2.349e-06
15,58,2.865e-06
16,58,3.507e-06
17,58,4.209e-06
18,58,5.063e-06
19,58,6.088e-06
20,58,7.187e-06
21,58,8.59e-06
22,58,1.014e-05
23,58,1.2e-05
24,58,1.414e-05
25,58,1.655e-05
26,58,1.933e-05
27,58,2.252e-05
28,58,2.603e-05
29,58,3.02e-05
30,58,3.458e-05
31,58,3.991e-05
32,58,4.56e-05
33,58,5.193e-05
34,58,5.899e-05
35,58,6.689e-05
36,58,7.569e-05
37,58,8.51e-05
38,58,9.558e-05
39,58,0.000107
40,58,0.0001198
41,58,0.0001333
42,58,0.0001483
43,58,0.0001648
44,58,0.0001827
45,58,0.0002021
46,58,0.0002237
47,58,0.0002472
48,58,0.0002728
49,58,0.0003017
50,58,0.0003333
51,58,0.000369
52,58,0.0004082
53,58,0.0004537
54,58,0.0005049
55,58,0.0005645
56,58,0.000632
57,58,0.00071
58,58,0.0007994
59,58,0.0008992
60,58,0.001006
61,58,0.001111
62,58,0.001199
63,58,0.00125
64,58,0.00125
65,58,0.001198
66,58,0.001111
67,58,0.001005
68,58,0.0008991
69,58,0.0007994
70,58,0.0007101
71,58,0.000632
72,58,0.0005642
73,58,0.0005048
74,58,0.0004533
75,58,0.0004086
76,58,0.0003686
77,58,0.0003332
78,58,0.0003014
79,58,0.0002732
80,58,0.0002473
81,58,0.0002238
82,58,0.0002024
83,58,0.0001826
84,58,0.0001649
85,58,0.0001485
86,58,0.0001333
87,58,0.0001196
88,58,0.000107
89,58,9.567e-05
90,58,8.517e-05
91,58,7.552e-05
92,58,6.694e-05
93,58,5.905e-05
94,58,5.185e-05
95,58,4.556e-05
96,58,3.974e-05
97,58,3.467e-05
98,58,3.01e-05
99,58,2.606e-05
100,58,2.254e-05
101,58,1.934e-05
102,58,1.656e-05
103,58,1.411e-05
104,58,1.203e-05
105,58,1.013e-05
106,58,8.623e-06
107,58,7.201e-06
108,58,6.092e-06
109,58,5.047e-06
110,58,4.208e-06
111,58,3.463e-06
112,58,2.908e-06
113,58,2.39e-06
114,58,1.946e-06
115,58,1.589e-06
116,58,1.277e-06
117,58,1.034e-06
118,58,8.485e-07
119,58,6.693e-07
120,58,5.5e-07
121,58,4.28e-07
122,58,3.505e-07
123,58,2.801e-07
124,58,2.105e-07
125,58,1.686e-07
126,58,1.311e-07
127,58,1.026e-07
0,59,1.028e-07
1,59,1.392e-07
2,59,1.722e-07
3,59,2.197e-07
4,59,2.813e-07
5,59,3.501e-07
6,59,4.478e-07
7,59,5.554e-07
8,59,6.922e-07
9,59,8.582e-07
10,59,1.074e-06
11,59,1.322e-06
12,59,1.61e-06
13,59,1.976e-06
14,59,2.417e-06
15,59,2.92e-06
16,59,3.594e-06
17,59,4.317e-06
18,59,5.23e-06
19,59,6.158e-06
20,59,7.396e-06
21,59,8.743e-06
22,59,1.04e-05
23,59,1.227e-05
24,59,1.434e-05
25,59,1.679e-05
26,59,1.982e-05
27,59,2.295e-05
28,59,2.65e-05
29,59,3.081e-05
30,59,3.548e-05
31,59,4.058e-05
32,59,4.657e-05
33,59,5.293e-05
34,59,6.02e-05
35,59,6.813e-05
36,59,7.725e-05
37,59,8.698e-05
38,59,9.785e-05
39,59,0.0001096
40,59,0.0001226
41,59,0.0001366
42,59,0.0001521
43,59,0.0001689
44,59,0.0001877
45,59,0.000208
46,59,0.00023
47,59,0.0002546
48,59,0.0002822
49,59,0.0003122
50,59,0.0003461
51,59,0.0003841
52,59,0.0004279
53,59,0.0004774
54,59,0.0005361
55,59,0.0006042
56,59,0.0006856
57,59,0.0007827
58,59,0.0008991
59,59,0.001037
60,59,0.001199
61,59,0.001372
62,59,0.001533
63,59,0.001634
64,59,0.001634
65,59,0.001533
66,59,0.001372
67,59,0.001199
68,59,0.001038
69,59,0.0008993
70,59,0.0007829
71,59,0.0006853
72,59,0.0006044
73,59,0.0005361
74,59,0.0004777
75,59,0.0004284
76,59,0.0003841
77,59,0.0003459
78,59,0.0003123
79,59,0.0002819
80,59,0.0002548
81,59,0.0002303
82,59,0.0002078
83,59,0.0001876
84,59,0.0001692
85,59,0.0001521
86,59,0.0001366
87,59,0.0001223
88,59,0.0001095
89,59,9.78e-05
90,59,8.69e-05
91,59,7.72e-05
92,59,6.834e-05
93,59,6.026e-05
94,59,5.306e-05
95,59,4.652e-05
96,59,4.052e-05
97,59,3.542e-05
98,59,3.081e-05
99,59,2.659e-05
100,59,2.301e-05
101,59,1.97e-05
102,59,1.683e-05
103,59,1.443e-05
104,59,1.222e-05
105,59,1.041e-05
106,59,8.762e-06
107,59,7.358e-06
108,59,6.196e-06
109,59,5.144e-06
110,59,4.312e-06
111,59,3.53e-06
112,59,2.919e-06
113,59,2.426e-06
114,59,1.979e-06
115,59,1.588e-06
116,59,1.324e-06
117,59,1.065e-06
118,59,8.431e-07
119,59,6.858e-07
120,59,5.64e-07
121,59,4.552e-07
122,59,3.605e-07
123,59,2.728e-07
124,59,2.227e-07
125,59,1.679e-07
126,59,1.388e-07
127,59,1.018e-07
0,60,1.054e-07
1,60,1.443e-07
2,60,1.795e-07
3,60,2.214e-07
4,60,2.728e-07
5,60,3.595e-07
6,60,4.459e-07
7,60,5.649e-07
8,60,7.048e-07
9,60,8.771e-07
10,60,1.089e-06
11,60,1.33e-06
12,60,1.671e-06
13,60,2.014e-06
14,60,2.451e-06
15,60,2.984e-06
16,60,3.629e-06
17,60,4.363e-06
18,60,5.213e-06
19,60,6.344e-06
20,60,7.482e-06
21,60,8.924e-06
22,60,1.058e-05
23,60,1.252e-05
24,60,1.464e-05
25,60,1.718e-05
26,60,2.007e-05
27,60,2.335e-05
28,60,2.704e-05
29,60,3.124e-05
30,60,3.603e-05
31,60,4.138e-05
32,60,4.732e-05
33,60,5.392e-05
34,60,6.145e-05
35,60,6.944e-05
36,60,7.861e-05
37,60,8.855e-05
38,60,9.963e-05
39,60,0.0001115
40,60,0.0001247
41,60,0.0001392
42,60,0.0001551
43,60,0.0001727
44,60,0.0001917
45,60,0.0002126
46,60,0.0002358
47,60,0.0002613
48,60,0.0002897
49,60,0.0003214
50,60,0.0003571
51,60,0.0003981
52,60,0.0004446
53,60,0.0004994
54,60,0.0005642
55,60,0.000642
56,60,0.0007371
57,60,0.0008554
58,60,0.001006
59,60,0.001198
60,60,0.001447
61,60,0.001755
62,60,0.002085
63,60,0.00232
64,60,0.002319
65,60,0.002086
66,60,0.001756
67,60,0.001447
68,60,0.001199
69,60,0.001006
70,60,0.000855
71,60,0.0007367
72,60,0.0006416
73,60,0.000564
74,60,0.0004993
75,60,0.0004448
76,60,0.0003979
77,60,0.0003569
78,60,0.0003212
79,60,0.0002894
80,60,0.0002611
81,60,0.0002357
82,60,0.0002125
83,60,0.0001917
84,60,0.0001726
85,60,0.0001552
86,60,0.0001393
87,60,0.0001249
88,60,0.0001116
89,60,9.951e-05
90,60,8.859e-05
91,60,7.849e-05
92,60,6.944e-05
93,60,6.15e-05
94,60,5.393e-05
95,60,4.726e-05
96,60,4.131e-05
97,60,3.602e-05
98,60,3.122e-05
99,60,2.705e-05
100,60,2.331e-05
101,60,2.008e-05
102,60,1.712e-05
103,60,1.464e-05
104,60,1.244e-05
105,60,1.062e-05
106,60,8.957e-06
107,60,7.514e-06
108,60,6.302e-06
109,60,5.231e-06
110,60,4.386e-06
111,60,3.598e-06
112,60,2.976e-06
113,60,2.442e-06
114,60,2.013e-06
115,60,1.633e-06
116,60,1.341e-06
117,60,1.06e-06
118,60,8.782e-07
119,60,7.088e-07
120,60,5.639e-07
121,60,4.584e-07
122,60,3.592e-07
123,60,2.811e-07
124,60,2.248e-07
125,60,1.804e-07
126,60,1.384e-07
127,60,1.115e-07
0,61,1.115e-07
1,61,1.393e-07
2,61,1.774e-07
3,61,2.283e-07
4,61,2.747e-07
5,61,3.682e-07
6,61,4.493e-07
7,61,5.74e-07
8,61,7.113e-07
9,61,8.816e-07
10,61,1.099e-06
11,61,1.337e-06
12,61,1.671e-06
13,61,2.046e-06
14,61,2.484e-06
15,61,3.021e-06
16,61,3.675e-06
17,61,4.446e-06
18,61,5.26e-06
19,61,6.411e-06
20,61,7.562e-06
21,61,9.035e-06
22,61,1.067e-05
23,61,1.262e-05
24,61,1.485e-05
25,61,1.734e-05
26,61,2.032e-05
27,61,2.367e-05
28,61,2.742e-05
29,61,3.159e-05
30,61,3.652e-05
31,61,4.177e-05
32,61,4.793e-05
33,61,5.457e-05
34,61,6.207e-05
35,61,7.043e-05
36,61,7.981e-05
37,61,8.962e-05
38,61,0.0001009
39,61,0.0001133
40,61,0.0001266
41,61,0.0001415
42,61,0.0001575
43,61,0.0001751
44,61,0.0001947
45,61,0.0002162
46,61,0.00024
47,61,0.0002663
48,61,0.0002955
49,61,0.0003286
50,61,0.0003657
51,61,0.0004084
52,61,0.0004582
53,61,0.0005167
54,61,0.0005875
55,61,0.0006737
56,61,0.0007822
57,61,0.000923
58,61,0.001111
59,61,0.001373
60,61,0.001756
61,61,0.00232
62,61,0.00305
63,61,0.003651
64,61,0.003651
65,61,0.003051
66,61,0.00232
67,61,0.001754
68,61,0.001372
69,61,0.001111
70,61,0.0009233
71,61,0.0007825
72,61,0.0006743
73,61,0.0005871
74,61,0.000517
75,61,0.0004581
76,61,0.000409
77,61,0.0003657
78,61,0.0003284
79,61,0.0002951
80,61,0.000266
81,61,0.0002399
82,61,0.0002163
83,61,0.0001947
84,61,0.0001752
85,61,0.0001573
86,61,0.0001413
87,61,0.0001265
88,61,0.0001132
89,61,0.0001009
90,61,8.999e-05
91,61,7.974e-05
92,61,7.056e-05
93,61,6.216e-05
94,61,5.481e-05
95,61,4.79e-05
96,61,4.179e-05
97,61,3.647e-05
98,61,3.153e-05
99,61,2.746e-05
100,61,2.36e-05
101,61,2.023e-05
102,61,1.745e-05
103,61,1.475e-05
104,61,1.26e-05
105,61,1.067e-05
106,61,9.056e-06
107,61,7.587e-06
108,61,6.36e-06
109,61,5.292e-06
110,61,4.428e-06
111,61,3.653e-06
112,61,3.028e-06
113,61,2.482e-06
114,61,2.045e-06
115,61,1.647e-06
116,61,1.359e-06
117,61,1.102e-06
118,61,8.779e-07
119,61,7.183e-07
120,61,5.77e-07
121,61,4.57e-07
122,61,3.556e-07
123,61,2.852e-07
124,61,2.166e-07
125,61,1.763e-07
126,61,1.364e-07
127,61,1.104e-07
0,62,1.104e-07
1,62,1.407e-07
2,62,1.759e-07
3,62,2.255e-07
4,62,2.887e-07
5,62,3.681e-07
6,62,4.472e-07
7,62,5.722e-07
8,62,7.059e-07
9,62,8.98e-07
10,62,1.084e-06
11,62,1.36e-06
12,62,1.662e-06
13,62,2.046e-06
14,62,2.518e-06
15,62,3.057e-06
16,62,3.681e-06
17,62,4.443e-06
18,62,5.321e-06
19,62,6.447e-06
20,62,7.679e-06
21,62,9.112e-06
22,62,1.078e-05
23,62,1.269e-05
24,62,1.493e-05
25,62,1.753e-05
26,62,2.048e-05
27,62,2.378e-05
28,62,2.76e-05
29,62,3.184e-05
30,62,3.673e-05
31,62,4.23e-05
32,62,4.835e-05
33,62,5.526e-05
34,62,6.265e-05
35,62,7.11e-05
36,62,8.036e-05
37,62,9.067e-05
38,62,0.0001019
39,62,0.0001142
40,62,0.0001278
41,62,0.0001427
42,62,0.0001588
43,62,0.0001772
44,62,0.0001967
45,62,0.0002187
46,62,0.0002427
47,62,0.0002695
48,62,0.0002996
49,62,0.000333
50,62,0.0003715
51,62,0.0004163
52,62,0.000468
53,62,0.0005295
54,62,0.0006041
55,62,0.0006977
56,62,0.0008169
57,62,0.0009764
58,62,0.001198
59,62,0.001533
60,62,0.002086
61,62,0.003051
62,62,0.004546
63,62,0.005961
64,62,0.005961
65,62,0.004546
66,62,0.003051
67,62,0.002086
68,62,0.001533
69,62,0.001198
70,62,0.0009763
71,62,0.0008176
72,62,0.0006974
73,62,0.0006042
74,62,0.0005295
75,62,0.0004675
76,62,0.0004162
77,62,0.0003722
78,62,0.0003334
79,62,0.0002995
80,62,0.0002695
81,62,0.0002425
82,62,0.0002186
83,62,0.0001968
84,62,0.0001771
85,62,0.0001591
86,62,0.0001428
87,62,0.0001277
88,62,0.0001142
89,62,0.0001018
90,62,9.045e-05
91,62,8.029e-05
92,62,7.096e-05
93,62,6.257e-05
94,62,5.505e-05
95,62,4.827e-05
96,62,4.221e-05
97,62,3.676e-05
98,62,3.183e-05
99,62,2.772e-05
100,62,2.371e-05
101,62,2.048e-05
102,62,1.756e-05
103,62,1.497e-05
104,62,1.277e-05
105,62,1.078e-05
106,62,9.084e-06
107,62,7.655e-06
108,62,6.406e-06
109,62,5.374e-06
110,62,4.432e-06
111,62,3.687e-06
112,62,3.027e-06
113,62,2.507e-06
114,62,2.076e-06
115,62,1.699e-06
116,62,1.372e-06
117,62,1.109e-06
118,62,8.733e-07
119,62,7.227e-07
120,62,5.72e-07
121,62,4.565e-07
122,62,3.659e-07
123,62,2.961e-07
124,62,2.292e-07
125,62,1.814e-07
126,62,1.39e-07
127,62,1.146e-07
0,63,1.094e-07
1,63,1.455e-07
2,63,1.766e-07
3,63,2.287e-07
4,63,2.865e-07
5,63,3.693e-07
6,63,4.606e-07
7,63,5.714e-07
8,63,7.213e-07
9,63,8.92e-07
10,63,1.131e-06
11,63,1.373e-06
12,63,1.699e-06
13,63,2.071e-06
14,63,2.509e-06
15,63,3.054e-06
16,63,3.706e-06
17,63,4.476e-06
18,63,5.351e-06
19,63,6.376e-06
20,63,7.61e-06
21,63,9.126e-06
22,63,1.075e-05
23,63,1.275e-05
24,63,1.496e-05
25,63,1.761e-05
26,63,2.062e-05
27,63,2.393e-05
28,63,2.763e-05
29,63,3.205e-05
30,63,3.697e-05
31,63,4.244e-05
32,63,4.845e-05
33,63,5.535e-05
34,63,6.291e-05
35,63,7.15e-05
36,63,8.078e-05
37,63,9.089e-05
38,63,0.0001023
39,63,0.0001149
40,63,0.0001286
41,63,0.0001434
42,63,0.0001599
43,63,0.000178
44,63,0.0001981
45,63,0.00022
46,63,0.0002444
47,63,0.0002712
48,63,0.0003018
49,63,0.0003357
50,63,0.0003745
51,63,0.00042
52,63,0.0004723
53,63,0.0005359
54,63,0.0006135
55,63,0.0007102
56,63,0.0008363
57,63,0.001006
58,63,0.00125
59,63,0.001635
60,63,0.00232
61,63,0.00365
62,63,0.00596
63,63,0.008354
64,63,0.008355
65,63,0.005959
66,63,0.003651
67,63,0.00232
68,63,0.001634
69,63,0.00125
70,63,0.001006
71,63,0.0008364
72,63,0.0007107
73,63,0.0006131
74,63,0.0005362
75,63,0.0004727
76,63,0.0004196
77,63,0.0003749
78,63,0.0003355
79,63,0.0003014
80,63,0.000271
81,63,0.0002442
82,63,0.00022
83,63,0.0001978
84,63,0.0001781
85,63,0.00016
86,63,0.0001435
87,63,0.0001286
88,63,0.0001149
89,63,0.0001022
90,63,9.117e-05
91,63,8.067e-05
92,63,7.152e-05
93,63,6.296e-05
94,63,5.525e-05
95,63,4.847e-05
96,63,4.231e-05
97,63,3.693e-05
98,63,3.21e-05
99,63,2.774e-05
100,63,2.384e-05
101,63,2.06e-05
102,63,1.757e-05
103,63,1.503e-05
104,63,1.277e-05
105,63,1.079e-05
106,63,9.077e-06
107,63,7.671e-06
108,63,6.408e-06
109,63,5.374e-06
110,63,4.484e-06
111,63,3.697e-06
112,63,3.069e-06
113,63,2.542e-06
114,63,2.067e-06
115,63,1.686e-06
116,63,1.365e-06
117,63,1.095e-06
118,63,8.976e-07
119,63,7.162e-07
120,63,5.784e-07
121,63,4.514e-07
122,63,3.646e-07
123,63,2.823e-07
124,63,2.262e-07
125,63,1.786e-07
126,63,1.436e-07
127,63,1.093e-07
0,64,1.08e-07
1,64,1.419e-07
2,64,1.79e-07
3,64,2.204e-07
4,64,2.793e-07
5,64,3.639e-07
6,64,4.583e-07
7,64,5.692e-07
8,64,7.215e-07
9,64,9.015e-07
10,64,1.118e-06
11,64,1.366e-06
12,64,1.694e-06
13,64,2.06e-06
14,64,2.51e-06
15,64,3.052e-06
16,64,3.724e-06
17,64,4.447e-06
18,64,5.398e-06
19,64,6.451e-06
20,64,7.713e-06
21,64,9.125e-06
22,64,1.083e-05
23,64,1.274e-05
24,64,1.5e-05
25,64,1.76e-05
26,64,2.06e-05
27,64,2.397e-05
28,64,2.771e-05
29,64,3.197e-05
30,64,3.691e-05
31,64,4.237e-05
32,64,4.852e-05
33,64,5.547e-05
34,64,6.289e-05
35,64,7.129e-05
36,64,8.07e-05
37,64,9.093e-05
38,64,0.0001024
39,64,0.0001148
40,64,0.0001285
41,64,0.0001435
42,64,0.0001601
43,64,0.0001779
44,64,0.000198
45,64,0.0002199
46,64,0.0002441
47,64,0.0002712
48,64,0.0003014
49,64,0.0003359
50,64,0.000375
51,64,0.0004199
52,64,0.0004728
53,64,0.0005359
54,64,0.0006136
55,64,0.0007103
56,64,0.0008356
57,64,0.001005
58,64,0.00125
59,64,0.001634
60,64,0.002319
61,64,0.00365
62,64,0.005959
63,64,0.008356
64,64,0.008354
65,64,0.005959
66,64,0.003649
67,64,0.002319
68,64,0.001635
69,64,0.00125
70,64,0.001005
71,64,0.0008359
72,64,0.0007106
73,64,0.0006132
74,64,0.0005361
75,64,0.0004728
76,64,0.0004198
77,64,0.0003747
78,64,0.0003359
79,64,0.0003016
80,64,0.000271
81,64,0.0002441
82,64,0.0002199
83,64,0.000198
84,64,0.0001779
85,64,0.00016
86,64,0.0001434
87,64,0.0001284
88,64,0.0001148
89,64,0.0001023
90,64,9.114e-05
91,64,8.087e-05
92,64,7.142e-05
93,64,6.287e-05
94,64,5.53e-05
95,64,4.855e-05
96,64,4.244e-05
97,64,3.696e-05
98,64,3.197e-05
99,64,2.776e-05
100,64,2.392e-05
101,64,2.056e-05
102,64,1.757e-05
103,64,1.502e-05
104,64,1.284e-05
105,64,1.072e-05
106,64,9.151e-06
107,64,7.651e-06
108,64,6.442e-06
109,64,5.367e-06
110,64,4.476e-06
111,64,3.686e-06
112,64,3.067e-06
113,64,2.526e-06
114,64,2.075e-06
115,64,1.683e-06
116,64,1.365e-06
117,64,1.1e-06
118,64,8.708e-07
119,64,7.129e-07
120,64,5.689e-07
121,64,4.532e-07
122,64,3.714e-07
123,64,2.866e-07
124,64,2.294e-07
125,64,1.834e-07
126,64,1.431e-07
127,64,1.059e-07
0,65,1.034e-07
1,65,1.401e-07
2,65,1.839e-07
3,65,2.278e-07
4,65,2.823e-07
5,65,3.508e-07
6,65,4.508e-07
7,65,5.615e-07
8,65,7.267e-07
9,65,8.87e-07
10,65,1.094e-06
11,65,1.357e-06
12,65,1.688e-06
13,65,2.067e-06
14,65,2.476e-06
15,65,3.049e-06
16,65,3.673e-06
17,65,4.476e-06
18,65,5.36e-06
19,65,6.455e-06
20,65,7.63e-06
21,65,9.082e-06
22,65,1.075e-05
23,65,1.268e-05
24,65,1.487e-05
25,65,1.758e-05
26,65,2.05e-05
27,65,2.381e-05
28,65,2.753e-05
29,65,3.197e-05
30,65,3.675e-05
31,65,4.231e-05
32,65,4.822e-05
33,65,5.513e-05
34,65,6.26e-05
35,65,7.108e-05
36,65,8.025e-05
37,65,9.063e-05
38,65,0.0001017
39,65,0.0001141
40,65,0.0001278
41,65,0.0001427
42,65,0.0001594
43,65,0.000177
44,65,0.0001968
45,65,0.0002188
46,65,0.000243
47,65,0.0002695
48,65,0.0002994
49,65,0.0003332
50,65,0.0003719
51,65,0.0004161
52,65,0.000468
53,65,0.0005291
54,65,0.0006044
55,65,0.000698
56,65,0.0008173
57,65,0.0009762
58,65,0.001198
59,65,0.001533
60,65,0.002085
61,65,0.003051
62,65,0.004548
63,65,0.005961
64,65,0.00596
65,65,0.004547
66,65,0.003051
67,65,0.002085
68,65,0.001533
69,65,0.001199
70,65,0.0009766
71,65,0.0008171
72,65,0.0006977
73,65,0.0006048
74,65,0.0005296
75,65,0.0004677
76,65,0.0004162
77,65,0.0003716
78,65,0.0003335
79,65,0.0002993
80,65,0.0002696
81,65,0.0002428
82,65,0.0002183
83,65,0.000197
84,65,0.0001771
85,65,0.0001591
86,65,0.0001428
87,65,0.0001276
88,65,0.0001142
89,65,0.000102
90,65,9.061e-05
91,65,8.027e-05
92,65,7.11e-05
93,65,6.249e-05
94,65,5.502e-05
95,65,4.831e-05
96,65,4.226e-05
97,65,3.686e-05
98,65,3.192e-05
99,65,2.764e-05
100,65,2.387e-05
101,65,2.048e-05
102,65,1.752e-05
103,65,1.501e-05
104,65,1.272e-05
105,65,1.078e-05
106,65,9.062e-06
107,65,7.602e-06
108,65,6.409e-06
109,65,5.36e-06
110,65,4.448e-06
111,65,3.689e-06
112,65,3.09e-06
113,65,2.519e-06
114,65,2.066e-06
115,65,1.66e-06
116,65,1.341e-06
117,65,1.085e-06
118,65,8.999e-07
119,65,7.179e-07
120,65,5.75e-07
121,65,4.579e-07
122,65,3.68e-07
123,65,2.891e-07
124,65,2.278e-07
125,65,1.696e-07
126,65,1.434e-07
127,65,1.145e-07
0,66,1.024e-07
1,66,1.444e-07
2,66,1.726e-07
3,66,2.205e-07
4,66,2.89e-07
5,66,3.474e-07
6,66,4.571e-07
7,66,5.647e-07
8,66,7.141e-07
9,66,8.863e-07
10,66,1.088e-06
11,66,1.363e-06
12,66,1.634e-06
13,66,2.012e-06
14,66,2.481e-06
15,66,3.032e-06
16,66,3.642e-06
17,66,4.412e-06
18,66,5.302e-06
19,66,6.35e-06
20,66,7.622e-06
21,66,8.975e-06
22,66,1.074e-05
23,66,1.266e-05
24,66,1.485e-05
25,66,1.741e-05
26,66,2.027e-05
27,66,2.357e-05
28,66,2.745e-05
29,66,3.163e-05
30,66,3.655e-05
31,66,4.174e-05
32,66,4.795e-05
33,66,5.466e-05
34,66,6.222e-05
35,66,7.051e-05
36,66,7.948e-05
37,66,8.975e-05
38,66,0.0001008
39,66,0.0001134
40,66,0.0001266
41,66,0.0001414
42,66,0.0001574
43,66,0.0001754
44,66,0.0001948
45,66,0.000216
46,66,0.0002397
47,66,0.0002662
48,66,0.0002955
49,66,0.0003283
50,66,0.0003654
51,66,0.0004085
52,66,0.0004581
53,66,0.0005173
54,66,0.0005874
55,66,0.000674
56,66,0.0007828
57,66,0.0009233
58,66,0.001111
59,66,0.001373
60,66,0.001755
61,66,0.00232
62,66,0.00305
63,66,0.003651
64,66,0.00365
65,66,0.003051
66,66,0.00232
67,66,0.001756
68,66,0.001373
69,66,0.001111
70,66,0.0009228
71,66,0.0007828
72,66,0.000674
73,66,0.0005879
74,66,0.000517
75,66,0.0004587
76,66,0.0004084
77,66,0.0003656
78,66,0.0003286
79,66,0.0002954
80,66,0.000266
81,66,0.00024
82,66,0.000216
83,66,0.0001945
84,66,0.000175
85,66,0.0001576
86,66,0.0001415
87,66,0.0001267
88,66,0.0001131
89,66,0.0001011
90,66,8.96e-05
91,66,7.948e-05
92,66,7.042e-05
93,66,6.217e-05
94,66,5.464e-05
95,66,4.792e-05
96,66,4.186e-05
97,66,3.654e-05
98,66,3.162e-05
99,66,2.73e-05
100,66,2.375e-05
101,66,2.03e-05
102,66,1.733e-05
103,66,1.49e-05
104,66,1.255e-05
105,66,1.068e-05
106,66,9.037e-06
107,66,7.606e-06
108,66,6.371e-06
109,66,5.303e-06
110,66,4.411e-06
111,66,3.647e-06
112,66,3.044e-06
113,66,2.489e-06
114,66,2.069e-06
115,66,1.657e-06
116,66,1.353e-06
117,66,1.095e-06
118,66,8.814e-07
119,66,7.051e-07
120,66,5.719e-07
121,66,4.414e-07
122,66,3.627e-07
123,66,2.913e-07
124,66,2.273e-07
125,66,1.771e-07
126,66,1.451e-07
127,66,1.122e-07
0,67,1.11e-07
1,67,1.369e-07
2,67,1.719e-07
3,67,2.293e-07
4,67,2.95e-07
5,67,3.552e-07
6,67,4.511e-07
7,67,5.606e-07
8,67,7.073e-07
9,67,8.794e-07
10,67,1.078e-06
11,67,1.343e-06
12,67,1.636e-06
13,67,2.046e-06
14,67,2.46e-06
15,67,2.962e-06
16,67,3.596e-06
17,67,4.385e-06
18,67,5.265e-06
19,67,6.302e-06
20,67,7.473e-06
21,67,8.887e-06
22,67,1.057e-05
23,67,1.243e-05
24,67,1.471e-05
25,67,1.716e-05
26,67,2.007e-05
27,67,2.33e-05
28,67,2.711e-05
29,67,3.127e-05
30,67,3.601e-05
31,67,4.143e-05
32,67,4.738e-05
33,67,5.389e-05
34,67,6.136e-05
35,67,6.953e-05
36,67,7.867e-05
37,67,8.865e-05
38,67,9.933e-05
39,67,0.0001118
40,67,0.0001248
41,67,0.0001393
42,67,0.0001554
43,67,0.0001725
44,67,0.0001918
45,67,0.0002124
46,67,0.0002358
47,67,0.000261
48,67,0.0002897
49,67,0.0003215
50,67,0.0003571
51,67,0.0003976
52,67,0.0004446
53,67,0.0004995
54,67,0.0005639
55,67,0.0006421
56,67,0.0007374
57,67,0.0008555
58,67,0.001006
59,67,0.001199
60,67,0.001447
61,67,0.001755
62,67,0.002085
63,67,0.00232
64,67,0.00232
65,67,0.002085
66,67,0.001754
67,67,0.001447
68,67,0.001199
69,67,0.001006
70,67,0.000856
71,67,0.0007371
72,67,0.0006417
73,67,0.0005644
74,67,0.0004996
75,67,0.0004445
76,67,0.0003978
77,67,0.0003572
78,67,0.000321
79,67,0.0002895
80,67,0.0002612
81,67,0.0002357
82,67,0.0002127
83,67,0.000192
84,67,0.0001724
85,67,0.0001552
86,67,0.0001392
87,67,0.0001249
88,67,0.0001117
89,67,9.953e-05
90,67,8.857e-05
91,67,7.845e-05
92,67,6.955e-05
93,67,6.135e-05
94,67,5.373e-05
95,67,4.723e-05
96,67,4.134e-05
97,67,3.597e-05
98,67,3.13e-05
99,67,2.7e-05
100,67,2.334e-05
101,67,2.006e-05
102,67,1.72e-05
103,67,1.472e-05
104,67,1.245e-05
105,67,1.052e-05
106,67,8.898e-06
107,67,7.486e-06
108,67,6.295e-06
109,67,5.246e-06
110,67,4.408e-06
111,67,3.591e-06
112,67,2.984e-06
113,67,2.463e-06
114,67,2.01e-06
115,67,1.647e-06
116,67,1.321e-06
117,67,1.077e-06
118,67,8.842e-07
119,67,6.95e-07
120,67,5.509e-07
121,67,4.474e-07
122,67,3.545e-07
123,67,2.848e-07
124,67,2.218e-07
125,67,1.735e-07
126,67,1.414e-07
127,67,1.071e-07
0,68,1.088e-07
1,68,1.347e-07
2,68,1.767e-07
3,68,2.195e-07
4,68,2.838e-07
5,68,3.535e-07
6,68,4.381e-07
7,68,5.435e-07
8,68,6.892e-07
9,68,8.536e-07
10,68,1.066e-06
11,68,1.327e-06
12,68,1.613e-06
13,68,1.962e-06
14,68,2.425e-06
15,68,2.93e-06
16,68,3.535e-06
17,68,4.33e-06
18,68,5.142e-06
19,68,6.189e-06
20,68,7.446e-06
21,68,8.795e-06
22,68,1.039e-05
23,68,1.222e-05
24,68,1.437e-05
25,68,1.695e-05
26,68,1.975e-05
27,68,2.296e-05
28,68,2.661e-05
29,68,3.073e-05
30,68,3.533e-05
31,68,4.075e-05
32,68,4.643e-05
33,68,5.308e-05
34,68,6.043e-05
35,68,6.831e-05
36,68,7.727e-05
37,68,8.698e-05
38,68,9.78e-05
39,68,0.0001096
40,68,0.0001224
41,68,0.0001366
42,68,0.0001522
43,68,0.000169
44,68,0.0001877
45,68,0.000208
46,68,0.0002304
47,68,0.0002544
48,68,0.000282
49,68,0.0003123
50,68,0.0003462
51,68,0.0003843
52,68,0.0004277
53,68,0.0004778
54,68,0.0005361
55,68,0.0006043
56,68,0.0006853
57,68,0.0007827
58,68,0.0008989
59,68,0.001038
60,68,0.001199
61,68,0.001372
62,68,0.001533
63,68,0.001634
64,68,0.001634
65,68,0.001533
66,68,0.001372
67,68,0.001198
68,68,0.001038
69,68,0.0008991
70,68,0.0007822
71,68,0.0006852
72,68,0.0006048
73,68,0.0005363
74,68,0.0004781
75,68,0.0004278
76,68,0.0003846
77,68,0.0003457
78,68,0.0003123
79,68,0.0002818
80,68,0.0002547
81,68,0.0002301
82,68,0.0002078
83,68,0.0001878
84,68,0.0001693
85,68,0.000152
86,68,0.0001365
87,68,0.0001226
88,68,0.0001095
89,68,9.775e-05
90,68,8.701e-05
91,68,7.727e-05
92,68,6.834e-05
93,68,6.013e-05
94,68,5.305e-05
95,68,4.658e-05
96,68,4.06e-05
97,68,3.545e-05
98,68,3.08e-05
99,68,2.661e-05
100,68,2.306e-05
101,68,1.971e-05
102,68,1.691e-05
103,68,1.446e-05
104,68,1.229e-05
105,68,1.039e-05
106,68,8.752e-06
107,68,7.4e-06
108,68,6.174e-06
109,68,5.154e-06
110,68,4.302e-06
111,68,3.564e-06
112,68,2.944e-06
113,68,2.434e-06
114,68,1.963e-06
115,68,1.61e-06
116,68,1.303e-06
117,68,1.073e-06
118,68,8.687e-07
119,68,6.903e-07
120,68,5.621e-07
121,68,4.353e-07
122,68,3.493e-07
123,68,2.724e-07
124,68,2.182e-07
125,68,1.738e-07
126,68,1.347e-07
127,68,1.1e-07
0,69,1.05e-07
1,69,1.266e-07
2,69,1.748e-07
3,69,2.15e-07
4,69,2.721e-07
5,69,3.485e-07
6,69,4.278e-07
7,69,5.432e-07
8,69,6.772e-07
9,69,8.343e-07
10,69,1.051e-06
11,69,1.279e-06
12,69,1.589e-06
13,69,1.927e-06
14,69,2.381e-06
15,69,2.864e-06
16,69,3.528e-06
17,69,4.189e-06
18,69,5.063e-06
19,69,6.11e-06
20,69,7.202e-06
21,69,8.563e-06
22,69,1.019e-05
23,69,1.202e-05
24,69,1.412e-05
25,69,1.653e-05
26,69,1.926e-05
27,69,2.25e-05
28,69,2.61e-05
29,69,3.01e-05
30,69,3.458e-05
31,69,3.978e-05
32,69,4.551e-05
33,69,5.2e-05
34,69,5.886e-05
35,69,6.693e-05
36,69,7.569e-05
37,69,8.504e-05
38,69,9.57e-05
39,69,0.0001069
40,69,0.0001194
41,69,0.0001333
42,69,0.0001484
43,69,0.000165
44,69,0.0001827
45,69,0.0002024
46,69,0.0002238
47,69,0.0002474
48,69,0.0002729
49,69,0.0003013
50,69,0.0003332
51,69,0.0003689
52,69,0.0004084
53,69,0.0004541
54,69,0.0005054
55,69,0.0005644
56,69,0.0006322
57,69,0.0007103
58,69,0.0007992
59,69,0.0008992
60,69,0.001006
61,69,0.001111
62,69,0.001199
63,69,0.00125
64,69,0.001249
65,69,0.001199
66,69,0.001111
67,69,0.001006
68,69,0.0008994
69,69,0.0007996
70,69,0.0007104
71,69,0.0006323
72,69,0.0005637
73,69,0.0005046
74,69,0.0004534
75,69,0.0004081
76,69,0.0003686
77,69,0.0003333
78,69,0.0003017
79,69,0.0002732
80,69,0.0002474
81,69,0.0002237
82,69,0.000202
83,69,0.0001828
84,69,0.0001649
85,69,0.0001485
86,69,0.0001335
87,69,0.0001196
88,69,0.0001071
89,69,9.553e-05
90,69,8.532e-05
91,69,7.558e-05
92,69,6.687e-05
93,69,5.902e-05
94,69,5.189e-05
95,69,4.563e-05
96,69,3.976e-05
97,69,3.464e-05
98,69,3.005e-05
99,69,2.605e-05
100,69,2.256e-05
101,69,1.933e-05
102,69,1.657e-05
103,69,1.413e-05
104,69,1.199e-05
105,69,1.016e-05
106,69,8.594e-06
107,69,7.229e-06
108,69,6.068e-06
109,69,5.028e-06
110,69,4.206e-06
111,69,3.501e-06
112,69,2.899e-06
113,69,2.374e-06
114,69,1.951e-06
115,69,1.593e-06
116,69,1.29e-06
117,69,1.056e-06
118,69,8.328e-07
119,69,6.66e-07
120,69,5.328e-07
121,69,4.321e-07
122,69,3.459e-07
123,69,2.827e-07
124,69,2.207e-07
125,69,1.636e-07
126,69,1.315e-07
127,69,1.012e-07
0,70,9.94e-08
1,70,1.239e-07
2,70,1.646e-07
3,70,2.027e-07
4,70,2.605e-07
5,70,3.439e-07
6,70,4.209e-07
7,70,5.359e-07
8,70,6.612e-07
9,70,8.283e-07
10,70,1.01e-06
11,70,1.271e-06
12,70,1.537e-06
13,70,1.885e-06
14,70,2.334e-06
15,70,2.813e-06
16,70,3.387e-06
17,70,4.109e-06
18,70,4.957e-06
19,70,5.951e-06
20,70,7.032e-06
21,70,8.365e-06
22,70,9.976e-06
23,70,1.167e-05
24,70,1.377e-05
25,70,1.614e-05
26,70,1.893e-05
27,70,2.198e-05
28,70,2.54e-05
29,70,2.94e-05
30,70,3.381e-05
31,70,3.883e-05
32,70,4.442e-05
33,70,5.061e-05
34,70,5.75e-05
35,70,6.516e-05
36,70,7.341e-05
37,70,8.289e-05
38,70,9.291e-05
39,70,0.0001041
40,70,0.0001164
41,70,0.0001296
42,70,0.0001442
43,70,0.0001601
44,70,0.0001772
45,70,0.0001957
46,70,0.000216
47,70,0.0002385
48,70,0.0002628
49,70,0.0002895
50,70,0.0003188
51,70,0.0003518
52,70,0.0003874
53,70,0.000428
54,70,0.0004729
55,70,0.0005233
56,70,0.0005791
57,70,0.0006424
58,70,0.0007102
59,70,0.0007825
60,70,0.0008555
61,70,0.0009237
62,70,0.0009766
63,70,0.001006
64,70,0.001006
65,70,0.0009762
66,70,0.0009232
67,70,0.0008553
68,70,0.0007828
69,70,0.0007104
70,70,0.0006417
71,70,0.0005797
72,70,0.0005235
73,70,0.0004728
74,70,0.000428
75,70,0.0003877
76,70,0.0003514
77,70,0.0003188
78,70,0.0002899
79,70,0.0002629
80,70,0.0002387
81,70,0.0002162
82,70,0.0001958
83,70,0.000177
84,70,0.00016
85,70,0.0001443
86,70,0.0001296
87,70,0.0001164
88,70,0.0001042
89,70,9.301e-05
90,70,8.269e-05
91,70,7.344e-05
92,70,6.517e-05
93,70,5.754e-05
94,70,5.056e-05
95,70,4.434e-05
96,70,3.871e-05
97,70,3.378e-05
98,70,2.938e-05
99,70,2.534e-05
100,70,2.19e-05
101,70,1.879e-05
102,70,1.614e-05
103,70,1.385e-05
104,70,1.171e-05
105,70,9.972e-06
106,70,8.346e-06
107,70,7.012e-06
108,70,5.921e-06
109,70,4.948e-06
110,70,4.119e-06
111,70,3.377e-06
112,70,2.794e-06
113,70,2.306e-06
114,70,1.911e-06
115,70,1.531e-06
116,70,1.263e-06
117,70,1.034e-06
118,70,8.245e-07
119,70,6.645e-07
120,70,5.147e-07
121,70,4.383e-07
122,70,3.472e-07
123,70,2.697e-07
124,70,2.097e-07
125,70,1.66e-07
126,70,1.319e-07
127,70,1.033e-07
0,71,9.75e-08
1,71,1.193e-07
2,71,1.633e-07
3,71,2.019e-07
4,71,2.556e-07
5,71,3.309e-07
6,71,4.185e-07
7,71,5.144e-07
8,71,6.328e-07
9,71,7.916e-07
10,71,9.9e-07
11,71,1.233e-06
12,71,1.504e-06
13,71,1.834e-06
14,71,2.257e-06
15,71,2.7e-06
16,71,3.323e-06
17,71,4.059e-06
18,71,4.778e-06
19,71,5.714e-06
20,71,6.873e-06
21,71,8.115e-06
22,71,9.632e-06
23,71,1.142e-05
24,71,1.345e-05
25,71,1.567e-05
26,71,1.827e-05
27,71,2.131e-05
28,71,2.467e-05
29,71,2.858e-05
30,71,3.29e-05
31,71,3.769e-05
32,71,4.318e-05
33,71,4.923e-05
34,71,5.573e-05
35,71,6.322e-05
36,71,7.134e-05
37,71,8.008e-05
38,71,9.024e-05
39,71,0.0001008
40,71,0.0001126
41,71,0.0001253
42,71,0.0001393
43,71,0.0001546
44,71,0.0001711
45,71,0.0001885
46,71,0.0002078
47,71,0.0002291
48,71,0.0002516
49,71,0.0002769
50,71,0.0003038
51,71,0.0003335
52,71,0.0003656
53,71,0.0004013
54,71,0.0004403
55,71,0.0004828
56,71,0.0005297
57,71,0.0005793
58,71,0.0006318
59,71,0.0006853
60,71,0.0007371
61,71,0.0007826
62,71,0.0008177
63,71,0.0008358
64,71,0.0008358
65,71,0.0008172
66,71,0.0007828
67,71,0.000737
68,71,0.0006854
69,71,0.000632
70,71,0.0005795
71,71,0.0005295
72,71,0.0004826
73,71,0.0004401
74,71,0.0004014
75,71,0.0003655
76,71,0.0003335
77,71,0.0003037
78,71,0.0002764
79,71,0.0002517
80,71,0.000229
81,71,0.0002078
82,71,0.0001885
83,71,0.0001708
84,71,0.0001542
85,71,0.0001394
86,71,0.0001254
87,71,0.0001126
88,71,0.0001009
89,71,9e-05
90,71,8.03e-05
91,71,7.134e-05
92,71,6.331e-05
93,71,5.584e-05
94,71,4.922e-05
95,71,4.32e-05
96,71,3.773e-05
97,71,3.29e-05
98,71,2.858e-05
99,71,2.465e-05
100,71,2.135e-05
101,71,1.828e-05
102,71,1.569e-05
103,71,1.334e-05
104,71,1.139e-05
105,71,9.657e-06
106,71,8.13e-06
107,71,6.814e-06
108,71,5.791e-06
109,71,4.845e-06
110,71,3.996e-06
111,71,3.311e-06
112,71,2.748e-06
113,71,2.234e-06
114,71,1.831e-06
115,71,1.499e-06
116,71,1.253e-06
117,71,9.905e-07
118,71,7.911e-07
119,71,6.644e-07
120,71,5.155e-07
121,71,4.123e-07
122,71,3.244e-07
123,71,2.473e-07
124,71,2.062e-07
125,71,1.614e-07
126,71,1.267e-07
127,71,9.92e-08
0,72,9.71e-08
1,72,1.22e-07
2,72,1.5e-07
3,72,1.92e-07
4,72,2.506e-07
5,72,3.18e-07
6,72,4.106e-07
7,72,5.045e-07
8,72,6.101e-07
9,72,7.712e-07
10,72,9.645e-07
11,72,1.197e-06
12,72,1.46e-06
13,72,1.777e-06
14,72,2.158e-06
15,72,2.656e-06
16,72,3.217e-06
17,72,3.867e-06
18,72,4.664e-06
19,72,5.561e-06
20,72,6.639e-06
21,72,7.917e-06
22,72,9.355e-06
23,72,1.104e-05
24,72,1.297e-05
25,72,1.522e-05
26,72,1.768e-05
27,72,2.061e-05
28,72,2.391e-05
29,72,2.754e-05
30,72,3.173e-05
31,72,3.64e-05
32,72,4.159e-05
33,72,4.743e-05
34,72,5.39e-05
35,72,6.1e-05
36,72,6.876e-05
37,72,7.74e-05
38,72,8.71e-05
39,72,9.721e-05
40,72,0.0001086
41,72,0.000121
42,72,0.0001341
43,72,0.0001484
44,72,0.0001641
45,72,0.0001806
46,72,0.0001993
47,72,0.0002186
48,72,0.0002397
49,72,0.000263
50,72,0.0002878
51,72,0.0003147
52,72,0.0003432
53,72,0.0003747
54,72,0.0004088
55,72,0.000445
56,72,0.000483
57,72,0.0005235
58,72,0.0005643
59,72,0.0006048
60,72,0.0006422
61,72,0.0006742
62,72,0.0006976
63,72,0.0007101
64,72,0.0007101
65,72,0.0006975
66,72,0.0006738
67,72,0.0006416
68,72,0.0006043
69,72,0.0005643
70,72,0.0005234
71,72,0.000483
72,72,0.000444
73,72,0.0004087
74,72,0.0003747
75,72,0.0003437
76,72,0.0003146
77,72,0.0002876
78,72,0.0002626
79,72,0.0002398
80,72,0.0002189
81,72,0.000199
82,72,0.0001807
83,72,0.000164
84,72,0.0001484
85,72,0.000134
86,72,0.0001208
87,72,0.0001084
88,72,9.74e-05
89,72,8.696e-05
90,72,7.749e-05
91,72,6.896e-05
92,72,6.098e-05
93,72,5.397e-05
94,72,4.739e-05
95,72,4.172e-05
96,72,3.632e-05
97,72,3.188e-05
98,72,2.763e-05
99,72,2.391e-05
100,72,2.062e-05
101,72,1.775e-05
102,72,1.52e-05
103,72,1.297e-05
104,72,1.102e-05
105,72,9.338e-06
106,72,7.888e-06
107,72,6.663e-06
108,72,5.572e-06
109,72,4.713e-06
110,72,3.848e-06
111,72,3.195e-06
112,72,2.645e-06
113,72,2.19e-06
114,72,1.798e-06
115,72,1.464e-06
116,72,1.188e-06
117,72,9.509e-07
118,72,7.608e-07
119,72,6.376e-07
120,72,5.038e-07
121,72,3.999e-07
122,72,3.035e-07
123,72,2.468e-07
124,72,2.005e-07
125,72,1.517e-07
126,72,1.254e-07
127,72,8.95e-08
0,73,9.45e-08
1,73,1.169e-07
2,73,1.494e-07
3,73,1.996e-07
4,73,2.377e-07
5,73,3.154e-07
6,73,3.923e-07
7,73,4.869e-07
8,73,5.991e-07
9,73,7.437e-07
10,73,9.476e-07
11,73,1.136e-06
12,73,1.405e-06
13,73,1.709e-06
14,73,2.125e-06
15,73,2.545e-06
16,73,3.088e-06
17,73,3.726e-06
18,73,4.485e-06
19,73,5.367e-06
20,73,6.42e-06
21,73,7.579e-06
22,73,9.042e-06
23,73,1.069e-05
24,73,1.251e-05
25,73,1.459e-05
26,73,1.71e-05
27,73,1.983e-05
28,73,2.309e-05
29,73,2.661e-05
30,73,3.057e-05
31,73,3.507e-05
32,73,4.01e-05
33,73,4.561e-05
34,73,5.194e-05
35,73,5.883e-05
36,73,6.624e-05
37,73,7.453e-05
38,73,8.354e-05
39,73,9.334e-05
40,73,0.0001042
41,73,0.0001158
42,73,0.0001287
43,73,0.000142
44,73,0.0001568
45,73,0.0001724
46,73,0.0001897
47,73,0.0002078
48,73,0.0002275
49,73,0.0002485
50,73,0.0002713
51,73,0.0002955
52,73,0.0003212
53,73,0.000349
54,73,0.0003774
55,73,0.0004087
56,73,0.0004403
57,73,0.0004729
58,73,0.0005052
59,73,0.000536
60,73,0.0005639
61,73,0.0005872
62,73,0.0006043
63,73,0.0006131
64,73,0.0006137
65,73,0.0006045
66,73,0.0005873
67,73,0.0005642
68,73,0.0005361
69,73,0.0005054
70,73,0.0004729
71,73,0.0004401
72,73,0.0004085
73,73,0.0003778
74,73,0.0003489
75,73,0.0003215
76,73,0.0002955
77,73,0.0002713
78,73,0.0002488
79,73,0.0002279
80,73,0.0002082
81,73,0.0001896
82,73,0.0001727
83,73,0.000157
84,73,0.0001421
85,73,0.0001284
86,73,0.0001159
87,73,0.0001042
88,73,9.355e-05
89,73,8.366e-05
90,73,7.46e-05
91,73,6.64e-05
92,73,5.892e-05
93,73,5.191e-05
94,73,4.575e-05
95,73,4.012e-05
96,73,3.513e-05
97,73,3.063e-05
98,73,2.666e-05
99,73,2.3e-05
100,73,1.989e-05
101,73,1.707e-05
102,73,1.467e-05
103,73,1.248e-05
104,73,1.061e-05
105,73,9.016e-06
106,73,7.6e-06
107,73,6.422e-06
108,73,5.391e-06
109,73,4.476e-06
110,73,3.747e-06
111,73,3.091e-06
112,73,2.597e-06
113,73,2.11e-06
114,73,1.72e-06
115,73,1.403e-06
116,73,1.156e-06
117,73,9.201e-07
118,73,7.525e-07
119,73,6.031e-07
120,73,4.719e-07
121,73,3.891e-07
122,73,3.072e-07
123,73,2.395e-07
124,73,1.905e-07
125,73,1.519e-07
126,73,1.157e-07
127,73,9.5e-08
0,74,9.02e-08
1,74,1.111e-07
2,74,1.429e-07
3,74,1.832e-07
4,74,2.298e-07
5,74,2.813e-07
6,74,3.734e-07
7,74,4.723e-07
8,74,5.683e-07
9,74,7.249e-07
10,74,8.907e-07
11,74,1.106e-06
12,74,1.368e-06
13,74,1.656e-06
14,74,2.02e-06
15,74,2.452e-06
16,74,2.967e-06
17,74,3.586e-06
18,74,4.297e-06
19,74,5.178e-06
20,74,6.139e-06
21,74,7.34e-06
22,74,8.689e-06
23,74,1.021e-05
24,74,1.198e-05
25,74,1.41e-05
26,74,1.64e-05
27,74,1.912e-05
28,74,2.212e-05
29,74,2.546e-05
30,74,2.934e-05
31,74,3.36e-05
32,74,3.851e-05
33,74,4.385e-05
34,74,4.973e-05
35,74,5.631e-05
36,74,6.342e-05
37,74,7.15e-05
38,74,8.009e-05
39,74,8.928e-05
40,74,9.944e-05
41,74,0.0001106
42,74,0.0001225
43,74,0.0001353
44,74,0.0001494
45,74,0.0001641
46,74,0.0001798
47,74,0.0001969
48,74,0.0002147
49,74,0.0002345
50,74,0.0002548
51,74,0.0002764
52,74,0.0002992
53,74,0.0003237
54,74,0.0003484
55,74,0.0003748
56,74,0.0004014
57,74,0.0004275
58,74,0.0004535
59,74,0.0004781
60,74,0.0004993
61,74,0.0005168
62,74,0.0005293
63,74,0.0005358
64,74,0.0005361
65,74,0.0005296
66,74,0.0005168
67,74,0.0004992
68,74,0.0004782
69,74,0.0004537
70,74,0.0004282
71,74,0.0004013
72,74,0.0003748
73,74,0.000349
74,74,0.0003236
75,74,0.0002993
76,74,0.0002765
77,74,0.0002549
78,74,0.0002342
79,74,0.0002153
80,74,0.0001969
81,74,0.0001799
82,74,0.0001641
83,74,0.0001492
84,74,0.0001353
85,74,0.0001223
86,74,0.0001105
87,74,9.958e-05
88,74,8.93e-05
89,74,8.004e-05
90,74,7.139e-05
91,74,6.338e-05
92,74,5.62e-05
93,74,4.97e-05
94,74,4.379e-05
95,74,3.848e-05
96,74,3.367e-05
97,74,2.945e-05
98,74,2.565e-05
99,74,2.212e-05
100,74,1.911e-05
101,74,1.644e-05
102,74,1.407e-05
103,74,1.201e-05
104,74,1.017e-05
105,74,8.682e-06
106,74,7.308e-06
107,74,6.156e-06
108,74,5.161e-06
109,74,4.325e-06
110,74,3.567e-06
111,74,2.984e-06
112,74,2.463e-06
113,74,2.02e-06
114,74,1.666e-06
115,74,1.35e-06
116,74,1.095e-06
117,74,8.798e-07
118,74,7.265e-07
119,74,5.707e-07
120,74,4.744e-07
121,74,3.706e-07
122,74,2.923e-07
123,74,2.357e-07
124,74,1.881e-07
125,74,1.45e-07
126,74,1.149e-07
127,74,8.96e-08
0,75,8.11e-08
1,75,1.124e-07
2,75,1.366e-07
3,75,1.781e-07
4,75,2.167e-07
5,75,2.773e-07
6,75,3.483e-07
7,75,4.508e-07
8,75,5.495e-07
9,75,6.951e-07
10,75,8.446e-07
11,75,1.052e-06
12,75,1.296e-06
13,75,1.593e-06
14,75,1.945e-06
15,75,2.342e-06
16,75,2.832e-06
17,75,3.445e-06
18,75,4.151e-06
19,75,4.877e-06
20,75,5.868e-06
21,75,7.007e-06
22,75,8.295e-06
23,75,9.86e-06
24,75,1.147e-05
25,75,1.343e-05
26,75,1.573e-05
27,75,1.824e-05
28,75,2.11e-05
29,75,2.438e-05
30,75,2.808e-05
31,75,3.227e-05
32,75,3.67e-05
33,75,4.188e-05
34,75,4.761e-05
35,75,5.365e-05
36,75,6.056e-05
37,75,6.8e-05
38,75,7.626e-05
39,75,8.496e-05
40,75,9.48e-05
41,75,0.0001052
42,75,0.0001164
43,75,0.0001283
44,75,0.0001415
45,75,0.0001552
46,75,0.0001699
47,75,0.0001855
48,75,0.0002022
49,75,0.0002197
50,75,0.0002384
51,75,0.0002582
52,75,0.0002786
53,75,0.0002995
54,75,0.0003212
55,75,0.0003435
56,75,0.0003658
57,75,0.0003877
58,75,0.0004083
59,75,0.0004277
60,75,0.0004446
61,75,0.0004583
62,75,0.0004677
63,75,0.0004729
64,75,0.0004729
65,75,0.0004675
66,75,0.0004586
67,75,0.0004448
68,75,0.0004279
69,75,0.0004086
70,75,0.0003878
71,75,0.0003656
72,75,0.0003434
73,75,0.0003213
74,75,0.0002994
75,75,0.0002783
76,75,0.000258
77,75,0.0002384
78,75,0.0002197
79,75,0.0002026
80,75,0.0001855
81,75,0.0001699
82,75,0.0001552
83,75,0.0001413
84,75,0.0001284
85,75,0.0001164
86,75,0.0001053
87,75,9.463e-05
88,75,8.507e-05
89,75,7.613e-05
90,75,6.81e-05
91,75,6.067e-05
92,75,5.369e-05
93,75,4.742e-05
94,75,4.183e-05
95,75,3.671e-05
96,75,3.216e-05
97,75,2.81e-05
98,75,2.441e-05
99,75,2.109e-05
100,75,1.817e-05
101,75,1.569e-05
102,75,1.339e-05
103,75,1.148e-05
104,75,9.795e-06
105,75,8.243e-06
106,75,7.015e-06
107,75,5.891e-06
108,75,4.978e-06
109,75,4.123e-06
110,75,3.383e-06
111,75,2.839e-06
112,75,2.334e-06
113,75,1.913e-06
114,75,1.576e-06
115,75,1.302e-06
116,75,1.056e-06
117,75,8.682e-07
118,75,6.638e-07
119,75,5.625e-07
120,75,4.405e-07
121,75,3.513e-07
122,75,2.809e-07
123,75,2.236e-07
124,75,1.703e-07
125,75,1.37e-07
126,75,1.101e-07
127,75,7.77e-08
0,76,8.38e-08
1,76,1.044e-07
2,76,1.412e-07
3,76,1.653e-07
4,76,2.092e-07
5,76,2.713e-07
6,76,3.431e-07
7,76,4.332e-07
8,76,5.237e-07
9,76,6.664e-07
10,76,8.3e-07
11,76,9.97e-07
12,76,1.233e-06
13,76,1.519e-06
14,76,1.838e-06
15,76,2.228e-06
16,76,2.713e-06
17,76,3.265e-06
18,76,3.941e-06
19,76,4.714e-06
20,76,5.594e-06
21,76,6.709e-06
22,76,7.872e-06
23,76,9.283e-06
24,76,1.099e-05
25,76,1.287e-05
26,76,1.496e-05
27,76,1.735e-05
28,76,2.008e-05
29,76,2.323e-05
30,76,2.686e-05
31,76,3.062e-05
32,76,3.491e-05
33,76,3.977e-05
34,76,4.509e-05
35,76,5.095e-05
36,76,5.747e-05
37,76,6.456e-05
38,76,7.222e-05
39,76,8.07e-05
40,76,8.973e-05
41,76,9.943e-05
42,76,0.0001101
43,76,0.0001211
44,76,0.0001333
45,76,0.0001462
46,76,0.0001598
47,76,0.0001743
48,76,0.0001896
49,76,0.0002057
50,76,0.0002226
51,76,0.0002399
52,76,0.0002581
53,76,0.0002766
54,76,0.0002955
55,76,0.0003143
56,76,0.0003332
57,76,0.0003517
58,76,0.0003687
59,76,0.0003845
60,76,0.0003974
61,76,0.0004084
62,76,0.0004161
63,76,0.00042
64,76,0.0004198
65,76,0.0004163
66,76,0.0004083
67,76,0.0003977
68,76,0.0003843
69,76,0.0003688
70,76,0.0003512
71,76,0.0003332
72,76,0.0003142
73,76,0.0002956
74,76,0.0002764
75,76,0.000258
76,76,0.0002399
77,76,0.0002225
78,76,0.0002055
79,76,0.0001893
80,76,0.0001743
81,76,0.0001597
82,76,0.0001462
83,76,0.0001335
84,76,0.0001215
85,76,0.0001101
86,76,9.958e-05
87,76,8.968e-05
88,76,8.065e-05
89,76,7.228e-05
90,76,6.453e-05
91,76,5.746e-05
92,76,5.109e-05
93,76,4.501e-05
94,76,3.982e-05
95,76,3.502e-05
96,76,3.061e-05
97,76,2.669e-05
98,76,2.331e-05
99,76,2.007e-05
100,76,1.744e-05
101,76,1.497e-05
102,76,1.28e-05
103,76,1.095e-05
104,76,9.31e-06
105,76,7.895e-06
106,76,6.673e-06
107,76,5.639e-06
108,76,4.673e-06
109,76,3.968e-06
110,76,3.291e-06
111,76,2.71e-06
112,76,2.249e-06
113,76,1.841e-06
114,76,1.502e-06
115,76,1.241e-06
116,76,1.011e-06
117,76,8.185e-07
118,76,6.567e-07
119,76,5.348e-07
120,76,4.079e-07
121,76,3.428e-07
122,76,2.753e-07
123,76,2.1e-07
124,76,1.638e-07
125,76,1.364e-07
126,76,1.007e-07
127,76,8.16e-08
0,77,7.46e-08
1,77,9.83e-08
2,77,1.294e-07
3,77,1.602e-07
4,77,1.995e-07
5,77,2.463e-07
6,77,3.201e-07
7,77,3.968e-07
8,77,5.024e-07
9,77,6.299e-07
10,77,7.656e-07
11,77,9.357e-07
12,77,1.167e-06
13,77,1.461e-06
14,77,1.749e-06
15,77,2.116e-06
16,77,2.554e-06
17,77,3.112e-06
18,77,3.734e-06
19,77,4.462e-06
20,77,5.331e-06
21,77,6.301e-06
22,77,7.492e-06
23,77,8.864e-06
24,77,1.039e-05
25,77,1.216e-05
26,77,1.418e-05
27,77,1.644e-05
28,77,1.907e-05
29,77,2.205e-05
30,77,2.536e-05
31,77,2.908e-05
32,77,3.312e-05
33,77,3.771e-05
34,77,4.281e-05
35,77,4.84e-05
36,77,5.448e-05
37,77,6.102e-05
38,77,6.836e-05
39,77,7.619e-05
40,77,8.471e-05
41,77,9.371e-05
42,77,0.0001035
43,77,0.0001141
44,77,0.0001253
45,77,0.0001374
46,77,0.0001499
47,77,0.0001631
48,77,0.0001769
49,77,0.0001917
50,77,0.000207
51,77,0.0002223
52,77,0.0002385
53,77,0.0002549
54,77,0.0002709
55,77,0.0002877
56,77,0.0003036
57,77,0.0003186
58,77,0.0003333
59,77,0.000346
60,77,0.0003569
61,77,0.0003655
62,77,0.0003719
63,77,0.0003746
64,77,0.0003746
65,77,0.0003714
66,77,0.0003658
67,77,0.0003571
68,77,0.0003461
69,77,0.0003334
70,77,0.000319
71,77,0.0003035
72,77,0.0002879
73,77,0.0002714
74,77,0.0002546
75,77,0.0002385
76,77,0.000222
77,77,0.0002065
78,77,0.0001914
79,77,0.0001771
80,77,0.0001631
81,77,0.00015
82,77,0.0001375
83,77,0.0001253
84,77,0.0001143
85,77,0.0001037
86,77,9.396e-05
87,77,8.466e-05
88,77,7.616e-05
89,77,6.838e-05
90,77,6.106e-05
91,77,5.431e-05
92,77,4.831e-05
93,77,4.277e-05
94,77,3.771e-05
95,77,3.321e-05
96,77,2.903e-05
97,77,2.547e-05
98,77,2.196e-05
99,77,1.909e-05
100,77,1.647e-05
101,77,1.425e-05
102,77,1.221e-05
103,77,1.04e-05
104,77,8.81e-06
105,77,7.468e-06
106,77,6.307e-06
107,77,5.306e-06
108,77,4.508e-06
109,77,3.718e-06
110,77,3.089e-06
111,77,2.58e-06
112,77,2.126e-06
113,77,1.743e-06
114,77,1.426e-06
115,77,1.17e-06
116,77,9.421e-07
117,77,7.873e-07
118,77,6.218e-07
119,77,5.038e-07
120,77,4.009e-07
121,77,3.186e-07
122,77,2.559e-07
123,77,2.024e-07
124,77,1.599e-07
125,77,1.239e-07
126,77,9.96e-08
127,77,7.41e-08
0,78,7.13e-08
1,78,9.36e-08
2,78,1.143e-07
3,78,1.508e-07
4,78,1.945e-07
5,78,2.366e-07
6,78,2.993e-07
7,78,3.878e-07
8,78,4.873e-07
9,78,6.033e-07
10,78,7.317e-07
11,78,9.113e-07
12,78,1.104e-06
13,78,1.335e-06
14,78,1.645e-06
15,78,2.008e-06
16,78,2.445e-06
17,78,2.932e-06
18,78,3.512e-06
19,78,4.228e-06
20,78,5.021e-06
21,78,5.978e-06
22,78,7.088e-06
23,78,8.337e-06
24,78,9.849e-06
25,78,1.157e-05
26,78,1.339e-05
27,78,1.562e-05
28,78,1.797e-05
29,78,2.081e-05
30,78,2.391e-05
31,78,2.728e-05
32,78,3.128e-05
33,78,3.557e-05
34,78,4.029e-05
35,78,4.538e-05
36,78,5.125e-05
37,78,5.748e-05
38,78,6.429e-05
39,78,7.192e-05
40,78,7.96e-05
41,78,8.809e-05
42,78,9.72e-05
43,78,0.0001071
44,78,0.0001173
45,78,0.0001285
46,78,0.00014
47,78,0.0001522
48,78,0.0001646
49,78,0.0001782
50,78,0.0001916
51,78,0.0002058
52,78,0.0002199
53,78,0.0002342
54,78,0.0002485
55,78,0.0002625
56,78,0.0002764
57,78,0.0002899
58,78,0.0003016
59,78,0.0003124
60,78,0.0003214
61,78,0.0003285
62,78,0.0003333
63,78,0.0003355
64,78,0.0003357
65,78,0.0003331
66,78,0.0003287
67,78,0.0003211
68,78,0.0003125
69,78,0.0003014
70,78,0.0002894
71,78,0.0002764
72,78,0.0002626
73,78,0.0002487
74,78,0.0002341
75,78,0.0002201
76,78,0.0002058
77,78,0.0001916
78,78,0.000178
79,78,0.000165
80,78,0.0001523
81,78,0.00014
82,78,0.0001285
83,78,0.0001174
84,78,0.0001068
85,78,9.729e-05
86,78,8.81e-05
87,78,7.965e-05
88,78,7.18e-05
89,78,6.427e-05
90,78,5.755e-05
91,78,5.119e-05
92,78,4.547e-05
93,78,4.027e-05
94,78,3.555e-05
95,78,3.131e-05
96,78,2.736e-05
97,78,2.392e-05
98,78,2.075e-05
99,78,1.798e-05
100,78,1.557e-05
101,78,1.344e-05
102,78,1.144e-05
103,78,9.821e-06
104,78,8.334e-06
105,78,7.068e-06
106,78,6.012e-06
107,78,4.998e-06
108,78,4.256e-06
109,78,3.529e-06
110,78,2.945e-06
111,78,2.441e-06
112,78,2.019e-06
113,78,1.647e-06
114,78,1.354e-06
115,78,1.112e-06
116,78,8.974e-07
117,78,7.258e-07
118,78,6.125e-07
119,78,4.857e-07
120,78,3.831e-07
121,78,2.965e-07
122,78,2.405e-07
123,78,2.024e-07
124,78,1.542e-07
125,78,1.233e-07
126,78,9.28e-08
127,78,7.21e-08
0,79,7.04e-08
1,79,8.45e-08
2,79,1.1e-07
3,79,1.39e-07
4,79,1.807e-07
5,79,2.265e-07
6,79,2.794e-07
7,79,3.584e-07
8,79,4.553e-07
9,79,5.618e-07
10,79,6.657e-07
11,79,8.466e-07
12,79,1.042e-06
13,79,1.275e-06
14,79,1.545e-06
15,79,1.914e-06
16,79,2.289e-06
17,79,2.778e-06
18,79,3.331e-06
19,79,3.955e-06
20,79,4.743e-06
21,79,5.624e-06
22,79,6.656e-06
23,79,7.866e-06
24,79,9.264e-06
25,79,1.08e-05
26,79,1.265e-05
27,79,1.462e-05
28,79,1.697e-05
29,79,1.958e-05
30,79,2.251e-05
31,79,2.572e-05
32,79,2.935e-05
33,79,3.335e-05
34,79,3.79e-05
35,79,4.268e-05
36,79,4.809e-05
37,79,5.394e-05
38,79,6.042e-05
39,79,6.694e-05
40,79,7.461e-05
41,79,8.251e-05
42,79,9.104e-05
43,79,9.991e-05
44,79,0.0001094
45,79,0.0001195
46,79,0.0001302
47,79,0.0001415
48,79,0.000153
49,79,0.0001648
50,79,0.0001769
51,79,0.0001895
52,79,0.0002023
53,79,0.000215
54,79,0.0002275
55,79,0.0002397
56,79,0.0002516
57,79,0.000263
58,79,0.0002729
59,79,0.0002821
60,79,0.0002896
61,79,0.0002955
62,79,0.0002992
63,79,0.0003017
64,79,0.0003017
65,79,0.0002995
66,79,0.0002954
67,79,0.0002893
68,79,0.0002819
69,79,0.0002729
70,79,0.0002628
71,79,0.0002517
72,79,0.0002401
73,79,0.0002276
74,79,0.0002148
75,79,0.0002023
76,79,0.0001895
77,79,0.0001773
78,79,0.0001649
79,79,0.0001531
80,79,0.0001416
81,79,0.0001303
82,79,0.0001195
83,79,0.0001098
84,79,0.0001
85,79,9.1e-05
86,79,8.258e-05
87,79,7.458e-05
88,79,6.721e-05
89,79,6.04e-05
90,79,5.385e-05
91,79,4.817e-05
92,79,4.267e-05
93,79,3.793e-05
94,79,3.35e-05
95,79,2.95e-05
96,79,2.573e-05
97,79,2.254e-05
98,79,1.959e-05
99,79,1.696e-05
100,79,1.462e-05
101,79,1.249e-05
102,79,1.081e-05
103,79,9.235e-06
104,79,7.834e-06
105,79,6.644e-06
106,79,5.624e-06
107,79,4.721e-06
108,79,4.003e-06
109,79,3.333e-06
110,79,2.789e-06
111,79,2.325e-06
112,79,1.917e-06
113,79,1.538e-06
114,79,1.292e-06
115,79,1.053e-06
116,79,8.539e-07
117,79,6.921e-07
118,79,5.618e-07
119,79,4.537e-07
120,79,3.621e-07
121,79,2.806e-07
122,79,2.299e-07
123,79,1.809e-07
124,79,1.363e-07
125,79,1.134e-07
126,79,9.22e-08
127,79,7.07e-08
0,80,6.77e-08
1,80,7.66e-08
2,80,9.86e-08
3,80,1.352e-07
4,80,1.617e-07
5,80,2.144e-07
6,80,2.668e-07
7,80,3.321e-07
8,80,4.229e-07
9,80,5.233e-07
10,80,6.392e-07
11,80,7.931e-07
12,80,9.759e-07
13,80,1.213e-06
14,80,1.451e-06
15,80,1.78e-06
16,80,2.152e-06
17,80,2.588e-06
18,80,3.121e-06
19,80,3.731e-06
20,80,4.446e-06
21,80,5.262e-06
22,80,6.23e-06
23,80,7.39e-06
24,80,8.668e-06
25,80,1.009e-05
26,80,1.185e-05
27,80,1.367e-05
28,80,1.592e-05
29,80,1.823e-05
30,80,2.111e-05
31,80,2.413e-05
32,80,2.749e-05
33,80,3.124e-05
34,80,3.545e-05
35,80,3.993e-05
36,80,4.493e-05
37,80,5.047e-05
38,80,5.641e-05
39,80,6.278e-05
40,80,6.943e-05
41,80,7.68e-05
42,80,8.47e-05
43,80,9.291e-05
44,80,0.000102
45,80,0.000111
46,80,0.0001205
47,80,0.0001308
48,80,0.0001414
49,80,0.0001519
50,80,0.000163
51,80,0.0001741
52,80,0.0001857
53,80,0.000197
54,80,0.0002079
55,80,0.0002186
56,80,0.0002288
57,80,0.0002386
58,80,0.0002471
59,80,0.0002547
60,80,0.0002614
61,80,0.0002663
62,80,0.0002696
63,80,0.0002713
64,80,0.0002713
65,80,0.0002692
66,80,0.0002662
67,80,0.0002611
68,80,0.0002552
69,80,0.0002471
70,80,0.0002385
71,80,0.0002292
72,80,0.0002186
73,80,0.0002078
74,80,0.0001969
75,80,0.0001856
76,80,0.0001744
77,80,0.0001633
78,80,0.0001521
79,80,0.0001416
80,80,0.0001309
81,80,0.0001209
82,80,0.0001112
83,80,0.0001018
84,80,9.296e-05
85,80,8.458e-05
86,80,7.668e-05
87,80,6.942e-05
88,80,6.279e-05
89,80,5.628e-05
90,80,5.041e-05
91,80,4.49e-05
92,80,3.996e-05
93,80,3.539e-05
94,80,3.118e-05
95,80,2.756e-05
96,80,2.419e-05
97,80,2.114e-05
98,80,1.835e-05
99,80,1.586e-05
100,80,1.373e-05
101,80,1.18e-05
102,80,1.01e-05
103,80,8.676e-06
104,80,7.373e-06
105,80,6.198e-06
106,80,5.255e-06
107,80,4.432e-06
108,80,3.756e-06
109,80,3.141e-06
110,80,2.591e-06
111,80,2.169e-06
112,80,1.779e-06
113,80,1.485e-06
114,80,1.202e-06
115,80,9.7e-07
116,80,8.064e-07
117,80,6.363e-07
118,80,5.29e-07
119,80,4.273e-07
120,80,3.426e-07
121,80,2.752e-07
122,80,2.06e-07
123,80,1.636e-07
124,80,1.277e-07
125,80,9.91e-08
126,80,8.58e-08
127,80,6.36e-08
0,81,6.2e-08
1,81,7.67e-08
2,81,9.83e-08
3,81,1.317e-07
4,81,1.551e-07
5,81,1.967e-07
6,81,2.573e-07
7,81,3.123e-07
8,81,3.936e-07
9,81,4.868e-07
10,81,5.977e-07
11,81,7.453e-07
12,81,8.967e-07
13,81,1.124e-06
14,81,1.367e-06
15,81,1.682e-06
16,81,2.012e-06
17,81,2.412e-06
18,81,2.909e-06
19,81,3.546e-06
20,81,4.153e-06
21,81,4.933e-06
22,81,5.822e-06
23,81,6.89e-06
24,81,8.067e-06
25,81,9.474e-06
26,81,1.106e-05
27,81,1.277e-05
28,81,1.484e-05
29,81,1.715e-05
30,81,1.962e-05
31,81,2.255e-05
32,81,2.559e-05
33,81,2.914e-05
34,81,3.313e-05
35,81,3.73e-05
36,81,4.197e-05
37,81,4.685e-05
38,81,5.245e-05
39,81,5.834e-05
40,81,6.448e-05
41,81,7.134e-05
42,81,7.835e-05
43,81,8.62e-05
44,81,9.416e-05
45,81,0.0001027
46,81,0.0001114
47,81,0.0001207
48,81,0.0001301
49,81,0.0001401
50,81,0.0001498
51,81,0.00016
52,81,0.0001698
53,81,0.0001797
54,81,0.0001896
55,81,0.0001989
56,81,0.000208
57,81,0.0002163
58,81,0.0002237
59,81,0.0002304
60,81,0.0002354
61,81,0.0002399
62,81,0.0002432
63,81,0.0002446
64,81,0.0002441
65,81,0.0002427
66,81,0.0002398
67,81,0.0002359
68,81,0.0002302
69,81,0.0002238
70,81,0.0002164
71,81,0.000208
72,81,0.0001989
73,81,0.0001895
74,81,0.00018
75,81,0.0001701
76,81,0.00016
77,81,0.0001498
78,81,0.00014
79,81,0.0001303
80,81,0.0001209
81,81,0.0001115
82,81,0.0001026
83,81,9.416e-05
84,81,8.624e-05
85,81,7.856e-05
86,81,7.145e-05
87,81,6.46e-05
88,81,5.824e-05
89,81,5.242e-05
90,81,4.699e-05
91,81,4.187e-05
92,81,3.724e-05
93,81,3.301e-05
94,81,2.916e-05
95,81,2.573e-05
96,81,2.241e-05
97,81,1.963e-05
98,81,1.712e-05
99,81,1.485e-05
100,81,1.281e-05
101,81,1.103e-05
102,81,9.448e-06
103,81,8.056e-06
104,81,6.887e-06
105,81,5.843e-06
106,81,4.936e-06
107,81,4.195e-06
108,81,3.482e-06
109,81,2.936e-06
110,81,2.423e-06
111,81,2.017e-06
112,81,1.671e-06
113,81,1.372e-06
114,81,1.119e-06
115,81,9.304e-07
116,81,7.406e-07
117,81,5.959e-07
118,81,4.879e-07
119,81,3.888e-07
120,81,3.172e-07
121,81,2.614e-07
122,81,2.023e-07
123,81,1.515e-07
124,81,1.256e-07
125,81,9.81e-08
126,81,7.12e-08
127,81,6.14e-08
0,82,5.27e-08
1,82,6.92e-08
2,82,9.29e-08
3,82,1.182e-07
4,82,1.496e-07
5,82,1.846e-07
6,82,2.346e-07
7,82,2.892e-07
8,82,3.59e-07
9,82,4.605e-07
10,82,5.533e-07
11,82,7.056e-07
12,82,8.572e-07
13,82,1.032e-06
14,82,1.284e-06
15,82,1.541e-06
16,82,1.844e-06
17,82,2.277e-06
18,82,2.721e-06
19,82,3.269e-06
20,82,3.848e-06
21,82,4.592e-06
22,82,5.469e-06
23,82,6.403e-06
24,82,7.536e-06
25,82,8.766e-06
26,82,1.028e-05
27,82,1.198e-05
28,82,1.381e-05
29,82,1.59e-05
30,82,1.819e-05
31,82,2.083e-05
32,82,2.386e-05
33,82,2.704e-05
34,82,3.065e-05
35,82,3.444e-05
36,82,3.875e-05
37,82,4.351e-05
38,82,4.857e-05
39,82,5.401e-05
40,82,5.965e-05
41,82,6.588e-05
42,82,7.258e-05
43,82,7.968e-05
44,82,8.703e-05
45,82,9.475e-05
46,82,0.0001029
47,82,0.0001112
48,82,0.0001196
49,82,0.0001286
50,82,0.0001374
51,82,0.0001461
52,82,0.0001552
53,82,0.0001641
54,82,0.0001725
55,82,0.0001809
56,82,0.0001885
57,82,0.0001958
58,82,0.0002021
59,82,0.0002078
60,82,0.0002127
61,82,0.0002163
62,82,0.0002189
63,82,0.00022
64,82,0.0002197
65,82,0.0002186
66,82,0.0002163
67,82,0.0002127
68,82,0.0002078
69,82,0.0002022
70,82,0.0001959
71,82,0.0001886
72,82,0.0001808
73,82,0.0001725
74,82,0.0001639
75,82,0.0001551
76,82,0.0001462
77,82,0.0001372
78,82,0.0001284
79,82,0.0001197
80,82,0.0001111
81,82,0.0001028
82,82,9.468e-05
83,82,8.695e-05
84,82,7.944e-05
85,82,7.269e-05
86,82,6.601e-05
87,82,5.961e-05
88,82,5.394e-05
89,82,4.845e-05
90,82,4.345e-05
91,82,3.883e-05
92,82,3.451e-05
93,82,3.052e-05
94,82,2.701e-05
95,82,2.384e-05
96,82,2.093e-05
97,82,1.826e-05
98,82,1.588e-05
99,82,1.382e-05
100,82,1.192e-05
101,82,1.027e-05
102,82,8.837e-06
103,82,7.521e-06
104,82,6.405e-06
105,82,5.462e-06
106,82,4.582e-06
107,82,3.867e-06
108,82,3.236e-06
109,82,2.727e-06
110,82,2.266e-06
111,82,1.897e-06
112,82,1.514e-06
113,82,1.272e-06
114,82,1.036e-06
115,82,8.462e-07
116,82,6.911e-07
117,82,5.613e-07
118,82,4.568e-07
119,82,3.638e-07
120,82,2.933e-07
121,82,2.317e-07
122,82,1.881e-07
123,82,1.516e-07
124,82,1.178e-07
125,82,9.07e-08
126,82,7.66e-08
127,82,5.47e-08
0,83,5.09e-08
1,83,6.79e-08
2,83,7.7e-08
3,83,1.021e-07
4,83,1.321e-07
5,83,1.749e-07
6,83,2.15e-07
7,83,2.718e-07
8,83,3.35e-07
9,83,4.198e-07
10,83,5.093e-07
11,83,6.456e-07
12,83,7.821e-07
13,83,9.65e-07
14,83,1.203e-06
15,83,1.421e-06
16,83,1.728e-06
17,83,2.106e-06
18,83,2.52e-06
19,83,3.017e-06
20,83,3.599e-06
21,83,4.263e-06
22,83,5.029e-06
23,83,5.919e-06
24,83,6.972e-06
25,83,8.181e-06
26,83,9.497e-06
27,83,1.107e-05
28,83,1.279e-05
29,83,1.471e-05
30,83,1.688e-05
31,83,1.939e-05
32,83,2.2e-05
33,83,2.511e-05
34,83,2.829e-05
35,83,3.192e-05
36,83,3.581e-05
37,83,4.01e-05
38,83,4.477e-05
39,83,4.971e-05
40,83,5.519e-05
41,83,6.081e-05
42,83,6.694e-05
43,83,7.32e-05
44,83,7.994e-05
45,83,8.689e-05
46,83,9.42e-05
47,83,0.0001019
48,83,0.0001097
49,83,0.0001177
50,83,0.0001254
51,83,0.0001335
52,83,0.0001415
53,83,0.0001492
54,83,0.0001567
55,83,0.0001641
56,83,0.0001712
57,83,0.0001769
58,83,0.0001828
59,83,0.0001879
60,83,0.0001916
61,83,0.0001947
62,83,0.0001971
63,83,0.0001979
64,83,0.0001981
65,83,0.000197
66,83,0.0001947
67,83,0.0001918
68,83,0.0001876
69,83,0.0001825
70,83,0.0001771
71,83,0.0001708
72,83,0.0001642
73,83,0.0001567
74,83,0.0001493
75,83,0.0001411
76,83,0.0001334
77,83,0.0001254
78,83,0.0001175
79,83,0.0001096
80,83,0.0001019
81,83,9.427e-05
82,83,8.715e-05
83,83,8.001e-05
84,83,7.327e-05
85,83,6.691e-05
86,83,6.08e-05
87,83,5.515e-05
88,83,4.986e-05
89,83,4.472e-05
90,83,4.02e-05
91,83,3.588e-05
92,83,3.196e-05
93,83,2.832e-05
94,83,2.502e-05
95,83,2.203e-05
96,83,1.93e-05
97,83,1.693e-05
98,83,1.473e-05
99,83,1.282e-05
100,83,1.105e-05
101,83,9.539e-06
102,83,8.151e-06
103,83,6.944e-06
104,83,5.965e-06
105,83,5.052e-06
106,83,4.267e-06
107,83,3.567e-06
108,83,3.013e-06
109,83,2.504e-06
110,83,2.091e-06
111,83,1.735e-06
112,83,1.452e-06
113,83,1.184e-06
114,83,9.64e-07
115,83,7.996e-07
116,83,6.423e-07
117,83,5.166e-07
118,83,4.265e-07
119,83,3.401e-07
120,83,2.771e-07
121,83,2.187e-07
122,83,1.771e-07
123,83,1.372e-07
124,83,1.098e-07
125,83,8.74e-08
126,83,6.47e-08
127,83,5.16e-08
0,84,4.46e-08
1,84,6.31e-08
2,84,7.83e-08
3,84,9.75e-08
4,84,1.282e-07
5,84,1.536e-07
6,84,1.982e-07
7,84,2.567e-07
8,84,3.136e-07
9,84,3.834e-07
10,84,4.957e-07
11,84,5.949e-07
12,84,7.343e-07
13,84,8.978e-07
14,84,1.081e-06
15,84,1.333e-06
16,84,1.593e-06
17,84,1.918e-06
18,84,2.334e-06
19,84,2.747e-06
20,84,3.315e-06
21,84,3.936e-06
22,84,4.662e-06
23,84,5.506e-06
24,84,6.452e-06
25,84,7.516e-06
26,84,8.75e-06
27,84,1.02e-05
28,84,1.179e-05
29,84,1.354e-05
30,84,1.558e-05
31,84,1.78e-05
32,84,2.04e-05
33,84,2.302e-05
34,84,2.607e-05
35,84,2.934e-05
36,84,3.296e-05
37,84,3.699e-05
38,84,4.123e-05
39,84,4.583e-05
40,84,5.066e-05
41,84,5.578e-05
42,84,6.13e-05
43,84,6.71e-05
44,84,7.317e-05
45,84,7.965e-05
46,84,8.59e-05
47,84,9.289e-05
48,84,0.0001001
49,84,0.000107
50,84,0.0001143
51,84,0.0001213
52,84,0.0001283
53,84,0.0001354
54,84,0.000142
55,84,0.0001486
56,84,0.0001544
57,84,0.0001598
58,84,0.0001646
59,84,0.000169
60,84,0.0001726
61,84,0.0001755
62,84,0.0001772
63,84,0.000178
64,84,0.0001779
65,84,0.0001771
66,84,0.0001753
67,84,0.0001724
68,84,0.0001691
69,84,0.0001649
70,84,0.00016
71,84,0.0001544
72,84,0.0001482
73,84,0.0001421
74,84,0.0001352
75,84,0.0001281
76,84,0.0001215
77,84,0.0001141
78,84,0.0001072
79,84,9.992e-05
80,84,9.303e-05
81,84,8.625e-05
82,84,7.977e-05
83,84,7.316e-05
84,84,6.73e-05
85,84,6.127e-05
86,84,5.582e-05
87,84,5.056e-05
88,84,4.568e-05
89,84,4.13e-05
90,84,3.688e-05
91,84,3.309e-05
92,84,2.943e-05
93,84,2.603e-05
94,84,2.303e-05
95,84,2.024e-05
96,84,1.781e-05
97,84,1.56e-05
98,84,1.352e-05
99,84,1.175e-05
100,84,1.015e-05
101,84,8.812e-06
102,84,7.539e-06
103,84,6.444e-06
104,84,5.511e-06
105,84,4.684e-06
106,84,3.939e-06
107,84,3.316e-06
108,84,2.777e-06
109,84,2.321e-06
110,84,1.961e-06
111,84,1.587e-06
112,84,1.325e-06
113,84,1.098e-06
114,84,8.956e-07
115,84,7.178e-07
116,84,6.033e-07
117,84,4.791e-07
118,84,3.815e-07
119,84,3.195e-07
120,84,2.474e-07
121,84,2.015e-07
122,84,1.625e-07
123,84,1.329e-07
124,84,1e-07
125,84,8.04e-08
126,84,6.19e-08
127,84,4.92e-08
0,85,4.33e-08
1,85,5.6e-08
2,85,6.96e-08
3,85,9.84e-08
4,85,1.132e-07
5,85,1.467e-07
6,85,1.809e-07
7,85,2.332e-07
8,85,2.893e-07
9,85,3.644e-07
10,85,4.485e-07
11,85,5.477e-07
12,85,6.595e-07
13,85,8.292e-07
14,85,1.01e-06
15,85,1.223e-06
16,85,1.486e-06
17,85,1.753e-06
18,85,2.128e-06
19,85,2.578e-06
20,85,3.03e-06
21,85,3.597e-06
22,85,4.282e-06
23,85,5.028e-06
24,85,5.926e-06
25,85,6.917e-06
26,85,8.074e-06
27,85,9.326e-06
28,85,1.082e-05
29,85,1.242e-05
30,85,1.423e-05
31,85,1.631e-05
32,85,1.864e-05
33,85,2.116e-05
34,85,2.395e-05
35,85,2.699e-05
36,85,3.027e-05
37,85,3.385e-05
38,85,3.768e-05
39,85,4.174e-05
40,85,4.617e-05
41,85,5.102e-05
42,85,5.61e-05
43,85,6.132e-05
44,85,6.685e-05
45,85,7.256e-05
46,85,7.845e-05
47,85,8.472e-05
48,85,9.094e-05
49,85,9.744e-05
50,85,0.0001038
51,85,0.00011
52,85,0.0001163
53,85,0.0001223
54,85,0.0001282
55,85,0.0001341
56,85,0.0001394
57,85,0.0001442
58,85,0.0001482
59,85,0.000152
60,85,0.0001551
61,85,0.0001576
62,85,0.000159
63,85,0.00016
64,85,0.0001601
65,85,0.0001591
66,85,0.0001576
67,85,0.0001551
68,85,0.0001522
69,85,0.0001482
70,85,0.0001442
71,85,0.0001393
72,85,0.0001339
73,85,0.0001283
74,85,0.0001224
75,85,0.0001162
76,85,0.00011
77,85,0.0001036
78,85,9.735e-05
79,85,9.103e-05
80,85,8.495e-05
81,85,7.841e-05
82,85,7.257e-05
83,85,6.693e-05
84,85,6.127e-05
85,85,5.602e-05
86,85,5.107e-05
87,85,4.617e-05
88,85,4.179e-05
89,85,3.761e-05
90,85,3.392e-05
91,85,3.014e-05
92,85,2.698e-05
93,85,2.386e-05
94,85,2.104e-05
95,85,1.863e-05
96,85,1.636e-05
97,85,1.43e-05
98,85,1.25e-05
99,85,1.079e-05
100,85,9.316e-06
101,85,8.086e-06
102,85,6.922e-06
103,85,5.95e-06
104,85,5.04e-06
105,85,4.289e-06
106,85,3.636e-06
107,85,3.04e-06
108,85,2.536e-06
109,85,2.154e-06
110,85,1.776e-06
111,85,1.482e-06
112,85,1.212e-06
113,85,1.023e-06
114,85,8.173e-07
115,85,6.69e-07
116,85,5.453e-07
117,85,4.412e-07
118,85,3.633e-07
119,85,2.816e-07
120,85,2.285e-07
121,85,1.822e-07
122,85,1.457e-07
123,85,1.159e-07
124,85,8.52e-08
125,85,7.31e-08
126,85,5.93e-08
127,85,4.44e-08
0,86,3.9e-08
1,86,5.41e-08
2,86,6.68e-08
3,86,8.17e-08
4,86,1.078e-07
5,86,1.4e-07
6,86,1.682e-07
7,86,2.158e-07
8,86,2.705e-07
9,86,3.31e-07
10,86,4.086e-07
11,86,5.045e-07
12,86,5.993e-07
13,86,7.535e-07
14,86,9.307e-07
15,86,1.116e-06
16,86,1.339e-06
17,86,1.63e-06
18,86,1.965e-06
19,86,2.363e-06
20,86,2.813e-06
21,86,3.324e-06
22,86,3.908e-06
23,86,4.608e-06
24,86,5.417e-06
25,86,6.345e-06
26,86,7.396e-06
27,86,8.603e-06
28,86,9.867e-06
29,86,1.141e-05
30,86,1.306e-05
31,86,1.495e-05
32,86,1.7e-05
33,86,1.939e-05
34,86,2.188e-05
35,86,2.462e-05
36,86,2.766e-05
37,86,3.08e-05
38,86,3.441e-05
39,86,3.824e-05
40,86,4.23e-05
41,86,4.647e-05
42,86,5.105e-05
43,86,5.58e-05
44,86,6.081e-05
45,86,6.596e-05
46,86,7.145e-05
47,86,7.69e-05
48,86,8.257e-05
49,86,8.817e-05
50,86,9.399e-05
51,86,9.949e-05
52,86,0.0001052
53,86,0.0001105
54,86,0.0001156
55,86,0.000121
56,86,0.0001254
57,86,0.0001295
58,86,0.0001334
59,86,0.0001368
60,86,0.0001394
61,86,0.0001413
62,86,0.0001428
63,86,0.0001433
64,86,0.0001436
65,86,0.0001427
66,86,0.0001415
67,86,0.0001393
68,86,0.0001366
69,86,0.0001334
70,86,0.0001297
71,86,0.0001254
72,86,0.000121
73,86,0.0001159
74,86,0.0001105
75,86,0.0001052
76,86,9.958e-05
77,86,9.396e-05
78,86,8.815e-05
79,86,8.26e-05
80,86,7.68e-05
81,86,7.153e-05
82,86,6.604e-05
83,86,6.086e-05
84,86,5.581e-05
85,86,5.118e-05
86,86,4.641e-05
87,86,4.223e-05
88,86,3.815e-05
89,86,3.439e-05
90,86,3.093e-05
91,86,2.752e-05
92,86,2.461e-05
93,86,2.183e-05
94,86,1.946e-05
95,86,1.7e-05
96,86,1.501e-05
97,86,1.304e-05
98,86,1.14e-05
99,86,9.849e-06
100,86,8.545e-06
101,86,7.421e-06
102,86,6.351e-06
103,86,5.402e-06
104,86,4.594e-06
105,86,3.947e-06
106,86,3.316e-06
107,86,2.783e-06
108,86,2.346e-06
109,86,1.97e-06
110,86,1.627e-06
111,86,1.348e-06
112,86,1.114e-06
113,86,9.228e-07
114,86,7.345e-07
115,86,6.282e-07
116,86,5e-07
117,86,4.009e-07
118,86,3.238e-07
119,86,2.669e-07
120,86,2.106e-07
121,86,1.712e-07
122,86,1.375e-07
123,86,1.028e-07
124,86,8.52e-08
125,86,6.46e-08
126,86,4.76e-08
127,86,4.22e-08
0,87,3.44e-08
1,87,5.1e-08
2,87,5.92e-08
3,87,7.69e-08
4,87,9.4e-08
5,87,1.269e-07
6,87,1.578e-07
7,87,1.922e-07
8,87,2.474e-07
9,87,2.989e-07
10,87,3.651e-07
11,87,4.658e-07
12,87,5.574e-07
13,87,7.021e-07
14,87,8.452e-07
15,87,1.014e-06
16,87,1.225e-06
17,87,1.493e-06
18,87,1.784e-06
19,87,2.154e-06
20,87,2.553e-06
21,87,2.991e-06
22,87,3.584e-06
23,87,4.2e-06
24,87,4.933e-06
25,87,5.771e-06
26,87,6.697e-06
27,87,7.797e-06
28,87,9.005e-06
29,87,1.042e-05
30,87,1.193e-05
31,87,1.364e-05
32,87,1.541e-05
33,87,1.76e-05
34,87,1.988e-05
35,87,2.227e-05
36,87,2.507e-05
37,87,2.81e-05
38,87,3.131e-05
39,87,3.46e-05
40,87,3.843e-05
41,87,4.218e-05
42,87,4.64e-05
43,87,5.068e-05
44,87,5.511e-05
45,87,5.969e-05
46,87,6.461e-05
47,87,6.944e-05
48,87,7.446e-05
49,87,7.954e-05
50,87,8.478e-05
51,87,8.968e-05
52,87,9.463e-05
53,87,9.959e-05
54,87,0.000104
55,87,0.0001085
56,87,0.0001128
57,87,0.0001165
58,87,0.0001196
59,87,0.0001225
60,87,0.0001248
61,87,0.0001267
62,87,0.000128
63,87,0.0001283
64,87,0.0001284
65,87,0.0001277
66,87,0.0001265
67,87,0.0001248
68,87,0.0001225
69,87,0.0001197
70,87,0.0001164
71,87,0.0001128
72,87,0.0001085
73,87,0.0001042
74,87,9.944e-05
75,87,9.475e-05
76,87,8.984e-05
77,87,8.467e-05
78,87,7.96e-05
79,87,7.451e-05
80,87,6.949e-05
81,87,6.453e-05
82,87,5.971e-05
83,87,5.515e-05
84,87,5.074e-05
85,87,4.63e-05
86,87,4.221e-05
87,87,3.84e-05
88,87,3.461e-05
89,87,3.125e-05
90,87,2.802e-05
91,87,2.509e-05
92,87,2.245e-05
93,87,1.993e-05
94,87,1.763e-05
95,87,1.559e-05
96,87,1.359e-05
97,87,1.189e-05
98,87,1.044e-05
99,87,8.954e-06
100,87,7.818e-06
101,87,6.714e-06
102,87,5.777e-06
103,87,4.991e-06
104,87,4.235e-06
105,87,3.552e-06
106,87,3.033e-06
107,87,2.547e-06
108,87,2.154e-06
109,87,1.807e-06
110,87,1.505e-06
111,87,1.219e-06
112,87,1.007e-06
113,87,8.412e-07
114,87,6.956e-07
115,87,5.625e-07
116,87,4.529e-07
117,87,3.691e-07
118,87,2.958e-07
119,87,2.379e-07
120,87,1.94e-07
121,87,1.529e-07
122,87,1.212e-07
123,87,9.88e-08
124,87,7.26e-08
125,87,6.15e-08
126,87,4.67e-08
127,87,3.43e-08
0,88,3.54e-08
1,88,4.21e-08
2,88,5.89e-08
3,88,7.62e-08
4,88,9.14e-08
5,88,1.111e-07
6,88,1.405e-07
7,88,1.788e-07
8,88,2.238e-07
9,88,2.792e-07
10,88,3.443e-07
11,88,4.242e-07
12,88,5.174e-07
13,88,6.132e-07
14,88,7.588e-07
15,88,9.223e-07
16,88,1.109e-06
17,88,1.337e-06
18,88,1.621e-06
19,88,1.928e-06
20,88,2.301e-06
21,88,2.757e-06
22,88,3.252e-06
23,88,3.796e-06
24,88,4.517e-06
25,88,5.251e-06
26,88,6.127e-06
27,88,7.106e-06
28,88,8.166e-06
29,88,9.414e-06
30,88,1.086e-05
31,88,1.238e-05
32,88,1.408e-05
33,88,1.597e-05
34,88,1.804e-05
35,88,2.026e-05
36,88,2.277e-05
37,88,2.546e-05
38,88,2.818e-05
39,88,3.132e-05
40,88,3.475e-05
41,88,3.823e-05
42,88,4.202e-05
43,88,4.571e-05
44,88,4.97e-05
45,88,5.396e-05
46,88,5.827e-05
47,88,6.264e-05
48,88,6.716e-05
49,88,7.182e-05
50,88,7.614e-05
51,88,8.074e-05
52,88,8.501e-05
53,88,8.93e-05
54,88,9.361e-05
55,88,9.738e-05
56,88,0.0001009
57,88,0.0001042
58,88,0.0001071
59,88,0.0001096
60,88,0.0001117
61,88,0.0001132
62,88,0.0001141
63,88,0.0001144
64,88,0.0001148
65,88,0.0001142
66,88,0.0001131
67,88,0.0001115
68,88,0.0001097
69,88,0.0001071
70,88,0.0001042
71,88,0.0001009
72,88,9.736e-05
73,88,9.345e-05
74,88,8.931e-05
75,88,8.511e-05
76,88,8.068e-05
77,88,7.634e-05
78,88,7.162e-05
79,88,6.727e-05
80,88,6.263e-05
81,88,5.821e-05
82,88,5.389e-05
83,88,4.959e-05
84,88,4.574e-05
85,88,4.18e-05
86,88,3.825e-05
87,88,3.476e-05
88,88,3.14e-05
89,88,2.831e-05
90,88,2.555e-05
91,88,2.283e-05
92,88,2.029e-05
93,88,1.802e-05
94,88,1.597e-05
95,88,1.412e-05
96,88,1.231e-05
97,88,1.077e-05
98,88,9.454e-06
99,88,8.186e-06
100,88,7.122e-06
101,88,6.14e-06
102,88,5.227e-06
103,88,4.495e-06
104,88,3.787e-06
105,88,3.241e-06
106,88,2.734e-06
107,88,2.307e-06
108,88,1.922e-06
109,88,1.623e-06
110,88,1.356e-06
111,88,1.111e-06
112,88,9.169e-07
113,88,7.735e-07
114,88,6.261e-07
115,88,5.179e-07
116,88,4.176e-07
117,88,3.387e-07
118,88,2.768e-07
119,88,2.125e-07
120,88,1.757e-07
121,88,1.387e-07
122,88,1.086e-07
123,88,8.93e-08
124,88,6.86e-08
125,88,5.49e-08
126,88,4.05e-08
127,88,3.52e-08
0,89,2.78e-08
1,89,3.74e-08
2,89,4.74e-08
3,89,6.8e-08
4,89,7.85e-08
5,89,1.071e-07
6,89,1.324e-07
7,89,1.594e-07
8,89,2.044e-07
9,89,2.418e-07
10,89,3.019e-07
11,89,3.904e-07
12,89,4.643e-07
13,89,5.597e-07
14,89,6.913e-07
15,89,8.399e-07
16,89,1.025e-06
17,89,1.245e-06
18,89,1.482e-06
19,89,1.761e-06
20,89,2.095e-06
21,89,2.451e-06
22,89,2.95e-06
23,89,3.468e-06
24,89,4.073e-06
25,89,4.747e-06
26,89,5.479e-06
27,89,6.396e-06
28,89,7.4e-06
29,89,8.573e-06
30,89,9.737e-06
31,89,1.124e-05
32,89,1.271e-05
33,89,1.44e-05
34,89,1.628e-05
35,89,1.835e-05
36,89,2.051e-05
37,89,2.303e-05
38,89,2.549e-05
39,89,2.839e-05
40,89,3.119e-05
41,89,3.447e-05
42,89,3.773e-05
43,89,4.126e-05
44,89,4.479e-05
45,89,4.852e-05
46,89,5.237e-05
47,89,5.64e-05
48,89,6.02e-05
49,89,6.438e-05
50,89,6.835e-05
51,89,7.232e-05
52,89,7.612e-05
53,89,7.998e-05
54,89,8.355e-05
55,89,8.687e-05
56,89,9.009e-05
57,89,9.289e-05
58,89,9.557e-05
59,89,9.789e-05
60,89,9.947e-05
61,89,0.000101
62,89,0.0001016
63,89,0.0001021
64,89,0.0001024
65,89,0.0001018
66,89,0.0001008
67,89,9.963e-05
68,89,9.779e-05
69,89,9.561e-05
70,89,9.307e-05
71,89,9.027e-05
72,89,8.7e-05
73,89,8.346e-05
74,89,7.991e-05
75,89,7.63e-05
76,89,7.24e-05
77,89,6.839e-05
78,89,6.432e-05
79,89,6.027e-05
80,89,5.633e-05
81,89,5.242e-05
82,89,4.858e-05
83,89,4.469e-05
84,89,4.109e-05
85,89,3.786e-05
86,89,3.437e-05
87,89,3.131e-05
88,89,2.838e-05
89,89,2.55e-05
90,89,2.292e-05
91,89,2.06e-05
92,89,1.842e-05
93,89,1.63e-05
94,89,1.441e-05
95,89,1.267e-05
96,89,1.113e-05
97,89,9.823e-06
98,89,8.492e-06
99,89,7.402e-06
100,89,6.428e-06
101,89,5.534e-06
102,89,4.727e-06
103,89,4.07e-06
104,89,3.481e-06
105,89,2.944e-06
106,89,2.465e-06
107,89,2.091e-06
108,89,1.767e-06
109,89,1.493e-06
110,89,1.214e-06
111,89,1.017e-06
112,89,8.351e-07
113,89,6.972e-07
114,89,5.735e-07
115,89,4.643e-07
116,89,3.764e-07
117,89,3.099e-07
118,89,2.548e-07
119,89,1.99e-07
120,89,1.609e-07
121,89,1.296e-07
122,89,1e-07
123,89,8.39e-08
124,89,6.51e-08
125,89,5.03e-08
126,89,3.9e-08
127,89,2.91e-08
0,90,2.72e-08
1,90,3.84e-08
2,90,4.31e-08
3,90,5.45e-08
4,90,7.21e-08
5,90,9.8e-08
6,90,1.12e-07
7,90,1.477e-07
8,90,1.843e-07
9,90,2.21e-07
10,90,2.745e-07
11,90,3.45e-07
12,90,4.205e-07
13,90,5.261e-07
14,90,6.135e-07
15,90,7.61e-07
16,90,9.487e-07
17,90,1.106e-06
18,90,1.325e-06
19,90,1.589e-06
20,90,1.883e-06
21,90,2.243e-06
22,90,2.663e-06
23,90,3.138e-06
24,90,3.654e-06
25,90,4.248e-06
26,90,4.99e-06
27,90,5.778e-06
28,90,6.638e-06
29,90,7.671e-06
30,90,8.851e-06
31,90,1.011e-05
32,90,1.146e-05
33,90,1.298e-05
34,90,1.469e-05
35,90,1.647e-05
36,90,1.852e-05
37,90,2.065e-05
38,90,2.294e-05
39,90,2.54e-05
40,90,2.806e-05
41,90,3.088e-05
42,90,3.387e-05
43,90,3.699e-05
44,90,4.02e-05
45,90,4.351e-05
46,90,4.673e-05
47,90,5.035e-05
48,90,5.399e-05
49,90,5.751e-05
50,90,6.092e-05
51,90,6.471e-05
52,90,6.798e-05
53,90,7.126e-05
54,90,7.437e-05
55,90,7.763e-05
56,90,8.04e-05
57,90,8.279e-05
58,90,8.507e-05
59,90,8.721e-05
60,90,8.848e-05
61,90,8.982e-05
62,90,9.062e-05
63,90,9.108e-05
64,90,9.075e-05
65,90,9.054e-05
66,90,8.986e-05
67,90,8.859e-05
68,90,8.697e-05
69,90,8.5e-05
70,90,8.291e-05
71,90,8.029e-05
72,90,7.757e-05
73,90,7.457e-05
74,90,7.137e-05
75,90,6.805e-05
76,90,6.46e-05
77,90,6.111e-05
78,90,5.744e-05
79,90,5.394e-05
80,90,5.037e-05
81,90,4.686e-05
82,90,4.353e-05
83,90,4.024e-05
84,90,3.69e-05
85,90,3.394e-05
86,90,3.086e-05
87,90,2.816e-05
88,90,2.535e-05
89,90,2.289e-05
90,90,2.059e-05
91,90,1.848e-05
92,90,1.651e-05
93,90,1.464e-05
94,90,1.302e-05
95,90,1.139e-05
96,90,1.002e-05
97,90,8.832e-06
98,90,7.622e-06
99,90,6.677e-06
100,90,5.784e-06
101,90,4.985e-06
102,90,4.32e-06
103,90,3.649e-06
104,90,3.088e-06
105,90,2.643e-06
106,90,2.243e-06
107,90,1.884e-06
108,90,1.589e-06
109,90,1.302e-06
110,90,1.108e-06
111,90,9.101e-07
112,90,7.597e-07
113,90,6.276e-07
114,90,5.1e-07
115,90,4.062e-07
116,90,3.362e-07
117,90,2.79e-07
118,90,2.239e-07
119,90,1.744e-07
120,90,1.495e-07
121,90,1.16e-07
122,90,9.54e-08
123,90,7.78e-08
124,90,5.7e-08
125,90,4.29e-08
126,90,3.53e-08
127,90,2.69e-08
0,91,2.19e-08
1,91,3.15e-08
2,91,3.83e-08
3,91,5.35e-08
4,91,6.18e-08
5,91,8.37e-08
6,91,1.058e-07
7,91,1.274e-07
8,91,1.61e-07
9,91,2.032e-07
10,91,2.4e-07
11,91,3.061e-07
12,91,3.732e-07
13,91,4.575e-07
14,91,5.664e-07
15,91,6.893e-07
16,91,8.287e-07
17,91,1.007e-06
18,91,1.204e-06
19,91,1.453e-06
20,91,1.702e-06
21,91,2e-06
22,91,2.391e-06
23,91,2.804e-06
24,91,3.294e-06
25,91,3.795e-06
26,91,4.481e-06
27,91,5.177e-06
28,91,5.994e-06
29,91,6.894e-06
30,91,7.941e-06
31,91,9.035e-06
32,91,1.028e-05
33,91,1.164e-05
34,91,1.314e-05
35,91,1.476e-05
36,91,1.66e-05
37,91,1.847e-05
38,91,2.058e-05
39,91,2.27e-05
40,91,2.515e-05
41,91,2.767e-05
42,91,3.021e-05
43,91,3.303e-05
44,91,3.576e-05
45,91,3.893e-05
46,91,4.193e-05
47,91,4.504e-05
48,91,4.81e-05
49,91,5.13e-05
50,91,5.442e-05
51,91,5.748e-05
52,91,6.043e-05
53,91,6.345e-05
54,91,6.627e-05
55,91,6.881e-05
56,91,7.149e-05
57,91,7.353e-05
58,91,7.559e-05
59,91,7.726e-05
60,91,7.854e-05
61,91,7.968e-05
62,91,8.029e-05
63,91,8.068e-05
64,91,8.077e-05
65,91,8.036e-05
66,91,7.965e-05
67,91,7.849e-05
68,91,7.727e-05
69,91,7.549e-05
70,91,7.35e-05
71,91,7.151e-05
72,91,6.879e-05
73,91,6.635e-05
74,91,6.354e-05
75,91,6.05e-05
76,91,5.754e-05
77,91,5.433e-05
78,91,5.123e-05
79,91,4.806e-05
80,91,4.492e-05
81,91,4.19e-05
82,91,3.882e-05
83,91,3.596e-05
84,91,3.308e-05
85,91,3.029e-05
86,91,2.765e-05
87,91,2.512e-05
88,91,2.272e-05
89,91,2.055e-05
90,91,1.848e-05
91,91,1.656e-05
92,91,1.466e-05
93,91,1.315e-05
94,91,1.165e-05
95,91,1.025e-05
96,91,9.046e-06
97,91,7.929e-06
98,91,6.914e-06
99,91,6.006e-06
100,91,5.177e-06
101,91,4.439e-06
102,91,3.864e-06
103,91,3.264e-06
104,91,2.834e-06
105,91,2.353e-06
106,91,2.03e-06
107,91,1.691e-06
108,91,1.429e-06
109,91,1.179e-06
110,91,9.709e-07
111,91,8.306e-07
112,91,6.896e-07
113,91,5.591e-07
114,91,4.559e-07
115,91,3.781e-07
116,91,3.013e-07
117,91,2.484e-07
118,91,2.021e-07
119,91,1.679e-07
120,91,1.241e-07
121,91,1.048e-07
122,91,7.71e-08
123,91,6.22e-08
124,91,4.72e-08
125,91,3.95e-08
126,91,3.16e-08
127,91,2.33e-08
0,92,2.32e-08
1,92,3.02e-08
2,92,3.52e-08
3,92,4.73e-08
4,92,5.5e-08
5,92,7.72e-08
6,92,9.22e-08
7,92,1.172e-07
8,92,1.454e-07
9,92,1.774e-07
10,92,2.191e-07
11,92,2.695e-07
12,92,3.274e-07
13,92,4.188e-07
14,92,4.957e-07
15,92,6.052e-07
16,92,7.275e-07
17,92,8.938e-07
18,92,1.07e-06
19,92,1.292e-06
20,92,1.535e-06
21,92,1.793e-06
22,92,2.132e-06
23,92,2.508e-06
24,92,2.93e-06
25,92,3.408e-06
26,92,3.957e-06
27,92,4.635e-06
28,92,5.343e-06
29,92,6.184e-06
30,92,7.122e-06
31,92,8.028e-06
32,92,9.126e-06
33,92,1.044e-05
34,92,1.171e-05
35,92,1.318e-05
36,92,1.483e-05
37,92,1.645e-05
38,92,1.835e-05
39,92,2.035e-05
40,92,2.239e-05
41,92,2.462e-05
42,92,2.696e-05
43,92,2.94e-05
44,92,3.196e-05
45,92,3.456e-05
46,92,3.722e-05
47,92,3.996e-05
48,92,4.265e-05
49,92,4.548e-05
50,92,4.823e-05
51,92,5.103e-05
52,92,5.379e-05
53,92,5.621e-05
54,92,5.869e-05
55,92,6.104e-05
56,92,6.314e-05
57,92,6.52e-05
58,92,6.687e-05
59,92,6.836e-05
60,92,6.965e-05
61,92,7.032e-05
62,92,7.104e-05
63,92,7.141e-05
64,92,7.133e-05
65,92,7.097e-05
66,92,7.05e-05
67,92,6.942e-05
68,92,6.832e-05
69,92,6.678e-05
70,92,6.52e-05
71,92,6.313e-05
72,92,6.099e-05
73,92,5.885e-05
74,92,5.622e-05
75,92,5.367e-05
76,92,5.096e-05
77,92,4.833e-05
78,92,4.561e-05
79,92,4.269e-05
80,92,3.998e-05
81,92,3.726e-05
82,92,3.447e-05
83,92,3.176e-05
84,92,2.939e-05
85,92,2.699e-05
86,92,2.454e-05
87,92,2.231e-05
88,92,2.027e-05
89,92,1.834e-05
90,92,1.647e-05
91,92,1.482e-05
92,92,1.319e-05
93,92,1.169e-05
94,92,1.037e-05
95,92,9.131e-06
96,92,8.067e-06
97,92,7.02e-06
98,92,6.162e-06
99,92,5.321e-06
100,92,4.603e-06
101,92,4.027e-06
102,92,3.441e-06
103,92,2.904e-06
104,92,2.502e-06
105,92,2.109e-06
106,92,1.812e-06
107,92,1.516e-06
108,92,1.269e-06
109,92,1.064e-06
110,92,8.907e-07
111,92,7.26e-07
112,92,6.054e-07
113,92,5.092e-07
114,92,3.999e-07
115,92,3.3e-07
116,92,2.688e-07
117,92,2.24e-07
118,92,1.757e-07
119,92,1.464e-07
120,92,1.111e-07
121,92,9.38e-08
122,92,7.34e-08
123,92,5.58e-08
124,92,4.56e-08
125,92,3.71e-08
126,92,2.78e-08
127,92,2.13e-08
0,93,1.92e-08
1,93,2.51e-08
2,93,2.98e-08
3,93,4.24e-08
4,93,4.82e-08
5,93,6.19e-08
6,93,8.44e-08
7,93,1.021e-07
8,93,1.215e-07
9,93,1.631e-07
10,93,2.015e-07
11,93,2.438e-07
12,93,3.013e-07
13,93,3.738e-07
14,93,4.433e-07
15,93,5.37e-07
16,93,6.627e-07
17,93,7.838e-07
18,93,9.408e-07
19,93,1.137e-06
20,93,1.328e-06
21,93,1.614e-06
22,93,1.894e-06
23,93,2.219e-06
24,93,2.646e-06
25,93,3.063e-06
26,93,3.56e-06
27,93,4.165e-06
28,93,4.772e-06
29,93,5.484e-06
30,93,6.298e-06
31,93,7.2e-06
32,93,8.171e-06
33,93,9.29e-06
34,93,1.05e-05
35,93,1.169e-05
36,93,1.315e-05
37,93,1.466e-05
38,93,1.62e-05
39,93,1.804e-05
40,93,1.992e-05
41,93,2.184e-05
42,93,2.392e-05
43,93,2.601e-05
44,93,2.833e-05
45,93,3.069e-05
46,93,3.304e-05
47,93,3.55e-05
48,93,3.79e-05
49,93,4.031e-05
50,93,4.267e-05
51,93,4.52e-05
52,93,4.748e-05
53,93,4.968e-05
54,93,5.178e-05
55,93,5.397e-05
56,93,5.578e-05
57,93,5.755e-05
58,93,5.888e-05
59,93,6.029e-05
60,93,6.138e-05
61,93,6.21e-05
62,93,6.27e-05
63,93,6.3e-05
64,93,6.302e-05
65,93,6.261e-05
66,93,6.217e-05
67,93,6.13e-05
68,93,6.03e-05
69,93,5.898e-05
70,93,5.749e-05
71,93,5.585e-05
72,93,5.39e-05
73,93,5.2e-05
74,93,4.978e-05
75,93,4.751e-05
76,93,4.505e-05
77,93,4.276e-05
78,93,4.034e-05
79,93,3.784e-05
80,93,3.545e-05
81,93,3.297e-05
82,93,3.068e-05
83,93,2.821e-05
84,93,2.613e-05
85,93,2.386e-05
86,93,2.183e-05
87,93,1.987e-05
88,93,1.806e-05
89,93,1.626e-05
90,93,1.468e-05
91,93,1.316e-05
92,93,1.173e-05
93,93,1.047e-05
94,93,9.26e-06
95,93,8.118e-06
96,93,7.198e-06
97,93,6.262e-06
98,93,5.453e-06
99,93,4.805e-06
100,93,4.143e-06
101,93,3.545e-06
102,93,3.056e-06
103,93,2.583e-06
104,93,2.218e-06
105,93,1.909e-06
106,93,1.596e-06
107,93,1.338e-06
108,93,1.125e-06
109,93,9.407e-07
110,93,8.052e-07
111,93,6.517e-07
112,93,5.346e-07
113,93,4.476e-07
114,93,3.69e-07
115,93,3.072e-07
116,93,2.538e-07
117,93,1.914e-07
118,93,1.647e-07
119,93,1.272e-07
120,93,1.099e-07
121,93,7.71e-08
122,93,6.46e-08
123,93,5.19e-08
124,93,4.2e-08
125,93,3.34e-08
126,93,2.26e-08
127,93,1.97e-08
0,94,1.87e-08
1,94,1.95e-08
2,94,2.57e-08
3,94,3.7e-08
4,94,4.77e-08
5,94,5.36e-08
6,94,7.01e-08
7,94,9.46e-08
8,94,1.113e-07
9,94,1.408e-07
10,94,1.722e-07
11,94,2.151e-07
12,94,2.652e-07
13,94,3.173e-07
14,94,3.98e-07
15,94,4.809e-07
16,94,5.775e-07
17,94,7.085e-07
18,94,8.507e-07
19,94,1.004e-06
20,94,1.204e-06
21,94,1.43e-06
22,94,1.696e-06
23,94,1.968e-06
24,94,2.324e-06
25,94,2.735e-06
26,94,3.155e-06
27,94,3.687e-06
28,94,4.205e-06
29,94,4.863e-06
30,94,5.518e-06
31,94,6.372e-06
32,94,7.207e-06
33,94,8.221e-06
34,94,9.233e-06
35,94,1.038e-05
36,94,1.171e-05
37,94,1.296e-05
38,94,1.441e-05
39,94,1.597e-05
40,94,1.757e-05
41,94,1.93e-05
42,94,2.111e-05
43,94,2.3e-05
44,94,2.507e-05
45,94,2.709e-05
46,94,2.908e-05
47,94,3.121e-05
48,94,3.345e-05
49,94,3.554e-05
50,94,3.769e-05
51,94,3.974e-05
52,94,4.184e-05
53,94,4.389e-05
54,94,4.574e-05
55,94,4.751e-05
56,94,4.91e-05
57,94,5.058e-05
58,94,5.19e-05
59,94,5.294e-05
60,94,5.397e-05
61,94,5.47e-05
62,94,5.506e-05
63,94,5.546e-05
64,94,5.542e-05
65,94,5.52e-05
66,94,5.457e-05
67,94,5.382e-05
68,94,5.301e-05
69,94,5.198e-05
70,94,5.06e-05
71,94,4.92e-05
72,94,4.757e-05
73,94,4.579e-05
74,94,4.383e-05
75,94,4.187e-05
76,94,3.978e-05
77,94,3.772e-05
78,94,3.55e-05
79,94,3.345e-05
80,94,3.136e-05
81,94,2.909e-05
82,94,2.711e-05
83,94,2.489e-05
84,94,2.299e-05
85,94,2.119e-05
86,94,1.928e-05
87,94,1.76e-05
88,94,1.596e-05
89,94,1.441e-05
90,94,1.292e-05
91,94,1.157e-05
92,94,1.041e-05
93,94,9.235e-06
94,94,8.18e-06
95,94,7.227e-06
96,94,6.335e-06
97,94,5.58e-06
98,94,4.857e-06
99,94,4.231e-06
100,94,3.662e-06
101,94,3.154e-06
102,94,2.694e-06
103,94,2.335e-06
104,94,1.994e-06
105,94,1.663e-06
106,94,1.444e-06
107,94,1.191e-06
108,94,9.995e-07
109,94,8.221e-07
110,94,7.063e-07
111,94,5.753e-07
112,94,4.811e-07
113,94,4.01e-07
114,94,3.295e-07
115,94,2.718e-07
116,94,2.238e-07
117,94,1.824e-07
118,94,1.442e-07
119,94,1.141e-07
120,94,9.29e-08
121,94,7.62e-08
122,94,5.82e-08
123,94,4.47e-08
124,94,3.51e-08
125,94,2.71e-08
126,94,2.22e-08
127,94,1.57e-08
0,95,1.36e-08
1,95,1.82e-08
2,95,2.57e-08
3,95,3.14e-08
4,95,4.32e-08
5,95,5.23e-08
6,95,6.67e-08
7,95,8.16e-08
8,95,9.69e-08
9,95,1.276e-07
10,95,1.509e-07
11,95,1.896e-07
12,95,2.328e-07
13,95,2.875e-07
14,95,3.474e-07
15,95,4.352e-07
16,95,5.108e-07
17,95,6.171e-07
18,95,7.606e-07
19,95,8.903e-07
20,95,1.055e-06
21,95,1.264e-06
22,95,1.483e-06
23,95,1.757e-06
24,95,2.054e-06
25,95,2.393e-06
26,95,2.795e-06
27,95,3.245e-06
28,95,3.739e-06
29,95,4.32e-06
30,95,4.9e-06
31,95,5.606e-06
32,95,6.384e-06
33,95,7.224e-06
34,95,8.162e-06
35,95,9.154e-06
36,95,1.029e-05
37,95,1.144e-05
38,95,1.27e-05
39,95,1.406e-05
40,95,1.553e-05
41,95,1.714e-05
42,95,1.867e-05
43,95,2.031e-05
44,95,2.2e-05
45,95,2.388e-05
46,95,2.561e-05
47,95,2.752e-05
48,95,2.936e-05
49,95,3.121e-05
50,95,3.313e-05
51,95,3.488e-05
52,95,3.676e-05
53,95,3.849e-05
54,95,4.025e-05
55,95,4.162e-05
56,95,4.304e-05
57,95,4.447e-05
58,95,4.557e-05
59,95,4.647e-05
60,95,4.722e-05
61,95,4.793e-05
62,95,4.827e-05
63,95,4.845e-05
64,95,4.86e-05
65,95,4.84e-05
66,95,4.784e-05
67,95,4.723e-05
68,95,4.652e-05
69,95,4.549e-05
70,95,4.44e-05
71,95,4.309e-05
72,95,4.165e-05
73,95,4.013e-05
74,95,3.846e-05
75,95,3.673e-05
76,95,3.498e-05
77,95,3.321e-05
78,95,3.123e-05
79,95,2.939e-05
80,95,2.749e-05
81,95,2.563e-05
82,95,2.376e-05
83,95,2.195e-05
84,95,2.025e-05
85,95,1.862e-05
86,95,1.709e-05
87,95,1.558e-05
88,95,1.4e-05
89,95,1.279e-05
90,95,1.143e-05
91,95,1.028e-05
92,95,9.163e-06
93,95,8.128e-06
94,95,7.209e-06
95,95,6.392e-06
96,95,5.637e-06
97,95,4.962e-06
98,95,4.325e-06
99,95,3.72e-06
100,95,3.268e-06
101,95,2.778e-06
102,95,2.369e-06
103,95,2.059e-06
104,95,1.745e-06
105,95,1.464e-06
106,95,1.27e-06
107,95,1.047e-06
108,95,8.901e-07
109,95,7.437e-07
110,95,6.452e-07
111,95,5.239e-07
112,95,4.291e-07
113,95,3.463e-07
114,95,2.809e-07
115,95,2.279e-07
116,95,1.847e-07
117,95,1.586e-07
118,95,1.325e-07
119,95,1.014e-07
120,95,8.2e-08
121,95,6.53e-08
122,95,4.87e-08
123,95,4e-08
124,95,3.55e-08
125,95,2.77e-08
126,95,2.26e-08
127,95,1.64e-08
0,96,1.43e-08
1,96,1.71e-08
2,96,2.31e-08
3,96,2.97e-08
4,96,3.74e-08
5,96,4.58e-08
6,96,5.73e-08
7,96,7.73e-08
8,96,8.83e-08
9,96,1.084e-07
10,96,1.367e-07
11,96,1.666e-07
12,96,2.03e-07
13,96,2.468e-07
14,96,3.114e-07
15,96,3.691e-07
16,96,4.551e-07
17,96,5.47e-07
18,96,6.564e-07
19,96,7.78e-07
20,96,9.382e-07
21,96,1.12e-06
22,96,1.287e-06
23,96,1.537e-06
24,96,1.818e-06
25,96,2.134e-06
26,96,2.441e-06
27,96,2.814e-06
28,96,3.298e-06
29,96,3.773e-06
30,96,4.339e-06
31,96,4.94e-06
32,96,5.59e-06
33,96,6.382e-06
34,96,7.175e-06
35,96,8.056e-06
36,96,9.058e-06
37,96,1.004e-05
38,96,1.119e-05
39,96,1.236e-05
40,96,1.354e-05
41,96,1.499e-05
42,96,1.643e-05
43,96,1.787e-05
44,96,1.928e-05
45,96,2.093e-05
46,96,2.259e-05
47,96,2.411e-05
48,96,2.583e-05
49,96,2.739e-05
50,96,2.905e-05
51,96,3.057e-05
52,96,3.234e-05
53,96,3.368e-05
54,96,3.512e-05
55,96,3.641e-05
56,96,3.761e-05
57,96,3.884e-05
58,96,3.977e-05
59,96,4.068e-05
60,96,4.129e-05
61,96,4.195e-05
62,96,4.216e-05
63,96,4.235e-05
64,96,4.231e-05
65,96,4.213e-05
66,96,4.2e-05
67,96,4.128e-05
68,96,4.065e-05
69,96,3.977e-05
70,96,3.879e-05
71,96,3.779e-05
72,96,3.654e-05
73,96,3.511e-05
74,96,3.368e-05
75,96,3.207e-05
76,96,3.058e-05
77,96,2.904e-05
78,96,2.735e-05
79,96,2.572e-05
80,96,2.413e-05
81,96,2.242e-05
82,96,2.088e-05
83,96,1.928e-05
84,96,1.79e-05
85,96,1.634e-05
86,96,1.494e-05
87,96,1.364e-05
88,96,1.238e-05
89,96,1.119e-05
90,96,1e-05
91,96,9.069e-06
92,96,8.095e-06
93,96,7.189e-06
94,96,6.371e-06
95,96,5.64e-06
96,96,4.932e-06
97,96,4.346e-06
98,96,3.78e-06
99,96,3.281e-06
100,96,2.846e-06
101,96,2.474e-06
102,96,2.126e-06
103,96,1.817e-06
104,96,1.532e-06
105,96,1.329e-06
106,96,1.108e-06
107,96,9.246e-07
108,96,8.052e-07
109,96,6.606e-07
110,96,5.461e-07
111,96,4.526e-07
112,96,3.865e-07
113,96,3.094e-07
114,96,2.529e-07
115,96,2.054e-07
116,96,1.637e-07
117,96,1.376e-07
118,96,1.141e-07
119,96,8.6e-08
120,96,7.09e-08
121,96,6.18e-08
122,96,4.76e-08
123,96,3.33e-08
124,96,2.75e-08
125,96,2.22e-08
126,96,1.99e-08
127,96,1.29e-08
0,97,1.1e-08
1,97,1.4e-08
2,97,1.98e-08
3,97,2.5e-08
4,97,3.53e-08
5,97,4.34e-08
6,97,5.12e-08
7,97,6.37e-08
8,97,8e-08
9,97,9.77e-08
10,97,1.171e-07
11,97,1.437e-07
12,97,1.758e-07
13,97,2.237e-07
14,97,2.705e-07
15,97,3.371e-07
16,97,3.974e-07
17,97,4.796e-07
18,97,5.845e-07
19,97,6.886e-07
20,97,8.135e-07
21,97,9.893e-07
22,97,1.149e-06
23,97,1.339e-06
24,97,1.581e-06
25,97,1.866e-06
26,97,2.155e-06
27,97,2.497e-06
28,97,2.849e-06
29,97,3.322e-06
30,97,3.806e-06
31,97,4.304e-06
32,97,4.89e-06
33,97,5.593e-06
34,97,6.311e-06
35,97,7.018e-06
36,97,7.902e-06
37,97,8.798e-06
38,97,9.817e-06
39,97,1.079e-05
40,97,1.186e-05
41,97,1.312e-05
42,97,1.431e-05
43,97,1.554e-05
44,97,1.69e-05
45,97,1.832e-05
46,97,1.959e-05
47,97,2.108e-05
48,97,2.244e-05
49,97,2.39e-05
50,97,2.53e-05
51,97,2.674e-05
52,97,2.809e-05
53,97,2.933e-05
54,97,3.054e-05
55,97,3.184e-05
56,97,3.275e-05
57,97,3.388e-05
58,97,3.478e-05
59,97,3.549e-05
60,97,3.605e-05
61,97,3.643e-05
62,97,3.678e-05
63,97,3.693e-05
64,97,3.693e-05
65,97,3.681e-05
66,97,3.639e-05
67,97,3.599e-05
68,97,3.545e-05
69,97,3.475e-05
70,97,3.374e-05
71,97,3.28e-05
72,97,3.176e-05
73,97,3.057e-05
74,97,2.937e-05
75,97,2.812e-05
76,97,2.667e-05
77,97,2.537e-05
78,97,2.393e-05
79,97,2.247e-05
80,97,2.101e-05
81,97,1.969e-05
82,97,1.831e-05
83,97,1.691e-05
84,97,1.566e-05
85,97,1.436e-05
86,97,1.307e-05
87,97,1.186e-05
88,97,1.078e-05
89,97,9.774e-06
90,97,8.822e-06
91,97,7.926e-06
92,97,7.028e-06
93,97,6.297e-06
94,97,5.589e-06
95,97,4.939e-06
96,97,4.333e-06
97,97,3.813e-06
98,97,3.342e-06
99,97,2.896e-06
100,97,2.497e-06
101,97,2.152e-06
102,97,1.866e-06
103,97,1.6e-06
104,97,1.367e-06
105,97,1.133e-06
106,97,9.648e-07
107,97,8.142e-07
108,97,6.885e-07
109,97,5.559e-07
110,97,4.84e-07
111,97,3.99e-07
112,97,3.247e-07
113,97,2.73e-07
114,97,2.156e-07
115,97,1.785e-07
116,97,1.567e-07
117,97,1.18e-07
118,97,9.46e-08
119,97,7.76e-08
120,97,6.31e-08
121,97,5.02e-08
122,97,4.06e-08
123,97,2.94e-08
124,97,2.46e-08
125,97,2.04e-08
126,97,1.45e-08
127,97,1.19e-08
0,98,1.03e-08
1,98,1.16e-08
2,98,1.64e-08
3,98,2.17e-08
4,98,2.76e-08
5,98,3.55e-08
6,98,4.59e-08
7,98,5.51e-08
8,98,6.87e-08
9,98,8.47e-08
10,98,1.095e-07
11,98,1.261e-07
12,98,1.585e-07
13,98,1.951e-07
14,98,2.359e-07
15,98,2.899e-07
16,98,3.47e-07
17,98,4.179e-07
18,98,5.105e-07
19,98,6.023e-07
20,98,7.107e-07
21,98,8.439e-07
22,98,9.887e-07
23,98,1.175e-06
24,98,1.37e-06
25,98,1.631e-06
26,98,1.863e-06
27,98,2.192e-06
28,98,2.522e-06
29,98,2.88e-06
30,98,3.316e-06
31,98,3.778e-06
32,98,4.263e-06
33,98,4.825e-06
34,98,5.498e-06
35,98,6.155e-06
36,98,6.873e-06
37,98,7.677e-06
38,98,8.545e-06
39,98,9.461e-06
40,98,1.038e-05
41,98,1.139e-05
42,98,1.242e-05
43,98,1.362e-05
44,98,1.474e-05
45,98,1.588e-05
46,98,1.709e-05
47,98,1.831e-05
48,98,1.952e-05
49,98,2.088e-05
50,98,2.21e-05
51,98,2.32e-05
52,98,2.445e-05
53,98,2.555e-05
54,98,2.665e-05
55,98,2.761e-05
56,98,2.847e-05
57,98,2.935e-05
58,98,3.013e-05
59,98,3.078e-05
60,98,3.129e-05
61,98,3.173e-05
62,98,3.2e-05
63,98,3.21e-05
64,98,3.205e-05
65,98,3.194e-05
66,98,3.171e-05
67,98,3.134e-05
68,98,3.076e-05
69,98,3.015e-05
70,98,2.947e-05
71,98,2.845e-05
72,98,2.764e-05
73,98,2.657e-05
74,98,2.553e-05
75,98,2.443e-05
76,98,2.323e-05
77,98,2.203e-05
78,98,2.084e-05
79,98,1.955e-05
80,98,1.831e-05
81,98,1.71e-05
82,98,1.593e-05
83,98,1.472e-05
84,98,1.356e-05
85,98,1.245e-05
86,98,1.135e-05
87,98,1.039e-05
88,98,9.405e-06
89,98,8.484e-06
90,98,7.737e-06
91,98,6.902e-06
92,98,6.179e-06
93,98,5.542e-06
94,98,4.881e-06
95,98,4.275e-06
96,98,3.773e-06
97,98,3.283e-06
98,98,2.914e-06
99,98,2.534e-06
100,98,2.198e-06
101,98,1.879e-06
102,98,1.632e-06
103,98,1.372e-06
104,98,1.184e-06
105,98,1.007e-06
106,98,8.739e-07
107,98,6.983e-07
108,98,6.03e-07
109,98,4.938e-07
110,98,4.372e-07
111,98,3.402e-07
112,98,2.905e-07
113,98,2.429e-07
114,98,1.974e-07
115,98,1.532e-07
116,98,1.255e-07
117,98,1.078e-07
118,98,8.69e-08
119,98,6.8e-08
120,98,5.27e-08
121,98,4.46e-08
122,98,3.48e-08
123,98,2.61e-08
124,98,1.92e-08
125,98,1.77e-08
126,98,1.44e-08
127,98,1.16e-08
0,99,8.8e-09
1,99,1.32e-08
2,99,1.55e-08
3,99,1.89e-08
4,99,2.42e-08
5,99,3.16e-08
6,99,4.09e-08
7,99,4.76e-08
8,99,6.11e-08
9,99,7.55e-08
10,99,8.72e-08
11,99,1.111e-07
12,99,1.447e-07
13,99,1.732e-07
14,99,2.067e-07
15,99,2.573e-07
16,99,3.07e-07
17,99,3.595e-07
18,99,4.317e-07
19,99,5.277e-07
20,99,6.226e-07
21,99,7.318e-07
22,99,8.772e-07
23,99,1.007e-06
24,99,1.222e-06
25,99,1.414e-06
26,99,1.641e-06
27,99,1.918e-06
28,99,2.195e-06
29,99,2.499e-06
30,99,2.911e-06
31,99,3.287e-06
32,99,3.711e-06
33,99,4.21e-06
34,99,4.771e-06
35,99,5.368e-06
36,99,5.995e-06
37,99,6.691e-06
38,99,7.418e-06
39,99,8.188e-06
40,99,9.039e-06
41,99,9.922e-06
42,99,1.083e-05
43,99,1.172e-05
44,99,1.273e-05
45,99,1.381e-05
46,99,1.483e-05
47,99,1.586e-05
48,99,1.697e-05
49,99,1.805e-05
50,99,1.915e-05
51,99,2.014e-05
52,99,2.119e-05
53,99,2.208e-05
54,99,2.301e-05
55,99,2.394e-05
56,99,2.461e-05
57,99,2.536e-05
58,99,2.607e-05
59,99,2.654e-05
60,99,2.705e-05
61,99,2.749e-05
62,99,2.761e-05
63,99,2.762e-05
64,99,2.764e-05
65,99,2.754e-05
66,99,2.741e-05
67,99,2.706e-05
68,99,2.662e-05
69,99,2.601e-05
70,99,2.54e-05
71,99,2.47e-05
72,99,2.385e-05
73,99,2.306e-05
74,99,2.207e-05
75,99,2.122e-05
76,99,2.011e-05
77,99,1.91e-05
78,99,1.806e-05
79,99,1.692e-05
80,99,1.593e-05
81,99,1.486e-05
82,99,1.378e-05
83,99,1.282e-05
84,99,1.178e-05
85,99,1.088e-05
86,99,9.886e-06
87,99,8.971e-06
88,99,8.244e-06
89,99,7.395e-06
90,99,6.632e-06
91,99,6.028e-06
92,99,5.378e-06
93,99,4.744e-06
94,99,4.204e-06
95,99,3.676e-06
96,99,3.273e-06
97,99,2.875e-06
98,99,2.524e-06
99,99,2.216e-06
100,99,1.926e-06
101,99,1.636e-06
102,99,1.392e-06
103,99,1.196e-06
104,99,1.015e-06
105,99,8.714e-07
106,99,7.468e-07
107,99,6.453e-07
108,99,5.339e-07
109,99,4.367e-07
110,99,3.753e-07
111,99,3.035e-07
112,99,2.566e-07
113,99,2.052e-07
114,99,1.721e-07
115,99,1.479e-07
116,99,1.061e-07
117,99,8.87e-08
118,99,6.97e-08
119,99,6.4e-08
120,99,4.65e-08
121,99,3.9e-08
122,99,3.04e-08
123,99,2.6e-08
124,99,1.82e-08
125,99,1.3e-08
126,99,1.18e-08
127,99,7.9e-09
0,100,7.6e-09
1,100,8.9e-09
2,100,1.07e-08
3,100,1.63e-08
4,100,1.92e-08
5,100,2.72e-08
6,100,3.13e-08
7,100,4.12e-08
8,100,5.16e-08
9,100,6.33e-08
10,100,8.2e-08
11,100,9.7e-08
12,100,1.264e-07
13,100,1.467e-07
14,100,1.786e-07
15,100,2.267e-07
16,100,2.577e-07
17,100,3.128e-07
18,100,3.818e-07
19,100,4.52e-07
20,100,5.264e-07
21,100,6.293e-07
22,100,7.564e-07
23,100,8.915e-07
24,100,1.05e-06
25,100,1.221e-06
26,100,1.39e-06
27,100,1.633e-06
28,100,1.891e-06
29,100,2.175e-06
30,100,2.487e-06
31,100,2.838e-06
32,100,3.219e-06
33,100,3.657e-06
34,100,4.116e-06
35,100,4.661e-06
36,100,5.186e-06
37,100,5.799e-06
38,100,6.419e-06
39,100,7.148e-06
40,100,7.784e-06
41,100,8.512e-06
42,100,9.396e-06
43,100,1.019e-05
44,100,1.103e-05
45,100,1.189e-05
46,100,1.275e-05
47,100,1.371e-05
48,100,1.473e-05
49,100,1.56e-05
50,100,1.649e-05
51,100,1.743e-05
52,100,1.823e-05
53,100,1.915e-05
54,100,1.989e-05
55,100,2.069e-05
56,100,2.129e-05
57,100,2.195e-05
58,100,2.244e-05
59,100,2.291e-05
60,100,2.323e-05
61,100,2.369e-05
62,100,2.378e-05
63,100,2.395e-05
64,100,2.397e-05
65,100,2.376e-05
66,100,2.367e-05
67,100,2.333e-05
68,100,2.286e-05
69,100,2.237e-05
70,100,2.191e-05
71,100,2.14e-05
72,100,2.06e-05
73,100,1.983e-05
74,100,1.907e-05
75,100,1.827e-05
76,100,1.745e-05
77,100,1.649e-05
78,100,1.556e-05
79,100,1.462e-05
80,100,1.379e-05
81,100,1.279e-05
82,100,1.19e-05
83,100,1.107e-05
84,100,1.011e-05
85,100,9.345e-06
86,100,8.593e-06
87,100,7.771e-06
88,100,7.094e-06
89,100,6.44e-06
90,100,5.767e-06
91,100,5.179e-06
92,100,4.663e-06
93,100,4.115e-06
94,100,3.638e-06
95,100,3.221e-06
96,100,2.843e-06
97,100,2.5e-06
98,100,2.173e-06
99,100,1.912e-06
100,100,1.661e-06
101,100,1.418e-06
102,100,1.222e-06
103,100,1.048e-06
104,100,8.972e-07
105,100,7.498e-07
106,100,6.517e-07
107,100,5.535e-07
108,100,4.633e-07
109,100,3.839e-07
110,100,3.176e-07
111,100,2.572e-07
112,100,2.234e-07
113,100,1.824e-07
114,100,1.438e-07
115,100,1.235e-07
116,100,9.74e-08
117,100,8.2e-08
118,100,6.38e-08
119,100,5.62e-08
120,100,3.83e-08
121,100,3.16e-08
122,100,2.86e-08
123,100,1.99e-08
124,100,1.69e-08
125,100,1.38e-08
126,100,8.7e-09
127,100,7.9e-09
0,101,6e-09
1,101,8.4e-09
2,101,1.22e-08
3,101,1.25e-08
4,101,1.69e-08
5,101,2.26e-08
6,101,2.61e-08
7,101,3.67e-08
8,101,4.85e-08
9,101,5.73e-08
10,101,6.37e-08
11,101,8.43e-08
12,101,9.94e-08
13,101,1.302e-07
14,101,1.553e-07
15,101,1.91e-07
16,101,2.366e-07
17,101,2.747e-07
18,101,3.304e-07
19,101,3.887e-07
20,101,4.699e-07
21,101,5.609e-07
22,101,6.628e-07
23,101,7.73e-07
24,101,9.115e-07
25,101,1.048e-06
26,101,1.232e-06
27,101,1.409e-06
28,101,1.643e-06
29,101,1.899e-06
30,101,2.156e-06
31,101,2.479e-06
32,101,2.819e-06
33,101,3.166e-06
34,101,3.558e-06
35,101,3.969e-06
36,101,4.474e-06
37,101,4.977e-06
38,101,5.574e-06
39,101,6.109e-06
40,101,6.719e-06
41,101,7.359e-06
42,101,8.113e-06
43,101,8.785e-06
44,101,9.536e-06
45,101,1.027e-05
46,101,1.113e-05
47,101,1.185e-05
48,101,1.262e-05
49,101,1.339e-05
50,101,1.418e-05
51,101,1.49e-05
52,101,1.573e-05
53,101,1.645e-05
54,101,1.71e-05
55,101,1.773e-05
56,101,1.837e-05
57,101,1.88e-05
58,101,1.935e-05
59,101,1.977e-05
60,101,2.01e-05
61,101,2.028e-05
62,101,2.045e-05
63,101,2.054e-05
64,101,2.052e-05
65,101,2.042e-05
66,101,2.034e-05
67,101,2.006e-05
68,101,1.977e-05
69,101,1.929e-05
70,101,1.88e-05
71,101,1.84e-05
72,101,1.766e-05
73,101,1.713e-05
74,101,1.64e-05
75,101,1.577e-05
76,101,1.495e-05
77,101,1.43e-05
78,101,1.339e-05
79,101,1.258e-05
80,101,1.182e-05
81,101,1.1e-05
82,101,1.025e-05
83,101,9.557e-06
84,101,8.759e-06
85,101,8.058e-06
86,101,7.42e-06
87,101,6.762e-06
88,101,6.118e-06
89,101,5.547e-06
90,101,4.961e-06
91,101,4.418e-06
92,101,3.971e-06
93,101,3.545e-06
94,101,3.167e-06
95,101,2.786e-06
96,101,2.455e-06
97,101,2.13e-06
98,101,1.853e-06
99,101,1.63e-06
100,101,1.429e-06
101,101,1.205e-06
102,101,1.063e-06
103,101,9.052e-07
104,101,7.608e-07
105,101,6.48e-07
106,101,5.648e-07
107,101,4.601e-07
108,101,3.954e-07
109,101,3.235e-07
110,101,2.713e-07
111,101,2.322e-07
112,101,1.833e-07
113,101,1.519e-07
114,101,1.26e-07
115,101,1.013e-07
116,101,8.35e-08
117,101,6.85e-08
118,101,5.77e-08
119,101,4.59e-08
120,101,3.46e-08
121,101,3.15e-08
122,101,2.15e-08
123,101,1.88e-08
124,101,1.3e-08
125,101,1.07e-08
126,101,7.8e-09
127,101,5.9e-09
0,102,4.8e-09
1,102,7.1e-09
2,102,9.5e-09
3,102,1.16e-08
4,102,1.64e-08
5,102,2.13e-08
6,102,2.52e-08
7,102,2.71e-08
8,102,3.86e-08
9,102,5.08e-08
10,102,6.2e-08
11,102,7.19e-08
12,102,9.33e-08
13,102,1.107e-07
14,102,1.376e-07
15,102,1.632e-07
16,102,1.962e-07
17,102,2.39e-07
18,102,2.811e-07
19,102,3.429e-07
20,102,4.029e-07
21,102,4.848e-07
22,102,5.519e-07
23,102,6.67e-07
24,102,7.691e-07
25,102,8.999e-07
26,102,1.059e-06
27,102,1.226e-06
28,102,1.395e-06
29,102,1.609e-06
30,102,1.866e-06
31,102,2.12e-06
32,102,2.395e-06
33,102,2.716e-06
34,102,3.076e-06
35,102,3.42e-06
36,102,3.838e-06
37,102,4.272e-06
38,102,4.762e-06
39,102,5.212e-06
40,102,5.814e-06
41,102,6.334e-06
42,102,6.951e-06
43,102,7.52e-06
44,102,8.109e-06
45,102,8.81e-06
46,102,9.447e-06
47,102,1.013e-05
48,102,1.086e-05
49,102,1.146e-05
50,102,1.212e-05
51,102,1.283e-05
52,102,1.342e-05
53,102,1.409e-05
54,102,1.465e-05
55,102,1.52e-05
56,102,1.575e-05
57,102,1.609e-05
58,102,1.647e-05
59,102,1.694e-05
60,102,1.709e-05
61,102,1.733e-05
62,102,1.749e-05
63,102,1.759e-05
64,102,1.764e-05
65,102,1.757e-05
66,102,1.742e-05
67,102,1.715e-05
68,102,1.693e-05
69,102,1.656e-05
70,102,1.618e-05
71,102,1.568e-05
72,102,1.521e-05
73,102,1.468e-05
74,102,1.404e-05
75,102,1.349e-05
76,102,1.287e-05
77,102,1.213e-05
78,102,1.15e-05
79,102,1.079e-05
80,102,1.012e-05
81,102,9.479e-06
82,102,8.835e-06
83,102,8.096e-06
84,102,7.538e-06
85,102,6.907e-06
86,102,6.35e-06
87,102,5.745e-06
88,102,5.284e-06
89,102,4.783e-06
90,102,4.248e-06
91,102,3.838e-06
92,102,3.423e-06
93,102,3.068e-06
94,102,2.746e-06
95,102,2.386e-06
96,102,2.083e-06
97,102,1.877e-06
98,102,1.609e-06
99,102,1.417e-06
100,102,1.219e-06
101,102,1.051e-06
102,102,9.014e-07
103,102,7.761e-07
104,102,6.508e-07
105,102,5.449e-07
106,102,4.627e-07
107,102,4.097e-07
108,102,3.333e-07
109,102,2.749e-07
110,102,2.377e-07
111,102,1.987e-07
112,102,1.62e-07
113,102,1.384e-07
114,102,1.044e-07
115,102,8.95e-08
116,102,7.4e-08
117,102,5.73e-08
118,102,4.53e-08
119,102,3.78e-08
120,102,3.39e-08
121,102,2.43e-08
122,102,2.11e-08
123,102,1.44e-08
124,102,1.17e-08
125,102,8.7e-09
126,102,6.2e-09
127,102,6.6e-09
0,103,4.2e-09
1,103,7.7e-09
2,103,8.9e-09
3,103,1.12e-08
4,103,1.11e-08
5,103,1.6e-08
6,103,2.2e-08
7,103,2.67e-08
8,103,3.03e-08
9,103,4.05e-08
10,103,5.18e-08
11,103,5.96e-08
12,103,7.08e-08
13,103,9.42e-08
14,103,1.088e-07
15,103,1.355e-07
16,103,1.646e-07
17,103,2.047e-07
18,103,2.355e-07
19,103,2.932e-07
20,103,3.433e-07
21,103,4.139e-07
22,103,4.771e-07
23,103,5.625e-07
24,103,6.786e-07
25,103,7.846e-07
26,103,8.937e-07
27,103,1.045e-06
28,103,1.207e-06
29,103,1.4e-06
30,103,1.589e-06
31,103,1.848e-06
32,103,2.073e-06
33,103,2.301e-06
34,103,2.621e-06
35,103,2.969e-06
36,103,3.291e-06
37,103,3.643e-06
38,103,4.056e-06
39,103,4.456e-06
40,103,4.938e-06
41,103,5.425e-06
42,103,5.896e-06
43,103,6.443e-06
44,103,6.976e-06
45,103,7.532e-06
46,103,8.13e-06
47,103,8.728e-06
48,103,9.228e-06
49,103,9.866e-06
50,103,1.036e-05
51,103,1.097e-05
52,103,1.15e-05
53,103,1.202e-05
54,103,1.245e-05
55,103,1.303e-05
56,103,1.333e-05
57,103,1.377e-05
58,103,1.413e-05
59,103,1.441e-05
60,103,1.459e-05
61,103,1.488e-05
62,103,1.497e-05
63,103,1.511e-05
64,103,1.503e-05
65,103,1.5e-05
66,103,1.484e-05
67,103,1.467e-05
68,103,1.444e-05
69,103,1.404e-05
70,103,1.379e-05
71,103,1.343e-05
72,103,1.298e-05
73,103,1.249e-05
74,103,1.202e-05
75,103,1.154e-05
76,103,1.098e-05
77,103,1.042e-05
78,103,9.835e-06
79,103,9.234e-06
80,103,8.671e-06
81,103,8.107e-06
82,103,7.543e-06
83,103,6.979e-06
84,103,6.425e-06
85,103,5.943e-06
86,103,5.388e-06
87,103,4.939e-06
88,103,4.507e-06
89,103,4.059e-06
90,103,3.641e-06
91,103,3.285e-06
92,103,2.944e-06
93,103,2.601e-06
94,103,2.338e-06
95,103,2.079e-06
96,103,1.795e-06
97,103,1.572e-06
98,103,1.382e-06
99,103,1.181e-06
100,103,1.049e-06
101,103,9.068e-07
102,103,7.819e-07
103,103,6.736e-07
104,103,5.745e-07
105,103,4.829e-07
106,103,3.986e-07
107,103,3.506e-07
108,103,2.909e-07
109,103,2.453e-07
110,103,2.042e-07
111,103,1.649e-07
112,103,1.345e-07
113,103,1.109e-07
114,103,9.93e-08
115,103,7.64e-08
116,103,6.31e-08
117,103,5.7e-08
118,103,4.04e-08
119,103,3.35e-08
120,103,2.71e-08
121,103,1.97e-08
122,103,1.57e-08
123,103,1.33e-08
124,103,1.15e-08
125,103,7.7e-09
126,103,7.2e-09
127,103,5.2e-09
0,104,4.2e-09
1,104,5.9e-09
2,104,7.3e-09
3,104,8.3e-09
4,104,1.32e-08
5,104,1.43e-08
6,104,1.56e-08
7,104,2.3e-08
8,104,2.75e-08
9,104,3.5e-08
10,104,4.77e-08
11,104,5.28e-08
12,104,6.42e-08
13,104,7.64e-08
14,104,1.009e-07
15,104,1.143e-07
16,104,1.458e-07
17,104,1.716e-07
18,104,2.082e-07
19,104,2.399e-07
20,104,2.948e-07
21,104,3.487e-07
22,104,4.064e-07
23,104,4.826e-07
24,104,5.77e-07
25,104,6.605e-07
26,104,7.711e-07
27,104,8.977e-07
28,104,1.014e-06
29,104,1.196e-06
30,104,1.353e-06
31,104,1.54e-06
32,104,1.773e-06
33,104,1.996e-06
34,104,2.252e-06
35,104,2.474e-06
36,104,2.813e-06
37,104,3.139e-06
38,104,3.47e-06
39,104,3.83e-06
40,104,4.221e-06
41,104,4.589e-06
42,104,5.052e-06
43,104,5.49e-06
44,104,5.964e-06
45,104,6.356e-06
46,104,6.885e-06
47,104,7.387e-06
48,104,7.864e-06
49,104,8.388e-06
50,104,8.884e-06
51,104,9.327e-06
52,104,9.76e-06
53,104,1.022e-05
54,104,1.066e-05
55,104,1.099e-05
56,104,1.143e-05
57,104,1.171e-05
58,104,1.21e-05
59,104,1.226e-05
60,104,1.247e-05
61,104,1.259e-05
62,104,1.263e-05
63,104,1.279e-05
64,104,1.282e-05
65,104,1.275e-05
66,104,1.266e-05
67,104,1.246e-05
68,104,1.226e-05
69,104,1.2e-05
70,104,1.171e-05
71,104,1.139e-05
72,104,1.102e-05
73,104,1.064e-05
74,104,1.025e-05
75,104,9.809e-06
76,104,9.257e-06
77,104,8.805e-06
78,104,8.368e-06
79,104,7.833e-06
80,104,7.371e-06
81,104,6.876e-06
82,104,6.453e-06
83,104,5.95e-06
84,104,5.452e-06
85,104,5.064e-06
86,104,4.624e-06
87,104,4.205e-06
88,104,3.82e-06
89,104,3.483e-06
90,104,3.121e-06
91,104,2.818e-06
92,104,2.515e-06
93,104,2.222e-06
94,104,1.954e-06
95,104,1.746e-06
96,104,1.555e-06
97,104,1.359e-06
98,104,1.196e-06
99,104,1.027e-06
100,104,9.038e-07
101,104,7.606e-07
102,104,6.685e-07
103,104,5.788e-07
104,104,4.978e-07
105,104,4.144e-07
106,104,3.46e-07
107,104,2.949e-07
108,104,2.505e-07
109,104,1.975e-07
110,104,1.79e-07
111,104,1.42e-07
112,104,1.128e-07
113,104,1e-07
114,104,8.22e-08
115,104,6.88e-08
116,104,5.39e-08
117,104,4.19e-08
118,104,3.65e-08
119,104,2.76e-08
120,104,2.12e-08
121,104,1.52e-08
122,104,1.44e-08
123,104,1.11e-08
124,104,8.1e-09
125,104,7.1e-09
126,104,6.2e-09
127,104,3.9e-09
0,105,5.6e-09
1,105,5.2e-09
2,105,5.1e-09
3,105,6.4e-09
4,105,9.9e-09
5,105,1.26e-08
6,105,1.36e-08
7,105,1.83e-08
8,105,2.48e-08
9,105,3.18e-08
10,105,3.77e-08
11,105,4.9e-08
12,105,5.54e-08
13,105,6.23e-08
14,105,8.42e-08
15,105,1.08e-07
16,105,1.246e-07
17,105,1.454e-07
18,105,1.738e-07
19,105,2.062e-07
20,105,2.5e-07
21,105,2.942e-07
22,105,3.543e-07
23,105,4.003e-07
24,105,4.946e-07
25,105,5.63e-07
26,105,6.686e-07
27,105,7.521e-07
28,105,8.86e-07
29,105,1.007e-06
30,105,1.142e-06
31,105,1.31e-06
32,105,1.468e-06
33,105,1.675e-06
34,105,1.863e-06
35,105,2.143e-06
36,105,2.373e-06
37,105,2.671e-06
38,105,2.912e-06
39,105,3.217e-06
40,105,3.566e-06
41,105,3.937e-06
42,105,4.284e-06
43,105,4.665e-06
44,105,5.014e-06
45,105,5.47e-06
46,105,5.85e-06
47,105,6.27e-06
48,105,6.689e-06
49,105,7.114e-06
50,105,7.501e-06
51,105,7.9e-06
52,105,8.289e-06
53,105,8.634e-06
54,105,9.049e-06
55,105,9.35e-06
56,105,9.725e-06
57,105,9.949e-06
58,105,1.015e-05
59,105,1.04e-05
60,105,1.052e-05
61,105,1.067e-05
62,105,1.078e-05
63,105,1.078e-05
64,105,1.077e-05
65,105,1.079e-05
66,105,1.069e-05
67,105,1.061e-05
68,105,1.045e-05
69,105,1.021e-05
70,105,9.971e-06
71,105,9.64e-06
72,105,9.373e-06
73,105,9.025e-06
74,105,8.645e-06
75,105,8.267e-06
76,105,7.892e-06
77,105,7.511e-06
78,105,7.041e-06
79,105,6.712e-06
80,105,6.286e-06
81,105,5.826e-06
82,105,5.455e-06
83,105,5.043e-06
84,105,4.664e-06
85,105,4.287e-06
86,105,3.87e-06
87,105,3.596e-06
88,105,3.267e-06
89,105,2.952e-06
90,105,2.639e-06
91,105,2.384e-06
92,105,2.142e-06
93,105,1.9e-06
94,105,1.665e-06
95,105,1.479e-06
96,105,1.317e-06
97,105,1.159e-06
98,105,1.01e-06
99,105,8.807e-07
100,105,7.687e-07
101,105,6.524e-07
102,105,5.742e-07
103,105,4.74e-07
104,105,4.109e-07
105,105,3.419e-07
106,105,2.994e-07
107,105,2.499e-07
108,105,2.131e-07
109,105,1.759e-07
110,105,1.504e-07
111,105,1.184e-07
112,105,1.023e-07
113,105,8.33e-08
114,105,6.57e-08
115,105,5.53e-08
116,105,4.51e-08
117,105,3.94e-08
118,105,2.87e-08
119,105,2.31e-08
120,105,2.02e-08
121,105,1.22e-08
122,105,1.33e-08
123,105,1.2e-08
124,105,8e-09
125,105,6.5e-09
126,105,4.7e-09
127,105,2.8e-09
0,106,3.6e-09
1,106,3.6e-09
2,106,5.5e-09
3,106,6.8e-09
4,106,8.5e-09
5,106,9.6e-09
6,106,1.42e-08
7,106,1.7e-08
8,106,2.23e-08
9,106,2.55e-08
10,106,3.38e-08
11,106,3.96e-08
12,106,4.84e-08
13,106,5.68e-08
14,106,7.16e-08
15,106,8.32e-08
16,106,1.089e-07
17,106,1.218e-07
18,106,1.535e-07
19,106,1.7e-07
20,106,2.129e-07
21,106,2.564e-07
22,106,2.933e-07
23,106,3.527e-07
24,106,4.131e-07
25,106,4.753e-07
26,106,5.511e-07
27,106,6.42e-07
28,106,7.374e-07
29,106,8.572e-07
30,106,9.559e-07
31,106,1.121e-06
32,106,1.269e-06
33,106,1.422e-06
34,106,1.601e-06
35,106,1.814e-06
36,106,1.998e-06
37,106,2.232e-06
38,106,2.496e-06
39,106,2.713e-06
40,106,3.029e-06
41,106,3.328e-06
42,106,3.648e-06
43,106,3.912e-06
44,106,4.279e-06
45,106,4.625e-06
46,106,4.934e-06
47,106,5.31e-06
48,106,5.593e-06
49,106,6.016e-06
50,106,6.319e-06
51,106,6.686e-06
52,106,7.006e-06
53,106,7.286e-06
54,106,7.634e-06
55,106,7.868e-06
56,106,8.141e-06
57,106,8.389e-06
58,106,8.556e-06
59,106,8.806e-06
60,106,8.885e-06
61,106,9.034e-06
62,106,9.105e-06
63,106,9.123e-06
64,106,9.138e-06
65,106,9.115e-06
66,106,9.026e-06
67,106,8.97e-06
68,106,8.727e-06
69,106,8.566e-06
70,106,8.354e-06
71,106,8.156e-06
72,106,7.889e-06
73,106,7.64e-06
74,106,7.309e-06
75,106,7.013e-06
76,106,6.633e-06
77,106,6.335e-06
78,106,5.946e-06
79,106,5.633e-06
80,106,5.276e-06
81,106,4.946e-06
82,106,4.593e-06
83,106,4.27e-06
84,106,3.987e-06
85,106,3.61e-06
86,106,3.306e-06
87,106,3e-06
88,106,2.736e-06
89,106,2.461e-06
90,106,2.222e-06
91,106,2.027e-06
92,106,1.775e-06
93,106,1.591e-06
94,106,1.417e-06
95,106,1.264e-06
96,106,1.117e-06
97,106,9.644e-07
98,106,8.442e-07
99,106,7.36e-07
100,106,6.446e-07
101,106,5.508e-07
102,106,4.761e-07
103,106,3.982e-07
104,106,3.387e-07
105,106,2.967e-07
106,106,2.499e-07
107,106,2.125e-07
108,106,1.697e-07
109,106,1.452e-07
110,106,1.222e-07
111,106,1.053e-07
112,106,8.95e-08
113,106,7.1e-08
114,106,6.03e-08
115,106,4.82e-08
116,106,4e-08
117,106,3.23e-08
118,106,2.53e-08
119,106,2.07e-08
120,106,1.74e-08
121,106,1.34e-08
122,106,8.3e-09
123,106,7.4e-09
124,106,6.2e-09
125,106,6.4e-09
126,106,3.5e-09
127,106,3.9e-09
0,107,2.8e-09
1,107,3.5e-09
2,107,3.9e-09
3,107,6.2e-09
4,107,7e-09
5,107,9.3e-09
6,107,9.5e-09
7,107,1.33e-08
8,107,1.54e-08
9,107,2.38e-08
10,107,2.54e-08
11,107,3.21e-08
12,107,4.07e-08
13,107,4.95e-08
14,107,6.48e-08
15,107,7.71e-08
16,107,8.79e-08
17,107,1.014e-07
18,107,1.3e-07
19,107,1.544e-07
20,107,1.764e-07
21,107,2.077e-07
22,107,2.481e-07
23,107,2.997e-07
24,107,3.392e-07
25,107,4.041e-07
26,107,4.852e-07
27,107,5.444e-07
28,107,6.312e-07
29,107,7.229e-07
30,107,8.044e-07
31,107,9.311e-07
32,107,1.051e-06
33,107,1.222e-06
34,107,1.343e-06
35,107,1.52e-06
36,107,1.684e-06
37,107,1.893e-06
38,107,2.087e-06
39,107,2.309e-06
40,107,2.555e-06
41,107,2.799e-06
42,107,3.04e-06
43,107,3.282e-06
44,107,3.608e-06
45,107,3.906e-06
46,107,4.128e-06
47,107,4.496e-06
48,107,4.727e-06
49,107,5.063e-06
50,107,5.354e-06
51,107,5.657e-06
52,107,5.895e-06
53,107,6.176e-06
54,107,6.331e-06
55,107,6.63e-06
56,107,6.853e-06
57,107,7.06e-06
58,107,7.278e-06
59,107,7.387e-06
60,107,7.5e-06
61,107,7.596e-06
62,107,7.589e-06
63,107,7.694e-06
64,107,7.705e-06
65,107,7.63e-06
66,107,7.577e-06
67,107,7.531e-06
68,107,7.413e-06
69,107,7.239e-06
70,107,7.044e-06
71,107,6.866e-06
72,107,6.674e-06
73,107,6.458e-06
74,107,6.141e-06
75,107,5.889e-06
76,107,5.635e-06
77,107,5.318e-06
78,107,5.058e-06
79,107,4.735e-06
80,107,4.469e-06
81,107,4.14e-06
82,107,3.883e-06
83,107,3.542e-06
84,107,3.327e-06
85,107,3.027e-06
86,107,2.794e-06
87,107,2.511e-06
88,107,2.309e-06
89,107,2.088e-06
90,107,1.871e-06
91,107,1.701e-06
92,107,1.524e-06
93,107,1.358e-06
94,107,1.194e-06
95,107,1.048e-06
96,107,9.45e-07
97,107,8.226e-07
98,107,7.18e-07
99,107,6.184e-07
100,107,5.403e-07
101,107,4.735e-07
102,107,3.995e-07
103,107,3.503e-07
104,107,2.795e-07
105,107,2.454e-07
106,107,2.023e-07
107,107,1.735e-07
108,107,1.523e-07
109,107,1.201e-07
110,107,1.038e-07
111,107,8.56e-08
112,107,6.83e-08
113,107,5.9e-08
114,107,5.04e-08
115,107,4.21e-08
116,107,3.24e-08
117,107,2.81e-08
118,107,2.37e-08
119,107,1.88e-08
120,107,1.28e-08
121,107,1.04e-08
122,107,8.8e-09
123,107,7e-09
124,107,5.9e-09
125,107,4.5e-09
126,107,2.9e-09
127,107,2.6e-09
0,108,1.7e-09
1,108,2.3e-09
2,108,4.3e-09
3,108,5.2e-09
4,108,6.2e-09
5,108,7.9e-09
6,108,8.4e-09
7,108,1.33e-08
8,108,1.27e-08
9,108,1.66e-08
10,108,2.12e-08
11,108,3.06e-08
12,108,3.05e-08
13,108,4.2e-08
14,108,4.99e-08
15,108,6.17e-08
16,108,7.53e-08
17,108,9.02e-08
18,108,1.032e-07
19,108,1.245e-07
20,108,1.494e-07
21,108,1.797e-07
22,108,2.065e-07
23,108,2.464e-07
24,108,2.846e-07
25,108,3.315e-07
26,108,3.902e-07
27,108,4.476e-07
28,108,5.223e-07
29,108,5.977e-07
30,108,6.84e-07
31,108,7.89e-07
32,108,8.848e-07
33,108,9.993e-07
34,108,1.141e-06
35,108,1.27e-06
36,108,1.432e-06
37,108,1.59e-06
38,108,1.774e-06
39,108,1.938e-06
40,108,2.139e-06
41,108,2.361e-06
42,108,2.563e-06
43,108,2.762e-06
44,108,3.012e-06
45,108,3.216e-06
46,108,3.46e-06
47,108,3.73e-06
48,108,3.99e-06
49,108,4.181e-06
50,108,4.464e-06
51,108,4.705e-06
52,108,4.953e-06
53,108,5.165e-06
54,108,5.362e-06
55,108,5.553e-06
56,108,5.747e-06
57,108,5.909e-06
58,108,6.027e-06
59,108,6.156e-06
60,108,6.277e-06
61,108,6.381e-06
62,108,6.436e-06
63,108,6.415e-06
64,108,6.463e-06
65,108,6.398e-06
66,108,6.345e-06
67,108,6.294e-06
68,108,6.19e-06
69,108,6.068e-06
70,108,5.89e-06
71,108,5.734e-06
72,108,5.578e-06
73,108,5.386e-06
74,108,5.153e-06
75,108,4.934e-06
76,108,4.702e-06
77,108,4.494e-06
78,108,4.257e-06
79,108,3.991e-06
80,108,3.736e-06
81,108,3.519e-06
82,108,3.251e-06
83,108,3.007e-06
84,108,2.795e-06
85,108,2.564e-06
86,108,2.364e-06
87,108,2.132e-06
88,108,1.953e-06
89,108,1.767e-06
90,108,1.598e-06
91,108,1.441e-06
92,108,1.265e-06
93,108,1.128e-06
94,108,9.984e-07
95,108,9.026e-07
96,108,7.882e-07
97,108,6.949e-07
98,108,6.062e-07
99,108,5.134e-07
100,108,4.502e-07
101,108,4.021e-07
102,108,3.337e-07
103,108,2.869e-07
104,108,2.577e-07
105,108,2.013e-07
106,108,1.742e-07
107,108,1.495e-07
108,108,1.28e-07
109,108,1.052e-07
110,108,8.4e-08
111,108,7.01e-08
112,108,6.01e-08
113,108,5.16e-08
114,108,4.45e-08
115,108,3.56e-08
116,108,2.71e-08
117,108,2.27e-08
118,108,1.72e-08
119,108,1.61e-08
120,108,1.18e-08
121,108,7.7e-09
122,108,6.5e-09
123,108,5.2e-09
124,108,3.5e-09
125,108,3.8e-09
126,108,2.8e-09
127,108,2e-09
0,109,1.7e-09
1,109,2.1e-09
2,109,2.9e-09
3,109,3.9e-09
4,109,6.2e-09
5,109,5.7e-09
6,109,6.3e-09
7,109,1.11e-08
8,109,1e-08
9,109,1.53e-08
10,109,2e-08
11,109,2.36e-08
12,109,2.82e-08
13,109,3.44e-08
14,109,4.23e-08
15,109,5.21e-08
16,109,6.06e-08
17,109,7.2e-08
18,109,9.2e-08
19,109,1.073e-07
20,109,1.287e-07
21,109,1.466e-07
22,109,1.724e-07
23,109,1.977e-07
24,109,2.483e-07
25,109,2.929e-07
26,109,3.279e-07
27,109,3.726e-07
28,109,4.271e-07
29,109,4.996e-07
30,109,5.894e-07
31,109,6.479e-07
32,109,7.421e-07
33,109,8.45e-07
34,109,9.534e-07
35,109,1.055e-06
36,109,1.207e-06
37,109,1.343e-06
38,109,1.484e-06
39,109,1.643e-06
40,109,1.772e-06
41,109,1.948e-06
42,109,2.129e-06
43,109,2.312e-06
44,109,2.505e-06
45,109,2.683e-06
46,109,2.892e-06
47,109,3.106e-06
48,109,3.314e-06
49,109,3.506e-06
50,109,3.72e-06
51,109,3.951e-06
52,109,4.112e-06
53,109,4.293e-06
54,109,4.452e-06
55,109,4.642e-06
56,109,4.774e-06
57,109,4.949e-06
58,109,5.06e-06
59,109,5.18e-06
60,109,5.257e-06
61,109,5.332e-06
62,109,5.365e-06
63,109,5.397e-06
64,109,5.335e-06
65,109,5.364e-06
66,109,5.311e-06
67,109,5.27e-06
68,109,5.154e-06
69,109,5.079e-06
70,109,4.92e-06
71,109,4.785e-06
72,109,4.656e-06
73,109,4.481e-06
74,109,4.355e-06
75,109,4.102e-06
76,109,3.925e-06
77,109,3.689e-06
78,109,3.569e-06
79,109,3.337e-06
80,109,3.124e-06
81,109,2.885e-06
82,109,2.724e-06
83,109,2.507e-06
84,109,2.31e-06
85,109,2.155e-06
86,109,1.961e-06
87,109,1.78e-06
88,109,1.633e-06
89,109,1.49e-06
90,109,1.339e-06
91,109,1.205e-06
92,109,1.06e-06
93,109,9.602e-07
94,109,8.52e-07
95,109,7.572e-07
96,109,6.505e-07
97,109,5.771e-07
98,109,5.183e-07
99,109,4.373e-07
100,109,3.698e-07
101,109,3.255e-07
102,109,2.824e-07
103,109,2.356e-07
104,109,2.018e-07
105,109,1.758e-07
106,109,1.467e-07
107,109,1.238e-07
108,109,1.101e-07
109,109,9.14e-08
110,109,7.51e-08
111,109,6.34e-08
112,109,5.02e-08
113,109,3.96e-08
114,109,3.45e-08
115,109,2.69e-08
116,109,2.26e-08
117,109,1.87e-08
118,109,1.65e-08
119,109,1.18e-08
120,109,8.9e-09
121,109,8.7e-09
122,109,6.5e-09
123,109,5e-09
124,109,3.4e-09
125,109,3.2e-09
126,109,3e-09
127,109,1.4e-09
0,110,1.4e-09
1,110,2.4e-09
2,110,4.3e-09
3,110,3.6e-09
4,110,3.6e-09
5,110,5.6e-09
6,110,7.6e-09
7,110,7.6e-09
8,110,9.5e-09
9,110,1.16e-08
10,110,1.5e-08
11,110,1.8e-08
12,110,2.29e-08
13,110,3.09e-08
14,110,3.39e-08
15,110,4.38e-08
16,110,5.2e-08
17,110,6.43e-08
18,110,7.59e-08
19,110,8.98e-08
20,110,1.086e-07
21,110,1.258e-07
22,110,1.431e-07
23,110,1.706e-07
24,110,2.067e-07
25,110,2.359e-07
26,110,2.795e-07
27,110,3.169e-07
28,110,3.679e-07
29,110,4.169e-07
30,110,4.83e-07
31,110,5.608e-07
32,110,6.129e-07
33,110,7.125e-07
34,110,7.99e-07
35,110,8.764e-07
36,110,1.014e-06
37,110,1.095e-06
38,110,1.241e-06
39,110,1.36e-06
40,110,1.489e-06
41,110,1.616e-06
42,110,1.778e-06
43,110,1.923e-06
44,110,2.094e-06
45,110,2.272e-06
46,110,2.449e-06
47,110,2.623e-06
48,110,2.756e-06
49,110,2.94e-06
50,110,3.095e-06
51,110,3.272e-06
52,110,3.432e-06
53,110,3.597e-06
54,110,3.744e-06
55,110,3.848e-06
56,110,3.971e-06
57,110,4.129e-06
58,110,4.198e-06
59,110,4.327e-06
60,110,4.377e-06
61,110,4.398e-06
62,110,4.446e-06
63,110,4.5e-06
64,110,4.449e-06
65,110,4.482e-06
66,110,4.414e-06
67,110,4.357e-06
68,110,4.282e-06
69,110,4.214e-06
70,110,4.116e-06
71,110,3.978e-06
72,110,3.878e-06
73,110,3.722e-06
74,110,3.577e-06
75,110,3.423e-06
76,110,3.273e-06
77,110,3.143e-06
78,110,2.959e-06
79,110,2.757e-06
80,110,2.608e-06
81,110,2.431e-06
82,110,2.237e-06
83,110,2.102e-06
84,110,1.916e-06
85,110,1.79e-06
86,110,1.628e-06
87,110,1.501e-06
88,110,1.37e-06
89,110,1.242e-06
90,110,1.107e-06
91,110,9.975e-07
92,110,8.736e-07
93,110,7.93e-07
94,110,7.054e-07
95,110,6.233e-07
96,110,5.333e-07
97,110,4.798e-07
98,110,4.207e-07
99,110,3.595e-07
100,110,3.257e-07
101,110,2.719e-07
102,110,2.35e-07
103,110,2.058e-07
104,110,1.742e-07
105,110,1.425e-07
106,110,1.25e-07
107,110,1.055e-07
108,110,8.41e-08
109,110,7.24e-08
110,110,6.34e-08
111,110,5.12e-08
112,110,4.26e-08
113,110,3.41e-08
114,110,2.91e-08
115,110,2.18e-08
116,110,2.02e-08
117,110,1.44e-08
118,110,1.26e-08
119,110,9e-09
120,110,8.3e-09
121,110,7e-09
122,110,6.3e-09
123,110,2.4e-09
124,110,3.6e-09
125,110,3e-09
126,110,1.7e-09
127,110,1.4e-09
0,111,1.4e-09
1,111,1.4e-09
2,111,1e-09
3,111,3.1e-09
4,111,3e-09
5,111,3.5e-09
6,111,7.2e-09
7,111,7.2e-09
8,111,8.8e-09
9,111,8.6e-09
10,111,1.28e-08
11,111,1.72e-08
12,111,1.87e-08
13,111,2.33e-08
14,111,2.95e-08
15,111,3.69e-08
16,111,4.07e-08
17,111,4.99e-08
18,111,6.31e-08
19,111,7.22e-08
20,111,8.45e-08
21,111,1.03e-07
22,111,1.18e-07
23,111,1.425e-07
24,111,1.731e-07
25,111,1.93e-07
26,111,2.236e-07
27,111,2.604e-07
28,111,3.141e-07
29,111,3.366e-07
30,111,4.002e-07
31,111,4.585e-07
32,111,5.217e-07
33,111,5.868e-07
34,111,6.542e-07
35,111,7.349e-07
36,111,8.464e-07
37,111,9.252e-07
38,111,1.005e-06
39,111,1.105e-06
40,111,1.24e-06
41,111,1.363e-06
42,111,1.481e-06
43,111,1.611e-06
44,111,1.737e-06
45,111,1.867e-06
46,111,2.013e-06
47,111,2.141e-06
48,111,2.286e-06
49,111,2.408e-06
50,111,2.585e-06
51,111,2.682e-06
52,111,2.856e-06
53,111,2.955e-06
54,111,3.088e-06
55,111,3.196e-06
56,111,3.281e-06
57,111,3.411e-06
58,111,3.477e-06
59,111,3.55e-06
60,111,3.612e-06
61,111,3.679e-06
62,111,3.697e-06
63,111,3.692e-06
64,111,3.712e-06
65,111,3.694e-06
66,111,3.643e-06
67,111,3.618e-06
68,111,3.584e-06
69,111,3.467e-06
70,111,3.388e-06
71,111,3.32e-06
72,111,3.197e-06
73,111,3.096e-06
74,111,2.958e-06
75,111,2.844e-06
76,111,2.728e-06
77,111,2.577e-06
78,111,2.406e-06
79,111,2.287e-06
80,111,2.115e-06
81,111,2.014e-06
82,111,1.874e-06
83,111,1.728e-06
84,111,1.606e-06
85,111,1.483e-06
86,111,1.366e-06
87,111,1.236e-06
88,111,1.111e-06
89,111,9.973e-07
90,111,9.18e-07
91,111,8.093e-07
92,111,7.495e-07
93,111,6.642e-07
94,111,5.776e-07
95,111,5.239e-07
96,111,4.485e-07
97,111,3.852e-07
98,111,3.485e-07
99,111,3.093e-07
100,111,2.646e-07
101,111,2.264e-07
102,111,1.954e-07
103,111,1.626e-07
104,111,1.457e-07
105,111,1.151e-07
106,111,1.011e-07
107,111,8.51e-08
108,111,6.94e-08
109,111,6.24e-08
110,111,4.71e-08
111,111,4.27e-08
112,111,3.33e-08
113,111,2.89e-08
114,111,2.11e-08
115,111,1.94e-08
116,111,1.67e-08
117,111,1.12e-08
118,111,1.05e-08
119,111,9.1e-09
120,111,7e-09
121,111,5.2e-09
122,111,4.8e-09
123,111,2.4e-09
124,111,2.8e-09
125,111,3.1e-09
126,111,1.7e-09
127,111,1.3e-09
0,112,1.5e-09
1,112,1.9e-09
2,112,1.4e-09
3,112,1.6e-09
4,112,2.6e-09
5,112,3.7e-09
6,112,4e-09
7,112,5.8e-09
8,112,7.2e-09
9,112,8.9e-09
10,112,1.04e-08
11,112,1.23e-08
12,112,1.55e-08
13,112,1.86e-08
14,112,2.75e-08
15,112,2.59e-08
16,112,3.5e-08
17,112,4.22e-08
18,112,5.1e-08
19,112,6.24e-08
20,112,7.17e-08
21,112,8.61e-08
22,112,1.031e-07
23,112,1.194e-07
24,112,1.369e-07
25,112,1.634e-07
26,112,1.867e-07
27,112,2.245e-07
28,112,2.476e-07
29,112,2.913e-07
30,112,3.327e-07
31,112,3.711e-07
32,112,4.343e-07
33,112,4.75e-07
34,112,5.337e-07
35,112,6.179e-07
36,112,6.972e-07
37,112,7.634e-07
38,112,8.343e-07
39,112,9.179e-07
40,112,1.016e-06
41,112,1.123e-06
42,112,1.21e-06
43,112,1.295e-06
44,112,1.431e-06
45,112,1.554e-06
46,112,1.671e-06
47,112,1.782e-06
48,112,1.902e-06
49,112,2.026e-06
50,112,2.148e-06
51,112,2.26e-06
52,112,2.349e-06
53,112,2.484e-06
54,112,2.56e-06
55,112,2.681e-06
56,112,2.752e-06
57,112,2.813e-06
58,112,2.919e-06
59,112,2.955e-06
60,112,3.017e-06
61,112,3.042e-06
62,112,3.072e-06
63,112,3.066e-06
64,112,3.065e-06
65,112,2.99e-06
66,112,3.041e-06
67,112,3.002e-06
68,112,2.956e-06
69,112,2.89e-06
70,112,2.812e-06
71,112,2.739e-06
72,112,2.636e-06
73,112,2.582e-06
74,112,2.469e-06
75,112,2.352e-06
76,112,2.227e-06
77,112,2.145e-06
78,112,2.022e-06
79,112,1.89e-06
80,112,1.783e-06
81,112,1.674e-06
82,112,1.561e-06
83,112,1.428e-06
84,112,1.318e-06
85,112,1.188e-06
86,112,1.124e-06
87,112,9.968e-07
88,112,9.091e-07
89,112,8.452e-07
90,112,7.429e-07
91,112,6.771e-07
92,112,6.195e-07
93,112,5.423e-07
94,112,4.669e-07
95,112,4.24e-07
96,112,3.553e-07
97,112,3.383e-07
98,112,2.865e-07
99,112,2.525e-07
100,112,2.19e-07
101,112,1.817e-07
102,112,1.626e-07
103,112,1.336e-07
104,112,1.185e-07
105,112,1.004e-07
106,112,8.01e-08
107,112,7.3e-08
108,112,5.67e-08
109,112,5.16e-08
110,112,3.97e-08
111,112,3.66e-08
112,112,2.68e-08
113,112,2.38e-08
114,112,1.65e-08
115,112,1.51e-08
116,112,1.31e-08
117,112,1.13e-08
118,112,9.5e-09
119,112,6.7e-09
120,112,5.8e-09
121,112,4.3e-09
122,112,3.8e-09
123,112,2.7e-09
124,112,2e-09
125,112,1.6e-09
126,112,1.6e-09
127,112,1.1e-09
0,113,1.1e-09
1,113,1.5e-09
2,113,1.6e-09
3,113,2e-09
4,113,2.3e-09
5,113,2.4e-09
6,113,3.3e-09
7,113,4.6e-09
8,113,4.9e-09
9,113,7.7e-09
10,113,8.5e-09
11,113,1.02e-08
12,113,1.34e-08
13,113,1.37e-08
14,113,2.14e-08
15,113,2.46e-08
16,113,2.74e-08
17,113,3.59e-08
18,113,4.28e-08
19,113,5.62e-08
20,113,5.9e-08
21,113,7.07e-08
22,113,8.32e-08
23,113,9.47e-08
24,113,1.146e-07
25,113,1.316e-07
26,113,1.595e-07
27,113,1.773e-07
28,113,2.072e-07
29,113,2.421e-07
30,113,2.725e-07
31,113,3.096e-07
32,113,3.473e-07
33,113,3.999e-07
34,113,4.358e-07
35,113,5.159e-07
36,113,5.567e-07
37,113,6.306e-07
38,113,6.95e-07
39,113,7.65e-07
40,113,8.506e-07
41,113,9.241e-07
42,113,1.002e-06
43,113,1.102e-06
44,113,1.189e-06
45,113,1.272e-06
46,113,1.367e-06
47,113,1.455e-06
48,113,1.558e-06
49,113,1.654e-06
50,113,1.749e-06
51,113,1.84e-06
52,113,1.921e-06
53,113,2.015e-06
54,113,2.114e-06
55,113,2.183e-06
56,113,2.257e-06
57,113,2.316e-06
58,113,2.355e-06
59,113,2.412e-06
60,113,2.486e-06
61,113,2.488e-06
62,113,2.538e-06
63,113,2.542e-06
64,113,2.519e-06
65,113,2.505e-06
66,113,2.5e-06
67,113,2.473e-06
68,113,2.423e-06
69,113,2.372e-06
70,113,2.316e-06
71,113,2.255e-06
72,113,2.184e-06
73,113,2.104e-06
74,113,2.029e-06
75,113,1.945e-06
76,113,1.829e-06
77,113,1.765e-06
78,113,1.665e-06
79,113,1.57e-06
80,113,1.459e-06
81,113,1.36e-06
82,113,1.287e-06
83,113,1.176e-06
84,113,1.079e-06
85,113,1.004e-06
86,113,9.298e-07
87,113,8.333e-07
88,113,7.685e-07
89,113,6.91e-07
90,113,6.118e-07
91,113,5.734e-07
92,113,4.994e-07
93,113,4.583e-07
94,113,3.937e-07
95,113,3.562e-07
96,113,3.03e-07
97,113,2.791e-07
98,113,2.369e-07
99,113,2.072e-07
100,113,1.826e-07
101,113,1.601e-07
102,113,1.3e-07
103,113,1.132e-07
104,113,9.72e-08
105,113,8.47e-08
106,113,7.19e-08
107,113,5.91e-08
108,113,4.76e-08
109,113,3.93e-08
110,113,3.57e-08
111,113,2.94e-08
112,113,2.16e-08
113,113,1.92e-08
114,113,1.63e-08
115,113,1.39e-08
116,113,1.21e-08
117,113,1e-08
118,113,6.8e-09
119,113,5.1e-09
120,113,4.6e-09
121,113,3.1e-09
122,113,2.2e-09
123,113,2.1e-09
124,113,1.6e-09
125,113,8e-10
126,113,7e-10
127,113,8e-10
0,114,4e-10
1,114,8e-10
2,114,1.4e-09
3,114,1.7e-09
4,114,1.5e-09
5,114,1.5e-09
6,114,3.1e-09
7,114,3.4e-09
8,114,5.1e-09
9,114,5.4e-09
10,114,6.6e-09
11,114,8.4e-09
12,114,1.01e-08
13,114,1.26e-08
14,114,1.66e-08
15,114,1.95e-08
16,114,2.52e-08
17,114,2.78e-08
18,114,3.48e-08
19,114,4.13e-08
20,114,4.98e-08
21,114,5.79e-08
22,114,6.8e-08
23,114,7.72e-08
24,114,9.66e-08
25,114,1.08e-07
26,114,1.266e-07
27,114,1.476e-07
28,114,1.694e-07
29,114,1.878e-07
30,114,2.238e-07
31,114,2.626e-07
32,114,2.837e-07
33,114,3.189e-07
34,114,3.701e-07
35,114,4.168e-07
36,114,4.496e-07
37,114,5.135e-07
38,114,5.793e-07
39,114,6.359e-07
40,114,6.835e-07
41,114,7.604e-07
42,114,8.35e-07
43,114,8.933e-07
44,114,9.574e-07
45,114,1.031e-06
46,114,1.118e-06
47,114,1.186e-06
48,114,1.271e-06
49,114,1.363e-06
50,114,1.431e-06
51,114,1.521e-06
52,114,1.605e-06
53,114,1.663e-06
54,114,1.728e-06
55,114,1.808e-06
56,114,1.848e-06
57,114,1.899e-06
58,114,1.956e-06
59,114,1.962e-06
60,114,2.005e-06
61,114,2.033e-06
62,114,2.067e-06
63,114,2.029e-06
64,114,2.079e-06
65,114,2.065e-06
66,114,2.027e-06
67,114,2.02e-06
68,114,1.988e-06
69,114,1.943e-06
70,114,1.886e-06
71,114,1.836e-06
72,114,1.779e-06
73,114,1.723e-06
74,114,1.648e-06
75,114,1.592e-06
76,114,1.506e-06
77,114,1.442e-06
78,114,1.362e-06
79,114,1.279e-06
80,114,1.181e-06
81,114,1.122e-06
82,114,1.068e-06
83,114,9.666e-07
84,114,9.028e-07
85,114,8.356e-07
86,114,7.666e-07
87,114,6.9e-07
88,114,6.206e-07
89,114,5.58e-07
90,114,5.172e-07
91,114,4.601e-07
92,114,4.048e-07
93,114,3.632e-07
94,114,3.276e-07
95,114,2.875e-07
96,114,2.635e-07
97,114,2.212e-07
98,114,1.994e-07
99,114,1.754e-07
100,114,1.472e-07
101,114,1.237e-07
102,114,1.104e-07
103,114,9.12e-08
104,114,7.85e-08
105,114,7.13e-08
106,114,5.43e-08
107,114,4.81e-08
108,114,4.19e-08
109,114,3.06e-08
110,114,3.14e-08
111,114,2.39e-08
112,114,1.94e-08
113,114,1.62e-08
114,114,1.31e-08
115,114,1.23e-08
116,114,1.06e-08
117,114,6.6e-09
118,114,4.5e-09
119,114,4.4e-09
120,114,4.3e-09
121,114,3.1e-09
122,114,2.4e-09
123,114,1.5e-09
124,114,1.1e-09
125,114,1e-09
126,114,1.3e-09
127,114,9e-10
0,115,7e-10
1,115,9e-10
2,115,1e-09
3,115,1.7e-09
4,115,1.1e-09
5,115,2e-09
6,115,3.2e-09
7,115,3.3e-09
8,115,2.7e-09
9,115,4.3e-09
10,115,6.4e-09
11,115,8.8e-09
12,115,8.7e-09
13,115,1e-08
14,115,1.55e-08
15,115,1.58e-08
16,115,2.07e-08
17,115,2.59e-08
18,115,2.86e-08
19,115,3.18e-08
20,115,3.79e-08
21,115,4.98e-08
22,115,5.69e-08
23,115,6.63e-08
24,115,7.83e-08
25,115,9.1e-08
26,115,1.119e-07
27,115,1.197e-07
28,115,1.379e-07
29,115,1.558e-07
30,115,1.808e-07
31,115,2.134e-07
32,115,2.413e-07
33,115,2.649e-07
34,115,3.025e-07
35,115,3.356e-07
36,115,3.71e-07
37,115,4.183e-07
38,115,4.65e-07
39,115,5.182e-07
40,115,5.709e-07
41,115,6.233e-07
42,115,6.714e-07
43,115,7.379e-07
44,115,7.925e-07
45,115,8.575e-07
46,115,9.004e-07
47,115,9.731e-07
48,115,1.044e-06
49,115,1.126e-06
50,115,1.174e-06
51,115,1.231e-06
52,115,1.29e-06
53,115,1.347e-06
54,115,1.384e-06
55,115,1.462e-06
56,115,1.496e-06
57,115,1.532e-06
58,115,1.556e-06
59,115,1.627e-06
60,115,1.645e-06
61,115,1.671e-06
62,115,1.681e-06
63,115,1.682e-06
64,115,1.67e-06
65,115,1.673e-06
66,115,1.651e-06
67,115,1.634e-06
68,115,1.617e-06
69,115,1.582e-06
70,115,1.549e-06
71,115,1.504e-06
72,115,1.429e-06
73,115,1.39e-06
74,115,1.361e-06
75,115,1.308e-06
76,115,1.254e-06
77,115,1.173e-06
78,115,1.126e-06
79,115,1.047e-06
80,115,9.883e-07
81,115,8.986e-07
82,115,8.639e-07
83,115,7.958e-07
84,115,7.244e-07
85,115,6.751e-07
86,115,6.137e-07
87,115,5.656e-07
88,115,5.131e-07
89,115,4.659e-07
90,115,4.073e-07
91,115,3.712e-07
92,115,3.381e-07
93,115,3.034e-07
94,115,2.648e-07
95,115,2.354e-07
96,115,2.069e-07
97,115,1.765e-07
98,115,1.616e-07
99,115,1.434e-07
100,115,1.194e-07
101,115,1.012e-07
102,115,9.12e-08
103,115,7.42e-08
104,115,6.73e-08
105,115,5.38e-08
106,115,4.97e-08
107,115,3.59e-08
108,115,3.16e-08
109,115,2.88e-08
110,115,2.25e-08
111,115,2.08e-08
112,115,1.54e-08
113,115,1.37e-08
114,115,1.04e-08
115,115,7.9e-09
116,115,7.1e-09
117,115,5.7e-09
118,115,4.7e-09
119,115,4.4e-09
120,115,4.1e-09
121,115,3e-09
122,115,1.7e-09
123,115,1.7e-09
124,115,8e-10
125,115,1.3e-09
126,115,9e-10
127,115,6e-10
0,116,7e-10
1,116,1.1e-09
2,116,7e-10
3,116,1.3e-09
4,116,1.3e-09
5,116,2.1e-09
6,116,1.9e-09
7,116,2.7e-09
8,116,4e-09
9,116,4.1e-09
10,116,5.2e-09
11,116,6.2e-09
12,116,6.2e-09
13,116,8.5e-09
14,116,1.04e-08
15,116,1.24e-08
16,116,1.52e-08
17,116,1.91e-08
18,116,2.44e-08
19,116,2.71e-08
20,116,3.33e-08
21,116,4.01e-08
22,116,4.33e-08
23,116,5.35e-08
24,116,6e-08
25,116,7.39e-08
26,116,8.37e-08
27,116,9.6e-08
28,116,1.088e-07
29,116,1.278e-07
30,116,1.5e-07
31,116,1.632e-07
32,116,1.967e-07
33,116,2.119e-07
34,116,2.395e-07
35,116,2.775e-07
36,116,3.037e-07
37,116,3.427e-07
38,116,3.763e-07
39,116,4.159e-07
40,116,4.451e-07
41,116,5.003e-07
42,116,5.504e-07
43,116,6.046e-07
44,116,6.382e-07
45,116,6.926e-07
46,116,7.405e-07
47,116,7.92e-07
48,116,8.435e-07
49,116,8.97e-07
50,116,9.485e-07
51,116,1.013e-06
52,116,1.06e-06
53,116,1.111e-06
54,116,1.146e-06
55,116,1.166e-06
56,116,1.225e-06
57,116,1.259e-06
58,116,1.279e-06
59,116,1.322e-06
60,116,1.33e-06
61,116,1.341e-06
62,116,1.382e-06
63,116,1.386e-06
64,116,1.369e-06
65,116,1.357e-06
66,116,1.33e-06
67,116,1.338e-06
68,116,1.322e-06
69,116,1.29e-06
70,116,1.229e-06
71,116,1.226e-06
72,116,1.197e-06
73,116,1.158e-06
74,116,1.108e-06
75,116,1.073e-06
76,116,1.005e-06
77,116,9.678e-07
78,116,9.051e-07
79,116,8.678e-07
80,116,8.088e-07
81,116,7.468e-07
82,116,6.981e-07
83,116,6.567e-07
84,116,5.967e-07
85,116,5.492e-07
86,116,5.078e-07
87,116,4.6e-07
88,116,4.1e-07
89,116,3.682e-07
90,116,3.388e-07
91,116,3.047e-07
92,116,2.753e-07
93,116,2.414e-07
94,116,2.139e-07
95,116,1.93e-07
96,116,1.742e-07
97,116,1.486e-07
98,116,1.306e-07
99,116,1.161e-07
100,116,9.78e-08
101,116,8.85e-08
102,116,7.11e-08
103,116,6e-08
104,116,5.37e-08
105,116,4.75e-08
106,116,3.71e-08
107,116,3.3e-08
108,116,2.99e-08
109,116,2.36e-08
110,116,1.89e-08
111,116,1.66e-08
112,116,1.24e-08
113,116,1.14e-08
114,116,9.1e-09
115,116,6.1e-09
116,116,5e-09
117,116,4.4e-09
118,116,3.1e-09
119,116,2.9e-09
120,116,2.6e-09
121,116,2.7e-09
122,116,1.6e-09
123,116,1.1e-09
124,116,1e-09
125,116,5e-10
126,116,4e-10
127,116,3e-10
0,117,5e-10
1,117,4e-10
2,117,3e-10
3,117,6e-10
4,117,1.2e-09
5,117,1.4e-09
6,117,2.4e-09
7,117,2.2e-09
8,117,2.5e-09
9,117,3.2e-09
10,117,4.2e-09
11,117,4.8e-09
12,117,5.3e-09
13,117,7.4e-09
14,117,8.7e-09
15,117,1.07e-08
16,117,1.33e-08
17,117,1.67e-08
18,117,1.99e-08
19,117,1.89e-08
20,117,2.61e-08
21,117,2.85e-08
22,117,3.79e-08
23,117,4.5e-08
24,117,5.57e-08
25,117,6.09e-08
26,117,6.65e-08
27,117,7.92e-08
28,117,8.99e-08
29,117,1.079e-07
30,117,1.217e-07
31,117,1.369e-07
32,117,1.521e-07
33,117,1.773e-07
34,117,1.981e-07
35,117,2.209e-07
36,117,2.498e-07
37,117,2.826e-07
38,117,3.009e-07
39,117,3.367e-07
40,117,3.575e-07
41,117,4.039e-07
42,117,4.561e-07
43,117,4.865e-07
44,117,5.092e-07
45,117,5.649e-07
46,117,6.083e-07
47,117,6.506e-07
48,117,6.968e-07
49,117,7.284e-07
50,117,7.723e-07
51,117,8.122e-07
52,117,8.513e-07
53,117,9.024e-07
54,117,9.333e-07
55,117,9.78e-07
56,117,9.996e-07
57,117,1.012e-06
58,117,1.046e-06
59,117,1.074e-06
60,117,1.081e-06
61,117,1.09e-06
62,117,1.109e-06
63,117,1.111e-06
64,117,1.094e-06
65,117,1.106e-06
66,117,1.081e-06
67,117,1.093e-06
68,117,1.076e-06
69,117,1.056e-06
70,117,1.006e-06
71,117,9.979e-07
72,117,9.677e-07
73,117,9.183e-07
74,117,8.935e-07
75,117,8.502e-07
76,117,8.093e-07
77,117,7.878e-07
78,117,7.301e-07
79,117,7.001e-07
80,117,6.274e-07
81,117,6.056e-07
82,117,5.69e-07
83,117,5.288e-07
84,117,4.757e-07
85,117,4.506e-07
86,117,4.087e-07
87,117,3.676e-07
88,117,3.361e-07
89,117,2.979e-07
90,117,2.82e-07
91,117,2.434e-07
92,117,2.24e-07
93,117,1.943e-07
94,117,1.721e-07
95,117,1.561e-07
96,117,1.346e-07
97,117,1.226e-07
98,117,1.068e-07
99,117,9.09e-08
100,117,8.01e-08
101,117,7.1e-08
102,117,5.53e-08
103,117,5.14e-08
104,117,4.18e-08
105,117,4.02e-08
106,117,2.92e-08
107,117,2.43e-08
108,117,2.28e-08
109,117,2.05e-08
110,117,1.53e-08
111,117,1.36e-08
112,117,1.09e-08
113,117,8.3e-09
114,117,8.2e-09
115,117,5.3e-09
116,117,3.9e-09
117,117,4.2e-09
118,117,2.2e-09
119,117,1.9e-09
120,117,2.4e-09
121,117,1.1e-09
122,117,9e-10
123,117,1.4e-09
124,117,9e-10
125,117,3e-10
126,117,4e-10
127,117,7e-10
0,118,6e-10
1,118,1e-10
2,118,1e-10
3,118,5e-10
4,118,9e-10
5,118,8e-10
6,118,9e-10
7,118,1.8e-09
8,118,2.4e-09
9,118,2.5e-09
10,118,4e-09
11,118,4.5e-09
12,118,5.5e-09
13,118,6.2e-09
14,118,6.1e-09
15,118,8.5e-09
16,118,1.04e-08
17,118,1.25e-08
18,118,1.55e-08
19,118,1.94e-08
20,118,2.07e-08
21,118,2.48e-08
22,118,3.03e-08
23,118,3.24e-08
24,118,3.98e-08
25,118,4.65e-08
26,118,5.59e-08
27,118,6.79e-08
28,118,7.47e-08
29,118,8.98e-08
30,118,9.6e-08
31,118,1.055e-07
32,118,1.237e-07
33,118,1.391e-07
34,118,1.621e-07
35,118,1.83e-07
36,118,1.918e-07
37,118,2.266e-07
38,118,2.495e-07
39,118,2.681e-07
40,118,3.068e-07
41,118,3.304e-07
42,118,3.366e-07
43,118,3.91e-07
44,118,4.25e-07
45,118,4.604e-07
46,118,4.916e-07
47,118,5.182e-07
48,118,5.583e-07
49,118,5.838e-07
50,118,6.186e-07
51,118,6.595e-07
52,118,6.912e-07
53,118,7.282e-07
54,118,7.562e-07
55,118,7.819e-07
56,118,8.08e-07
57,118,8.268e-07
58,118,8.353e-07
59,118,8.717e-07
60,118,8.64e-07
61,118,8.811e-07
62,118,9.141e-07
63,118,9.013e-07
64,118,8.968e-07
65,118,8.803e-07
66,118,8.856e-07
67,118,8.662e-07
68,118,8.484e-07
69,118,8.347e-07
70,118,8.321e-07
71,118,7.911e-07
72,118,7.76e-07
73,118,7.648e-07
74,118,7.257e-07
75,118,6.904e-07
76,118,6.573e-07
77,118,6.298e-07
78,118,5.896e-07
79,118,5.637e-07
80,118,5.096e-07
81,118,4.924e-07
82,118,4.538e-07
83,118,4.059e-07
84,118,3.788e-07
85,118,3.569e-07
86,118,3.243e-07
87,118,3.015e-07
88,118,2.693e-07
89,118,2.475e-07
90,118,2.261e-07
91,118,1.971e-07
92,118,1.738e-07
93,118,1.65e-07
94,118,1.439e-07
95,118,1.237e-07
96,118,1.121e-07
97,118,9.14e-08
98,118,8.45e-08
99,118,7.31e-08
100,118,6.35e-08
101,118,5.41e-08
102,118,4.94e-08
103,118,4.14e-08
104,118,3.72e-08
105,118,3.11e-08
106,118,2.33e-08
107,118,2.5e-08
108,118,1.72e-08
109,118,1.42e-08
110,118,1.22e-08
111,118,1.11e-08
112,118,8.8e-09
113,118,7.3e-09
114,118,6.3e-09
115,118,4.3e-09
116,118,4.4e-09
117,118,2.9e-09
118,118,2.7e-09
119,118,2.2e-09
120,118,1.4e-09
121,118,1.5e-09
122,118,9e-10
123,118,9e-10
124,118,4e-10
125,118,5e-10
126,118,4e-10
127,118,4e-10
0,119,2e-10
1,119,2e-10
2,119,5e-10
3,119,4e-10
4,119,3e-10
5,119,6e-10
6,119,1.5e-09
7,119,1.3e-09
8,119,1.8e-09
9,119,2.4e-09
10,119,2.8e-09
11,119,3.3e-09
12,119,4.1e-09
13,119,5.4e-09
14,119,5.6e-09
15,119,8.5e-09
16,119,7.5e-09
17,119,1.28e-08
18,119,1.21e-08
19,119,1.64e-08
20,119,1.76e-08
21,119,1.89e-08
22,119,2.33e-08
23,119,2.57e-08
24,119,3.26e-08
25,119,3.59e-08
26,119,4.78e-08
27,119,4.67e-08
28,119,6.38e-08
29,119,7.14e-08
30,119,7.57e-08
31,119,8.8e-08
32,119,9.96e-08
33,119,1.207e-07
34,119,1.381e-07
35,119,1.439e-07
36,119,1.661e-07
37,119,1.756e-07
38,119,2.017e-07
39,119,2.24e-07
40,119,2.491e-07
41,119,2.634e-07
42,119,2.902e-07
43,119,3.122e-07
44,119,3.469e-07
45,119,3.663e-07
46,119,3.884e-07
47,119,4.184e-07
48,119,4.599e-07
49,119,4.691e-07
50,119,5.005e-07
51,119,5.246e-07
52,119,5.548e-07
53,119,5.788e-07
54,119,6.108e-07
55,119,6.28e-07
56,119,6.485e-07
57,119,6.657e-07
58,119,6.872e-07
59,119,6.86e-07
60,119,7.112e-07
61,119,7.058e-07
62,119,7.205e-07
63,119,7.247e-07
64,119,7.009e-07
65,119,7.154e-07
66,119,7.18e-07
67,119,7.026e-07
68,119,6.906e-07
69,119,6.835e-07
70,119,6.636e-07
71,119,6.319e-07
72,119,6.2e-07
73,119,6.043e-07
74,119,5.912e-07
75,119,5.606e-07
76,119,5.352e-07
77,119,5.046e-07
78,119,4.771e-07
79,119,4.45e-07
80,119,4.204e-07
81,119,3.971e-07
82,119,3.611e-07
83,119,3.397e-07
84,119,3.122e-07
85,119,2.843e-07
86,119,2.597e-07
87,119,2.304e-07
88,119,2.197e-07
89,119,1.924e-07
90,119,1.715e-07
91,119,1.66e-07
92,119,1.348e-07
93,119,1.278e-07
94,119,1.153e-07
95,119,1.021e-07
96,119,9.04e-08
97,119,7.93e-08
98,119,7.1e-08
99,119,6.13e-08
100,119,5.06e-08
101,119,4.47e-08
102,119,3.85e-08
103,119,3e-08
104,119,2.71e-08
105,119,2.61e-08
106,119,2.04e-08
107,119,1.47e-08
108,119,1.61e-08
109,119,1.21e-08
110,119,1.12e-08
111,119,8.7e-09
112,119,8.4e-09
113,119,7.3e-09
114,119,4.7e-09
115,119,3.6e-09
116,119,2.9e-09
117,119,2.5e-09
118,119,2.7e-09
119,119,1.9e-09
120,119,1.1e-09
121,119,9e-10
122,119,1e-09
123,119,8e-10
124,119,3e-10
125,119,4e-10
126,119,0
127,119,2e-10
0,120,1e-10
1,120,4e-10
2,120,7e-10
3,120,2e-10
4,120,7e-10
5,120,1e-09
6,120,8e-10
7,120,1.5e-09
8,120,1.7e-09
9,120,1.8e-09
10,120,1.5e-09
11,120,3.1e-09
12,120,2.7e-09
13,120,3.7e-09
14,120,4.2e-09
15,120,5.2e-09
16,120,6.2e-09
17,120,7.8e-09
18,120,9.8e-09
19,120,9.9e-09
20,120,1.47e-08
21,120,1.67e-08
22,120,1.85e-08
23,120,2.24e-08
24,120,2.5e-08
25,120,3.02e-08
26,120,3.29e-08
27,120,4.26e-08
28,120,4.66e-08
29,120,5.34e-08
30,120,6.44e-08
31,120,7.24e-08
32,120,7.66e-08
33,120,9.33e-08
34,120,1.013e-07
35,120,1.131e-07
36,120,1.318e-07
37,120,1.46e-07
38,120,1.564e-07
39,120,1.719e-07
40,120,2.042e-07
41,120,2.077e-07
42,120,2.266e-07
43,120,2.651e-07
44,120,2.698e-07
45,120,2.919e-07
46,120,3.081e-07
47,120,3.325e-07
48,120,3.614e-07
49,120,3.813e-07
50,120,4.027e-07
51,120,4.265e-07
52,120,4.571e-07
53,120,4.551e-07
54,120,4.742e-07
55,120,4.98e-07
56,120,5.139e-07
57,120,5.24e-07
58,120,5.534e-07
59,120,5.609e-07
60,120,5.664e-07
61,120,5.673e-07
62,120,5.683e-07
63,120,5.788e-07
64,120,5.692e-07
65,120,5.775e-07
66,120,5.722e-07
67,120,5.622e-07
68,120,5.567e-07
69,120,5.443e-07
70,120,5.351e-07
71,120,5.049e-07
72,120,4.993e-07
73,120,4.877e-07
74,120,4.808e-07
75,120,4.394e-07
76,120,4.232e-07
77,120,4.035e-07
78,120,3.79e-07
79,120,3.59e-07
80,120,3.376e-07
81,120,3.146e-07
82,120,2.88e-07
83,120,2.799e-07
84,120,2.465e-07
85,120,2.299e-07
86,120,2.176e-07
87,120,1.97e-07
88,120,1.784e-07
89,120,1.634e-07
90,120,1.422e-07
91,120,1.289e-07
92,120,1.104e-07
93,120,1e-07
94,120,8.84e-08
95,120,8.41e-08
96,120,6.91e-08
97,120,6.69e-08
98,120,5.69e-08
99,120,4.94e-08
100,120,4.16e-08
101,120,3.6e-08
102,120,2.92e-08
103,120,2.48e-08
104,120,2.34e-08
105,120,1.92e-08
106,120,1.88e-08
107,120,1.28e-08
108,120,1.32e-08
109,120,1.08e-08
110,120,7.4e-09
111,120,7.3e-09
112,120,4.9e-09
113,120,4.2e-09
114,120,3.3e-09
115,120,3.2e-09
116,120,3.1e-09
117,120,2.6e-09
118,120,2.1e-09
119,120,1.6e-09
120,120,8e-10
121,120,1e-09
122,120,7e-10
123,120,7e-10
124,120,3e-10
125,120,3e-10
126,120,1e-10
127,120,0
0,121,3e-10
1,121,0
2,121,4e-10
3,121,3e-10
4,121,4e-10
5,121,4e-10
6,121,5e-10
7,121,7e-10
8,121,4e-10
9,121,8e-10
10,121,2.3e-09
11,121,1.7e-09
12,121,2.3e-09
13,121,2.4e-09
14,121,3.5e-09
15,121,4.7e-09
16,121,4.3e-09
17,121,5.9e-09
18,121,8.7e-09
19,121,9.4e-09
20,121,9.5e-09
21,121,1.31e-08
22,121,1.55e-08
23,121,1.69e-08
24,121,2.2e-08
25,121,2.74e-08
26,121,2.88e-08
27,121,3.26e-08
28,121,3.49e-08
29,121,4.39e-08
30,121,5.26e-08
31,121,5.67e-08
32,121,6.5e-08
33,121,7.15e-08
34,121,8.29e-08
35,121,9.23e-08
36,121,1.008e-07
37,121,1.124e-07
38,121,1.31e-07
39,121,1.406e-07
40,121,1.504e-07
41,121,1.597e-07
42,121,1.839e-07
43,121,2.012e-07
44,121,2.157e-07
45,121,2.378e-07
46,121,2.453e-07
47,121,2.654e-07
48,121,2.845e-07
49,121,3.025e-07
50,121,3.248e-07
51,121,3.473e-07
52,121,3.551e-07
53,121,3.639e-07
54,121,3.864e-07
55,121,3.948e-07
56,121,4.017e-07
57,121,4.255e-07
58,121,4.32e-07
59,121,4.534e-07
60,121,4.445e-07
61,121,4.402e-07
62,121,4.582e-07
63,121,4.678e-07
64,121,4.581e-07
65,121,4.593e-07
66,121,4.523e-07
67,121,4.434e-07
68,121,4.433e-07
69,121,4.404e-07
70,121,4.266e-07
71,121,4.092e-07
72,121,4.02e-07
73,121,3.832e-07
74,121,3.61e-07
75,121,3.514e-07
76,121,3.355e-07
77,121,3.309e-07
78,121,2.957e-07
79,121,3e-07
80,121,2.667e-07
81,121,2.484e-07
82,121,2.351e-07
83,121,2.133e-07
84,121,2.009e-07
85,121,1.851e-07
86,121,1.681e-07
87,121,1.51e-07
88,121,1.381e-07
89,121,1.283e-07
90,121,1.175e-07
91,121,1.029e-07
92,121,8.95e-08
93,121,7.64e-08
94,121,7.26e-08
95,121,6.49e-08
96,121,5.33e-08
97,121,4.87e-08
98,121,4.22e-08
99,121,3.67e-08
100,121,2.83e-08
101,121,3.14e-08
102,121,2.51e-08
103,121,1.89e-08
104,121,1.75e-08
105,121,1.43e-08
106,121,1.36e-08
107,121,1.19e-08
108,121,1.07e-08
109,121,7e-09
110,121,4.6e-09
111,121,5.9e-09
112,121,5.3e-09
113,121,4.2e-09
114,121,2.9e-09
115,121,1.7e-09
116,121,1.8e-09
117,121,2e-09
118,121,9e-10
119,121,1.3e-09
120,121,7e-10
121,121,7e-10
122,121,1e-10
123,121,5e-10
124,121,6e-10
125,121,4e-10
126,121,1e-10
127,121,0
0,122,1e-10
1,122,4e-10
2,122,6e-10
3,122,8e-10
4,122,5e-10
5,122,3e-10
6,122,7e-10
7,122,5e-10
8,122,6e-10
9,122,1.2e-09
10,122,1.1e-09
11,122,1.3e-09
12,122,1.2e-09
13,122,2.7e-09
14,122,2.9e-09
15,122,3.5e-09
16,122,4e-09
17,122,5.5e-09
18,122,4.9e-09
19,122,7.4e-09
20,122,8.1e-09
21,122,1.06e-08
22,122,1.17e-08
23,122,1.47e-08
24,122,1.92e-08
25,122,2.06e-08
26,122,2.35e-08
27,122,2.67e-08
28,122,3.08e-08
29,122,3.66e-08
30,122,4.37e-08
31,122,4.32e-08
32,122,4.93e-08
33,122,5.26e-08
34,122,6.79e-08
35,122,7.31e-08
36,122,8.52e-08
37,122,9.33e-08
38,122,1.019e-07
39,122,1.151e-07
40,122,1.232e-07
41,122,1.33e-07
42,122,1.44e-07
43,122,1.607e-07
44,122,1.76e-07
45,122,1.832e-07
46,122,1.962e-07
47,122,2.177e-07
48,122,2.287e-07
49,122,2.47e-07
50,122,2.508e-07
51,122,2.708e-07
52,122,2.862e-07
53,122,2.966e-07
54,122,3.131e-07
55,122,3.179e-07
56,122,3.307e-07
57,122,3.273e-07
58,122,3.43e-07
59,122,3.508e-07
60,122,3.596e-07
61,122,3.572e-07
62,122,3.651e-07
63,122,3.738e-07
64,122,3.618e-07
65,122,3.643e-07
66,122,3.65e-07
67,122,3.499e-07
68,122,3.528e-07
69,122,3.486e-07
70,122,3.316e-07
71,122,3.297e-07
72,122,3.145e-07
73,122,3.094e-07
74,122,2.921e-07
75,122,2.788e-07
76,122,2.669e-07
77,122,2.514e-07
78,122,2.408e-07
79,122,2.295e-07
80,122,2.133e-07
81,122,1.995e-07
82,122,1.854e-07
83,122,1.748e-07
84,122,1.648e-07
85,122,1.494e-07
86,122,1.386e-07
87,122,1.135e-07
88,122,1.11e-07
89,122,1.066e-07
90,122,9.22e-08
91,122,8.78e-08
92,122,7.06e-08
93,122,6.32e-08
94,122,5.61e-08
95,122,5.02e-08
96,122,4.72e-08
97,122,3.98e-08
98,122,3.46e-08
99,122,3.32e-08
100,122,2.31e-08
101,122,2.31e-08
102,122,1.65e-08
103,122,1.58e-08
104,122,1.49e-08
105,122,1.32e-08
106,122,9.7e-09
107,122,8e-09
108,122,7.1e-09
109,122,5.4e-09
110,122,4.8e-09
111,122,4.6e-09
112,122,4.3e-09
113,122,3.2e-09
114,122,3.2e-09
115,122,1.5e-09
116,122,2.1e-09
117,122,1.4e-09
118,122,1.5e-09
119,122,7e-10
120,122,5e-10
121,122,9e-10
122,122,1e-10
123,122,2e-10
124,122,3e-10
125,122,1e-10
126,122,2e-10
127,122,2e-10
0,123,0
1,123,0
2,123,3e-10
3,123,6e-10
4,123,1e-10
5,123,4e-10
6,123,4e-10
7,123,8e-10
8,123,8e-10
9,123,6e-10
10,123,1.5e-09
11,123,1.6e-09
12,123,1.8e-09
13,123,1.1e-09
14,123,2.9e-09
15,123,3e-09
16,123,3.2e-09
17,123,4.1e-09
18,123,3.8e-09
19,123,3.4e-09
20,123,8.4e-09
21,123,8.9e-09
22,123,8e-09
23,123,1.12e-08
24,123,1.43e-08
25,123,1.42e-08
26,123,1.83e-08
27,123,2.08e-08
28,123,2.25e-08
29,123,2.79e-08
30,123,2.88e-08
31,123,3.72e-08
32,123,4.13e-08
33,123,4.61e-08
34,123,5.1e-08
35,123,5.55e-08
36,123,6.41e-08
37,123,7.24e-08
38,123,8.4e-08
39,123,9.69e-08
40,123,9.75e-08
41,123,1.038e-07
42,123,1.145e-07
43,123,1.219e-07
44,123,1.366e-07
45,123,1.538e-07
46,123,1.521e-07
47,123,1.667e-07
48,123,1.787e-07
49,123,1.912e-07
50,123,2.04e-07
51,123,2.08e-07
52,123,2.208e-07
53,123,2.305e-07
54,123,2.473e-07
55,123,2.571e-07
56,123,2.579e-07
57,123,2.632e-07
58,123,2.751e-07
59,123,2.769e-07
60,123,2.846e-07
61,123,2.844e-07
62,123,2.825e-07
63,123,2.932e-07
64,123,2.894e-07
65,123,2.89e-07
66,123,2.868e-07
67,123,2.762e-07
68,123,2.821e-07
69,123,2.736e-07
70,123,2.545e-07
71,123,2.675e-07
72,123,2.479e-07
73,123,2.458e-07
74,123,2.352e-07
75,123,2.228e-07
76,123,2.128e-07
77,123,2.016e-07
78,123,1.857e-07
79,123,1.845e-07
80,123,1.779e-07
81,123,1.638e-07
82,123,1.478e-07
83,123,1.389e-07
84,123,1.317e-07
85,123,1.229e-07
86,123,1.119e-07
87,123,1.011e-07
88,123,9.31e-08
89,123,8.37e-08
90,123,7.17e-08
91,123,6.45e-08
92,123,5.74e-08
93,123,5.43e-08
94,123,4.92e-08
95,123,3.96e-08
96,123,3.33e-08
97,123,3.41e-08
98,123,2.65e-08
99,123,2.56e-08
100,123,2.11e-08
101,123,1.71e-08
102,123,1.44e-08
103,123,1.52e-08
104,123,1.21e-08
105,123,1.09e-08
106,123,9.2e-09
107,123,6.4e-09
108,123,5.2e-09
109,123,5e-09
110,123,5.2e-09
111,123,3.3e-09
112,123,2.8e-09
113,123,2.3e-09
114,123,1.6e-09
115,123,1.8e-09
116,123,1.1e-09
117,123,7e-10
118,123,1.1e-09
119,123,8e-10
120,123,6e-10
121,123,4e-10
122,123,0
123,123,3e-10
124,123,1e-10
125,123,4e-10
126,123,0
127,123,0
0,124,2e-10
1,124,2e-10
2,124,2e-10
3,124,1e-10
4,124,0
5,124,3e-10
6,124,3e-10
7,124,6e-10
8,124,6e-10
9,124,6e-10
10,124,9e-10
11,124,9e-10
12,124,1.8e-09
13,124,1.9e-09
14,124,2.1e-09
15,124,2.1e-09
16,124,2.8e-09
17,124,2.7e-09
18,124,3.2e-09
19,124,5.2e-09
20,124,6.2e-09
21,124,7e-09
22,124,7.3e-09
23,124,7.5e-09
24,124,1.02e-08
25,124,1.29e-08
26,124,1.43e-08
27,124,1.57e-08
28,124,2.08e-08
29,124,2.08e-08
30,124,2.54e-08
31,124,3.42e-08
32,124,3.15e-08
33,124,3.89e-08
34,124,4.27e-08
35,124,4.6e-08
36,124,5.18e-08
37,124,5.83e-08
38,124,6.29e-08
39,124,6.71e-08
40,124,7.75e-08
41,124,8.42e-08
42,124,9.89e-08
43,124,9.98e-08
44,124,1.087e-07
45,124,1.155e-07
46,124,1.265e-07
47,124,1.323e-07
48,124,1.422e-07
49,124,1.471e-07
50,124,1.631e-07
51,124,1.666e-07
52,124,1.811e-07
53,124,1.881e-07
54,124,1.85e-07
55,124,1.949e-07
56,124,2.042e-07
57,124,2.127e-07
58,124,2.126e-07
59,124,2.259e-07
60,124,2.169e-07
61,124,2.232e-07
62,124,2.233e-07
63,124,2.259e-07
64,124,2.299e-07
65,124,2.261e-07
66,124,2.309e-07
67,124,2.275e-07
68,124,2.104e-07
69,124,2.154e-07
70,124,2.144e-07
71,124,1.996e-07
72,124,1.943e-07
73,124,1.988e-07
74,124,1.87e-07
75,124,1.763e-07
76,124,1.692e-07
77,124,1.544e-07
78,124,1.491e-07
79,124,1.4e-07
80,124,1.279e-07
81,124,1.214e-07
82,124,1.174e-07
83,124,1.084e-07
84,124,9.74e-08
85,124,9.54e-08
86,124,8.88e-08
87,124,7.63e-08
88,124,6.93e-08
89,124,6.06e-08
90,124,5.77e-08
91,124,5.04e-08
92,124,5.02e-08
93,124,4.31e-08
94,124,3.63e-08
95,124,3.54e-08
96,124,3.02e-08
97,124,2.71e-08
98,124,2.18e-08
99,124,1.75e-08
100,124,1.66e-08
101,124,1.46e-08
102,124,1.25e-08
103,124,1.1e-08
104,124,8e-09
105,124,7.8e-09
106,124,6.2e-09
107,124,6.1e-09
108,124,4.6e-09
109,124,2.9e-09
110,124,3.3e-09
111,124,2.5e-09
112,124,2.6e-09
113,124,1.4e-09
114,124,1.5e-09
115,124,1.8e-09
116,124,1.1e-09
117,124,1e-09
118,124,8e-10
119,124,3e-10
120,124,3e-10
121,124,1e-10
122,124,2e-10
123,124,1e-10
124,124,0
125,124,2e-10
126,124,1e-10
127,124,3e-10
0,125,0
1,125,1e-10
2,125,0
3,125,5e-10
4,125,3e-10
5,125,2e-10
6,125,5e-10
7,125,1e-10
8,125,2e-10
9,125,5e-10
10,125,5e-10
11,125,9e-10
12,125,7e-10
13,125,1.3e-09
14,125,1.6e-09
15,125,2e-09
16,125,2.9e-09
17,125,3e-09
18,125,2.7e-09
19,125,3.2e-09
20,125,4.9e-09
21,125,5.1e-09
22,125,6.4e-09
23,125,5.9e-09
24,125,8.6e-09
25,125,8.6e-09
26,125,1.24e-08
27,125,1.25e-08
28,125,1.31e-08
29,125,1.77e-08
30,125,1.94e-08
31,125,2.33e-08
32,125,2.4e-08
33,125,2.77e-08
34,125,3.2e-08
35,125,3.93e-08
36,125,4.01e-08
37,125,4.54e-08
38,125,4.73e-08
39,125,5.29e-08
40,125,6.02e-08
41,125,7.12e-08
42,125,7.06e-08
43,125,7.93e-08
44,125,8.27e-08
45,125,9.09e-08
46,125,1e-07
47,125,1.076e-07
48,125,1.083e-07
49,125,1.183e-07
50,125,1.214e-07
51,125,1.332e-07
52,125,1.292e-07
53,125,1.366e-07
54,125,1.484e-07
55,125,1.52e-07
56,125,1.553e-07
57,125,1.683e-07
58,125,1.725e-07
59,125,1.738e-07
60,125,1.755e-07
61,125,1.805e-07
62,125,1.694e-07
63,125,1.791e-07
64,125,1.783e-07
65,125,1.879e-07
66,125,1.793e-07
67,125,1.732e-07
68,125,1.756e-07
69,125,1.632e-07
70,125,1.701e-07
71,125,1.637e-07
72,125,1.504e-07
73,125,1.468e-07
74,125,1.47e-07
75,125,1.334e-07
76,125,1.235e-07
77,125,1.203e-07
78,125,1.232e-07
79,125,1.095e-07
80,125,1.001e-07
81,125,9.11e-08
82,125,8.95e-08
83,125,8.43e-08
84,125,8.21e-08
85,125,7.02e-08
86,125,6.55e-08
87,125,6.13e-08
88,125,5.68e-08
89,125,5.11e-08
90,125,4.34e-08
91,125,3.8e-08
92,125,3.68e-08
93,125,3.14e-08
94,125,2.99e-08
95,125,2.69e-08
96,125,2.1e-08
97,125,1.77e-08
98,125,1.86e-08
99,125,1.48e-08
100,125,1.31e-08
101,125,9.3e-09
102,125,1.11e-08
103,125,8.1e-09
104,125,8.4e-09
105,125,7.1e-09
106,125,4.6e-09
107,125,3.9e-09
108,125,3.8e-09
109,125,1.8e-09
110,125,2.4e-09
111,125,2.6e-09
112,125,2.5e-09
113,125,1.7e-09
114,125,1.4e-09
115,125,1e-09
116,125,7e-10
117,125,5e-10
118,125,4e-10
119,125,5e-10
120,125,4e-10
121,125,2e-10
122,125,1e-10
123,125,4e-10
124,125,1e-10
125,125,0
126,125,1e-10
127,125,1e-10
0,126,1e-10
1,126,1e-10
2,126,0
3,126,0
4,126,1e-10
5,126,2e-10
6,126,3e-10
7,126,1e-10
8,126,3e-10
9,126,5e-10
10,126,7e-10
11,126,7e-10
12,126,6e-10
13,126,7e-10
14,126,6e-10
15,126,2e-09
16,126,1.6e-09
17,126,1.4e-09
18,126,2.8e-09
19,126,2.7e-09
20,126,3.7e-09
21,126,3.8e-09
22,126,4.3e-09
23,126,7e-09
24,126,6.9e-09
25,126,6.4e-09
26,126,7.8e-09
27,126,1.12e-08
28,126,1.17e-08
29,126,1.45e-08
30,126,1.6e-08
31,126,1.9e-08
32,126,2.03e-08
33,126,2.27e-08
34,126,2.61e-08
35,126,2.84e-08
36,126,3.1e-08
37,126,3.6e-08
38,126,3.93e-08
39,126,4.72e-08
40,126,4.92e-08
41,126,4.99e-08
42,126,5.78e-08
43,126,6.37e-08
44,126,6.47e-08
45,126,7.57e-08
46,126,7.53e-08
47,126,8.75e-08
48,126,8.99e-08
49,126,9.07e-08
50,126,9.48e-08
51,126,1.025e-07
52,126,1.145e-07
53,126,1.117e-07
54,126,1.231e-07
55,126,1.214e-07
56,126,1.222e-07
57,126,1.349e-07
58,126,1.287e-07
59,126,1.375e-07
60,126,1.379e-07
61,126,1.338e-07
62,126,1.416e-07
63,126,1.482e-07
64,126,1.417e-07
65,126,1.389e-07
66,126,1.4e-07
67,126,1.423e-07
68,126,1.284e-07
69,126,1.341e-07
70,126,1.216e-07
71,126,1.244e-07
72,126,1.228e-07
73,126,1.166e-07
74,126,1.142e-07
75,126,1.074e-07
76,126,1.075e-07
77,126,9.28e-08
78,126,9.69e-08
79,126,8.84e-08
80,126,7.87e-08
81,126,7.36e-08
82,126,7.03e-08
83,126,6.97e-08
84,126,5.68e-08
85,126,5.55e-08
86,126,5.97e-08
87,126,4.49e-08
88,126,4.17e-08
89,126,4.2e-08
90,126,3.72e-08
91,126,3.29e-08
92,126,2.84e-08
93,126,2.3e-08
94,126,2.21e-08
95,126,2.1e-08
96,126,1.55e-08
97,126,1.34e-08
98,126,1.39e-08
99,126,1.25e-08
100,126,9.6e-09
101,126,9e-09
102,126,5.3e-09
103,126,5.1e-09
104,126,5.5e-09
105,126,3.9e-09
106,126,3.9e-09
107,126,3e-09
108,126,2.9e-09
109,126,2e-09
110,126,2.6e-09
111,126,2.3e-09
112,126,1.1e-09
113,126,1e-09
114,126,8e-10
115,126,8e-10
116,126,1.2e-09
117,126,5e-10
118,126,2e-10
119,126,1e-10
120,126,5e-10
121,126,3e-10
122,126,1e-10
123,126,0
124,126,1e-10
125,126,0
126,126,1e-10
127,126,1e-10
0,127,1e-10
1,127,0
2,127,0
3,127,0
4,127,1e-10
5,127,2e-10
6,127,1e-10
7,127,0
8,127,3e-10
9,127,3e-10
10,127,5e-10
11,127,4e-10
12,127,2e-10
13,127,6e-10
14,127,7e-10
15,127,8e-10
16,127,9e-10
17,127,9e-10
18,127,1.5e-09
19,127,1.4e-09
20,127,2e-09
21,127,3.3e-09
22,127,3.5e-09
23,127,4.7e-09
24,127,7.4e-09
25,127,5.7e-09
26,127,5.2e-09
27,127,6.6e-09
28,127,9.8e-09
29,127,1.05e-08
30,127,1.05e-08
31,127,1.47e-08
32,127,1.31e-08
33,127,1.9e-08
34,127,1.86e-08
35,127,2.28e-08
36,127,2.4e-08
37,127,2.82e-08
38,127,3.01e-08
39,127,3.21e-08
40,127,3.74e-08
41,127,4.5e-08
42,127,4.1e-08
43,127,4.71e-08
44,127,5.08e-08
45,127,5.18e-08
46,127,6.05e-08
47,127,6.06e-08
48,127,7.02e-08
49,127,7.44e-08
50,127,8.14e-08
51,127,8.02e-08
52,127,8.63e-08
53,127,8.76e-08
54,127,9.01e-08
55,127,9.48e-08
56,127,1.012e-07
57,127,9.34e-08
58,127,1.074e-07
59,127,1.03e-07
60,127,1.088e-07
61,127,1.112e-07
62,127,1.056e-07
63,127,1.079e-07
64,127,1.106e-07
65,127,1.088e-07
66,127,1.157e-07
67,127,1.044e-07
68,127,1.031e-07
69,127,1.045e-07
70,127,1.037e-07
71,127,9.35e-08
72,127,9.67e-08
73,127,8.76e-08
74,127,8.43e-08
75,127,8.54e-08
76,127,7.81e-08
77,127,7.28e-08
78,127,7.51e-08
79,127,6.54e-08
80,127,6.36e-08
81,127,5.88e-08
82,127,5.61e-08
83,127,5.17e-08
84,127,4.54e-08
85,127,4.45e-08
86,127,4.33e-08
87,127,3.28e-08
88,127,3.27e-08
89,127,3.17e-08
90,127,2.72e-08
91,127,2.3e-08
92,127,2.15e-08
93,127,2.01e-08
94,127,1.67e-08
95,127,1.81e-08
96,127,1.43e-08
97,127,1.26e-08
98,127,1e-08
99,127,8.1e-09
100,127,8.4e-09
101,127,6.1e-09
102,127,5.4e-09
103,127,4.4e-09
104,127,3.2e-09
105,127,3.6e-09
106,127,2.3e-09
107,127,2.5e-09
108,127,2e-09
109,127,1.9e-09
110,127,1.6e-09
111,127,1.1e-09
112,127,1.5e-09
113,127,1e-09
114,127,7e-10
115,127,8e-10
116,127,2e-10
117,127,1e-10
118,127,4e-10
119,127,1e-10
120,127,1e-10
121,127,3e-10
122,127,2e-10
123,127,0
124,127,0
125,127,0
126,127,1e-10
127,127,0


==> data_archive/clean/kinetic_limit_10B/kinetic_10B_kdmc-0.0625_spaced.csv <==
x,y,particle_density

0.0,0.0,0.0
0.0078125,0.0,0.0
0.015625,0.0,3.2768e-06
0.0234375,0.0,3.2768e-06
0.03125,0.0,1.6384e-06
0.0390625,0.0,1.6384e-06
0.046875,0.0,1.6384e-06
0.0546875,0.0,3.2768e-06
0.0625,0.0,6.5536e-06
0.0703125,0.0,6.5536e-06
0.078125,0.0,1.14688e-05
0.0859375,0.0,6.5536e-06
0.09375,0.0,4.9152e-06
0.1015625,0.0,2.4576e-05
0.109375,0.0,1.14688e-05
0.1171875,0.0,1.6384e-05
0.125,0.0,1.96608e-05
0.1328125,0.0,3.93216e-05
0.140625,0.0,2.94912e-05
0.1484375,0.0,2.78528e-05
0.15625,0.0,5.24288e-05
0.1640625,0.0,4.75136e-05
0.171875,0.0,6.06208e-05
0.1796875,0.0,7.3728e-05
0.1875,0.0,7.53664e-05
0.1953125,0.0,0.0001015808
0.203125,0.0,0.0001343488
0.2109375,0.0,0.000114688
0.21875,0.0,0.000155648
0.2265625,0.0,0.0001671168
0.234375,0.0,0.0002031616
0.2421875,0.0,0.0002113536
0.25,0.0,0.000253952
0.2578125,0.0,0.0002768896
0.265625,0.0,0.0003555328
0.2734375,0.0,0.0003948544
0.28125,0.0,0.0004079616
0.2890625,0.0,0.0004538368
0.296875,0.0,0.0005292032
0.3046875,0.0,0.0005619712
0.3125,0.0,0.0005849088
0.3203125,0.0,0.0005931008
0.328125,0.0,0.000753664
0.3359375,0.0,0.0008224768
0.34375,0.0,0.0007995392
0.3515625,0.0,0.0008290304
0.359375,0.0,0.0010010624
0.3671875,0.0,0.0010371072
0.375,0.0,0.0011649024
0.3828125,0.0,0.0012107776
0.390625,0.0,0.0013238272
0.3984375,0.0,0.0012517376
0.40625,0.0,0.0013778944
0.4140625,0.0,0.0014696448
0.421875,0.0,0.001490944
0.4296875,0.0,0.0015712256
0.4375,0.0,0.0015286272
0.4453125,0.0,0.0016187392
0.453125,0.0,0.0016449536
0.4609375,0.0,0.001818624
0.46875,0.0,0.0017399808
0.4765625,0.0,0.0018202624
0.484375,0.0,0.0017907712
0.4921875,0.0,0.0018055168
0.5,0.0,0.0017580032
0.5078125,0.0,0.001753088
0.515625,0.0,0.0017383424
0.5234375,0.0,0.001744896
0.53125,0.0,0.001671168
0.5390625,0.0,0.0016809984
0.546875,0.0,0.0016498688
0.5546875,0.0,0.0016187392
0.5625,0.0,0.0015941632
0.5703125,0.0,0.0014811136
0.578125,0.0,0.0015368192
0.5859375,0.0,0.001318912
0.59375,0.0,0.0013713408
0.6015625,0.0,0.0013090816
0.609375,0.0,0.0011698176
0.6171875,0.0,0.001114112
0.625,0.0,0.0010338304
0.6328125,0.0,0.001024
0.640625,0.0,0.0009519104
0.6484375,0.0,0.0008241152
0.65625,0.0,0.0008192
0.6640625,0.0,0.000753664
0.671875,0.0,0.0007110656
0.6796875,0.0,0.0005963776
0.6875,0.0,0.0006029312
0.6953125,0.0,0.0005013504
0.703125,0.0,0.0004210688
0.7109375,0.0,0.0003981312
0.71875,0.0,0.00036864
0.7265625,0.0,0.0003571712
0.734375,0.0,0.0002899968
0.7421875,0.0,0.0002637824
0.75,0.0,0.0002031616
0.7578125,0.0,0.0001916928
0.765625,0.0,0.0001949696
0.7734375,0.0,0.00012288
0.78125,0.0,0.0001294336
0.7890625,0.0,0.0001032192
0.796875,0.0,9.99424e-05
0.8046875,0.0,9.99424e-05
0.8125,0.0,9.66656e-05
0.8203125,0.0,6.5536e-05
0.828125,0.0,6.5536e-05
0.8359375,0.0,4.42368e-05
0.84375,0.0,3.11296e-05
0.8515625,0.0,2.29376e-05
0.859375,0.0,2.4576e-05
0.8671875,0.0,2.62144e-05
0.875,0.0,8.192e-06
0.8828125,0.0,8.192e-06
0.890625,0.0,9.8304e-06
0.8984375,0.0,1.6384e-05
0.90625,0.0,4.9152e-06
0.9140625,0.0,3.2768e-06
0.921875,0.0,4.9152e-06
0.9296875,0.0,1.6384e-06
0.9375,0.0,1.6384e-06
0.9453125,0.0,3.2768e-06
0.953125,0.0,3.2768e-06
0.9609375,0.0,3.2768e-06
0.96875,0.0,0.0
0.9765625,0.0,1.6384e-06
0.984375,0.0,1.6384e-06
0.9921875,0.0,1.6384e-06

0.0,0.0078125,0.0
0.0078125,0.0078125,1.6384e-06
0.015625,0.0078125,0.0
0.0234375,0.0078125,1.6384e-06
0.03125,0.0078125,0.0
0.0390625,0.0078125,1.6384e-06
0.046875,0.0078125,4.9152e-06
0.0546875,0.0078125,3.2768e-06
0.0625,0.0078125,3.2768e-06
0.0703125,0.0078125,8.192e-06
0.078125,0.0078125,1.6384e-06
0.0859375,0.0078125,3.2768e-06
0.09375,0.0078125,1.14688e-05
0.1015625,0.0078125,1.47456e-05
0.109375,0.0078125,2.12992e-05
0.1171875,0.0078125,1.6384e-05
0.125,0.0078125,2.78528e-05
0.1328125,0.0078125,3.93216e-05
0.140625,0.0078125,4.25984e-05
0.1484375,0.0078125,4.25984e-05
0.15625,0.0078125,7.3728e-05
0.1640625,0.0078125,6.38976e-05
0.171875,0.0078125,7.53664e-05
0.1796875,0.0078125,8.51968e-05
0.1875,0.0078125,0.0001212416
0.1953125,0.0078125,0.0001409024
0.203125,0.0078125,0.0001523712
0.2109375,0.0078125,0.00016384
0.21875,0.0078125,0.0001687552
0.2265625,0.0078125,0.000229376
0.234375,0.0078125,0.00024576
0.2421875,0.0078125,0.0003145728
0.25,0.0078125,0.0003129344
0.2578125,0.0078125,0.0003309568
0.265625,0.0078125,0.0003833856
0.2734375,0.0078125,0.0005062656
0.28125,0.0078125,0.0004734976
0.2890625,0.0078125,0.0005701632
0.296875,0.0078125,0.0006455296
0.3046875,0.0078125,0.0006651904
0.3125,0.0078125,0.0008011776
0.3203125,0.0078125,0.0008732672
0.328125,0.0078125,0.0008978432
0.3359375,0.0078125,0.0009945088
0.34375,0.0078125,0.0010420224
0.3515625,0.0078125,0.0011665408
0.359375,0.0078125,0.0012976128
0.3671875,0.0078125,0.0012746752
0.375,0.0078125,0.0014319616
0.3828125,0.0078125,0.0015089664
0.390625,0.0078125,0.0015958016
0.3984375,0.0078125,0.0016678912
0.40625,0.0078125,0.001794048
0.4140625,0.0078125,0.0017743872
0.421875,0.0078125,0.0018546688
0.4296875,0.0078125,0.0019562496
0.4375,0.0078125,0.0020037632
0.4453125,0.0078125,0.0019628032
0.453125,0.0078125,0.0020758528
0.4609375,0.0078125,0.0022298624
0.46875,0.0078125,0.0023478272
0.4765625,0.0078125,0.0023527424
0.484375,0.0078125,0.002301952
0.4921875,0.0078125,0.0024117248
0.5,0.0078125,0.0023871488
0.5078125,0.0078125,0.002285568
0.515625,0.0078125,0.0023707648
0.5234375,0.0078125,0.0022888448
0.53125,0.0078125,0.002203648
0.5390625,0.0078125,0.0021200896
0.546875,0.0078125,0.0021970944
0.5546875,0.0078125,0.0020299776
0.5625,0.0078125,0.0020267008
0.5703125,0.0078125,0.0018743296
0.578125,0.0078125,0.0017989632
0.5859375,0.0078125,0.001794048
0.59375,0.0078125,0.001695744
0.6015625,0.0078125,0.001662976
0.609375,0.0078125,0.0014319616
0.6171875,0.0078125,0.0014729216
0.625,0.0078125,0.0013254656
0.6328125,0.0078125,0.0012763136
0.640625,0.0078125,0.0011976704
0.6484375,0.0078125,0.0011124736
0.65625,0.0078125,0.0010862592
0.6640625,0.0078125,0.00090112
0.671875,0.0078125,0.0008667136
0.6796875,0.0078125,0.0007815168
0.6875,0.0078125,0.00065536
0.6953125,0.0078125,0.0006438912
0.703125,0.0078125,0.0005275648
0.7109375,0.0078125,0.0005210112
0.71875,0.0078125,0.0005128192
0.7265625,0.0078125,0.000417792
0.734375,0.0078125,0.0003588096
0.7421875,0.0078125,0.0003538944
0.75,0.0078125,0.0002916352
0.7578125,0.0078125,0.0002719744
0.765625,0.0078125,0.0001982464
0.7734375,0.0078125,0.0002113536
0.78125,0.0078125,0.0001851392
0.7890625,0.0078125,0.0001458176
0.796875,0.0078125,0.0001196032
0.8046875,0.0078125,9.17504e-05
0.8125,0.0078125,9.66656e-05
0.8203125,0.0078125,8.02816e-05
0.828125,0.0078125,4.58752e-05
0.8359375,0.0078125,4.42368e-05
0.84375,0.0078125,4.9152e-05
0.8515625,0.0078125,3.60448e-05
0.859375,0.0078125,4.096e-05
0.8671875,0.0078125,2.78528e-05
0.875,0.0078125,1.80224e-05
0.8828125,0.0078125,2.4576e-05
0.890625,0.0078125,1.14688e-05
0.8984375,0.0078125,9.8304e-06
0.90625,0.0078125,8.192e-06
0.9140625,0.0078125,1.14688e-05
0.921875,0.0078125,9.8304e-06
0.9296875,0.0078125,4.9152e-06
0.9375,0.0078125,3.2768e-06
0.9453125,0.0078125,9.8304e-06
0.953125,0.0078125,3.2768e-06
0.9609375,0.0078125,0.0
0.96875,0.0078125,0.0
0.9765625,0.0078125,0.0
0.984375,0.0078125,1.6384e-06
0.9921875,0.0078125,3.2768e-06

0.0,0.015625,1.6384e-06
0.0078125,0.015625,3.2768e-06
0.015625,0.015625,4.9152e-06
0.0234375,0.015625,0.0
0.03125,0.015625,1.6384e-06
0.0390625,0.015625,4.9152e-06
0.046875,0.015625,4.9152e-06
0.0546875,0.015625,8.192e-06
0.0625,0.015625,8.192e-06
0.0703125,0.015625,6.5536e-06
0.078125,0.015625,8.192e-06
0.0859375,0.015625,1.47456e-05
0.09375,0.015625,8.192e-06
0.1015625,0.015625,1.80224e-05
0.109375,0.015625,1.14688e-05
0.1171875,0.015625,1.31072e-05
0.125,0.015625,2.29376e-05
0.1328125,0.015625,2.94912e-05
0.140625,0.015625,7.04512e-05
0.1484375,0.015625,6.5536e-05
0.15625,0.015625,7.20896e-05
0.1640625,0.015625,8.192e-05
0.171875,0.015625,0.0001163264
0.1796875,0.015625,0.000114688
0.1875,0.015625,0.0001130496
0.1953125,0.015625,0.0001589248
0.203125,0.015625,0.0001572864
0.2109375,0.015625,0.0002441216
0.21875,0.015625,0.0002523136
0.2265625,0.015625,0.000270336
0.234375,0.015625,0.0003309568
0.2421875,0.015625,0.0003817472
0.25,0.015625,0.0004407296
0.2578125,0.015625,0.0005292032
0.265625,0.015625,0.0005029888
0.2734375,0.015625,0.0005521408
0.28125,0.015625,0.0007012352
0.2890625,0.015625,0.0007356416
0.296875,0.015625,0.0008175616
0.3046875,0.015625,0.0009240576
0.3125,0.015625,0.0009928704
0.3203125,0.015625,0.0010780672
0.328125,0.015625,0.0011436032
0.3359375,0.015625,0.0012959744
0.34375,0.015625,0.0013942784
0.3515625,0.015625,0.0014680064
0.359375,0.015625,0.0015958016
0.3671875,0.015625,0.0017072128
0.375,0.015625,0.0018120704
0.3828125,0.015625,0.002015232
0.390625,0.015625,0.002121728
0.3984375,0.015625,0.0020791296
0.40625,0.015625,0.0022347776
0.4140625,0.015625,0.0024363008
0.421875,0.015625,0.0025821184
0.4296875,0.015625,0.0025427968
0.4375,0.015625,0.0025296896
0.4453125,0.015625,0.0026886144
0.453125,0.015625,0.0027475968
0.4609375,0.015625,0.0028606464
0.46875,0.015625,0.0028573696
0.4765625,0.015625,0.0028377088
0.484375,0.015625,0.0030507008
0.4921875,0.015625,0.0029147136
0.5,0.015625,0.0029392896
0.5078125,0.015625,0.0028491776
0.515625,0.015625,0.002801664
0.5234375,0.015625,0.0028639232
0.53125,0.015625,0.0029278208
0.5390625,0.015625,0.0027099136
0.546875,0.015625,0.0027885568
0.5546875,0.015625,0.002637824
0.5625,0.015625,0.0025673728
0.5703125,0.015625,0.0024444928
0.578125,0.015625,0.0023887872
0.5859375,0.015625,0.0021921792
0.59375,0.015625,0.0021528576
0.6015625,0.015625,0.0021037056
0.609375,0.015625,0.0019267584
0.6171875,0.015625,0.0017711104
0.625,0.015625,0.0017399808
0.6328125,0.015625,0.0016105472
0.640625,0.015625,0.0013877248
0.6484375,0.015625,0.0013729792
0.65625,0.015625,0.0012959744
0.6640625,0.015625,0.0011780096
0.671875,0.015625,0.001040384
0.6796875,0.015625,0.0009715712
0.6875,0.015625,0.0009568256
0.6953125,0.015625,0.0007962624
0.703125,0.015625,0.000720896
0.7109375,0.015625,0.0006651904
0.71875,0.015625,0.000516096
0.7265625,0.015625,0.0005357568
0.734375,0.015625,0.0004980736
0.7421875,0.015625,0.000401408
0.75,0.015625,0.0003506176
0.7578125,0.015625,0.0003309568
0.765625,0.015625,0.000344064
0.7734375,0.015625,0.000229376
0.78125,0.015625,0.0002015232
0.7890625,0.015625,0.0001736704
0.796875,0.015625,0.0001540096
0.8046875,0.015625,0.0001441792
0.8125,0.015625,0.0001196032
0.8203125,0.015625,0.0001097728
0.828125,0.015625,9.17504e-05
0.8359375,0.015625,8.192e-05
0.84375,0.015625,5.40672e-05
0.8515625,0.015625,4.25984e-05
0.859375,0.015625,3.2768e-05
0.8671875,0.015625,3.11296e-05
0.875,0.015625,3.2768e-05
0.8828125,0.015625,2.29376e-05
0.890625,0.015625,1.47456e-05
0.8984375,0.015625,2.12992e-05
0.90625,0.015625,1.96608e-05
0.9140625,0.015625,1.31072e-05
0.921875,0.015625,4.9152e-06
0.9296875,0.015625,4.9152e-06
0.9375,0.015625,8.192e-06
0.9453125,0.015625,1.6384e-06
0.953125,0.015625,4.9152e-06
0.9609375,0.015625,8.192e-06
0.96875,0.015625,1.6384e-06
0.9765625,0.015625,1.6384e-06
0.984375,0.015625,0.0
0.9921875,0.015625,1.6384e-06

0.0,0.0234375,3.2768e-06
0.0078125,0.0234375,0.0
0.015625,0.0234375,1.6384e-06
0.0234375,0.0234375,0.0
0.03125,0.0234375,0.0
0.0390625,0.0234375,4.9152e-06
0.046875,0.0234375,3.2768e-06
0.0546875,0.0234375,6.5536e-06
0.0625,0.0234375,4.9152e-06
0.0703125,0.0234375,1.14688e-05
0.078125,0.0234375,9.8304e-06
0.0859375,0.0234375,2.29376e-05
0.09375,0.0234375,1.96608e-05
0.1015625,0.0234375,2.94912e-05
0.109375,0.0234375,4.096e-05
0.1171875,0.0234375,4.25984e-05
0.125,0.0234375,4.096e-05
0.1328125,0.0234375,4.42368e-05
0.140625,0.0234375,4.58752e-05
0.1484375,0.0234375,5.40672e-05
0.15625,0.0234375,9.66656e-05
0.1640625,0.0234375,0.0001212416
0.171875,0.0234375,0.0001163264
0.1796875,0.0234375,0.0001540096
0.1875,0.0234375,0.0001867776
0.1953125,0.0234375,0.0002015232
0.203125,0.0234375,0.0002179072
0.2109375,0.0234375,0.0003260416
0.21875,0.0234375,0.0003457024
0.2265625,0.0234375,0.0003653632
0.234375,0.0234375,0.0003833856
0.2421875,0.0234375,0.0004800512
0.25,0.0234375,0.0005177344
0.2578125,0.0234375,0.0006094848
0.265625,0.0234375,0.0007028736
0.2734375,0.0234375,0.0007831552
0.28125,0.0234375,0.000786432
0.2890625,0.0234375,0.0009551872
0.296875,0.0234375,0.0009682944
0.3046875,0.0234375,0.0011911168
0.3125,0.0234375,0.001286144
0.3203125,0.0234375,0.0013746176
0.328125,0.0234375,0.0015302656
0.3359375,0.0234375,0.0017022976
0.34375,0.0234375,0.001712128
0.3515625,0.0234375,0.0019693568
0.359375,0.0234375,0.0021250048
0.3671875,0.0234375,0.0020791296
0.375,0.0234375,0.002244608
0.3828125,0.0234375,0.0024313856
0.390625,0.0234375,0.0024870912
0.3984375,0.0234375,0.0028131328
0.40625,0.0234375,0.002973696
0.4140625,0.0234375,0.0030277632
0.421875,0.0234375,0.002973696
0.4296875,0.0234375,0.0033128448
0.4375,0.0234375,0.0033701888
0.4453125,0.0234375,0.0034439168
0.453125,0.0234375,0.0035602432
0.4609375,0.0234375,0.0035258368
0.46875,0.0234375,0.0035291136
0.4765625,0.0234375,0.003751936
0.484375,0.0234375,0.0037322752
0.4921875,0.0234375,0.0036470784
0.5,0.0234375,0.0037421056
0.5078125,0.0234375,0.0036929536
0.515625,0.0234375,0.0036601856
0.5234375,0.0234375,0.0036978688
0.53125,0.0234375,0.0036487168
0.5390625,0.0234375,0.0034357248
0.546875,0.0234375,0.0034177024
0.5546875,0.0234375,0.0035094528
0.5625,0.0234375,0.0032866304
0.5703125,0.0234375,0.00315392
0.578125,0.0234375,0.003055616
0.5859375,0.0234375,0.0027541504
0.59375,0.0234375,0.0028770304
0.6015625,0.0234375,0.0027017216
0.609375,0.0234375,0.00249856
0.6171875,0.0234375,0.0023379968
0.625,0.0234375,0.002113536
0.6328125,0.0234375,0.0019873792
0.640625,0.0234375,0.0018644992
0.6484375,0.0234375,0.001794048
0.65625,0.0234375,0.0016105472
0.6640625,0.0234375,0.0014974976
0.671875,0.0234375,0.00135168
0.6796875,0.0234375,0.0012926976
0.6875,0.0234375,0.001204224
0.6953125,0.0234375,0.0010223616
0.703125,0.0234375,0.000966656
0.7109375,0.0234375,0.0007995392
0.71875,0.0234375,0.000761856
0.7265625,0.0234375,0.0006684672
0.734375,0.0234375,0.0006127616
0.7421875,0.0234375,0.0005210112
0.75,0.0234375,0.0004931584
0.7578125,0.0234375,0.0003653632
0.765625,0.0234375,0.0003325952
0.7734375,0.0234375,0.0002981888
0.78125,0.0234375,0.000278528
0.7890625,0.0234375,0.0002244608
0.796875,0.0234375,0.0001703936
0.8046875,0.0234375,0.0001671168
0.8125,0.0234375,0.0001458176
0.8203125,0.0234375,0.0001130496
0.828125,0.0234375,0.000106496
0.8359375,0.0234375,0.0001114112
0.84375,0.0234375,9.0112e-05
0.8515625,0.0234375,5.40672e-05
0.859375,0.0234375,5.57056e-05
0.8671875,0.0234375,4.42368e-05
0.875,0.0234375,2.4576e-05
0.8828125,0.0234375,2.94912e-05
0.890625,0.0234375,1.47456e-05
0.8984375,0.0234375,1.47456e-05
0.90625,0.0234375,1.47456e-05
0.9140625,0.0234375,1.6384e-05
0.921875,0.0234375,6.5536e-06
0.9296875,0.0234375,4.9152e-06
0.9375,0.0234375,9.8304e-06
0.9453125,0.0234375,8.192e-06
0.953125,0.0234375,1.6384e-06
0.9609375,0.0234375,3.2768e-06
0.96875,0.0234375,1.6384e-06
0.9765625,0.0234375,0.0
0.984375,0.0234375,0.0
0.9921875,0.0234375,0.0

0.0,0.03125,1.6384e-06
0.0078125,0.03125,0.0
0.015625,0.03125,3.2768e-06
0.0234375,0.03125,3.2768e-06
0.03125,0.03125,3.2768e-06
0.0390625,0.03125,3.2768e-06
0.046875,0.03125,1.31072e-05
0.0546875,0.03125,9.8304e-06
0.0625,0.03125,6.5536e-06
0.0703125,0.03125,1.6384e-05
0.078125,0.03125,1.80224e-05
0.0859375,0.03125,1.6384e-05
0.09375,0.03125,2.78528e-05
0.1015625,0.03125,2.12992e-05
0.109375,0.03125,2.78528e-05
0.1171875,0.03125,4.9152e-05
0.125,0.03125,5.57056e-05
0.1328125,0.03125,5.40672e-05
0.140625,0.03125,7.20896e-05
0.1484375,0.03125,9.8304e-05
0.15625,0.03125,0.0001130496
0.1640625,0.03125,0.0001245184
0.171875,0.03125,0.0001523712
0.1796875,0.03125,0.0001769472
0.1875,0.03125,0.00024576
0.1953125,0.03125,0.0002834432
0.203125,0.03125,0.000303104
0.2109375,0.03125,0.000385024
0.21875,0.03125,0.0003620864
0.2265625,0.03125,0.0004194304
0.234375,0.03125,0.0004931584
0.2421875,0.03125,0.0006291456
0.25,0.03125,0.0006832128
0.2578125,0.03125,0.0008011776
0.265625,0.03125,0.0009125888
0.2734375,0.03125,0.0009486336
0.28125,0.03125,0.0011239424
0.2890625,0.03125,0.0012435456
0.296875,0.03125,0.0013418496
0.3046875,0.03125,0.0014073856
0.3125,0.03125,0.0015106048
0.3203125,0.03125,0.0016924672
0.328125,0.03125,0.001900544
0.3359375,0.03125,0.0020283392
0.34375,0.03125,0.0021741568
0.3515625,0.03125,0.0025083904
0.359375,0.03125,0.002555904
0.3671875,0.03125,0.0027459584
0.375,0.03125,0.0028852224
0.3828125,0.03125,0.0031899648
0.390625,0.03125,0.0033521664
0.3984375,0.03125,0.0035012608
0.40625,0.03125,0.00356352
0.4140625,0.03125,0.003792896
0.421875,0.03125,0.0038567936
0.4296875,0.03125,0.0042565632
0.4375,0.03125,0.0041304064
0.4453125,0.03125,0.0044056576
0.453125,0.03125,0.004390912
0.4609375,0.03125,0.0046186496
0.46875,0.03125,0.0047005696
0.4765625,0.03125,0.0047398912
0.484375,0.03125,0.0046432256
0.4921875,0.03125,0.004718592
0.5,0.03125,0.0047775744
0.5078125,0.03125,0.0045154304
0.515625,0.03125,0.004775936
0.5234375,0.03125,0.0046661632
0.53125,0.03125,0.0045563904
0.5390625,0.03125,0.0044826624
0.546875,0.03125,0.0043433984
0.5546875,0.03125,0.00421888
0.5625,0.03125,0.004104192
0.5703125,0.03125,0.00397312
0.578125,0.03125,0.0038862848
0.5859375,0.03125,0.0037257216
0.59375,0.03125,0.0034766848
0.6015625,0.03125,0.0032161792
0.609375,0.03125,0.0032423936
0.6171875,0.03125,0.0029769728
0.625,0.03125,0.0028295168
0.6328125,0.03125,0.0026361856
0.640625,0.03125,0.0024641536
0.6484375,0.03125,0.0021643264
0.65625,0.03125,0.0020676608
0.6640625,0.03125,0.0019218432
0.671875,0.03125,0.0017465344
0.6796875,0.03125,0.0015499264
0.6875,0.03125,0.0014123008
0.6953125,0.03125,0.0012681216
0.703125,0.03125,0.0011943936
0.7109375,0.03125,0.0010452992
0.71875,0.03125,0.0009568256
0.7265625,0.03125,0.0008257536
0.734375,0.03125,0.0007356416
0.7421875,0.03125,0.0006193152
0.75,0.03125,0.0006242304
0.7578125,0.03125,0.0005275648
0.765625,0.03125,0.000499712
0.7734375,0.03125,0.0003915776
0.78125,0.03125,0.000352256
0.7890625,0.03125,0.0003047424
0.796875,0.03125,0.0002932736
0.8046875,0.03125,0.0002097152
0.8125,0.03125,0.0001753088
0.8203125,0.03125,0.0001687552
0.828125,0.03125,0.0001507328
0.8359375,0.03125,0.0001163264
0.84375,0.03125,8.02816e-05
0.8515625,0.03125,6.88128e-05
0.859375,0.03125,5.40672e-05
0.8671875,0.03125,5.7344e-05
0.875,0.03125,4.25984e-05
0.8828125,0.03125,3.2768e-05
0.890625,0.03125,2.62144e-05
0.8984375,0.03125,1.96608e-05
0.90625,0.03125,2.12992e-05
0.9140625,0.03125,8.192e-06
0.921875,0.03125,1.14688e-05
0.9296875,0.03125,1.14688e-05
0.9375,0.03125,1.14688e-05
0.9453125,0.03125,6.5536e-06
0.953125,0.03125,4.9152e-06
0.9609375,0.03125,6.5536e-06
0.96875,0.03125,0.0
0.9765625,0.03125,1.6384e-06
0.984375,0.03125,1.6384e-06
0.9921875,0.03125,0.0

0.0,0.0390625,0.0
0.0078125,0.0390625,1.6384e-06
0.015625,0.0390625,3.2768e-06
0.0234375,0.0390625,8.192e-06
0.03125,0.0390625,8.192e-06
0.0390625,0.0390625,4.9152e-06
0.046875,0.0390625,1.14688e-05
0.0546875,0.0390625,1.6384e-05
0.0625,0.0390625,1.31072e-05
0.0703125,0.0390625,1.80224e-05
0.078125,0.0390625,2.12992e-05
0.0859375,0.0390625,3.2768e-05
0.09375,0.0390625,2.62144e-05
0.1015625,0.0390625,4.096e-05
0.109375,0.0390625,4.25984e-05
0.1171875,0.0390625,3.93216e-05
0.125,0.0390625,7.04512e-05
0.1328125,0.0390625,9.33888e-05
0.140625,0.0390625,9.8304e-05
0.1484375,0.0390625,0.000106496
0.15625,0.0390625,0.0001343488
0.1640625,0.0390625,0.0001851392
0.171875,0.0390625,0.0001671168
0.1796875,0.0390625,0.0002572288
0.1875,0.0390625,0.0002490368
0.1953125,0.0390625,0.0002932736
0.203125,0.0390625,0.000352256
0.2109375,0.0390625,0.0004046848
0.21875,0.0390625,0.0004685824
0.2265625,0.0390625,0.0005750784
0.234375,0.0390625,0.0006094848
0.2421875,0.0390625,0.0007225344
0.25,0.0390625,0.0008880128
0.2578125,0.0390625,0.0009355264
0.265625,0.0390625,0.0011436032
0.2734375,0.0390625,0.0012632064
0.28125,0.0390625,0.001294336
0.2890625,0.0390625,0.001531904
0.296875,0.0390625,0.001662976
0.3046875,0.0390625,0.0018956288
0.3125,0.0390625,0.0020283392
0.3203125,0.0390625,0.002269184
0.328125,0.0390625,0.0024018944
0.3359375,0.0390625,0.0025706496
0.34375,0.0390625,0.0028196864
0.3515625,0.0390625,0.002965504
0.359375,0.0390625,0.0033488896
0.3671875,0.0390625,0.0034111488
0.375,0.0390625,0.0036503552
0.3828125,0.0390625,0.0039223296
0.390625,0.0390625,0.004227072
0.3984375,0.0390625,0.0043778048
0.40625,0.0390625,0.004603904
0.4140625,0.0390625,0.0048726016
0.421875,0.0390625,0.0051003392
0.4296875,0.0390625,0.005316608
0.4375,0.0390625,0.0053919744
0.4453125,0.0390625,0.0054689792
0.453125,0.0390625,0.0056721408
0.4609375,0.0390625,0.0056983552
0.46875,0.0390625,0.0057950208
0.4765625,0.0390625,0.0059031552
0.484375,0.0390625,0.0059260928
0.4921875,0.0390625,0.0058916864
0.5,0.0390625,0.0059768832
0.5078125,0.0390625,0.0059539456
0.515625,0.0390625,0.0059572224
0.5234375,0.0390625,0.0058540032
0.53125,0.0390625,0.0058998784
0.5390625,0.0390625,0.0056836096
0.546875,0.0390625,0.005472256
0.5546875,0.0390625,0.0054378496
0.5625,0.0390625,0.0051675136
0.5703125,0.0390625,0.0050102272
0.578125,0.0390625,0.0047366144
0.5859375,0.0390625,0.00458752
0.59375,0.0390625,0.0043876352
0.6015625,0.0390625,0.0040337408
0.609375,0.0390625,0.0038764544
0.6171875,0.0390625,0.0036831232
0.625,0.0390625,0.0034357248
0.6328125,0.0390625,0.0033701888
0.640625,0.0390625,0.0031064064
0.6484375,0.0390625,0.0028114944
0.65625,0.0390625,0.0027049984
0.6640625,0.0390625,0.0024199168
0.671875,0.0390625,0.0021331968
0.6796875,0.0390625,0.0021168128
0.6875,0.0390625,0.0018137088
0.6953125,0.0390625,0.0017629184
0.703125,0.0390625,0.0014696448
0.7109375,0.0390625,0.0013615104
0.71875,0.0390625,0.001163264
0.7265625,0.0390625,0.0010960896
0.734375,0.0390625,0.0009945088
0.7421875,0.0390625,0.0008945664
0.75,0.0390625,0.0007274496
0.7578125,0.0390625,0.0006848512
0.765625,0.0390625,0.000606208
0.7734375,0.0390625,0.0004898816
0.78125,0.0390625,0.0004161536
0.7890625,0.0390625,0.0003407872
0.796875,0.0390625,0.0003227648
0.8046875,0.0390625,0.0002637824
0.8125,0.0390625,0.000229376
0.8203125,0.0390625,0.0002015232
0.828125,0.0390625,0.0001622016
0.8359375,0.0390625,0.0001458176
0.84375,0.0390625,0.0001425408
0.8515625,0.0390625,0.0001032192
0.859375,0.0390625,7.04512e-05
0.8671875,0.0390625,6.71744e-05
0.875,0.0390625,5.57056e-05
0.8828125,0.0390625,4.58752e-05
0.890625,0.0390625,4.75136e-05
0.8984375,0.0390625,3.76832e-05
0.90625,0.0390625,3.76832e-05
0.9140625,0.0390625,1.96608e-05
0.921875,0.0390625,1.80224e-05
0.9296875,0.0390625,1.47456e-05
0.9375,0.0390625,8.192e-06
0.9453125,0.0390625,4.9152e-06
0.953125,0.0390625,8.192e-06
0.9609375,0.0390625,8.192e-06
0.96875,0.0390625,3.2768e-06
0.9765625,0.0390625,3.2768e-06
0.984375,0.0390625,1.6384e-06
0.9921875,0.0390625,1.6384e-06

0.0,0.046875,0.0
0.0078125,0.046875,1.6384e-06
0.015625,0.046875,4.9152e-06
0.0234375,0.046875,3.2768e-06
0.03125,0.046875,4.9152e-06
0.0390625,0.046875,1.31072e-05
0.046875,0.046875,9.8304e-06
0.0546875,0.046875,9.8304e-06
0.0625,0.046875,1.47456e-05
0.0703125,0.046875,6.5536e-06
0.078125,0.046875,2.29376e-05
0.0859375,0.046875,3.44064e-05
0.09375,0.046875,5.07904e-05
0.1015625,0.046875,4.9152e-05
0.109375,0.046875,6.71744e-05
0.1171875,0.046875,7.3728e-05
0.125,0.046875,7.70048e-05
0.1328125,0.046875,0.0001327104
0.140625,0.046875,0.0001327104
0.1484375,0.046875,0.000131072
0.15625,0.046875,0.0001671168
0.1640625,0.046875,0.0001835008
0.171875,0.046875,0.0002686976
0.1796875,0.046875,0.0002899968
0.1875,0.046875,0.000335872
0.1953125,0.046875,0.0003964928
0.203125,0.046875,0.0004325376
0.2109375,0.046875,0.0005423104
0.21875,0.046875,0.0005996544
0.2265625,0.046875,0.0006930432
0.234375,0.046875,0.0007979008
0.2421875,0.046875,0.00086016
0.25,0.046875,0.0010551296
0.2578125,0.046875,0.0012288
0.265625,0.046875,0.0014073856
0.2734375,0.046875,0.0015269888
0.28125,0.046875,0.0017186816
0.2890625,0.046875,0.00192512
0.296875,0.046875,0.0020938752
0.3046875,0.046875,0.0022298624
0.3125,0.046875,0.0025034752
0.3203125,0.046875,0.0028573696
0.328125,0.046875,0.0029458432
0.3359375,0.046875,0.0032620544
0.34375,0.046875,0.0035979264
0.3515625,0.046875,0.0038649856
0.359375,0.046875,0.0042500096
0.3671875,0.046875,0.0043761664
0.375,0.046875,0.0047202304
0.3828125,0.046875,0.00487424
0.390625,0.046875,0.0053313536
0.3984375,0.046875,0.0056147968
0.40625,0.046875,0.00606208
0.4140625,0.046875,0.0060342272
0.421875,0.046875,0.006283264
0.4296875,0.046875,0.006733824
0.4375,0.046875,0.006930432
0.4453125,0.046875,0.0070549504
0.453125,0.046875,0.0070074368
0.4609375,0.046875,0.0071811072
0.46875,0.046875,0.0071172096
0.4765625,0.046875,0.0074858496
0.484375,0.046875,0.0075956224
0.4921875,0.046875,0.00749568
0.5,0.046875,0.0075481088
0.5078125,0.046875,0.0071663616
0.515625,0.046875,0.007380992
0.5234375,0.046875,0.0072482816
0.53125,0.046875,0.007118848
0.5390625,0.046875,0.0071008256
0.546875,0.046875,0.0070074368
0.5546875,0.046875,0.0066322432
0.5625,0.046875,0.00659456
0.5703125,0.046875,0.0064765952
0.578125,0.046875,0.0059162624
0.5859375,0.046875,0.0058179584
0.59375,0.046875,0.0054591488
0.6015625,0.046875,0.005414912
0.609375,0.046875,0.004939776
0.6171875,0.046875,0.0045826048
0.625,0.046875,0.0044761088
0.6328125,0.046875,0.0040517632
0.640625,0.046875,0.00393216
0.6484375,0.046875,0.0035651584
0.65625,0.046875,0.0033488896
0.6640625,0.046875,0.0029458432
0.671875,0.046875,0.0028196864
0.6796875,0.046875,0.0025001984
0.6875,0.046875,0.002285568
0.6953125,0.046875,0.002048
0.703125,0.046875,0.0018612224
0.7109375,0.046875,0.001818624
0.71875,0.046875,0.0014794752
0.7265625,0.046875,0.0014221312
0.734375,0.046875,0.0012222464
0.7421875,0.046875,0.0010174464
0.75,0.046875,0.00098304
0.7578125,0.046875,0.0008175616
0.765625,0.046875,0.000729088
0.7734375,0.046875,0.0006012928
0.78125,0.046875,0.0005357568
0.7890625,0.046875,0.0004489216
0.796875,0.046875,0.0004096
0.8046875,0.046875,0.0003375104
0.8125,0.046875,0.0002801664
0.8203125,0.046875,0.0002654208
0.828125,0.046875,0.0002048
0.8359375,0.046875,0.0002048
0.84375,0.046875,0.0001654784
0.8515625,0.046875,0.0001327104
0.859375,0.046875,9.50272e-05
0.8671875,0.046875,0.0001081344
0.875,0.046875,6.38976e-05
0.8828125,0.046875,5.57056e-05
0.890625,0.046875,6.38976e-05
0.8984375,0.046875,3.60448e-05
0.90625,0.046875,2.62144e-05
0.9140625,0.046875,3.60448e-05
0.921875,0.046875,2.62144e-05
0.9296875,0.046875,1.96608e-05
0.9375,0.046875,1.31072e-05
0.9453125,0.046875,3.2768e-06
0.953125,0.046875,4.9152e-06
0.9609375,0.046875,6.5536e-06
0.96875,0.046875,8.192e-06
0.9765625,0.046875,4.9152e-06
0.984375,0.046875,4.9152e-06
0.9921875,0.046875,1.6384e-06

0.0,0.0546875,3.2768e-06
0.0078125,0.0546875,4.9152e-06
0.015625,0.0546875,1.6384e-06
0.0234375,0.0546875,3.2768e-06
0.03125,0.0546875,9.8304e-06
0.0390625,0.0546875,9.8304e-06
0.046875,0.0546875,1.6384e-05
0.0546875,0.0546875,2.12992e-05
0.0625,0.0546875,2.12992e-05
0.0703125,0.0546875,2.4576e-05
0.078125,0.0546875,1.96608e-05
0.0859375,0.0546875,3.93216e-05
0.09375,0.0546875,4.9152e-05
0.1015625,0.0546875,4.25984e-05
0.109375,0.0546875,7.53664e-05
0.1171875,0.0546875,8.35584e-05
0.125,0.0546875,0.0001097728
0.1328125,0.0546875,0.0001163264
0.140625,0.0546875,0.0001523712
0.1484375,0.0546875,0.0002064384
0.15625,0.0546875,0.0002473984
0.1640625,0.0546875,0.0002605056
0.171875,0.0546875,0.0003407872
0.1796875,0.0546875,0.0003997696
0.1875,0.0546875,0.0004456448
0.1953125,0.0546875,0.0004947968
0.203125,0.0546875,0.0005783552
0.2109375,0.0546875,0.0006012928
0.21875,0.0546875,0.0008404992
0.2265625,0.0546875,0.0008536064
0.234375,0.0546875,0.001040384
0.2421875,0.0546875,0.0011239424
0.25,0.0546875,0.0013287424
0.2578125,0.0546875,0.0015253504
0.265625,0.0546875,0.001622016
0.2734375,0.0546875,0.0019529728
0.28125,0.0546875,0.002056192
0.2890625,0.0546875,0.00237568
0.296875,0.0546875,0.002441216
0.3046875,0.0546875,0.0028688384
0.3125,0.0546875,0.0031834112
0.3203125,0.0546875,0.0035504128
0.328125,0.0546875,0.003817472
0.3359375,0.0546875,0.0040157184
0.34375,0.0546875,0.0045268992
0.3515625,0.0546875,0.004661248
0.359375,0.0546875,0.0050937856
0.3671875,0.0546875,0.0056016896
0.375,0.0546875,0.005906432
0.3828125,0.0546875,0.0062210048
0.390625,0.0546875,0.006496256
0.3984375,0.0546875,0.0068386816
0.40625,0.0546875,0.007380992
0.4140625,0.0546875,0.0076775424
0.421875,0.0546875,0.0080052224
0.4296875,0.0546875,0.008257536
0.4375,0.0546875,0.0087130112
0.4453125,0.0546875,0.008749056
0.453125,0.0546875,0.0089571328
0.4609375,0.0546875,0.0091701248
0.46875,0.0546875,0.008994816
0.4765625,0.0546875,0.0093995008
0.484375,0.0546875,0.0094306304
0.4921875,0.0546875,0.0095240192
0.5,0.0546875,0.009510912
0.5078125,0.0546875,0.00933888
0.515625,0.0546875,0.0093323264
0.5234375,0.0546875,0.0092454912
0.53125,0.0546875,0.008945664
0.5390625,0.0546875,0.0088735744
0.546875,0.0546875,0.0087621632
0.5546875,0.0546875,0.0084967424
0.5625,0.0546875,0.0081494016
0.5703125,0.0546875,0.0080494592
0.578125,0.0546875,0.0078757888
0.5859375,0.0546875,0.0071942144
0.59375,0.0546875,0.0068108288
0.6015625,0.0546875,0.0064159744
0.609375,0.0546875,0.0062226432
0.6171875,0.0546875,0.0058753024
0.625,0.0546875,0.0054116352
0.6328125,0.0546875,0.0051380224
0.640625,0.0546875,0.0048693248
0.6484375,0.0546875,0.0044924928
0.65625,0.0546875,0.0040943616
0.6640625,0.0546875,0.0038486016
0.671875,0.0546875,0.003571712
0.6796875,0.0546875,0.0030949376
0.6875,0.0546875,0.0027869184
0.6953125,0.0546875,0.0024707072
0.703125,0.0546875,0.0024150016
0.7109375,0.0546875,0.0020873216
0.71875,0.0546875,0.0019054592
0.7265625,0.0546875,0.0016433152
0.734375,0.0546875,0.0014680064
0.7421875,0.0546875,0.0012845056
0.75,0.0546875,0.0011993088
0.7578125,0.0546875,0.0011124736
0.765625,0.0546875,0.0009715712
0.7734375,0.0546875,0.0007503872
0.78125,0.0546875,0.0006668288
0.7890625,0.0546875,0.0005832704
0.796875,0.0546875,0.0005210112
0.8046875,0.0546875,0.0004128768
0.8125,0.0546875,0.0003571712
0.8203125,0.0546875,0.0002916352
0.828125,0.0546875,0.0002818048
0.8359375,0.0546875,0.000196608
0.84375,0.0546875,0.0001687552
0.8515625,0.0546875,0.0001654784
0.859375,0.0546875,0.0001212416
0.8671875,0.0546875,0.000106496
0.875,0.0546875,9.66656e-05
0.8828125,0.0546875,7.04512e-05
0.890625,0.0546875,4.58752e-05
0.8984375,0.0546875,6.06208e-05
0.90625,0.0546875,3.76832e-05
0.9140625,0.0546875,3.76832e-05
0.921875,0.0546875,3.11296e-05
0.9296875,0.0546875,9.8304e-06
0.9375,0.0546875,1.47456e-05
0.9453125,0.0546875,1.80224e-05
0.953125,0.0546875,8.192e-06
0.9609375,0.0546875,4.9152e-06
0.96875,0.0546875,4.9152e-06
0.9765625,0.0546875,3.2768e-06
0.984375,0.0546875,4.9152e-06
0.9921875,0.0546875,3.2768e-06

0.0,0.0625,1.6384e-06
0.0078125,0.0625,4.9152e-06
0.015625,0.0625,4.9152e-06
0.0234375,0.0625,4.9152e-06
0.03125,0.0625,1.14688e-05
0.0390625,0.0625,1.47456e-05
0.046875,0.0625,1.14688e-05
0.0546875,0.0625,2.4576e-05
0.0625,0.0625,2.12992e-05
0.0703125,0.0625,3.11296e-05
0.078125,0.0625,3.93216e-05
0.0859375,0.0625,6.5536e-05
0.09375,0.0625,5.7344e-05
0.1015625,0.0625,9.0112e-05
0.109375,0.0625,8.02816e-05
0.1171875,0.0625,0.000106496
0.125,0.0625,0.0001441792
0.1328125,0.0625,0.0001589248
0.140625,0.0625,0.0001818624
0.1484375,0.0625,0.0002326528
0.15625,0.0625,0.0002719744
0.1640625,0.0625,0.0003702784
0.171875,0.0625,0.0003653632
0.1796875,0.0625,0.000466944
0.1875,0.0625,0.0005275648
0.1953125,0.0625,0.0006127616
0.203125,0.0625,0.0007258112
0.2109375,0.0625,0.0008503296
0.21875,0.0625,0.0009928704
0.2265625,0.0625,0.001032192
0.234375,0.0625,0.001277952
0.2421875,0.0625,0.00147456
0.25,0.0625,0.0016826368
0.2578125,0.0625,0.0018481152
0.265625,0.0625,0.0020627456
0.2734375,0.0625,0.0023609344
0.28125,0.0625,0.0025608192
0.2890625,0.0625,0.0029753344
0.296875,0.0625,0.003293184
0.3046875,0.0625,0.0035749888
0.3125,0.0625,0.0039059456
0.3203125,0.0625,0.0043565056
0.328125,0.0625,0.0045481984
0.3359375,0.0625,0.0050020352
0.34375,0.0625,0.0056868864
0.3515625,0.0625,0.0059097088
0.359375,0.0625,0.0064618496
0.3671875,0.0625,0.0070189056
0.375,0.0625,0.0073596928
0.3828125,0.0625,0.0075628544
0.390625,0.0625,0.0082018304
0.3984375,0.0625,0.0085213184
0.40625,0.0625,0.0090832896
0.4140625,0.0625,0.0097124352
0.421875,0.0625,0.0098598912
0.4296875,0.0625,0.010182656
0.4375,0.0625,0.010657792
0.4453125,0.0625,0.0107937792
0.453125,0.0625,0.011370496
0.4609375,0.0625,0.0115212288
0.46875,0.0625,0.0116703232
0.4765625,0.0625,0.011640832
0.484375,0.0625,0.0118177792
0.4921875,0.0625,0.0116719616
0.5,0.0625,0.0118587392
0.5078125,0.0625,0.0118685696
0.515625,0.0625,0.0115441664
0.5234375,0.0625,0.011624448
0.53125,0.0625,0.011411456
0.5390625,0.0625,0.011198464
0.546875,0.0625,0.0108544
0.5546875,0.0625,0.0104448
0.5625,0.0625,0.0103186432
0.5703125,0.0625,0.0098516992
0.578125,0.0625,0.0094633984
0.5859375,0.0625,0.0091881472
0.59375,0.0625,0.008486912
0.6015625,0.0625,0.0083378176
0.609375,0.0625,0.007888896
0.6171875,0.0625,0.0072237056
0.625,0.0625,0.0069500928
0.6328125,0.0625,0.0064094208
0.640625,0.0625,0.00606208
0.6484375,0.0625,0.005439488
0.65625,0.0625,0.0050020352
0.6640625,0.0625,0.0047005696
0.671875,0.0625,0.0044580864
0.6796875,0.0625,0.0039845888
0.6875,0.0625,0.0036847616
0.6953125,0.0625,0.0032587776
0.703125,0.0625,0.0028966912
0.7109375,0.0625,0.0027508736
0.71875,0.0625,0.0024215552
0.7265625,0.0625,0.0021889024
0.734375,0.0625,0.0018726912
0.7421875,0.0625,0.00155648
0.75,0.0625,0.0014548992
0.7578125,0.0625,0.0012992512
0.765625,0.0625,0.0011747328
0.7734375,0.0625,0.0010305536
0.78125,0.0625,0.000794624
0.7890625,0.0625,0.0006619136
0.796875,0.0625,0.0006324224
0.8046875,0.0625,0.0005718016
0.8125,0.0625,0.0005013504
0.8203125,0.0625,0.0003915776
0.828125,0.0625,0.0003260416
0.8359375,0.0625,0.0002670592
0.84375,0.0625,0.0002310144
0.8515625,0.0625,0.0001982464
0.859375,0.0625,0.0001343488
0.8671875,0.0625,0.000147456
0.875,0.0625,0.0001245184
0.8828125,0.0625,8.192e-05
0.890625,0.0625,7.86432e-05
0.8984375,0.0625,7.20896e-05
0.90625,0.0625,6.22592e-05
0.9140625,0.0625,4.75136e-05
0.921875,0.0625,3.11296e-05
0.9296875,0.0625,2.94912e-05
0.9375,0.0625,1.6384e-05
0.9453125,0.0625,3.2768e-05
0.953125,0.0625,1.14688e-05
0.9609375,0.0625,1.47456e-05
0.96875,0.0625,8.192e-06
0.9765625,0.0625,6.5536e-06
0.984375,0.0625,1.6384e-06
0.9921875,0.0625,4.9152e-06

0.0,0.0703125,8.192e-06
0.0078125,0.0703125,4.9152e-06
0.015625,0.0703125,6.5536e-06
0.0234375,0.0703125,8.192e-06
0.03125,0.0703125,8.192e-06
0.0390625,0.0703125,2.4576e-05
0.046875,0.0703125,2.78528e-05
0.0546875,0.0703125,3.60448e-05
0.0625,0.0703125,4.096e-05
0.0703125,0.0703125,2.94912e-05
0.078125,0.0703125,6.22592e-05
0.0859375,0.0703125,7.04512e-05
0.09375,0.0703125,7.20896e-05
0.1015625,0.0703125,8.68352e-05
0.109375,0.0703125,0.0001245184
0.1171875,0.0703125,0.0001490944
0.125,0.0703125,0.000180224
0.1328125,0.0703125,0.000196608
0.140625,0.0703125,0.0002441216
0.1484375,0.0703125,0.0002850816
0.15625,0.0703125,0.0003244032
0.1640625,0.0703125,0.0004128768
0.171875,0.0703125,0.0004866048
0.1796875,0.0703125,0.0005718016
0.1875,0.0703125,0.000729088
0.1953125,0.0703125,0.0007602176
0.203125,0.0703125,0.0008650752
0.2109375,0.0703125,0.0010862592
0.21875,0.0703125,0.001253376
0.2265625,0.0703125,0.0013582336
0.234375,0.0703125,0.0016269312
0.2421875,0.0703125,0.0018546688
0.25,0.0703125,0.0021250048
0.2578125,0.0703125,0.0022642688
0.265625,0.0703125,0.0026411008
0.2734375,0.0703125,0.0029048832
0.28125,0.0703125,0.0032587776
0.2890625,0.0703125,0.0036749312
0.296875,0.0703125,0.004104192
0.3046875,0.0703125,0.0044498944
0.3125,0.0703125,0.0048627712
0.3203125,0.0703125,0.0053231616
0.328125,0.0703125,0.0058474496
0.3359375,0.0703125,0.006373376
0.34375,0.0703125,0.0067715072
0.3515625,0.0703125,0.007340032
0.359375,0.0703125,0.0079937536
0.3671875,0.0703125,0.008486912
0.375,0.0703125,0.0091389952
0.3828125,0.0703125,0.0095453184
0.390625,0.0703125,0.0102580224
0.3984375,0.0703125,0.0109002752
0.40625,0.0703125,0.0112328704
0.4140625,0.0703125,0.01175552
0.421875,0.0703125,0.0121274368
0.4296875,0.0703125,0.0124928
0.4375,0.0703125,0.013254656
0.4453125,0.0703125,0.0135921664
0.453125,0.0703125,0.0138395648
0.4609375,0.0703125,0.014237696
0.46875,0.0703125,0.0145129472
0.4765625,0.0703125,0.0146096128
0.484375,0.0703125,0.0145014784
0.4921875,0.0703125,0.0147030016
0.5,0.0703125,0.0145620992
0.5078125,0.0703125,0.014671872
0.515625,0.0703125,0.0140787712
0.5234375,0.0703125,0.0145276928
0.53125,0.0703125,0.0140640256
0.5390625,0.0703125,0.0137904128
0.546875,0.0703125,0.0134578176
0.5546875,0.0703125,0.0132415488
0.5625,0.0703125,0.0127336448
0.5703125,0.0703125,0.012255232
0.578125,0.0703125,0.011689984
0.5859375,0.0703125,0.0113115136
0.59375,0.0703125,0.0111067136
0.6015625,0.0703125,0.0101892096
0.609375,0.0703125,0.009814016
0.6171875,0.0703125,0.0092422144
0.625,0.0703125,0.0084754432
0.6328125,0.0703125,0.0080592896
0.640625,0.0703125,0.0076857344
0.6484375,0.0703125,0.00684032
0.65625,0.0703125,0.0062898176
0.6640625,0.0703125,0.0057245696
0.671875,0.0703125,0.0053755904
0.6796875,0.0703125,0.0049332224
0.6875,0.0703125,0.0045285376
0.6953125,0.0703125,0.0040206336
0.703125,0.0703125,0.003776512
0.7109375,0.0703125,0.0033964032
0.71875,0.0703125,0.0028688384
0.7265625,0.0703125,0.0025952256
0.734375,0.0703125,0.0023461888
0.7421875,0.0703125,0.002031616
0.75,0.0703125,0.0018857984
0.7578125,0.0703125,0.0015777792
0.765625,0.0703125,0.0013647872
0.7734375,0.0703125,0.0011812864
0.78125,0.0703125,0.0011042816
0.7890625,0.0703125,0.0009551872
0.796875,0.0703125,0.0007421952
0.8046875,0.0703125,0.0006701056
0.8125,0.0703125,0.0005931008
0.8203125,0.0703125,0.0005308416
0.828125,0.0703125,0.0003997696
0.8359375,0.0703125,0.0003506176
0.84375,0.0703125,0.0002768896
0.8515625,0.0703125,0.0002277376
0.859375,0.0703125,0.0002506752
0.8671875,0.0703125,0.0001671168
0.875,0.0703125,0.000114688
0.8828125,0.0703125,0.0001490944
0.890625,0.0703125,8.192e-05
0.8984375,0.0703125,7.53664e-05
0.90625,0.0703125,6.38976e-05
0.9140625,0.0703125,5.7344e-05
0.921875,0.0703125,4.25984e-05
0.9296875,0.0703125,2.94912e-05
0.9375,0.0703125,1.80224e-05
0.9453125,0.0703125,2.29376e-05
0.953125,0.0703125,1.80224e-05
0.9609375,0.0703125,9.8304e-06
0.96875,0.0703125,1.96608e-05
0.9765625,0.0703125,9.8304e-06
0.984375,0.0703125,4.9152e-06
0.9921875,0.0703125,1.31072e-05

0.0,0.078125,1.14688e-05
0.0078125,0.078125,6.5536e-06
0.015625,0.078125,8.192e-06
0.0234375,0.078125,6.5536e-06
0.03125,0.078125,2.12992e-05
0.0390625,0.078125,2.12992e-05
0.046875,0.078125,2.4576e-05
0.0546875,0.078125,3.11296e-05
0.0625,0.078125,4.096e-05
0.0703125,0.078125,3.60448e-05
0.078125,0.078125,6.5536e-05
0.0859375,0.078125,8.84736e-05
0.09375,0.078125,9.8304e-05
0.1015625,0.078125,0.0001097728
0.109375,0.078125,0.0001277952
0.1171875,0.078125,0.0001916928
0.125,0.078125,0.0001998848
0.1328125,0.078125,0.0001982464
0.140625,0.078125,0.0003325952
0.1484375,0.078125,0.0003637248
0.15625,0.078125,0.0004571136
0.1640625,0.078125,0.0004931584
0.171875,0.078125,0.0006111232
0.1796875,0.078125,0.000745472
0.1875,0.078125,0.0008175616
0.1953125,0.078125,0.0009879552
0.203125,0.078125,0.0011403264
0.2109375,0.078125,0.001294336
0.21875,0.078125,0.0014598144
0.2265625,0.078125,0.001630208
0.234375,0.078125,0.0020283392
0.2421875,0.078125,0.0022249472
0.25,0.078125,0.0024788992
0.2578125,0.078125,0.0029835264
0.265625,0.078125,0.003104768
0.2734375,0.078125,0.0036601856
0.28125,0.078125,0.0040779776
0.2890625,0.078125,0.0045514752
0.296875,0.078125,0.005029888
0.3046875,0.078125,0.0053723136
0.3125,0.078125,0.0058458112
0.3203125,0.078125,0.0066535424
0.328125,0.078125,0.0072515584
0.3359375,0.078125,0.0078184448
0.34375,0.078125,0.0087293952
0.3515625,0.078125,0.0090816512
0.359375,0.078125,0.0098451456
0.3671875,0.078125,0.0110280704
0.375,0.078125,0.0113737728
0.3828125,0.078125,0.0119717888
0.390625,0.078125,0.0128499712
0.3984375,0.078125,0.013221888
0.40625,0.078125,0.0139968512
0.4140625,0.078125,0.0147521536
0.421875,0.078125,0.015343616
0.4296875,0.078125,0.0157401088
0.4375,0.078125,0.016105472
0.4453125,0.078125,0.016646144
0.453125,0.078125,0.016973824
0.4609375,0.078125,0.017432576
0.46875,0.078125,0.017809408
0.4765625,0.078125,0.01794048
0.484375,0.078125,0.01810432
0.4921875,0.078125,0.01826816
0.5,0.078125,0.017907712
0.5078125,0.078125,0.018300928
0.515625,0.078125,0.018071552
0.5234375,0.078125,0.017956864
0.53125,0.078125,0.01744896
0.5390625,0.078125,0.017334272
0.546875,0.078125,0.016973824
0.5546875,0.078125,0.0161611776
0.5625,0.078125,0.0157499392
0.5703125,0.078125,0.0153780224
0.578125,0.078125,0.0144556032
0.5859375,0.078125,0.0138919936
0.59375,0.078125,0.0134496256
0.6015625,0.078125,0.0127975424
0.609375,0.078125,0.01212416
0.6171875,0.078125,0.0111640576
0.625,0.078125,0.0103923712
0.6328125,0.078125,0.0097452032
0.640625,0.078125,0.0093093888
0.6484375,0.078125,0.0085835776
0.65625,0.078125,0.0078053376
0.6640625,0.078125,0.0073793536
0.671875,0.078125,0.0066256896
0.6796875,0.078125,0.006193152
0.6875,0.078125,0.005390336
0.6953125,0.078125,0.0049348608
0.703125,0.078125,0.0045318144
0.7109375,0.078125,0.0040435712
0.71875,0.078125,0.0036241408
0.7265625,0.078125,0.0032243712
0.734375,0.078125,0.0030015488
0.7421875,0.078125,0.0024543232
0.75,0.078125,0.0023314432
0.7578125,0.078125,0.0019857408
0.765625,0.078125,0.00167936
0.7734375,0.078125,0.0015106048
0.78125,0.078125,0.001245184
0.7890625,0.078125,0.0011288576
0.796875,0.078125,0.000966656
0.8046875,0.078125,0.000851968
0.8125,0.078125,0.000712704
0.8203125,0.078125,0.000581632
0.828125,0.078125,0.00053248
0.8359375,0.078125,0.0004440064
0.84375,0.078125,0.0003620864
0.8515625,0.078125,0.0002899968
0.859375,0.078125,0.0002424832
0.8671875,0.078125,0.0001900544
0.875,0.078125,0.0001835008
0.8828125,0.078125,0.0001523712
0.890625,0.078125,0.0001015808
0.8984375,0.078125,9.33888e-05
0.90625,0.078125,7.3728e-05
0.9140625,0.078125,6.88128e-05
0.921875,0.078125,4.9152e-05
0.9296875,0.078125,4.58752e-05
0.9375,0.078125,2.62144e-05
0.9453125,0.078125,2.12992e-05
0.953125,0.078125,2.29376e-05
0.9609375,0.078125,1.96608e-05
0.96875,0.078125,4.9152e-06
0.9765625,0.078125,1.31072e-05
0.984375,0.078125,9.8304e-06
0.9921875,0.078125,3.2768e-06

0.0,0.0859375,9.8304e-06
0.0078125,0.0859375,9.8304e-06
0.015625,0.0859375,1.31072e-05
0.0234375,0.0859375,1.14688e-05
0.03125,0.0859375,1.96608e-05
0.0390625,0.0859375,3.44064e-05
0.046875,0.0859375,4.096e-05
0.0546875,0.0859375,3.76832e-05
0.0625,0.0859375,5.07904e-05
0.0703125,0.0859375,5.89824e-05
0.078125,0.0859375,8.35584e-05
0.0859375,0.0859375,9.17504e-05
0.09375,0.0859375,0.0001130496
0.1015625,0.0859375,0.0001540096
0.109375,0.0859375,0.0001916928
0.1171875,0.0859375,0.0002064384
0.125,0.0859375,0.0002883584
0.1328125,0.0859375,0.0003293184
0.140625,0.0859375,0.0004161536
0.1484375,0.0859375,0.0004849664
0.15625,0.0859375,0.0005292032
0.1640625,0.0859375,0.000598016
0.171875,0.0859375,0.000761856
0.1796875,0.0859375,0.0008585216
0.1875,0.0859375,0.0010502144
0.1953125,0.0859375,0.0011780096
0.203125,0.0859375,0.0013877248
0.2109375,0.0859375,0.0015581184
0.21875,0.0859375,0.0018448384
0.2265625,0.0859375,0.002138112
0.234375,0.0859375,0.0023969792
0.2421875,0.0859375,0.0027328512
0.25,0.0859375,0.0032915456
0.2578125,0.0859375,0.0036356096
0.265625,0.0859375,0.0039010304
0.2734375,0.0859375,0.0043073536
0.28125,0.0859375,0.0050003968
0.2890625,0.0859375,0.0056999936
0.296875,0.0859375,0.0062029824
0.3046875,0.0859375,0.0069238784
0.3125,0.0859375,0.0073842688
0.3203125,0.0859375,0.0079986688
0.328125,0.0859375,0.009183232
0.3359375,0.0859375,0.0098664448
0.34375,0.0859375,0.0105201664
0.3515625,0.0859375,0.0115064832
0.359375,0.0859375,0.0121536512
0.3671875,0.0859375,0.0131416064
0.375,0.0859375,0.0137674752
0.3828125,0.0859375,0.0148062208
0.390625,0.0859375,0.0154402816
0.3984375,0.0859375,0.0162168832
0.40625,0.0859375,0.017219584
0.4140625,0.0859375,0.017989632
0.421875,0.0859375,0.018694144
0.4296875,0.0859375,0.01957888
0.4375,0.0859375,0.02031616
0.4453125,0.0859375,0.020496384
0.453125,0.0859375,0.02121728
0.4609375,0.0859375,0.021692416
0.46875,0.0859375,0.021807104
0.4765625,0.0859375,0.022102016
0.484375,0.0859375,0.022183936
0.4921875,0.0859375,0.022380544
0.5,0.0859375,0.022626304
0.5078125,0.0859375,0.022560768
0.515625,0.0859375,0.022315008
0.5234375,0.0859375,0.022102016
0.53125,0.0859375,0.021528576
0.5390625,0.0859375,0.020955136
0.546875,0.0859375,0.020660224
0.5546875,0.0859375,0.01998848
0.5625,0.0859375,0.019611648
0.5703125,0.0859375,0.01892352
0.578125,0.0859375,0.017793024
0.5859375,0.0859375,0.017301504
0.59375,0.0859375,0.01654784
0.6015625,0.0859375,0.015818752
0.609375,0.0859375,0.0145588224
0.6171875,0.0859375,0.0138477568
0.625,0.0859375,0.013041664
0.6328125,0.0859375,0.0125075456
0.640625,0.0859375,0.0113115136
0.6484375,0.0859375,0.0107626496
0.65625,0.0859375,0.0100040704
0.6640625,0.0859375,0.0088670208
0.671875,0.0859375,0.008159232
0.6796875,0.0859375,0.0075923456
0.6875,0.0859375,0.0067125248
0.6953125,0.0859375,0.0062439424
0.703125,0.0859375,0.0056164352
0.7109375,0.0859375,0.005128192
0.71875,0.0859375,0.004415488
0.7265625,0.0859375,0.0039944192
0.734375,0.0859375,0.0035176448
0.7421875,0.0859375,0.003022848
0.75,0.0859375,0.0027803648
0.7578125,0.0859375,0.0024100864
0.765625,0.0859375,0.0021757952
0.7734375,0.0859375,0.0018317312
0.78125,0.0859375,0.0016613376
0.7890625,0.0859375,0.0013565952
0.796875,0.0859375,0.001245184
0.8046875,0.0859375,0.0010371072
0.8125,0.0859375,0.0008224768
0.8203125,0.0859375,0.0007241728
0.828125,0.0859375,0.0006094848
0.8359375,0.0859375,0.0005292032
0.84375,0.0859375,0.0004227072
0.8515625,0.0859375,0.0003555328
0.859375,0.0859375,0.0003162112
0.8671875,0.0859375,0.0002588672
0.875,0.0859375,0.0002228224
0.8828125,0.0859375,0.0001900544
0.890625,0.0859375,0.0001572864
0.8984375,0.0859375,0.0001261568
0.90625,0.0859375,0.0001097728
0.9140625,0.0859375,7.3728e-05
0.921875,0.0859375,5.07904e-05
0.9296875,0.0859375,7.3728e-05
0.9375,0.0859375,4.58752e-05
0.9453125,0.0859375,2.78528e-05
0.953125,0.0859375,2.29376e-05
0.9609375,0.0859375,1.96608e-05
0.96875,0.0859375,1.80224e-05
0.9765625,0.0859375,8.192e-06
0.984375,0.0859375,4.9152e-06
0.9921875,0.0859375,6.5536e-06

0.0,0.09375,9.8304e-06
0.0078125,0.09375,1.6384e-05
0.015625,0.09375,6.5536e-06
0.0234375,0.09375,2.12992e-05
0.03125,0.09375,2.29376e-05
0.0390625,0.09375,2.12992e-05
0.046875,0.09375,2.62144e-05
0.0546875,0.09375,4.58752e-05
0.0625,0.09375,8.51968e-05
0.0703125,0.09375,6.88128e-05
0.078125,0.09375,9.17504e-05
0.0859375,0.09375,0.0001277952
0.09375,0.09375,0.0001376256
0.1015625,0.09375,0.0001785856
0.109375,0.09375,0.0002637824
0.1171875,0.09375,0.0002686976
0.125,0.09375,0.0002801664
0.1328125,0.09375,0.0003883008
0.140625,0.09375,0.000466944
0.1484375,0.09375,0.0005849088
0.15625,0.09375,0.0006750208
0.1640625,0.09375,0.0008077312
0.171875,0.09375,0.000868352
0.1796875,0.09375,0.001081344
0.1875,0.09375,0.0012271616
0.1953125,0.09375,0.0014893056
0.203125,0.09375,0.0017874944
0.2109375,0.09375,0.002048
0.21875,0.09375,0.0023298048
0.2265625,0.09375,0.0026820608
0.234375,0.09375,0.0030048256
0.2421875,0.09375,0.0035536896
0.25,0.09375,0.0038551552
0.2578125,0.09375,0.0043139072
0.265625,0.09375,0.0049217536
0.2734375,0.09375,0.005578752
0.28125,0.09375,0.006209536
0.2890625,0.09375,0.0068927488
0.296875,0.09375,0.007471104
0.3046875,0.09375,0.008241152
0.3125,0.09375,0.009158656
0.3203125,0.09375,0.0101613568
0.328125,0.09375,0.0108756992
0.3359375,0.09375,0.012091392
0.34375,0.09375,0.0128483328
0.3515625,0.09375,0.0139067392
0.359375,0.09375,0.0149635072
0.3671875,0.09375,0.0161857536
0.375,0.09375,0.01687552
0.3828125,0.09375,0.018202624
0.390625,0.09375,0.019349504
0.3984375,0.09375,0.020185088
0.40625,0.09375,0.02105344
0.4140625,0.09375,0.02203648
0.421875,0.09375,0.022560768
0.4296875,0.09375,0.02383872
0.4375,0.09375,0.024559616
0.4453125,0.09375,0.025460736
0.453125,0.09375,0.026230784
0.4609375,0.09375,0.026411008
0.46875,0.09375,0.026918912
0.4765625,0.09375,0.027394048
0.484375,0.09375,0.02736128
0.4921875,0.09375,0.027803648
0.5,0.09375,0.027738112
0.5078125,0.09375,0.027344896
0.515625,0.09375,0.02736128
0.5234375,0.09375,0.027213824
0.53125,0.09375,0.026083328
0.5390625,0.09375,0.026247168
0.546875,0.09375,0.025788416
0.5546875,0.09375,0.024576
0.5625,0.09375,0.023855104
0.5703125,0.09375,0.023216128
0.578125,0.09375,0.022233088
0.5859375,0.09375,0.021282816
0.59375,0.09375,0.020037632
0.6015625,0.09375,0.019480576
0.609375,0.09375,0.018153472
0.6171875,0.09375,0.017170432
0.625,0.09375,0.0159072256
0.6328125,0.09375,0.0148488192
0.640625,0.09375,0.0140066816
0.6484375,0.09375,0.0129384448
0.65625,0.09375,0.0119373824
0.6640625,0.09375,0.0111968256
0.671875,0.09375,0.0098598912
0.6796875,0.09375,0.0091783168
0.6875,0.09375,0.0082608128
0.6953125,0.09375,0.0077135872
0.703125,0.09375,0.0068599808
0.7109375,0.09375,0.006053888
0.71875,0.09375,0.00540672
0.7265625,0.09375,0.004825088
0.734375,0.09375,0.0045105152
0.7421875,0.09375,0.0038944768
0.75,0.09375,0.0031997952
0.7578125,0.09375,0.0029769728
0.765625,0.09375,0.0026066944
0.7734375,0.09375,0.0022872064
0.78125,0.09375,0.0020332544
0.7890625,0.09375,0.001753088
0.796875,0.09375,0.0014729216
0.8046875,0.09375,0.0012828672
0.8125,0.09375,0.0011534336
0.8203125,0.09375,0.0009273344
0.828125,0.09375,0.0007634944
0.8359375,0.09375,0.0006258688
0.84375,0.09375,0.0005619712
0.8515625,0.09375,0.0004521984
0.859375,0.09375,0.0003702784
0.8671875,0.09375,0.0003227648
0.875,0.09375,0.0002572288
0.8828125,0.09375,0.0001998848
0.890625,0.09375,0.0001835008
0.8984375,0.09375,0.0001933312
0.90625,0.09375,0.0001376256
0.9140625,0.09375,7.86432e-05
0.921875,0.09375,9.0112e-05
0.9296875,0.09375,6.22592e-05
0.9375,0.09375,5.07904e-05
0.9453125,0.09375,4.9152e-05
0.953125,0.09375,1.96608e-05
0.9609375,0.09375,1.80224e-05
0.96875,0.09375,1.14688e-05
0.9765625,0.09375,1.14688e-05
0.984375,0.09375,1.14688e-05
0.9921875,0.09375,9.8304e-06

0.0,0.1015625,9.8304e-06
0.0078125,0.1015625,6.5536e-06
0.015625,0.1015625,2.12992e-05
0.0234375,0.1015625,2.29376e-05
0.03125,0.1015625,3.44064e-05
0.0390625,0.1015625,4.58752e-05
0.046875,0.1015625,6.22592e-05
0.0546875,0.1015625,5.57056e-05
0.0625,0.1015625,7.20896e-05
0.0703125,0.1015625,0.00012288
0.078125,0.1015625,0.0001114112
0.0859375,0.1015625,0.0001458176
0.09375,0.1015625,0.0001851392
0.1015625,0.1015625,0.000221184
0.109375,0.1015625,0.0002441216
0.1171875,0.1015625,0.0003538944
0.125,0.1015625,0.000417792
0.1328125,0.1015625,0.0004849664
0.140625,0.1015625,0.0005373952
0.1484375,0.1015625,0.0006733824
0.15625,0.1015625,0.0008503296
0.1640625,0.1015625,0.0009158656
0.171875,0.1015625,0.0010829824
0.1796875,0.1015625,0.0012582912
0.1875,0.1015625,0.001540096
0.1953125,0.1015625,0.001851392
0.203125,0.1015625,0.0021823488
0.2109375,0.1015625,0.0024117248
0.21875,0.1015625,0.0026411008
0.2265625,0.1015625,0.0031883264
0.234375,0.1015625,0.00364544
0.2421875,0.1015625,0.0040828928
0.25,0.1015625,0.004939776
0.2578125,0.1015625,0.0052789248
0.265625,0.1015625,0.0060735488
0.2734375,0.1015625,0.0067862528
0.28125,0.1015625,0.007643136
0.2890625,0.1015625,0.0083542016
0.296875,0.1015625,0.0094257152
0.3046875,0.1015625,0.0103448576
0.3125,0.1015625,0.0113246208
0.3203125,0.1015625,0.0122208256
0.328125,0.1015625,0.0132481024
0.3359375,0.1015625,0.0149127168
0.34375,0.1015625,0.0158793728
0.3515625,0.1015625,0.017383424
0.359375,0.1015625,0.018284544
0.3671875,0.1015625,0.019628032
0.375,0.1015625,0.021086208
0.3828125,0.1015625,0.02260992
0.390625,0.1015625,0.023134208
0.3984375,0.1015625,0.024559616
0.40625,0.1015625,0.025772032
0.4140625,0.1015625,0.027312128
0.421875,0.1015625,0.028524544
0.4296875,0.1015625,0.02924544
0.4375,0.1015625,0.029933568
0.4453125,0.1015625,0.03096576
0.453125,0.1015625,0.031522816
0.4609375,0.1015625,0.032309248
0.46875,0.1015625,0.033046528
0.4765625,0.1015625,0.033308672
0.484375,0.1015625,0.033472512
0.4921875,0.1015625,0.034045952
0.5,0.1015625,0.033783808
0.5078125,0.1015625,0.0335872
0.515625,0.1015625,0.033144832
0.5234375,0.1015625,0.033161216
0.53125,0.1015625,0.032718848
0.5390625,0.1015625,0.031801344
0.546875,0.1015625,0.03096576
0.5546875,0.1015625,0.02981888
0.5625,0.1015625,0.029261824
0.5703125,0.1015625,0.02793472
0.578125,0.1015625,0.027148288
0.5859375,0.1015625,0.026427392
0.59375,0.1015625,0.025133056
0.6015625,0.1015625,0.023576576
0.609375,0.1015625,0.022380544
0.6171875,0.1015625,0.021151744
0.625,0.1015625,0.019644416
0.6328125,0.1015625,0.018382848
0.640625,0.1015625,0.017154048
0.6484375,0.1015625,0.015859712
0.65625,0.1015625,0.0149405696
0.6640625,0.1015625,0.013443072
0.671875,0.1015625,0.0122339328
0.6796875,0.1015625,0.011239424
0.6875,0.1015625,0.0103923712
0.6953125,0.1015625,0.0092749824
0.703125,0.1015625,0.0083984384
0.7109375,0.1015625,0.0075071488
0.71875,0.1015625,0.0069533696
0.7265625,0.1015625,0.0058392576
0.734375,0.1015625,0.0050757632
0.7421875,0.1015625,0.0047562752
0.75,0.1015625,0.00425984
0.7578125,0.1015625,0.0035045376
0.765625,0.1015625,0.003178496
0.7734375,0.1015625,0.0027656192
0.78125,0.1015625,0.0024625152
0.7890625,0.1015625,0.002048
0.796875,0.1015625,0.0018612224
0.8046875,0.1015625,0.0015056896
0.8125,0.1015625,0.0012959744
0.8203125,0.1015625,0.0011501568
0.828125,0.1015625,0.0009388032
0.8359375,0.1015625,0.0007520256
0.84375,0.1015625,0.0006848512
0.8515625,0.1015625,0.0005095424
0.859375,0.1015625,0.0004571136
0.8671875,0.1015625,0.0003702784
0.875,0.1015625,0.0003047424
0.8828125,0.1015625,0.0002654208
0.890625,0.1015625,0.0002179072
0.8984375,0.1015625,0.0001933312
0.90625,0.1015625,0.00012288
0.9140625,0.1015625,0.0001458176
0.921875,0.1015625,9.8304e-05
0.9296875,0.1015625,8.192e-05
0.9375,0.1015625,4.9152e-05
0.9453125,0.1015625,4.25984e-05
0.953125,0.1015625,1.96608e-05
0.9609375,0.1015625,3.44064e-05
0.96875,0.1015625,1.80224e-05
0.9765625,0.1015625,2.12992e-05
0.984375,0.1015625,1.96608e-05
0.9921875,0.1015625,6.5536e-06

0.0,0.109375,1.14688e-05
0.0078125,0.109375,8.192e-06
0.015625,0.109375,1.31072e-05
0.0234375,0.109375,3.2768e-05
0.03125,0.109375,3.76832e-05
0.0390625,0.109375,4.42368e-05
0.046875,0.109375,7.86432e-05
0.0546875,0.109375,6.5536e-05
0.0625,0.109375,9.66656e-05
0.0703125,0.109375,0.0001294336
0.078125,0.109375,0.0001818624
0.0859375,0.109375,0.0001703936
0.09375,0.109375,0.000229376
0.1015625,0.109375,0.0002441216
0.109375,0.109375,0.000335872
0.1171875,0.109375,0.0004276224
0.125,0.109375,0.0004161536
0.1328125,0.109375,0.0005750784
0.140625,0.109375,0.0006619136
0.1484375,0.109375,0.0007405568
0.15625,0.109375,0.0009715712
0.1640625,0.109375,0.0011157504
0.171875,0.109375,0.0013287424
0.1796875,0.109375,0.001540096
0.1875,0.109375,0.0019038208
0.1953125,0.109375,0.0021348352
0.203125,0.109375,0.0025346048
0.2109375,0.109375,0.0029704192
0.21875,0.109375,0.0034209792
0.2265625,0.109375,0.0038125568
0.234375,0.109375,0.0045645824
0.2421875,0.109375,0.0051560448
0.25,0.109375,0.0058359808
0.2578125,0.109375,0.0064372736
0.265625,0.109375,0.007380992
0.2734375,0.109375,0.008290304
0.28125,0.109375,0.0091815936
0.2890625,0.109375,0.0100204544
0.296875,0.109375,0.0110985216
0.3046875,0.109375,0.0121946112
0.3125,0.109375,0.0138887168
0.3203125,0.109375,0.0148963328
0.328125,0.109375,0.01654784
0.3359375,0.109375,0.017727488
0.34375,0.109375,0.019120128
0.3515625,0.109375,0.021102592
0.359375,0.109375,0.022675456
0.3671875,0.109375,0.023789568
0.375,0.109375,0.025329664
0.3828125,0.109375,0.026968064
0.390625,0.109375,0.028803072
0.3984375,0.109375,0.030113792
0.40625,0.109375,0.031653888
0.4140625,0.109375,0.03301376
0.421875,0.109375,0.034308096
0.4296875,0.109375,0.0356352
0.4375,0.109375,0.036765696
0.4453125,0.109375,0.038060032
0.453125,0.109375,0.038518784
0.4609375,0.109375,0.039682048
0.46875,0.109375,0.040763392
0.4765625,0.109375,0.040452096
0.484375,0.109375,0.040992768
0.4921875,0.109375,0.041795584
0.5,0.109375,0.04145152
0.5078125,0.109375,0.0413696
0.515625,0.109375,0.040763392
0.5234375,0.109375,0.039665664
0.53125,0.109375,0.03948544
0.5390625,0.109375,0.039124992
0.546875,0.109375,0.03792896
0.5546875,0.109375,0.037076992
0.5625,0.109375,0.035815424
0.5703125,0.109375,0.034521088
0.578125,0.109375,0.033439744
0.5859375,0.109375,0.031932416
0.59375,0.109375,0.030048256
0.6015625,0.109375,0.02891776
0.609375,0.109375,0.027000832
0.6171875,0.109375,0.025935872
0.625,0.109375,0.023986176
0.6328125,0.109375,0.022495232
0.640625,0.109375,0.02113536
0.6484375,0.109375,0.019611648
0.65625,0.109375,0.017924096
0.6640625,0.109375,0.016613376
0.671875,0.109375,0.0150274048
0.6796875,0.109375,0.0138018816
0.6875,0.109375,0.0123224064
0.6953125,0.109375,0.0114491392
0.703125,0.109375,0.010289152
0.7109375,0.109375,0.0093192192
0.71875,0.109375,0.008331264
0.7265625,0.109375,0.0073547776
0.734375,0.109375,0.0066502656
0.7421875,0.109375,0.0058343424
0.75,0.109375,0.0051429376
0.7578125,0.109375,0.0047202304
0.765625,0.109375,0.0038797312
0.7734375,0.109375,0.0033619968
0.78125,0.109375,0.0029917184
0.7890625,0.109375,0.0025264128
0.796875,0.109375,0.002080768
0.8046875,0.109375,0.0018202624
0.8125,0.109375,0.0014712832
0.8203125,0.109375,0.001409024
0.828125,0.109375,0.0011534336
0.8359375,0.109375,0.0009060352
0.84375,0.109375,0.0008290304
0.8515625,0.109375,0.0006733824
0.859375,0.109375,0.00057344
0.8671875,0.109375,0.0005275648
0.875,0.109375,0.0003719168
0.8828125,0.109375,0.0003047424
0.890625,0.109375,0.0002605056
0.8984375,0.109375,0.0002146304
0.90625,0.109375,0.000172032
0.9140625,0.109375,0.0001622016
0.921875,0.109375,9.33888e-05
0.9296875,0.109375,8.35584e-05
0.9375,0.109375,7.53664e-05
0.9453125,0.109375,5.57056e-05
0.953125,0.109375,4.75136e-05
0.9609375,0.109375,3.44064e-05
0.96875,0.109375,3.60448e-05
0.9765625,0.109375,2.94912e-05
0.984375,0.109375,1.47456e-05
0.9921875,0.109375,2.29376e-05

0.0,0.1171875,2.29376e-05
0.0078125,0.1171875,2.12992e-05
0.015625,0.1171875,2.62144e-05
0.0234375,0.1171875,3.93216e-05
0.03125,0.1171875,4.096e-05
0.0390625,0.1171875,6.38976e-05
0.046875,0.1171875,6.88128e-05
0.0546875,0.1171875,9.33888e-05
0.0625,0.1171875,0.0001196032
0.0703125,0.1171875,0.0001376256
0.078125,0.1171875,0.0001589248
0.0859375,0.1171875,0.0001998848
0.09375,0.1171875,0.0002899968
0.1015625,0.1171875,0.0003080192
0.109375,0.1171875,0.0004096
0.1171875,0.1171875,0.0004882432
0.125,0.1171875,0.0005783552
0.1328125,0.1171875,0.0007159808
0.140625,0.1171875,0.000835584
0.1484375,0.1171875,0.0010305536
0.15625,0.1171875,0.001171456
0.1640625,0.1171875,0.0014516224
0.171875,0.1171875,0.0016121856
0.1796875,0.1171875,0.001892352
0.1875,0.1171875,0.0023314432
0.1953125,0.1171875,0.0026853376
0.203125,0.1171875,0.0031473664
0.2109375,0.1171875,0.0034832384
0.21875,0.1171875,0.0039501824
0.2265625,0.1171875,0.0046907392
0.234375,0.1171875,0.00544768
0.2421875,0.1171875,0.0062144512
0.25,0.1171875,0.0068583424
0.2578125,0.1171875,0.0078987264
0.265625,0.1171875,0.0088424448
0.2734375,0.1171875,0.0099958784
0.28125,0.1171875,0.0111312896
0.2890625,0.1171875,0.0123224064
0.296875,0.1171875,0.013713408
0.3046875,0.1171875,0.0149798912
0.3125,0.1171875,0.01654784
0.3203125,0.1171875,0.018317312
0.328125,0.1171875,0.019873792
0.3359375,0.1171875,0.021577728
0.34375,0.1171875,0.023461888
0.3515625,0.1171875,0.02523136
0.359375,0.1171875,0.027312128
0.3671875,0.1171875,0.02957312
0.375,0.1171875,0.030507008
0.3828125,0.1171875,0.032997376
0.390625,0.1171875,0.034799616
0.3984375,0.1171875,0.036569088
0.40625,0.1171875,0.039272448
0.4140625,0.1171875,0.040189952
0.421875,0.1171875,0.042237952
0.4296875,0.1171875,0.043139072
0.4375,0.1171875,0.044826624
0.4453125,0.1171875,0.046235648
0.453125,0.1171875,0.04734976
0.4609375,0.1171875,0.047661056
0.46875,0.1171875,0.048971776
0.4765625,0.1171875,0.049512448
0.484375,0.1171875,0.049659904
0.4921875,0.1171875,0.049659904
0.5,0.1171875,0.049954816
0.5078125,0.1171875,0.049659904
0.515625,0.1171875,0.048873472
0.5234375,0.1171875,0.048889856
0.53125,0.1171875,0.048300032
0.5390625,0.1171875,0.047104
0.546875,0.1171875,0.046465024
0.5546875,0.1171875,0.044351488
0.5625,0.1171875,0.043270144
0.5703125,0.1171875,0.042369024
0.578125,0.1171875,0.039763968
0.5859375,0.1171875,0.03858432
0.59375,0.1171875,0.03670016
0.6015625,0.1171875,0.034947072
0.609375,0.1171875,0.033325056
0.6171875,0.1171875,0.03072
0.625,0.1171875,0.028737536
0.6328125,0.1171875,0.027344896
0.640625,0.1171875,0.025018368
0.6484375,0.1171875,0.02383872
0.65625,0.1171875,0.021250048
0.6640625,0.1171875,0.019890176
0.671875,0.1171875,0.018300928
0.6796875,0.1171875,0.01687552
0.6875,0.1171875,0.0152338432
0.6953125,0.1171875,0.0137773056
0.703125,0.1171875,0.0125599744
0.7109375,0.1171875,0.01134592
0.71875,0.1171875,0.01011712
0.7265625,0.1171875,0.0087883776
0.734375,0.1171875,0.0079331328
0.7421875,0.1171875,0.0068861952
0.75,0.1171875,0.0062029824
0.7578125,0.1171875,0.0053837824
0.765625,0.1171875,0.0048070656
0.7734375,0.1171875,0.0041402368
0.78125,0.1171875,0.003694592
0.7890625,0.1171875,0.003129344
0.796875,0.1171875,0.0026165248
0.8046875,0.1171875,0.0022986752
0.8125,0.1171875,0.0019513344
0.8203125,0.1171875,0.0015613952
0.828125,0.1171875,0.001343488
0.8359375,0.1171875,0.0011747328
0.84375,0.1171875,0.0010698752
0.8515625,0.1171875,0.0007847936
0.859375,0.1171875,0.000729088
0.8671875,0.1171875,0.000540672
0.875,0.1171875,0.0003997696
0.8828125,0.1171875,0.00036864
0.890625,0.1171875,0.0003145728
0.8984375,0.1171875,0.0002424832
0.90625,0.1171875,0.000237568
0.9140625,0.1171875,0.0001605632
0.921875,0.1171875,0.0001523712
0.9296875,0.1171875,0.0001376256
0.9375,0.1171875,0.0001163264
0.9453125,0.1171875,6.06208e-05
0.953125,0.1171875,5.24288e-05
0.9609375,0.1171875,3.44064e-05
0.96875,0.1171875,4.75136e-05
0.9765625,0.1171875,2.94912e-05
0.984375,0.1171875,1.96608e-05
0.9921875,0.1171875,1.80224e-05

0.0,0.125,1.47456e-05
0.0078125,0.125,3.2768e-05
0.015625,0.125,4.096e-05
0.0234375,0.125,3.2768e-05
0.03125,0.125,4.9152e-05
0.0390625,0.125,6.88128e-05
0.046875,0.125,9.0112e-05
0.0546875,0.125,0.0001048576
0.0625,0.125,0.0001523712
0.0703125,0.125,0.0001589248
0.078125,0.125,0.0002080768
0.0859375,0.125,0.0002506752
0.09375,0.125,0.000319488
0.1015625,0.125,0.0003883008
0.109375,0.125,0.0004685824
0.1171875,0.125,0.0005767168
0.125,0.125,0.0006979584
0.1328125,0.125,0.0008421376
0.140625,0.125,0.0010371072
0.1484375,0.125,0.001294336
0.15625,0.125,0.0013615104
0.1640625,0.125,0.0017891328
0.171875,0.125,0.0019546112
0.1796875,0.125,0.0022347776
0.1875,0.125,0.002777088
0.1953125,0.125,0.0031965184
0.203125,0.125,0.0038813696
0.2109375,0.125,0.00446464
0.21875,0.125,0.0048381952
0.2265625,0.125,0.00548864
0.234375,0.125,0.006651904
0.2421875,0.125,0.0074088448
0.25,0.125,0.0083787776
0.2578125,0.125,0.0094830592
0.265625,0.125,0.0106430464
0.2734375,0.125,0.0119652352
0.28125,0.125,0.0135921664
0.2890625,0.125,0.0148455424
0.296875,0.125,0.0167936
0.3046875,0.125,0.018661376
0.3125,0.125,0.02031616
0.3203125,0.125,0.022413312
0.328125,0.125,0.02424832
0.3359375,0.125,0.026263552
0.34375,0.125,0.028327936
0.3515625,0.125,0.03072
0.359375,0.125,0.033144832
0.3671875,0.125,0.035110912
0.375,0.125,0.037552128
0.3828125,0.125,0.039796736
0.390625,0.125,0.04276224
0.3984375,0.125,0.045006848
0.40625,0.125,0.046235648
0.4140625,0.125,0.049004544
0.421875,0.125,0.05054464
0.4296875,0.125,0.052707328
0.4375,0.125,0.054345728
0.4453125,0.125,0.055803904
0.453125,0.125,0.057327616
0.4609375,0.125,0.05799936
0.46875,0.125,0.059834368
0.4765625,0.125,0.059916288
0.484375,0.125,0.060489728
0.4921875,0.125,0.060768256
0.5,0.125,0.06094848
0.5078125,0.125,0.060555264
0.515625,0.125,0.059408384
0.5234375,0.125,0.059162624
0.53125,0.125,0.057950208
0.5390625,0.125,0.056901632
0.546875,0.125,0.055607296
0.5546875,0.125,0.054673408
0.5625,0.125,0.05218304
0.5703125,0.125,0.050331648
0.578125,0.125,0.04849664
0.5859375,0.125,0.04661248
0.59375,0.125,0.044449792
0.6015625,0.125,0.042057728
0.609375,0.125,0.039747584
0.6171875,0.125,0.037715968
0.625,0.125,0.034848768
0.6328125,0.125,0.032817152
0.640625,0.125,0.030539776
0.6484375,0.125,0.028672
0.65625,0.125,0.026345472
0.6640625,0.125,0.024231936
0.671875,0.125,0.021839872
0.6796875,0.125,0.020430848
0.6875,0.125,0.018530304
0.6953125,0.125,0.01654784
0.703125,0.125,0.014934016
0.7109375,0.125,0.0134447104
0.71875,0.125,0.0120455168
0.7265625,0.125,0.010706944
0.734375,0.125,0.0095551488
0.7421875,0.125,0.0085295104
0.75,0.125,0.007520256
0.7578125,0.125,0.0065060864
0.765625,0.125,0.0056672256
0.7734375,0.125,0.004931584
0.78125,0.125,0.0043188224
0.7890625,0.125,0.0037224448
0.796875,0.125,0.0032178176
0.8046875,0.125,0.0027508736
0.8125,0.125,0.0023199744
0.8203125,0.125,0.0020299776
0.828125,0.125,0.001671168
0.8359375,0.125,0.0014303232
0.84375,0.125,0.0012271616
0.8515625,0.125,0.001048576
0.859375,0.125,0.0008536064
0.8671875,0.125,0.000712704
0.875,0.125,0.000524288
0.8828125,0.125,0.0004538368
0.890625,0.125,0.0004390912
0.8984375,0.125,0.000303104
0.90625,0.125,0.0002736128
0.9140625,0.125,0.000188416
0.921875,0.125,0.000180224
0.9296875,0.125,0.000114688
0.9375,0.125,0.0001015808
0.9453125,0.125,7.53664e-05
0.953125,0.125,8.51968e-05
0.9609375,0.125,5.40672e-05
0.96875,0.125,4.58752e-05
0.9765625,0.125,3.44064e-05
0.984375,0.125,1.96608e-05
0.9921875,0.125,3.60448e-05

0.0,0.1328125,1.80224e-05
0.0078125,0.1328125,1.47456e-05
0.015625,0.1328125,3.76832e-05
0.0234375,0.1328125,5.7344e-05
0.03125,0.1328125,5.57056e-05
0.0390625,0.1328125,9.66656e-05
0.046875,0.1328125,9.66656e-05
0.0546875,0.1328125,0.0001212416
0.0625,0.1328125,0.0001671168
0.0703125,0.1328125,0.0001982464
0.078125,0.1328125,0.0002424832
0.0859375,0.1328125,0.0003014656
0.09375,0.1328125,0.0003751936
0.1015625,0.1328125,0.0003981312
0.109375,0.1328125,0.0005390336
0.1171875,0.1328125,0.0006504448
0.125,0.1328125,0.0008306688
0.1328125,0.1328125,0.0010616832
0.140625,0.1328125,0.0012713984
0.1484375,0.1328125,0.0014467072
0.15625,0.1328125,0.0016662528
0.1640625,0.1328125,0.0020856832
0.171875,0.1328125,0.0024641536
0.1796875,0.1328125,0.002899968
0.1875,0.1328125,0.0033161216
0.1953125,0.1328125,0.0038961152
0.203125,0.1328125,0.0043630592
0.2109375,0.1328125,0.0051806208
0.21875,0.1328125,0.0060735488
0.2265625,0.1328125,0.00692224
0.234375,0.1328125,0.007626752
0.2421875,0.1328125,0.008912896
0.25,0.1328125,0.0101793792
0.2578125,0.1328125,0.01163264
0.265625,0.1328125,0.0127123456
0.2734375,0.1328125,0.014483456
0.28125,0.1328125,0.016515072
0.2890625,0.1328125,0.017973248
0.296875,0.1328125,0.020004864
0.3046875,0.1328125,0.022052864
0.3125,0.1328125,0.02449408
0.3203125,0.1328125,0.02695168
0.328125,0.1328125,0.029147136
0.3359375,0.1328125,0.031522816
0.34375,0.1328125,0.034095104
0.3515625,0.1328125,0.036831232
0.359375,0.1328125,0.03989504
0.3671875,0.1328125,0.042942464
0.375,0.1328125,0.045252608
0.3828125,0.1328125,0.04808704
0.390625,0.1328125,0.050642944
0.3984375,0.1328125,0.05341184
0.40625,0.1328125,0.056131584
0.4140625,0.1328125,0.058621952
0.421875,0.1328125,0.061374464
0.4296875,0.1328125,0.063471616
0.4375,0.1328125,0.065667072
0.4453125,0.1328125,0.067108864
0.453125,0.1328125,0.068829184
0.4609375,0.1328125,0.070647808
0.46875,0.1328125,0.072122368
0.4765625,0.1328125,0.072138752
0.484375,0.1328125,0.072876032
0.4921875,0.1328125,0.074432512
0.5,0.1328125,0.073744384
0.5078125,0.1328125,0.07282688
0.515625,0.1328125,0.07176192
0.5234375,0.1328125,0.071499776
0.53125,0.1328125,0.070008832
0.5390625,0.1328125,0.069074944
0.546875,0.1328125,0.067616768
0.5546875,0.1328125,0.065683456
0.5625,0.1328125,0.063373312
0.5703125,0.1328125,0.06152192
0.578125,0.1328125,0.058621952
0.5859375,0.1328125,0.056311808
0.59375,0.1328125,0.053018624
0.6015625,0.1328125,0.05070848
0.609375,0.1328125,0.048300032
0.6171875,0.1328125,0.045400064
0.625,0.1328125,0.042827776
0.6328125,0.1328125,0.039927808
0.640625,0.1328125,0.03719168
0.6484375,0.1328125,0.034013184
0.65625,0.1328125,0.03137536
0.6640625,0.1328125,0.028606464
0.671875,0.1328125,0.02670592
0.6796875,0.1328125,0.024428544
0.6875,0.1328125,0.02187264
0.6953125,0.1328125,0.020348928
0.703125,0.1328125,0.018251776
0.7109375,0.1328125,0.016416768
0.71875,0.1328125,0.0147243008
0.7265625,0.1328125,0.0128909312
0.734375,0.1328125,0.0114900992
0.7421875,0.1328125,0.0100466688
0.75,0.1328125,0.0089227264
0.7578125,0.1328125,0.0079970304
0.765625,0.1328125,0.0070107136
0.7734375,0.1328125,0.0059981824
0.78125,0.1328125,0.0050495488
0.7890625,0.1328125,0.004620288
0.796875,0.1328125,0.0039010304
0.8046875,0.1328125,0.0034062336
0.8125,0.1328125,0.0029048832
0.8203125,0.1328125,0.0023887872
0.828125,0.1328125,0.0020004864
0.8359375,0.1328125,0.0017809408
0.84375,0.1328125,0.0013565952
0.8515625,0.1328125,0.0012288
0.859375,0.1328125,0.0009519104
0.8671875,0.1328125,0.0008552448
0.875,0.1328125,0.0007077888
0.8828125,0.1328125,0.0006324224
0.890625,0.1328125,0.0003964928
0.8984375,0.1328125,0.0003653632
0.90625,0.1328125,0.0002981888
0.9140625,0.1328125,0.0002359296
0.921875,0.1328125,0.0002326528
0.9296875,0.1328125,0.0001409024
0.9375,0.1328125,0.0001572864
0.9453125,0.1328125,9.0112e-05
0.953125,0.1328125,6.88128e-05
0.9609375,0.1328125,7.70048e-05
0.96875,0.1328125,4.58752e-05
0.9765625,0.1328125,4.9152e-05
0.984375,0.1328125,2.62144e-05
0.9921875,0.1328125,1.31072e-05

0.0,0.140625,2.62144e-05
0.0078125,0.140625,5.24288e-05
0.015625,0.140625,7.3728e-05
0.0234375,0.140625,3.93216e-05
0.03125,0.140625,7.04512e-05
0.0390625,0.140625,0.0001163264
0.046875,0.140625,0.000114688
0.0546875,0.140625,0.0001671168
0.0625,0.140625,0.0002162688
0.0703125,0.140625,0.0002572288
0.078125,0.140625,0.000311296
0.0859375,0.140625,0.0003964928
0.09375,0.140625,0.0004128768
0.1015625,0.140625,0.0005947392
0.109375,0.140625,0.0007159808
0.1171875,0.140625,0.0009191424
0.125,0.140625,0.0010780672
0.1328125,0.140625,0.0012107776
0.140625,0.140625,0.0014860288
0.1484375,0.140625,0.001728512
0.15625,0.140625,0.0020529152
0.1640625,0.140625,0.0024264704
0.171875,0.140625,0.0028688384
0.1796875,0.140625,0.0033112064
0.1875,0.140625,0.004005888
0.1953125,0.140625,0.004595712
0.203125,0.140625,0.0052936704
0.2109375,0.140625,0.0063111168
0.21875,0.140625,0.0071630848
0.2265625,0.140625,0.0082313216
0.234375,0.140625,0.0095059968
0.2421875,0.140625,0.0105693184
0.25,0.140625,0.0123518976
0.2578125,0.140625,0.0136921088
0.265625,0.140625,0.0155189248
0.2734375,0.140625,0.01728512
0.28125,0.140625,0.019611648
0.2890625,0.140625,0.021839872
0.296875,0.140625,0.024461312
0.3046875,0.140625,0.026935296
0.3125,0.140625,0.029343744
0.3203125,0.140625,0.032047104
0.328125,0.140625,0.035045376
0.3359375,0.140625,0.037978112
0.34375,0.140625,0.0413696
0.3515625,0.140625,0.044285952
0.359375,0.140625,0.048152576
0.3671875,0.140625,0.051429376
0.375,0.140625,0.054296576
0.3828125,0.140625,0.057901056
0.390625,0.140625,0.06127616
0.3984375,0.140625,0.0647168
0.40625,0.140625,0.067289088
0.4140625,0.140625,0.070893568
0.421875,0.140625,0.073187328
0.4296875,0.140625,0.076136448
0.4375,0.140625,0.079167488
0.4453125,0.140625,0.081166336
0.453125,0.140625,0.08306688
0.4609375,0.140625,0.084738048
0.46875,0.140625,0.08527872
0.4765625,0.140625,0.08732672
0.484375,0.140625,0.0876544
0.4921875,0.140625,0.087392256
0.5,0.140625,0.088244224
0.5078125,0.140625,0.08814592
0.515625,0.140625,0.08650752
0.5234375,0.140625,0.08568832
0.53125,0.140625,0.083853312
0.5390625,0.140625,0.082968576
0.546875,0.140625,0.081133568
0.5546875,0.140625,0.078528512
0.5625,0.140625,0.076070912
0.5703125,0.140625,0.074186752
0.578125,0.140625,0.0708608
0.5859375,0.140625,0.067436544
0.59375,0.140625,0.064782336
0.6015625,0.140625,0.060751872
0.609375,0.140625,0.057966592
0.6171875,0.140625,0.054427648
0.625,0.140625,0.050905088
0.6328125,0.140625,0.047775744
0.640625,0.140625,0.044023808
0.6484375,0.140625,0.041811968
0.65625,0.140625,0.038027264
0.6640625,0.140625,0.034947072
0.671875,0.140625,0.032161792
0.6796875,0.140625,0.029196288
0.6875,0.140625,0.026394624
0.6953125,0.140625,0.02424832
0.703125,0.140625,0.021807104
0.7109375,0.140625,0.019759104
0.71875,0.140625,0.017432576
0.7265625,0.140625,0.0154632192
0.734375,0.140625,0.0137412608
0.7421875,0.140625,0.0122535936
0.75,0.140625,0.0106545152
0.7578125,0.140625,0.009519104
0.765625,0.140625,0.0080871424
0.7734375,0.140625,0.0071073792
0.78125,0.140625,0.0061833216
0.7890625,0.140625,0.0055508992
0.796875,0.140625,0.0045432832
0.8046875,0.140625,0.0039698432
0.8125,0.140625,0.003391488
0.8203125,0.140625,0.0029966336
0.828125,0.140625,0.0025018368
0.8359375,0.140625,0.0020185088
0.84375,0.140625,0.0016924672
0.8515625,0.140625,0.0014450688
0.859375,0.140625,0.001236992
0.8671875,0.140625,0.0009191424
0.875,0.140625,0.0007831552
0.8828125,0.140625,0.0007110656
0.890625,0.140625,0.0005095424
0.8984375,0.140625,0.0004685824
0.90625,0.140625,0.0003899392
0.9140625,0.140625,0.0003293184
0.921875,0.140625,0.0002490368
0.9296875,0.140625,0.0002080768
0.9375,0.140625,0.0001622016
0.9453125,0.140625,0.000131072
0.953125,0.140625,0.0001015808
0.9609375,0.140625,9.99424e-05
0.96875,0.140625,4.42368e-05
0.9765625,0.140625,3.93216e-05
0.984375,0.140625,4.9152e-05
0.9921875,0.140625,3.44064e-05

0.0,0.1484375,3.44064e-05
0.0078125,0.1484375,3.2768e-05
0.015625,0.1484375,4.75136e-05
0.0234375,0.1484375,7.04512e-05
0.03125,0.1484375,0.000114688
0.0390625,0.1484375,0.0001163264
0.046875,0.1484375,0.000139264
0.0546875,0.1484375,0.0001949696
0.0625,0.1484375,0.0002555904
0.0703125,0.1484375,0.000294912
0.078125,0.1484375,0.0003457024
0.0859375,0.1484375,0.0004227072
0.09375,0.1484375,0.0005701632
0.1015625,0.1484375,0.0006668288
0.109375,0.1484375,0.0008716288
0.1171875,0.1484375,0.0010043392
0.125,0.1484375,0.0011599872
0.1328125,0.1484375,0.0013975552
0.140625,0.1484375,0.0017661952
0.1484375,0.1484375,0.002113536
0.15625,0.1484375,0.0024559616
0.1640625,0.1484375,0.0028934144
0.171875,0.1484375,0.0035078144
0.1796875,0.1484375,0.0040648704
0.1875,0.1484375,0.004620288
0.1953125,0.1484375,0.0053444608
0.203125,0.1484375,0.006438912
0.2109375,0.1484375,0.0074252288
0.21875,0.1484375,0.0085573632
0.2265625,0.1484375,0.0095993856
0.234375,0.1484375,0.011444224
0.2421875,0.1484375,0.0129613824
0.25,0.1484375,0.0147800064
0.2578125,0.1484375,0.016580608
0.265625,0.1484375,0.018497536
0.2734375,0.1484375,0.0208896
0.28125,0.1484375,0.023003136
0.2890625,0.1484375,0.025837568
0.296875,0.1484375,0.028737536
0.3046875,0.1484375,0.031997952
0.3125,0.1484375,0.034881536
0.3203125,0.1484375,0.038191104
0.328125,0.1484375,0.041828352
0.3359375,0.1484375,0.04530176
0.34375,0.1484375,0.049430528
0.3515625,0.1484375,0.053297152
0.359375,0.1484375,0.05685248
0.3671875,0.1484375,0.061063168
0.375,0.1484375,0.065028096
0.3828125,0.1484375,0.068435968
0.390625,0.1484375,0.072761344
0.3984375,0.1484375,0.077217792
0.40625,0.1484375,0.08085504
0.4140625,0.1484375,0.084328448
0.421875,0.1484375,0.087965696
0.4296875,0.1484375,0.091684864
0.4375,0.1484375,0.094240768
0.4453125,0.1484375,0.096616448
0.453125,0.1484375,0.099090432
0.4609375,0.1484375,0.10125312
0.46875,0.1484375,0.103350272
0.4765625,0.1484375,0.103989248
0.484375,0.1484375,0.104513536
0.4921875,0.1484375,0.105807872
0.5,0.1484375,0.10534912
0.5078125,0.1484375,0.105299968
0.515625,0.1484375,0.104415232
0.5234375,0.1484375,0.102580224
0.53125,0.1484375,0.100794368
0.5390625,0.1484375,0.099794944
0.546875,0.1484375,0.0970752
0.5546875,0.1484375,0.09469952
0.5625,0.1484375,0.091160576
0.5703125,0.1484375,0.087441408
0.578125,0.1484375,0.084557824
0.5859375,0.1484375,0.080920576
0.59375,0.1484375,0.077348864
0.6015625,0.1484375,0.072941568
0.609375,0.1484375,0.069419008
0.6171875,0.1484375,0.065159168
0.625,0.1484375,0.061095936
0.6328125,0.1484375,0.056885248
0.640625,0.1484375,0.052854784
0.6484375,0.1484375,0.049938432
0.65625,0.1484375,0.045531136
0.6640625,0.1484375,0.04161536
0.671875,0.1484375,0.038371328
0.6796875,0.1484375,0.034996224
0.6875,0.1484375,0.03186688
0.6953125,0.1484375,0.028573696
0.703125,0.1484375,0.025772032
0.7109375,0.1484375,0.023330816
0.71875,0.1484375,0.020905984
0.7265625,0.1484375,0.018776064
0.734375,0.1484375,0.016531456
0.7421875,0.1484375,0.0148570112
0.75,0.1484375,0.0129138688
0.7578125,0.1484375,0.0114622464
0.765625,0.1484375,0.0097255424
0.7734375,0.1484375,0.0085917696
0.78125,0.1484375,0.0074530816
0.7890625,0.1484375,0.006332416
0.796875,0.1484375,0.0055574528
0.8046875,0.1484375,0.0048365568
0.8125,0.1484375,0.004071424
0.8203125,0.1484375,0.003325952
0.828125,0.1484375,0.002891776
0.8359375,0.1484375,0.0023855104
0.84375,0.1484375,0.0020660224
0.8515625,0.1484375,0.001703936
0.859375,0.1484375,0.0014958592
0.8671875,0.1484375,0.0012075008
0.875,0.1484375,0.0009814016
0.8828125,0.1484375,0.000884736
0.890625,0.1484375,0.0006340608
0.8984375,0.1484375,0.0005308416
0.90625,0.1484375,0.000466944
0.9140625,0.1484375,0.0003784704
0.921875,0.1484375,0.0003063808
0.9296875,0.1484375,0.0002015232
0.9375,0.1484375,0.0002031616
0.9453125,0.1484375,0.0001212416
0.953125,0.1484375,0.0001327104
0.9609375,0.1484375,9.8304e-05
0.96875,0.1484375,5.57056e-05
0.9765625,0.1484375,5.7344e-05
0.984375,0.1484375,3.93216e-05
0.9921875,0.1484375,3.11296e-05

0.0,0.15625,4.58752e-05
0.0078125,0.15625,5.24288e-05
0.015625,0.15625,7.3728e-05
0.0234375,0.15625,7.20896e-05
0.03125,0.15625,0.0001261568
0.0390625,0.15625,0.0001523712
0.046875,0.15625,0.0001949696
0.0546875,0.15625,0.0002244608
0.0625,0.15625,0.0002686976
0.0703125,0.15625,0.0003391488
0.078125,0.15625,0.000385024
0.0859375,0.15625,0.0005783552
0.09375,0.15625,0.000729088
0.1015625,0.15625,0.0008159232
0.109375,0.15625,0.001024
0.1171875,0.15625,0.0011829248
0.125,0.15625,0.001441792
0.1328125,0.15625,0.0017268736
0.140625,0.15625,0.0021397504
0.1484375,0.15625,0.0024543232
0.15625,0.15625,0.0029671424
0.1640625,0.15625,0.0035700736
0.171875,0.15625,0.004030464
0.1796875,0.15625,0.0048398336
0.1875,0.15625,0.0056967168
0.1953125,0.15625,0.0065765376
0.203125,0.15625,0.0075677696
0.2109375,0.15625,0.0087851008
0.21875,0.15625,0.0104054784
0.2265625,0.15625,0.0118882304
0.234375,0.15625,0.013451264
0.2421875,0.15625,0.0154189824
0.25,0.15625,0.017563648
0.2578125,0.15625,0.019562496
0.265625,0.15625,0.021987328
0.2734375,0.15625,0.025034752
0.28125,0.15625,0.027590656
0.2890625,0.15625,0.031326208
0.296875,0.15625,0.034275328
0.3046875,0.15625,0.038109184
0.3125,0.15625,0.041402368
0.3203125,0.15625,0.045645824
0.328125,0.15625,0.049577984
0.3359375,0.15625,0.05423104
0.34375,0.15625,0.058671104
0.3515625,0.15625,0.063504384
0.359375,0.15625,0.068419584
0.3671875,0.15625,0.072679424
0.375,0.15625,0.07806976
0.3828125,0.15625,0.082788352
0.390625,0.15625,0.086622208
0.3984375,0.15625,0.091439104
0.40625,0.15625,0.096354304
0.4140625,0.15625,0.100892672
0.421875,0.15625,0.105218048
0.4296875,0.15625,0.108773376
0.4375,0.15625,0.112508928
0.4453125,0.15625,0.115408896
0.453125,0.15625,0.117817344
0.4609375,0.15625,0.121012224
0.46875,0.15625,0.123027456
0.4765625,0.15625,0.124059648
0.484375,0.15625,0.124731392
0.4921875,0.15625,0.126500864
0.5,0.15625,0.125485056
0.5078125,0.15625,0.125714432
0.515625,0.15625,0.124567552
0.5234375,0.15625,0.122912768
0.53125,0.15625,0.121454592
0.5390625,0.15625,0.117833728
0.546875,0.15625,0.116047872
0.5546875,0.15625,0.113508352
0.5625,0.15625,0.109920256
0.5703125,0.15625,0.10600448
0.578125,0.15625,0.101072896
0.5859375,0.15625,0.096616448
0.59375,0.15625,0.090570752
0.6015625,0.15625,0.087523328
0.609375,0.15625,0.082837504
0.6171875,0.15625,0.077234176
0.625,0.15625,0.073023488
0.6328125,0.15625,0.068059136
0.640625,0.15625,0.06373376
0.6484375,0.15625,0.058884096
0.65625,0.15625,0.054771712
0.6640625,0.15625,0.049774592
0.671875,0.15625,0.045580288
0.6796875,0.15625,0.041893888
0.6875,0.15625,0.0376832
0.6953125,0.15625,0.034291712
0.703125,0.15625,0.031227904
0.7109375,0.15625,0.027901952
0.71875,0.15625,0.024936448
0.7265625,0.15625,0.02195456
0.734375,0.15625,0.01957888
0.7421875,0.15625,0.01736704
0.75,0.15625,0.01499136
0.7578125,0.15625,0.0134856704
0.765625,0.15625,0.0116834304
0.7734375,0.15625,0.0100040704
0.78125,0.15625,0.0088375296
0.7890625,0.15625,0.0077938688
0.796875,0.15625,0.0065306624
0.8046875,0.15625,0.0056885248
0.8125,0.15625,0.0048562176
0.8203125,0.15625,0.0041517056
0.828125,0.15625,0.003301376
0.8359375,0.15625,0.0029605888
0.84375,0.15625,0.0024215552
0.8515625,0.15625,0.0021102592
0.859375,0.15625,0.0017186816
0.8671875,0.15625,0.0014630912
0.875,0.15625,0.0012058624
0.8828125,0.15625,0.0009732096
0.890625,0.15625,0.000843776
0.8984375,0.15625,0.0006144
0.90625,0.15625,0.0005750784
0.9140625,0.15625,0.0004145152
0.921875,0.15625,0.0003866624
0.9296875,0.15625,0.0003260416
0.9375,0.15625,0.0002424832
0.9453125,0.15625,0.00016384
0.953125,0.15625,0.0001245184
0.9609375,0.15625,0.0001048576
0.96875,0.15625,9.33888e-05
0.9765625,0.15625,7.86432e-05
0.984375,0.15625,5.57056e-05
0.9921875,0.15625,4.9152e-05

0.0,0.1640625,4.58752e-05
0.0078125,0.1640625,8.192e-05
0.015625,0.1640625,8.02816e-05
0.0234375,0.1640625,0.0001048576
0.03125,0.1640625,0.0001441792
0.0390625,0.1640625,0.0001622016
0.046875,0.1640625,0.0002048
0.0546875,0.1640625,0.0003096576
0.0625,0.1640625,0.0003211264
0.0703125,0.1640625,0.0003997696
0.078125,0.1640625,0.0004882432
0.0859375,0.1640625,0.0006340608
0.09375,0.1640625,0.0007602176
0.1015625,0.1640625,0.000950272
0.109375,0.1640625,0.0011812864
0.1171875,0.1640625,0.0013172736
0.125,0.1640625,0.001662976
0.1328125,0.1640625,0.0020119552
0.140625,0.1640625,0.0023773184
0.1484375,0.1640625,0.0027738112
0.15625,0.1640625,0.0034766848
0.1640625,0.1640625,0.0042041344
0.171875,0.1640625,0.0048316416
0.1796875,0.1640625,0.0057655296
0.1875,0.1640625,0.006766592
0.1953125,0.1640625,0.0077938688
0.203125,0.1640625,0.00909312
0.2109375,0.1640625,0.0105562112
0.21875,0.1640625,0.0118734848
0.2265625,0.1640625,0.013836288
0.234375,0.1640625,0.0160677888
0.2421875,0.1640625,0.018055168
0.25,0.1640625,0.020873216
0.2578125,0.1640625,0.023445504
0.265625,0.1640625,0.02670592
0.2734375,0.1640625,0.029638656
0.28125,0.1640625,0.032964608
0.2890625,0.1640625,0.036913152
0.296875,0.1640625,0.040534016
0.3046875,0.1640625,0.045088768
0.3125,0.1640625,0.049430528
0.3203125,0.1640625,0.054198272
0.328125,0.1640625,0.059260928
0.3359375,0.1640625,0.064864256
0.34375,0.1640625,0.069910528
0.3515625,0.1640625,0.075497472
0.359375,0.1640625,0.080838656
0.3671875,0.1640625,0.086278144
0.375,0.1640625,0.091799552
0.3828125,0.1640625,0.098451456
0.390625,0.1640625,0.10387456
0.3984375,0.1640625,0.109805568
0.40625,0.1640625,0.114688
0.4140625,0.1640625,0.120127488
0.421875,0.1640625,0.124469248
0.4296875,0.1640625,0.129138688
0.4375,0.1640625,0.13369344
0.4453125,0.1640625,0.137641984
0.453125,0.1640625,0.141049856
0.4609375,0.1640625,0.143097856
0.46875,0.1640625,0.145457152
0.4765625,0.1640625,0.147800064
0.484375,0.1640625,0.148979712
0.4921875,0.1640625,0.149553152
0.5,0.1640625,0.150126592
0.5078125,0.1640625,0.149733376
0.515625,0.1640625,0.147308544
0.5234375,0.1640625,0.146161664
0.53125,0.1640625,0.14368768
0.5390625,0.1640625,0.141377536
0.546875,0.1640625,0.13737984
0.5546875,0.1640625,0.134152192
0.5625,0.1640625,0.129974272
0.5703125,0.1640625,0.125288448
0.578125,0.1640625,0.120619008
0.5859375,0.1640625,0.114966528
0.59375,0.1640625,0.109379584
0.6015625,0.1640625,0.103186432
0.609375,0.1640625,0.097435648
0.6171875,0.1640625,0.092700672
0.625,0.1640625,0.086016
0.6328125,0.1640625,0.080150528
0.640625,0.1640625,0.075350016
0.6484375,0.1640625,0.069681152
0.65625,0.1640625,0.064765952
0.6640625,0.1640625,0.059179008
0.671875,0.1640625,0.05390336
0.6796875,0.1640625,0.049037312
0.6875,0.1640625,0.044613632
0.6953125,0.1640625,0.041140224
0.703125,0.1640625,0.03694592
0.7109375,0.1640625,0.033292288
0.71875,0.1640625,0.029343744
0.7265625,0.1640625,0.026312704
0.734375,0.1640625,0.023085056
0.7421875,0.1640625,0.02080768
0.75,0.1640625,0.018300928
0.7578125,0.1640625,0.0161677312
0.765625,0.1640625,0.0138215424
0.7734375,0.1640625,0.0121602048
0.78125,0.1640625,0.01036288
0.7890625,0.1640625,0.009199616
0.796875,0.1640625,0.0076906496
0.8046875,0.1640625,0.0067534848
0.8125,0.1640625,0.0058015744
0.8203125,0.1640625,0.0047955968
0.828125,0.1640625,0.0041844736
0.8359375,0.1640625,0.00352256
0.84375,0.1640625,0.0028164096
0.8515625,0.1640625,0.0024805376
0.859375,0.1640625,0.0020299776
0.8671875,0.1640625,0.0017498112
0.875,0.1640625,0.001441792
0.8828125,0.1640625,0.0011452416
0.890625,0.1640625,0.0009125888
0.8984375,0.1640625,0.0007323648
0.90625,0.1640625,0.0006340608
0.9140625,0.1640625,0.00049152
0.921875,0.1640625,0.0003948544
0.9296875,0.1640625,0.0003424256
0.9375,0.1640625,0.0002801664
0.9453125,0.1640625,0.0002342912
0.953125,0.1640625,0.0001736704
0.9609375,0.1640625,0.0001327104
0.96875,0.1640625,0.0001048576
0.9765625,0.1640625,8.51968e-05
0.984375,0.1640625,5.24288e-05
0.9921875,0.1640625,5.89824e-05

0.0,0.171875,7.20896e-05
0.0078125,0.171875,9.17504e-05
0.015625,0.171875,0.000114688
0.0234375,0.171875,0.0001179648
0.03125,0.171875,0.0001589248
0.0390625,0.171875,0.0002064384
0.046875,0.171875,0.0002555904
0.0546875,0.171875,0.000319488
0.0625,0.171875,0.0003801088
0.0703125,0.171875,0.0004767744
0.078125,0.171875,0.000647168
0.0859375,0.171875,0.0007438336
0.09375,0.171875,0.000974848
0.1015625,0.171875,0.0010452992
0.109375,0.171875,0.0012795904
0.1171875,0.171875,0.0016121856
0.125,0.171875,0.0020365312
0.1328125,0.171875,0.0025411584
0.140625,0.171875,0.0028213248
0.1484375,0.171875,0.0034914304
0.15625,0.171875,0.0040108032
0.1640625,0.171875,0.0047104
0.171875,0.171875,0.005644288
0.1796875,0.171875,0.0068419584
0.1875,0.171875,0.007774208
0.1953125,0.171875,0.0091815936
0.203125,0.171875,0.0107544576
0.2109375,0.171875,0.0123666432
0.21875,0.171875,0.0144211968
0.2265625,0.171875,0.016515072
0.234375,0.171875,0.01875968
0.2421875,0.171875,0.021233664
0.25,0.171875,0.024199168
0.2578125,0.171875,0.027557888
0.265625,0.171875,0.031031296
0.2734375,0.171875,0.035012608
0.28125,0.171875,0.038764544
0.2890625,0.171875,0.043286528
0.296875,0.171875,0.04841472
0.3046875,0.171875,0.053248
0.3125,0.171875,0.05881856
0.3203125,0.171875,0.063930368
0.328125,0.171875,0.069681152
0.3359375,0.171875,0.075677696
0.34375,0.171875,0.083165184
0.3515625,0.171875,0.088981504
0.359375,0.171875,0.094633984
0.3671875,0.171875,0.102301696
0.375,0.171875,0.109510656
0.3828125,0.171875,0.11542528
0.390625,0.171875,0.123338752
0.3984375,0.171875,0.129859584
0.40625,0.171875,0.135299072
0.4140625,0.171875,0.142163968
0.421875,0.171875,0.148455424
0.4296875,0.171875,0.1536
0.4375,0.171875,0.159268864
0.4453125,0.171875,0.162152448
0.453125,0.171875,0.16678912
0.4609375,0.171875,0.17022976
0.46875,0.171875,0.172032
0.4765625,0.171875,0.17563648
0.484375,0.171875,0.17629184
0.4921875,0.171875,0.17760256
0.5,0.171875,0.17727488
0.5078125,0.171875,0.176128
0.515625,0.171875,0.17416192
0.5234375,0.171875,0.17301504
0.53125,0.171875,0.17006592
0.5390625,0.171875,0.16695296
0.546875,0.171875,0.162381824
0.5546875,0.171875,0.157466624
0.5625,0.171875,0.15269888
0.5703125,0.171875,0.148062208
0.578125,0.171875,0.14188544
0.5859375,0.171875,0.137281536
0.59375,0.171875,0.129384448
0.6015625,0.171875,0.122978304
0.609375,0.171875,0.1159168
0.6171875,0.171875,0.108855296
0.625,0.171875,0.102744064
0.6328125,0.171875,0.095666176
0.640625,0.171875,0.089014272
0.6484375,0.171875,0.082477056
0.65625,0.171875,0.0761856
0.6640625,0.171875,0.070172672
0.671875,0.171875,0.064290816
0.6796875,0.171875,0.0585728
0.6875,0.171875,0.05316608
0.6953125,0.171875,0.047693824
0.703125,0.171875,0.043188224
0.7109375,0.171875,0.039141376
0.71875,0.171875,0.034963456
0.7265625,0.171875,0.030998528
0.734375,0.171875,0.027836416
0.7421875,0.171875,0.024428544
0.75,0.171875,0.0217088
0.7578125,0.171875,0.018644992
0.765625,0.171875,0.016416768
0.7734375,0.171875,0.0142098432
0.78125,0.171875,0.0125288448
0.7890625,0.171875,0.0107692032
0.796875,0.171875,0.0091701248
0.8046875,0.171875,0.0077774848
0.8125,0.171875,0.0067731456
0.8203125,0.171875,0.0058605568
0.828125,0.171875,0.0049856512
0.8359375,0.171875,0.00401408
0.84375,0.171875,0.003579904
0.8515625,0.171875,0.0029802496
0.859375,0.171875,0.0022724608
0.8671875,0.171875,0.0019054592
0.875,0.171875,0.0016334848
0.8828125,0.171875,0.0014352384
0.890625,0.171875,0.0011239424
0.8984375,0.171875,0.0010190848
0.90625,0.171875,0.0007815168
0.9140625,0.171875,0.000630784
0.921875,0.171875,0.00045056
0.9296875,0.171875,0.0004046848
0.9375,0.171875,0.0002752512
0.9453125,0.171875,0.0002523136
0.953125,0.171875,0.0001687552
0.9609375,0.171875,0.000131072
0.96875,0.171875,0.0001212416
0.9765625,0.171875,0.0001130496
0.984375,0.171875,6.5536e-05
0.9921875,0.171875,6.22592e-05

0.0,0.1796875,8.02816e-05
0.0078125,0.1796875,9.50272e-05
0.015625,0.1796875,0.0001032192
0.0234375,0.1796875,0.000155648
0.03125,0.1796875,0.0001835008
0.0390625,0.1796875,0.0002277376
0.046875,0.1796875,0.000311296
0.0546875,0.1796875,0.0003047424
0.0625,0.1796875,0.0005144576
0.0703125,0.1796875,0.000647168
0.078125,0.1796875,0.000671744
0.0859375,0.1796875,0.0008716288
0.09375,0.1796875,0.0010665984
0.1015625,0.1796875,0.0013172736
0.109375,0.1796875,0.0016580608
0.1171875,0.1796875,0.001859584
0.125,0.1796875,0.0023953408
0.1328125,0.1796875,0.0027803648
0.140625,0.1796875,0.00335872
0.1484375,0.1796875,0.0041680896
0.15625,0.1796875,0.0047464448
0.1640625,0.1796875,0.005644288
0.171875,0.1796875,0.0065912832
0.1796875,0.1796875,0.0079085568
0.1875,0.1796875,0.0091308032
0.1953125,0.1796875,0.0110002176
0.203125,0.1796875,0.012599296
0.2109375,0.1796875,0.0145965056
0.21875,0.1796875,0.016695296
0.2265625,0.1796875,0.019365888
0.234375,0.1796875,0.022511616
0.2421875,0.1796875,0.025296896
0.25,0.1796875,0.02916352
0.2578125,0.1796875,0.032325632
0.265625,0.1796875,0.036438016
0.2734375,0.1796875,0.041009152
0.28125,0.1796875,0.045613056
0.2890625,0.1796875,0.05128192
0.296875,0.1796875,0.056492032
0.3046875,0.1796875,0.062898176
0.3125,0.1796875,0.069156864
0.3203125,0.1796875,0.075776
0.328125,0.1796875,0.082231296
0.3359375,0.1796875,0.089997312
0.34375,0.1796875,0.097107968
0.3515625,0.1796875,0.10502144
0.359375,0.1796875,0.112754688
0.3671875,0.1796875,0.120930304
0.375,0.1796875,0.128925696
0.3828125,0.1796875,0.136429568
0.390625,0.1796875,0.145178624
0.3984375,0.1796875,0.152305664
0.40625,0.1796875,0.160530432
0.4140625,0.1796875,0.16695296
0.421875,0.1796875,0.1753088
0.4296875,0.1796875,0.18087936
0.4375,0.1796875,0.18726912
0.4453125,0.1796875,0.19152896
0.453125,0.1796875,0.19595264
0.4609375,0.1796875,0.20054016
0.46875,0.1796875,0.20414464
0.4765625,0.1796875,0.20676608
0.484375,0.1796875,0.20824064
0.4921875,0.1796875,0.20873216
0.5,0.1796875,0.20955136
0.5078125,0.1796875,0.20856832
0.515625,0.1796875,0.20627456
0.5234375,0.1796875,0.2039808
0.53125,0.1796875,0.2015232
0.5390625,0.1796875,0.19595264
0.546875,0.1796875,0.19202048
0.5546875,0.1796875,0.1867776
0.5625,0.1796875,0.18120704
0.5703125,0.1796875,0.17465344
0.578125,0.1796875,0.16744448
0.5859375,0.1796875,0.159678464
0.59375,0.1796875,0.152354816
0.6015625,0.1796875,0.145375232
0.609375,0.1796875,0.137609216
0.6171875,0.1796875,0.12853248
0.625,0.1796875,0.120897536
0.6328125,0.1796875,0.112443392
0.640625,0.1796875,0.104742912
0.6484375,0.1796875,0.097533952
0.65625,0.1796875,0.089882624
0.6640625,0.1796875,0.082640896
0.671875,0.1796875,0.075710464
0.6796875,0.1796875,0.069369856
0.6875,0.1796875,0.062603264
0.6953125,0.1796875,0.056786944
0.703125,0.1796875,0.050511872
0.7109375,0.1796875,0.045645824
0.71875,0.1796875,0.040828928
0.7265625,0.1796875,0.03670016
0.734375,0.1796875,0.032800768
0.7421875,0.1796875,0.028803072
0.75,0.1796875,0.025116672
0.7578125,0.1796875,0.02203648
0.765625,0.1796875,0.019447808
0.7734375,0.1796875,0.016662528
0.78125,0.1796875,0.0145719296
0.7890625,0.1796875,0.0126222336
0.796875,0.1796875,0.0107773952
0.8046875,0.1796875,0.0093569024
0.8125,0.1796875,0.0081461248
0.8203125,0.1796875,0.00667648
0.828125,0.1796875,0.005767168
0.8359375,0.1796875,0.0048545792
0.84375,0.1796875,0.0040517632
0.8515625,0.1796875,0.0034521088
0.859375,0.1796875,0.0028295168
0.8671875,0.1796875,0.0023150592
0.875,0.1796875,0.0019382272
0.8828125,0.1796875,0.00172032
0.890625,0.1796875,0.0012959744
0.8984375,0.1796875,0.0010371072
0.90625,0.1796875,0.0008863744
0.9140625,0.1796875,0.0006602752
0.921875,0.1796875,0.0005881856
0.9296875,0.1796875,0.0004980736
0.9375,0.1796875,0.000401408
0.9453125,0.1796875,0.0002572288
0.953125,0.1796875,0.0002555904
0.9609375,0.1796875,0.0001835008
0.96875,0.1796875,0.0001343488
0.9765625,0.1796875,9.50272e-05
0.984375,0.1796875,0.0001015808
0.9921875,0.1796875,8.192e-05

0.0,0.1875,9.0112e-05
0.0078125,0.1875,9.50272e-05
0.015625,0.1875,0.0001032192
0.0234375,0.1875,0.0001605632
0.03125,0.1875,0.0001933312
0.0390625,0.1875,0.0002654208
0.046875,0.1875,0.00032768
0.0546875,0.1875,0.0004358144
0.0625,0.1875,0.0005390336
0.0703125,0.1875,0.0006406144
0.078125,0.1875,0.0008945664
0.0859375,0.1875,0.0010305536
0.09375,0.1875,0.0012926976
0.1015625,0.1875,0.00155648
0.109375,0.1875,0.001892352
0.1171875,0.1875,0.0022233088
0.125,0.1875,0.0028164096
0.1328125,0.1875,0.0032309248
0.140625,0.1875,0.0039141376
0.1484375,0.1875,0.0046645248
0.15625,0.1875,0.005685248
0.1640625,0.1875,0.006578176
0.171875,0.1875,0.0079003648
0.1796875,0.1875,0.0091029504
0.1875,0.1875,0.0108691456
0.1953125,0.1875,0.0127434752
0.203125,0.1875,0.014401536
0.2109375,0.1875,0.017104896
0.21875,0.1875,0.019873792
0.2265625,0.1875,0.022577152
0.234375,0.1875,0.025837568
0.2421875,0.1875,0.029638656
0.25,0.1875,0.033619968
0.2578125,0.1875,0.038273024
0.265625,0.1875,0.042713088
0.2734375,0.1875,0.047955968
0.28125,0.1875,0.053624832
0.2890625,0.1875,0.060145664
0.296875,0.1875,0.066584576
0.3046875,0.1875,0.07348224
0.3125,0.1875,0.080723968
0.3203125,0.1875,0.089014272
0.328125,0.1875,0.096862208
0.3359375,0.1875,0.105234432
0.34375,0.1875,0.114900992
0.3515625,0.1875,0.123027456
0.359375,0.1875,0.132890624
0.3671875,0.1875,0.142802944
0.375,0.1875,0.152354816
0.3828125,0.1875,0.160874496
0.390625,0.1875,0.1712128
0.3984375,0.1875,0.17809408
0.40625,0.1875,0.18808832
0.4140625,0.1875,0.19791872
0.421875,0.1875,0.20545536
0.4296875,0.1875,0.21266432
0.4375,0.1875,0.21938176
0.4453125,0.1875,0.22675456
0.453125,0.1875,0.23134208
0.4609375,0.1875,0.23625728
0.46875,0.1875,0.23969792
0.4765625,0.1875,0.24395776
0.484375,0.1875,0.24559616
0.4921875,0.1875,0.2465792
0.5,0.1875,0.24723456
0.5078125,0.1875,0.24592384
0.515625,0.1875,0.24346624
0.5234375,0.1875,0.23986176
0.53125,0.1875,0.23691264
0.5390625,0.1875,0.2310144
0.546875,0.1875,0.22593536
0.5546875,0.1875,0.22069248
0.5625,0.1875,0.212992
0.5703125,0.1875,0.20512768
0.578125,0.1875,0.19628032
0.5859375,0.1875,0.188416
0.59375,0.1875,0.1794048
0.6015625,0.1875,0.17006592
0.609375,0.1875,0.160432128
0.6171875,0.1875,0.151420928
0.625,0.1875,0.142163968
0.6328125,0.1875,0.132349952
0.640625,0.1875,0.12353536
0.6484375,0.1875,0.11395072
0.65625,0.1875,0.105742336
0.6640625,0.1875,0.096763904
0.671875,0.1875,0.088670208
0.6796875,0.1875,0.081215488
0.6875,0.1875,0.073498624
0.6953125,0.1875,0.066371584
0.703125,0.1875,0.059752448
0.7109375,0.1875,0.053886976
0.71875,0.1875,0.047808512
0.7265625,0.1875,0.043040768
0.734375,0.1875,0.03833856
0.7421875,0.1875,0.033816576
0.75,0.1875,0.029720576
0.7578125,0.1875,0.0258048
0.765625,0.1875,0.022626304
0.7734375,0.1875,0.019677184
0.78125,0.1875,0.017399808
0.7890625,0.1875,0.0149716992
0.796875,0.1875,0.0126976
0.8046875,0.1875,0.0108036096
0.8125,0.1875,0.0090718208
0.8203125,0.1875,0.0079527936
0.828125,0.1875,0.0065683456
0.8359375,0.1875,0.0056410112
0.84375,0.1875,0.0047300608
0.8515625,0.1875,0.0039043072
0.859375,0.1875,0.00331776
0.8671875,0.1875,0.0027459584
0.875,0.1875,0.0022249472
0.8828125,0.1875,0.001892352
0.890625,0.1875,0.0016072704
0.8984375,0.1875,0.0012681216
0.90625,0.1875,0.0010223616
0.9140625,0.1875,0.0008568832
0.921875,0.1875,0.0007225344
0.9296875,0.1875,0.0004931584
0.9375,0.1875,0.0004161536
0.9453125,0.1875,0.00036864
0.953125,0.1875,0.0002834432
0.9609375,0.1875,0.0002113536
0.96875,0.1875,0.000196608
0.9765625,0.1875,0.00016384
0.984375,0.1875,8.35584e-05
0.9921875,0.1875,7.86432e-05

0.0,0.1953125,0.0001114112
0.0078125,0.1953125,0.00012288
0.015625,0.1953125,0.000188416
0.0234375,0.1953125,0.0002031616
0.03125,0.1953125,0.0002555904
0.0390625,0.1953125,0.00028672
0.046875,0.1953125,0.0003915776
0.0546875,0.1953125,0.0005505024
0.0625,0.1953125,0.0006684672
0.0703125,0.1953125,0.0008470528
0.078125,0.1953125,0.0009404416
0.0859375,0.1953125,0.0012582912
0.09375,0.1953125,0.0014237696
0.1015625,0.1953125,0.0018251776
0.109375,0.1953125,0.00217088
0.1171875,0.1953125,0.0026329088
0.125,0.1953125,0.0032210944
0.1328125,0.1953125,0.0038846464
0.140625,0.1953125,0.0045056
0.1484375,0.1953125,0.0056016896
0.15625,0.1953125,0.0065568768
0.1640625,0.1953125,0.007651328
0.171875,0.1953125,0.0092602368
0.1796875,0.1953125,0.0109150208
0.1875,0.1953125,0.0128712704
0.1953125,0.1953125,0.0151191552
0.203125,0.1953125,0.017481728
0.2109375,0.1953125,0.020299776
0.21875,0.1953125,0.022904832
0.2265625,0.1953125,0.026673152
0.234375,0.1953125,0.02998272
0.2421875,0.1953125,0.034832384
0.25,0.1953125,0.039272448
0.2578125,0.1953125,0.044433408
0.265625,0.1953125,0.050659328
0.2734375,0.1953125,0.056655872
0.28125,0.1953125,0.06258688
0.2890625,0.1953125,0.070238208
0.296875,0.1953125,0.077709312
0.3046875,0.1953125,0.0864256
0.3125,0.1953125,0.094027776
0.3203125,0.1953125,0.10452992
0.328125,0.1953125,0.113524736
0.3359375,0.1953125,0.123305984
0.34375,0.1953125,0.133726208
0.3515625,0.1953125,0.143474688
0.359375,0.1953125,0.156172288
0.3671875,0.1953125,0.16613376
0.375,0.1953125,0.17629184
0.3828125,0.1953125,0.18857984
0.390625,0.1953125,0.19873792
0.3984375,0.1953125,0.21020672
0.40625,0.1953125,0.21987328
0.4140625,0.1953125,0.23035904
0.421875,0.1953125,0.2408448
0.4296875,0.1953125,0.24887296
0.4375,0.1953125,0.25870336
0.4453125,0.1953125,0.26509312
0.453125,0.1953125,0.27131904
0.4609375,0.1953125,0.27705344
0.46875,0.1953125,0.28147712
0.4765625,0.1953125,0.28557312
0.484375,0.1953125,0.28770304
0.4921875,0.1953125,0.28737536
0.5,0.1953125,0.28786688
0.5078125,0.1953125,0.28721152
0.515625,0.1953125,0.28524544
0.5234375,0.1953125,0.28000256
0.53125,0.1953125,0.27656192
0.5390625,0.1953125,0.27131904
0.546875,0.1953125,0.26607616
0.5546875,0.1953125,0.25690112
0.5625,0.1953125,0.2490368
0.5703125,0.1953125,0.23937024
0.578125,0.1953125,0.23068672
0.5859375,0.1953125,0.21970944
0.59375,0.1953125,0.21020672
0.6015625,0.1953125,0.1990656
0.609375,0.1953125,0.18743296
0.6171875,0.1953125,0.1769472
0.625,0.1953125,0.16564224
0.6328125,0.1953125,0.155516928
0.640625,0.1953125,0.142983168
0.6484375,0.1953125,0.13410304
0.65625,0.1953125,0.123584512
0.6640625,0.1953125,0.113606656
0.671875,0.1953125,0.103694336
0.6796875,0.1953125,0.094994432
0.6875,0.1953125,0.086130688
0.6953125,0.1953125,0.077955072
0.703125,0.1953125,0.0700416
0.7109375,0.1953125,0.063176704
0.71875,0.1953125,0.056426496
0.7265625,0.1953125,0.05005312
0.734375,0.1953125,0.044433408
0.7421875,0.1953125,0.039256064
0.75,0.1953125,0.034701312
0.7578125,0.1953125,0.030130176
0.765625,0.1953125,0.026525696
0.7734375,0.1953125,0.023134208
0.78125,0.1953125,0.020119552
0.7890625,0.1953125,0.017235968
0.796875,0.1953125,0.0145915904
0.8046875,0.1953125,0.0125976576
0.8125,0.1953125,0.01073152
0.8203125,0.1953125,0.0091701248
0.828125,0.1953125,0.0079183872
0.8359375,0.1953125,0.0066256896
0.84375,0.1953125,0.0055574528
0.8515625,0.1953125,0.004694016
0.859375,0.1953125,0.003899392
0.8671875,0.1953125,0.0033456128
0.875,0.1953125,0.002686976
0.8828125,0.1953125,0.0022740992
0.890625,0.1953125,0.00180224
0.8984375,0.1953125,0.0014794752
0.90625,0.1953125,0.0012484608
0.9140625,0.1953125,0.000958464
0.921875,0.1953125,0.0008044544
0.9296875,0.1953125,0.0006242304
0.9375,0.1953125,0.0005013504
0.9453125,0.1953125,0.0004243456
0.953125,0.1953125,0.0003080192
0.9609375,0.1953125,0.0002654208
0.96875,0.1953125,0.0002080768
0.9765625,0.1953125,0.0001572864
0.984375,0.1953125,0.0001425408
0.9921875,0.1953125,9.8304e-05

0.0,0.203125,0.0001179648
0.0078125,0.203125,0.0001441792
0.015625,0.203125,0.0001867776
0.0234375,0.203125,0.0002195456
0.03125,0.203125,0.0003129344
0.0390625,0.203125,0.0003981312
0.046875,0.203125,0.0004554752
0.0546875,0.203125,0.000630784
0.0625,0.203125,0.0006455296
0.0703125,0.203125,0.0009388032
0.078125,0.203125,0.0011075584
0.0859375,0.203125,0.0013565952
0.09375,0.203125,0.001687552
0.1015625,0.203125,0.0020365312
0.109375,0.203125,0.002482176
0.1171875,0.203125,0.0030687232
0.125,0.203125,0.0037044224
0.1328125,0.203125,0.0045776896
0.140625,0.203125,0.0053870592
0.1484375,0.203125,0.0065093632
0.15625,0.203125,0.0077283328
0.1640625,0.203125,0.0090587136
0.171875,0.203125,0.0107200512
0.1796875,0.203125,0.0124944384
0.1875,0.203125,0.0146685952
0.1953125,0.203125,0.0172032
0.203125,0.203125,0.020004864
0.2109375,0.203125,0.023330816
0.21875,0.203125,0.026591232
0.2265625,0.203125,0.030425088
0.234375,0.203125,0.035356672
0.2421875,0.203125,0.04030464
0.25,0.203125,0.045940736
0.2578125,0.203125,0.051986432
0.265625,0.203125,0.058540032
0.2734375,0.203125,0.065437696
0.28125,0.203125,0.073449472
0.2890625,0.203125,0.08134656
0.296875,0.203125,0.090210304
0.3046875,0.203125,0.100171776
0.3125,0.203125,0.110854144
0.3203125,0.203125,0.120127488
0.328125,0.203125,0.13221888
0.3359375,0.203125,0.14368768
0.34375,0.203125,0.156483584
0.3515625,0.203125,0.16859136
0.359375,0.203125,0.18137088
0.3671875,0.203125,0.1933312
0.375,0.203125,0.2064384
0.3828125,0.203125,0.22052864
0.390625,0.203125,0.23330816
0.3984375,0.203125,0.24592384
0.40625,0.203125,0.25772032
0.4140625,0.203125,0.26853376
0.421875,0.203125,0.28082176
0.4296875,0.203125,0.290816
0.4375,0.203125,0.30162944
0.4453125,0.203125,0.30834688
0.453125,0.203125,0.3162112
0.4609375,0.203125,0.3227648
0.46875,0.203125,0.32817152
0.4765625,0.203125,0.33325056
0.484375,0.203125,0.335872
0.4921875,0.203125,0.33570816
0.5,0.203125,0.33603584
0.5078125,0.203125,0.33456128
0.515625,0.203125,0.3325952
0.5234375,0.203125,0.32882688
0.53125,0.203125,0.32325632
0.5390625,0.203125,0.31555584
0.546875,0.203125,0.30785536
0.5546875,0.203125,0.29949952
0.5625,0.203125,0.29130752
0.5703125,0.203125,0.27983872
0.578125,0.203125,0.26853376
0.5859375,0.203125,0.25624576
0.59375,0.203125,0.24461312
0.6015625,0.203125,0.23134208
0.609375,0.203125,0.2187264
0.6171875,0.203125,0.20692992
0.625,0.203125,0.19398656
0.6328125,0.203125,0.18120704
0.640625,0.203125,0.16777216
0.6484375,0.203125,0.155254784
0.65625,0.203125,0.144146432
0.6640625,0.203125,0.13279232
0.671875,0.203125,0.120815616
0.6796875,0.203125,0.109969408
0.6875,0.203125,0.100286464
0.6953125,0.203125,0.090947584
0.703125,0.203125,0.08134656
0.7109375,0.203125,0.072941568
0.71875,0.203125,0.06586368
0.7265625,0.203125,0.057737216
0.734375,0.203125,0.051576832
0.7421875,0.203125,0.045252608
0.75,0.203125,0.040239104
0.7578125,0.203125,0.035274752
0.765625,0.203125,0.030785536
0.7734375,0.203125,0.02695168
0.78125,0.203125,0.022822912
0.7890625,0.203125,0.019890176
0.796875,0.203125,0.017334272
0.8046875,0.203125,0.0147587072
0.8125,0.203125,0.01236992
0.8203125,0.203125,0.0107790336
0.828125,0.203125,0.009207808
0.8359375,0.203125,0.0076333056
0.84375,0.203125,0.0063766528
0.8515625,0.203125,0.0052822016
0.859375,0.203125,0.0044384256
0.8671875,0.203125,0.003801088
0.875,0.203125,0.0031227904
0.8828125,0.203125,0.0024838144
0.890625,0.203125,0.0020955136
0.8984375,0.203125,0.0017006592
0.90625,0.203125,0.0013533184
0.9140625,0.203125,0.0011419648
0.921875,0.203125,0.0008863744
0.9296875,0.203125,0.0007585792
0.9375,0.203125,0.000581632
0.9453125,0.203125,0.000442368
0.953125,0.203125,0.000360448
0.9609375,0.203125,0.000319488
0.96875,0.203125,0.0002359296
0.9765625,0.203125,0.0001851392
0.984375,0.203125,0.0001245184
0.9921875,0.203125,0.0001277952

0.0,0.2109375,0.00012288
0.0078125,0.2109375,0.0001605632
0.015625,0.2109375,0.0001785856
0.0234375,0.2109375,0.00028672
0.03125,0.2109375,0.000352256
0.0390625,0.2109375,0.0004636672
0.046875,0.2109375,0.0005472256
0.0546875,0.2109375,0.0007192576
0.0625,0.2109375,0.0008749056
0.0703125,0.2109375,0.0011845632
0.078125,0.2109375,0.0013582336
0.0859375,0.2109375,0.0016760832
0.09375,0.2109375,0.0018726912
0.1015625,0.2109375,0.0024297472
0.109375,0.2109375,0.0030425088
0.1171875,0.2109375,0.0035586048
0.125,0.2109375,0.0041959424
0.1328125,0.2109375,0.0051757056
0.140625,0.2109375,0.0063717376
0.1484375,0.2109375,0.007307264
0.15625,0.2109375,0.0090390528
0.1640625,0.2109375,0.0105938944
0.171875,0.2109375,0.0124125184
0.1796875,0.2109375,0.0145948672
0.1875,0.2109375,0.017006592
0.1953125,0.2109375,0.019857408
0.203125,0.2109375,0.022822912
0.2109375,0.2109375,0.027049984
0.21875,0.2109375,0.031145984
0.2265625,0.2109375,0.036093952
0.234375,0.2109375,0.040534016
0.2421875,0.2109375,0.04661248
0.25,0.2109375,0.052641792
0.2578125,0.2109375,0.060063744
0.265625,0.2109375,0.06815744
0.2734375,0.2109375,0.075808768
0.28125,0.2109375,0.085180416
0.2890625,0.2109375,0.094404608
0.296875,0.2109375,0.104890368
0.3046875,0.2109375,0.116293632
0.3125,0.2109375,0.127336448
0.3203125,0.2109375,0.140722176
0.328125,0.2109375,0.15384576
0.3359375,0.2109375,0.16646144
0.34375,0.2109375,0.1810432
0.3515625,0.2109375,0.19562496
0.359375,0.2109375,0.20938752
0.3671875,0.2109375,0.22577152
0.375,0.2109375,0.24035328
0.3828125,0.2109375,0.25542656
0.390625,0.2109375,0.27082752
0.3984375,0.2109375,0.28524544
0.40625,0.2109375,0.29769728
0.4140625,0.2109375,0.31473664
0.421875,0.2109375,0.32456704
0.4296875,0.2109375,0.3391488
0.4375,0.2109375,0.34848768
0.4453125,0.2109375,0.35946496
0.453125,0.2109375,0.36847616
0.4609375,0.2109375,0.37748736
0.46875,0.2109375,0.38223872
0.4765625,0.2109375,0.38846464
0.484375,0.2109375,0.39010304
0.4921875,0.2109375,0.39092224
0.5,0.2109375,0.393216
0.5078125,0.2109375,0.3899392
0.515625,0.2109375,0.38617088
0.5234375,0.2109375,0.38322176
0.53125,0.2109375,0.37634048
0.5390625,0.2109375,0.36814848
0.546875,0.2109375,0.3596288
0.5546875,0.2109375,0.34881536
0.5625,0.2109375,0.3366912
0.5703125,0.2109375,0.32636928
0.578125,0.2109375,0.31342592
0.5859375,0.2109375,0.30031872
0.59375,0.2109375,0.28491776
0.6015625,0.2109375,0.26968064
0.609375,0.2109375,0.25493504
0.6171875,0.2109375,0.24150016
0.625,0.2109375,0.22577152
0.6328125,0.2109375,0.20873216
0.640625,0.2109375,0.19529728
0.6484375,0.2109375,0.18006016
0.65625,0.2109375,0.1671168
0.6640625,0.2109375,0.153534464
0.671875,0.2109375,0.140623872
0.6796875,0.2109375,0.127860736
0.6875,0.2109375,0.116031488
0.6953125,0.2109375,0.104235008
0.703125,0.2109375,0.094765056
0.7109375,0.2109375,0.084344832
0.71875,0.2109375,0.076169216
0.7265625,0.2109375,0.067600384
0.734375,0.2109375,0.059572224
0.7421875,0.2109375,0.053018624
0.75,0.2109375,0.046759936
0.7578125,0.2109375,0.040812544
0.765625,0.2109375,0.03588096
0.7734375,0.2109375,0.031227904
0.78125,0.2109375,0.026804224
0.7890625,0.2109375,0.023003136
0.796875,0.2109375,0.0200704
0.8046875,0.2109375,0.017104896
0.8125,0.2109375,0.0146325504
0.8203125,0.2109375,0.0124829696
0.828125,0.2109375,0.0104644608
0.8359375,0.2109375,0.00888832
0.84375,0.2109375,0.007217152
0.8515625,0.2109375,0.0060030976
0.859375,0.2109375,0.0051724288
0.8671875,0.2109375,0.0042827776
0.875,0.2109375,0.003588096
0.8828125,0.2109375,0.0029917184
0.890625,0.2109375,0.0023773184
0.8984375,0.2109375,0.0019267584
0.90625,0.2109375,0.0015990784
0.9140625,0.2109375,0.0013664256
0.921875,0.2109375,0.0010764288
0.9296875,0.2109375,0.000794624
0.9375,0.2109375,0.0006291456
0.9453125,0.2109375,0.0004784128
0.953125,0.2109375,0.0004112384
0.9609375,0.2109375,0.0003538944
0.96875,0.2109375,0.0003227648
0.9765625,0.2109375,0.0001998848
0.984375,0.2109375,0.0001376256
0.9921875,0.2109375,0.0001294336

0.0,0.21875,0.00012288
0.0078125,0.21875,0.0001736704
0.015625,0.21875,0.0002310144
0.0234375,0.21875,0.0003080192
0.03125,0.21875,0.0003997696
0.0390625,0.21875,0.0005062656
0.046875,0.21875,0.0006160384
0.0546875,0.21875,0.0008306688
0.0625,0.21875,0.0009682944
0.0703125,0.21875,0.0012353536
0.078125,0.21875,0.0016023552
0.0859375,0.21875,0.0018661376
0.09375,0.21875,0.0022872064
0.1015625,0.21875,0.00282624
0.109375,0.21875,0.0032587776
0.1171875,0.21875,0.0041271296
0.125,0.21875,0.0049823744
0.1328125,0.21875,0.0061833216
0.140625,0.21875,0.0071876608
0.1484375,0.21875,0.0085262336
0.15625,0.21875,0.01040384
0.1640625,0.21875,0.0120766464
0.171875,0.21875,0.0144031744
0.1796875,0.21875,0.016924672
0.1875,0.21875,0.01982464
0.1953125,0.21875,0.023199744
0.203125,0.21875,0.026624
0.2109375,0.21875,0.03104768
0.21875,0.21875,0.035864576
0.2265625,0.21875,0.04104192
0.234375,0.21875,0.047382528
0.2421875,0.21875,0.054050816
0.25,0.21875,0.060669952
0.2578125,0.21875,0.069074944
0.265625,0.21875,0.07790592
0.2734375,0.21875,0.087769088
0.28125,0.21875,0.096927744
0.2890625,0.21875,0.10928128
0.296875,0.21875,0.121880576
0.3046875,0.21875,0.134660096
0.3125,0.21875,0.147898368
0.3203125,0.21875,0.162086912
0.328125,0.21875,0.17678336
0.3359375,0.21875,0.19365888
0.34375,0.21875,0.20987904
0.3515625,0.21875,0.22675456
0.359375,0.21875,0.24231936
0.3671875,0.21875,0.26034176
0.375,0.21875,0.27918336
0.3828125,0.21875,0.294912
0.390625,0.21875,0.31162368
0.3984375,0.21875,0.32915456
0.40625,0.21875,0.34701312
0.4140625,0.21875,0.36241408
0.421875,0.21875,0.37781504
0.4296875,0.21875,0.39092224
0.4375,0.21875,0.40484864
0.4453125,0.21875,0.41598976
0.453125,0.21875,0.4276224
0.4609375,0.21875,0.43515904
0.46875,0.21875,0.44269568
0.4765625,0.21875,0.44941312
0.484375,0.21875,0.45006848
0.4921875,0.21875,0.45514752
0.5,0.21875,0.4538368
0.5078125,0.21875,0.45203456
0.515625,0.21875,0.44761088
0.5234375,0.21875,0.442368
0.53125,0.21875,0.43646976
0.5390625,0.21875,0.4276224
0.546875,0.21875,0.41631744
0.5546875,0.21875,0.40321024
0.5625,0.21875,0.39124992
0.5703125,0.21875,0.37814272
0.578125,0.21875,0.3629056
0.5859375,0.21875,0.34586624
0.59375,0.21875,0.33193984
0.6015625,0.21875,0.31358976
0.609375,0.21875,0.29458432
0.6171875,0.21875,0.27869184
0.625,0.21875,0.25919488
0.6328125,0.21875,0.24363008
0.640625,0.21875,0.22724608
0.6484375,0.21875,0.20922368
0.65625,0.21875,0.19316736
0.6640625,0.21875,0.17629184
0.671875,0.21875,0.162070528
0.6796875,0.21875,0.1478656
0.6875,0.21875,0.13369344
0.6953125,0.21875,0.121995264
0.703125,0.21875,0.109297664
0.7109375,0.21875,0.097779712
0.71875,0.21875,0.087457792
0.7265625,0.21875,0.078036992
0.734375,0.21875,0.068960256
0.7421875,0.21875,0.061079552
0.75,0.21875,0.054050816
0.7578125,0.21875,0.04677632
0.765625,0.21875,0.0413696
0.7734375,0.21875,0.035586048
0.78125,0.21875,0.030998528
0.7890625,0.21875,0.026673152
0.796875,0.21875,0.022822912
0.8046875,0.21875,0.019464192
0.8125,0.21875,0.017006592
0.8203125,0.21875,0.014237696
0.828125,0.21875,0.011747328
0.8359375,0.21875,0.0101351424
0.84375,0.21875,0.0086310912
0.8515625,0.21875,0.0072302592
0.859375,0.21875,0.006045696
0.8671875,0.21875,0.0049528832
0.875,0.21875,0.0040108032
0.8828125,0.21875,0.0035078144
0.890625,0.21875,0.002727936
0.8984375,0.21875,0.0022806528
0.90625,0.21875,0.0019300352
0.9140625,0.21875,0.0014630912
0.921875,0.21875,0.0011485184
0.9296875,0.21875,0.0010092544
0.9375,0.21875,0.0007274496
0.9453125,0.21875,0.0005947392
0.953125,0.21875,0.00049152
0.9609375,0.21875,0.0003751936
0.96875,0.21875,0.0003080192
0.9765625,0.21875,0.0002818048
0.984375,0.21875,0.000180224
0.9921875,0.21875,0.0001179648

0.0,0.2265625,0.0001998848
0.0078125,0.2265625,0.0002277376
0.015625,0.2265625,0.0002965504
0.0234375,0.2265625,0.000376832
0.03125,0.2265625,0.0004554752
0.0390625,0.2265625,0.00057344
0.046875,0.2265625,0.0007569408
0.0546875,0.2265625,0.0008093696
0.0625,0.2265625,0.0010993664
0.0703125,0.2265625,0.0013238272
0.078125,0.2265625,0.0016236544
0.0859375,0.2265625,0.0019955712
0.09375,0.2265625,0.0025788416
0.1015625,0.2265625,0.0031670272
0.109375,0.2265625,0.0039043072
0.1171875,0.2265625,0.0046727168
0.125,0.2265625,0.0056262656
0.1328125,0.2265625,0.0067796992
0.140625,0.2265625,0.0082706432
0.1484375,0.2265625,0.0099385344
0.15625,0.2265625,0.0116637696
0.1640625,0.2265625,0.0137232384
0.171875,0.2265625,0.016515072
0.1796875,0.2265625,0.019136512
0.1875,0.2265625,0.02260992
0.1953125,0.2265625,0.026640384
0.203125,0.2265625,0.030916608
0.2109375,0.2265625,0.036159488
0.21875,0.2265625,0.041304064
0.2265625,0.2265625,0.04718592
0.234375,0.2265625,0.054525952
0.2421875,0.2265625,0.061865984
0.25,0.2265625,0.070303744
0.2578125,0.2265625,0.080396288
0.265625,0.2265625,0.090390528
0.2734375,0.2265625,0.101187584
0.28125,0.2265625,0.112705536
0.2890625,0.2265625,0.125812736
0.296875,0.2265625,0.139821056
0.3046875,0.2265625,0.15474688
0.3125,0.2265625,0.17006592
0.3203125,0.2265625,0.18743296
0.328125,0.2265625,0.20463616
0.3359375,0.2265625,0.2228224
0.34375,0.2265625,0.2408448
0.3515625,0.2265625,0.25985024
0.359375,0.2265625,0.28033024
0.3671875,0.2265625,0.30015488
0.375,0.2265625,0.32063488
0.3828125,0.2265625,0.34095104
0.390625,0.2265625,0.36110336
0.3984375,0.2265625,0.380928
0.40625,0.2265625,0.40042496
0.4140625,0.2265625,0.41893888
0.421875,0.2265625,0.43696128
0.4296875,0.2265625,0.45350912
0.4375,0.2265625,0.466944
0.4453125,0.2265625,0.48201728
0.453125,0.2265625,0.49348608
0.4609375,0.2265625,0.50331648
0.46875,0.2265625,0.512
0.4765625,0.2265625,0.51740672
0.484375,0.2265625,0.52314112
0.4921875,0.2265625,0.52445184
0.5,0.2265625,0.52625408
0.5078125,0.2265625,0.5226496
0.515625,0.2265625,0.51888128
0.5234375,0.2265625,0.51249152
0.53125,0.2265625,0.50413568
0.5390625,0.2265625,0.49348608
0.546875,0.2265625,0.48185344
0.5546875,0.2265625,0.46710784
0.5625,0.2265625,0.45334528
0.5703125,0.2265625,0.43679744
0.578125,0.2265625,0.41910272
0.5859375,0.2265625,0.40075264
0.59375,0.2265625,0.380928
0.6015625,0.2265625,0.36192256
0.609375,0.2265625,0.33980416
0.6171875,0.2265625,0.3211264
0.625,0.2265625,0.30097408
0.6328125,0.2265625,0.28196864
0.640625,0.2265625,0.26034176
0.6484375,0.2265625,0.23953408
0.65625,0.2265625,0.2228224
0.6640625,0.2265625,0.2048
0.671875,0.2265625,0.18726912
0.6796875,0.2265625,0.17022976
0.6875,0.2265625,0.154304512
0.6953125,0.2265625,0.139444224
0.703125,0.2265625,0.125157376
0.7109375,0.2265625,0.112787456
0.71875,0.2265625,0.10084352
0.7265625,0.2265625,0.089145344
0.734375,0.2265625,0.080494592
0.7421875,0.2265625,0.07028736
0.75,0.2265625,0.062373888
0.7578125,0.2265625,0.053919744
0.765625,0.2265625,0.047300608
0.7734375,0.2265625,0.041156608
0.78125,0.2265625,0.036192256
0.7890625,0.2265625,0.030687232
0.796875,0.2265625,0.026607616
0.8046875,0.2265625,0.022331392
0.8125,0.2265625,0.019218432
0.8203125,0.2265625,0.016515072
0.828125,0.2265625,0.013950976
0.8359375,0.2265625,0.0118898688
0.84375,0.2265625,0.0096649216
0.8515625,0.2265625,0.0083623936
0.859375,0.2265625,0.006807552
0.8671875,0.2265625,0.005750784
0.875,0.2265625,0.0047742976
0.8828125,0.2265625,0.0038682624
0.890625,0.2265625,0.0032505856
0.8984375,0.2265625,0.002654208
0.90625,0.2265625,0.0020627456
0.9140625,0.2265625,0.0017088512
0.921875,0.2265625,0.001384448
0.9296875,0.2265625,0.0010878976
0.9375,0.2265625,0.0008863744
0.9453125,0.2265625,0.0006733824
0.953125,0.2265625,0.0005783552
0.9609375,0.2265625,0.0004685824
0.96875,0.2265625,0.0003588096
0.9765625,0.2265625,0.0002899968
0.984375,0.2265625,0.0002326528
0.9921875,0.2265625,0.0002048

0.0,0.234375,0.0001949696
0.0078125,0.234375,0.0002736128
0.015625,0.234375,0.000344064
0.0234375,0.234375,0.0004276224
0.03125,0.234375,0.0004718592
0.0390625,0.234375,0.0007405568
0.046875,0.234375,0.0008208384
0.0546875,0.234375,0.0010059776
0.0625,0.234375,0.0011812864
0.0703125,0.234375,0.0015745024
0.078125,0.234375,0.0019791872
0.0859375,0.234375,0.0024788992
0.09375,0.234375,0.0030261248
0.1015625,0.234375,0.0035487744
0.109375,0.234375,0.004497408
0.1171875,0.234375,0.0053559296
0.125,0.234375,0.0065667072
0.1328125,0.234375,0.0078659584
0.140625,0.234375,0.0095059968
0.1484375,0.234375,0.0113885184
0.15625,0.234375,0.0134119424
0.1640625,0.234375,0.0160251904
0.171875,0.234375,0.018776064
0.1796875,0.234375,0.022134784
0.1875,0.234375,0.025935872
0.1953125,0.234375,0.030408704
0.203125,0.234375,0.035012608
0.2109375,0.234375,0.04046848
0.21875,0.234375,0.047005696
0.2265625,0.234375,0.05414912
0.234375,0.234375,0.06201344
0.2421875,0.234375,0.071008256
0.25,0.234375,0.08052736
0.2578125,0.234375,0.091766784
0.265625,0.234375,0.103661568
0.2734375,0.234375,0.116097024
0.28125,0.234375,0.12935168
0.2890625,0.234375,0.144146432
0.296875,0.234375,0.1589248
0.3046875,0.234375,0.17793024
0.3125,0.234375,0.19562496
0.3203125,0.234375,0.21364736
0.328125,0.234375,0.23461888
0.3359375,0.234375,0.2564096
0.34375,0.234375,0.27656192
0.3515625,0.234375,0.29933568
0.359375,0.234375,0.32096256
0.3671875,0.234375,0.34553856
0.375,0.234375,0.36814848
0.3828125,0.234375,0.3915776
0.390625,0.234375,0.41517056
0.3984375,0.234375,0.43810816
0.40625,0.234375,0.46137344
0.4140625,0.234375,0.48267264
0.421875,0.234375,0.50151424
0.4296875,0.234375,0.5226496
0.4375,0.234375,0.53837824
0.4453125,0.234375,0.55410688
0.453125,0.234375,0.5677056
0.4609375,0.234375,0.57966592
0.46875,0.234375,0.58933248
0.4765625,0.234375,0.59899904
0.484375,0.234375,0.60227584
0.4921875,0.234375,0.60489728
0.5,0.234375,0.60588032
0.5078125,0.234375,0.60227584
0.515625,0.234375,0.59736064
0.5234375,0.234375,0.59031552
0.53125,0.234375,0.581632
0.5390625,0.234375,0.56885248
0.546875,0.234375,0.55689216
0.5546875,0.234375,0.53886976
0.5625,0.234375,0.52199424
0.5703125,0.234375,0.50102272
0.578125,0.234375,0.48136192
0.5859375,0.234375,0.45989888
0.59375,0.234375,0.43778048
0.6015625,0.234375,0.41549824
0.609375,0.234375,0.39141376
0.6171875,0.234375,0.36798464
0.625,0.234375,0.34504704
0.6328125,0.234375,0.32210944
0.640625,0.234375,0.29933568
0.6484375,0.234375,0.27672576
0.65625,0.234375,0.25542656
0.6640625,0.234375,0.23412736
0.671875,0.234375,0.21528576
0.6796875,0.234375,0.19529728
0.6875,0.234375,0.17825792
0.6953125,0.234375,0.159776768
0.703125,0.234375,0.144228352
0.7109375,0.234375,0.128974848
0.71875,0.234375,0.115458048
0.7265625,0.234375,0.103153664
0.734375,0.234375,0.091062272
0.7421875,0.234375,0.080150528
0.75,0.234375,0.071204864
0.7578125,0.234375,0.061865984
0.765625,0.234375,0.054083584
0.7734375,0.234375,0.04718592
0.78125,0.234375,0.041107456
0.7890625,0.234375,0.035274752
0.796875,0.234375,0.03039232
0.8046875,0.234375,0.025690112
0.8125,0.234375,0.022298624
0.8203125,0.234375,0.018907136
0.828125,0.234375,0.0160776192
0.8359375,0.234375,0.013492224
0.84375,0.234375,0.0111689728
0.8515625,0.234375,0.0093536256
0.859375,0.234375,0.0081133568
0.8671875,0.234375,0.0064094208
0.875,0.234375,0.0055099392
0.8828125,0.234375,0.004538368
0.890625,0.234375,0.0037568512
0.8984375,0.234375,0.0029917184
0.90625,0.234375,0.0024444928
0.9140625,0.234375,0.0019431424
0.921875,0.234375,0.0016351232
0.9296875,0.234375,0.0012959744
0.9375,0.234375,0.0010633216
0.9453125,0.234375,0.0008749056
0.953125,0.234375,0.0006045696
0.9609375,0.234375,0.0004980736
0.96875,0.234375,0.0004079616
0.9765625,0.234375,0.0003260416
0.984375,0.234375,0.0002342912
0.9921875,0.234375,0.000212992

0.0,0.2421875,0.0002326528
0.0078125,0.2421875,0.0003047424
0.015625,0.2421875,0.0003457024
0.0234375,0.2421875,0.0004882432
0.03125,0.2421875,0.0006111232
0.0390625,0.2421875,0.0007012352
0.046875,0.2421875,0.000966656
0.0546875,0.2421875,0.0011763712
0.0625,0.2421875,0.001449984
0.0703125,0.2421875,0.0018235392
0.078125,0.2421875,0.002244608
0.0859375,0.2421875,0.0028360704
0.09375,0.2421875,0.0033849344
0.1015625,0.2421875,0.0041828352
0.109375,0.2421875,0.00507904
0.1171875,0.2421875,0.0061784064
0.125,0.2421875,0.0074022912
0.1328125,0.2421875,0.0089751552
0.140625,0.2421875,0.0108068864
0.1484375,0.2421875,0.0127483904
0.15625,0.2421875,0.0151191552
0.1640625,0.2421875,0.017924096
0.171875,0.2421875,0.021086208
0.1796875,0.2421875,0.025427968
0.1875,0.2421875,0.030081024
0.1953125,0.2421875,0.034930688
0.203125,0.2421875,0.03997696
0.2109375,0.2421875,0.046301184
0.21875,0.2421875,0.054018048
0.2265625,0.2421875,0.061947904
0.234375,0.2421875,0.07102464
0.2421875,0.2421875,0.081199104
0.25,0.2421875,0.092749824
0.2578125,0.2421875,0.104169472
0.265625,0.2421875,0.117538816
0.2734375,0.2421875,0.131874816
0.28125,0.2421875,0.14761984
0.2890625,0.2421875,0.16433152
0.296875,0.2421875,0.18202624
0.3046875,0.2421875,0.20283392
0.3125,0.2421875,0.22380544
0.3203125,0.2421875,0.24461312
0.328125,0.2421875,0.2670592
0.3359375,0.2421875,0.29065216
0.34375,0.2421875,0.31686656
0.3515625,0.2421875,0.34258944
0.359375,0.2421875,0.36814848
0.3671875,0.2421875,0.39387136
0.375,0.2421875,0.42123264
0.3828125,0.2421875,0.44941312
0.390625,0.2421875,0.47562752
0.3984375,0.2421875,0.5021696
0.40625,0.2421875,0.52789248
0.4140625,0.2421875,0.5505024
0.421875,0.2421875,0.57606144
0.4296875,0.2421875,0.59539456
0.4375,0.2421875,0.61652992
0.4453125,0.2421875,0.63553536
0.453125,0.2421875,0.65306624
0.4609375,0.2421875,0.66699264
0.46875,0.2421875,0.67715072
0.4765625,0.2421875,0.6856704
0.484375,0.2421875,0.692224
0.4921875,0.2421875,0.6938624
0.5,0.2421875,0.69402624
0.5078125,0.2421875,0.69320704
0.515625,0.2421875,0.68468736
0.5234375,0.2421875,0.67846144
0.53125,0.2421875,0.6651904
0.5390625,0.2421875,0.65224704
0.546875,0.2421875,0.63668224
0.5546875,0.2421875,0.61800448
0.5625,0.2421875,0.598016
0.5703125,0.2421875,0.57556992
0.578125,0.2421875,0.55230464
0.5859375,0.2421875,0.52690944
0.59375,0.2421875,0.50266112
0.6015625,0.2421875,0.47579136
0.609375,0.2421875,0.44859392
0.6171875,0.2421875,0.4210688
0.625,0.2421875,0.39550976
0.6328125,0.2421875,0.36831232
0.640625,0.2421875,0.34226176
0.6484375,0.2421875,0.31588352
0.65625,0.2421875,0.29278208
0.6640625,0.2421875,0.2678784
0.671875,0.2421875,0.24444928
0.6796875,0.2421875,0.22347776
0.6875,0.2421875,0.20267008
0.6953125,0.2421875,0.18235392
0.703125,0.2421875,0.16416768
0.7109375,0.2421875,0.148127744
0.71875,0.2421875,0.131350528
0.7265625,0.2421875,0.117866496
0.734375,0.2421875,0.10379264
0.7421875,0.2421875,0.091783168
0.75,0.2421875,0.081362944
0.7578125,0.2421875,0.070631424
0.765625,0.2421875,0.061947904
0.7734375,0.2421875,0.054181888
0.78125,0.2421875,0.047218688
0.7890625,0.2421875,0.039927808
0.796875,0.2421875,0.034553856
0.8046875,0.2421875,0.029589504
0.8125,0.2421875,0.02490368
0.8203125,0.2421875,0.021315584
0.828125,0.2421875,0.01818624
0.8359375,0.2421875,0.0154107904
0.84375,0.2421875,0.0129531904
0.8515625,0.2421875,0.010354688
0.859375,0.2421875,0.0088653824
0.8671875,0.2421875,0.007512064
0.875,0.2421875,0.0061390848
0.8828125,0.2421875,0.0049528832
0.890625,0.2421875,0.004104192
0.8984375,0.2421875,0.0034635776
0.90625,0.2421875,0.0026361856
0.9140625,0.2421875,0.0022331392
0.921875,0.2421875,0.001826816
0.9296875,0.2421875,0.0015302656
0.9375,0.2421875,0.001196032
0.9453125,0.2421875,0.0009469952
0.953125,0.2421875,0.000761856
0.9609375,0.2421875,0.0005947392
0.96875,0.2421875,0.0004653056
0.9765625,0.2421875,0.0003866624
0.984375,0.2421875,0.0002392064
0.9921875,0.2421875,0.000237568

0.0,0.25,0.0002736128
0.0078125,0.25,0.000311296
0.015625,0.25,0.0004636672
0.0234375,0.25,0.0005259264
0.03125,0.25,0.0006815744
0.0390625,0.25,0.0008650752
0.046875,0.25,0.0010600448
0.0546875,0.25,0.0012664832
0.0625,0.25,0.0016646144
0.0703125,0.25,0.0020430848
0.078125,0.25,0.002482176
0.0859375,0.25,0.0031424512
0.09375,0.25,0.003743744
0.1015625,0.25,0.0047972352
0.109375,0.25,0.0056590336
0.1171875,0.25,0.006897664
0.125,0.25,0.00831488
0.1328125,0.25,0.0101629952
0.140625,0.25,0.0120717312
0.1484375,0.25,0.0148750336
0.15625,0.25,0.017416192
0.1640625,0.25,0.020709376
0.171875,0.25,0.024608768
0.1796875,0.25,0.028704768
0.1875,0.25,0.03391488
0.1953125,0.25,0.03899392
0.203125,0.25,0.045760512
0.2109375,0.25,0.052461568
0.21875,0.25,0.060964864
0.2265625,0.25,0.070270976
0.234375,0.25,0.080642048
0.2421875,0.25,0.092110848
0.25,0.25,0.104742912
0.2578125,0.25,0.118325248
0.265625,0.25,0.134135808
0.2734375,0.25,0.150110208
0.28125,0.25,0.16842752
0.2890625,0.25,0.18776064
0.296875,0.25,0.20824064
0.3046875,0.25,0.23003136
0.3125,0.25,0.25411584
0.3203125,0.25,0.27869184
0.328125,0.25,0.30457856
0.3359375,0.25,0.33275904
0.34375,0.25,0.36077568
0.3515625,0.25,0.39026688
0.359375,0.25,0.41959424
0.3671875,0.25,0.44859392
0.375,0.25,0.48021504
0.3828125,0.25,0.51331072
0.390625,0.25,0.54214656
0.3984375,0.25,0.5726208
0.40625,0.25,0.60342272
0.4140625,0.25,0.6316032
0.421875,0.25,0.65748992
0.4296875,0.25,0.68190208
0.4375,0.25,0.70549504
0.4453125,0.25,0.7274496
0.453125,0.25,0.74579968
0.4609375,0.25,0.761856
0.46875,0.25,0.77561856
0.4765625,0.25,0.78282752
0.484375,0.25,0.790528
0.4921875,0.25,0.79495168
0.5,0.25,0.794624
0.5078125,0.25,0.7921664
0.515625,0.25,0.78692352
0.5234375,0.25,0.7766016
0.53125,0.25,0.7610368
0.5390625,0.25,0.74530816
0.546875,0.25,0.72892416
0.5546875,0.25,0.70598656
0.5625,0.25,0.6823936
0.5703125,0.25,0.65748992
0.578125,0.25,0.63062016
0.5859375,0.25,0.60243968
0.59375,0.25,0.57409536
0.6015625,0.25,0.54362112
0.609375,0.25,0.51412992
0.6171875,0.25,0.48037888
0.625,0.25,0.45006848
0.6328125,0.25,0.421888
0.640625,0.25,0.38912
0.6484375,0.25,0.3596288
0.65625,0.25,0.33275904
0.6640625,0.25,0.30539776
0.671875,0.25,0.27836416
0.6796875,0.25,0.25362432
0.6875,0.25,0.23068672
0.6953125,0.25,0.20824064
0.703125,0.25,0.18776064
0.7109375,0.25,0.16826368
0.71875,0.25,0.150274048
0.7265625,0.25,0.134234112
0.734375,0.25,0.118439936
0.7421875,0.25,0.104333312
0.75,0.25,0.091635712
0.7578125,0.25,0.081035264
0.765625,0.25,0.069812224
0.7734375,0.25,0.062046208
0.78125,0.25,0.05300224
0.7890625,0.25,0.046137344
0.796875,0.25,0.03915776
0.8046875,0.25,0.033521664
0.8125,0.25,0.029212672
0.8203125,0.25,0.024297472
0.828125,0.25,0.020627456
0.8359375,0.25,0.017317888
0.84375,0.25,0.0144310272
0.8515625,0.25,0.0122978304
0.859375,0.25,0.01007616
0.8671875,0.25,0.0084918272
0.875,0.25,0.0068927488
0.8828125,0.25,0.0058179584
0.890625,0.25,0.0047333376
0.8984375,0.25,0.0038862848
0.90625,0.25,0.0031965184
0.9140625,0.25,0.0024805376
0.921875,0.25,0.002064384
0.9296875,0.25,0.0017104896
0.9375,0.25,0.0012337152
0.9453125,0.25,0.001056768
0.953125,0.25,0.0008716288
0.9609375,0.25,0.0007389184
0.96875,0.25,0.0004980736
0.9765625,0.25,0.0004079616
0.984375,0.25,0.0003391488
0.9921875,0.25,0.0002490368

0.0,0.2578125,0.0003227648
0.0078125,0.2578125,0.00032768
0.015625,0.2578125,0.0005013504
0.0234375,0.2578125,0.0005668864
0.03125,0.2578125,0.0007061504
0.0390625,0.2578125,0.000950272
0.046875,0.2578125,0.001122304
0.0546875,0.2578125,0.0014319616
0.0625,0.2578125,0.001867776
0.0703125,0.2578125,0.0023789568
0.078125,0.2578125,0.0028966912
0.0859375,0.2578125,0.0036077568
0.09375,0.2578125,0.0043548672
0.1015625,0.2578125,0.0051953664
0.109375,0.2578125,0.006537216
0.1171875,0.2578125,0.0077938688
0.125,0.2578125,0.009306112
0.1328125,0.2578125,0.0118521856
0.140625,0.2578125,0.0139788288
0.1484375,0.2578125,0.016777216
0.15625,0.2578125,0.019808256
0.1640625,0.2578125,0.02359296
0.171875,0.2578125,0.027377664
0.1796875,0.2578125,0.032768
0.1875,0.2578125,0.038404096
0.1953125,0.2578125,0.044515328
0.203125,0.2578125,0.052281344
0.2109375,0.2578125,0.06029312
0.21875,0.2578125,0.068878336
0.2265625,0.2578125,0.079872
0.234375,0.2578125,0.091029504
0.2421875,0.2578125,0.104480768
0.25,0.2578125,0.118734848
0.2578125,0.2578125,0.133513216
0.265625,0.2578125,0.151699456
0.2734375,0.2578125,0.17022976
0.28125,0.2578125,0.1908736
0.2890625,0.2578125,0.21233664
0.296875,0.2578125,0.23609344
0.3046875,0.2578125,0.26001408
0.3125,0.2578125,0.28884992
0.3203125,0.2578125,0.3170304
0.328125,0.2578125,0.34635776
0.3359375,0.2578125,0.37748736
0.34375,0.2578125,0.40992768
0.3515625,0.2578125,0.44171264
0.359375,0.2578125,0.4767744
0.3671875,0.2578125,0.51216384
0.375,0.2578125,0.54935552
0.3828125,0.2578125,0.58359808
0.390625,0.2578125,0.61784064
0.3984375,0.2578125,0.6504448
0.40625,0.2578125,0.68517888
0.4140625,0.2578125,0.71942144
0.421875,0.2578125,0.74809344
0.4296875,0.2578125,0.77611008
0.4375,0.2578125,0.80297984
0.4453125,0.2578125,0.82870272
0.453125,0.2578125,0.85049344
0.4609375,0.2578125,0.86949888
0.46875,0.2578125,0.8839168
0.4765625,0.2578125,0.89604096
0.484375,0.2578125,0.90177536
0.4921875,0.2578125,0.90701824
0.5,0.2578125,0.90783744
0.5078125,0.2578125,0.90226688
0.515625,0.2578125,0.89489408
0.5234375,0.2578125,0.88358912
0.53125,0.2578125,0.86867968
0.5390625,0.2578125,0.85065728
0.546875,0.2578125,0.83001344
0.5546875,0.2578125,0.8044544
0.5625,0.2578125,0.77709312
0.5703125,0.2578125,0.7479296
0.578125,0.2578125,0.71778304
0.5859375,0.2578125,0.68501504
0.59375,0.2578125,0.65388544
0.6015625,0.2578125,0.61734912
0.609375,0.2578125,0.58146816
0.6171875,0.2578125,0.54820864
0.625,0.2578125,0.51347456
0.6328125,0.2578125,0.47693824
0.640625,0.2578125,0.44269568
0.6484375,0.2578125,0.40910848
0.65625,0.2578125,0.37781504
0.6640625,0.2578125,0.34783232
0.671875,0.2578125,0.31752192
0.6796875,0.2578125,0.28803072
0.6875,0.2578125,0.26165248
0.6953125,0.2578125,0.23625728
0.703125,0.2578125,0.21233664
0.7109375,0.2578125,0.19038208
0.71875,0.2578125,0.16990208
0.7265625,0.2578125,0.151502848
0.734375,0.2578125,0.1335296
0.7421875,0.2578125,0.118194176
0.75,0.2578125,0.104300544
0.7578125,0.2578125,0.090947584
0.765625,0.2578125,0.079560704
0.7734375,0.2578125,0.069582848
0.78125,0.2578125,0.05963776
0.7890625,0.2578125,0.051904512
0.796875,0.2578125,0.04440064
0.8046875,0.2578125,0.03776512
0.8125,0.2578125,0.032129024
0.8203125,0.2578125,0.027459584
0.828125,0.2578125,0.023560192
0.8359375,0.2578125,0.020021248
0.84375,0.2578125,0.016777216
0.8515625,0.2578125,0.0137674752
0.859375,0.2578125,0.01110016
0.8671875,0.2578125,0.009527296
0.875,0.2578125,0.00786432
0.8828125,0.2578125,0.0065634304
0.890625,0.2578125,0.0052740096
0.8984375,0.2578125,0.004292608
0.90625,0.2578125,0.0036585472
0.9140625,0.2578125,0.0027967488
0.921875,0.2578125,0.0022986752
0.9296875,0.2578125,0.001851392
0.9375,0.2578125,0.0015106048
0.9453125,0.2578125,0.0011255808
0.953125,0.2578125,0.0009289728
0.9609375,0.2578125,0.000761856
0.96875,0.2578125,0.0005685248
0.9765625,0.2578125,0.0004849664
0.984375,0.2578125,0.000352256
0.9921875,0.2578125,0.0002490368

0.0,0.265625,0.0003555328
0.0078125,0.265625,0.0004308992
0.015625,0.265625,0.0005586944
0.0234375,0.265625,0.0006914048
0.03125,0.265625,0.0009043968
0.0390625,0.265625,0.0010043392
0.046875,0.265625,0.0013156352
0.0546875,0.265625,0.0016154624
0.0625,0.265625,0.0021118976
0.0703125,0.265625,0.0026853376
0.078125,0.265625,0.003211264
0.0859375,0.265625,0.003907584
0.09375,0.265625,0.0049086464
0.1015625,0.265625,0.0059736064
0.109375,0.265625,0.0074366976
0.1171875,0.265625,0.009019392
0.125,0.265625,0.0106610688
0.1328125,0.265625,0.0127696896
0.140625,0.265625,0.0154304512
0.1484375,0.265625,0.018612224
0.15625,0.265625,0.02203648
0.1640625,0.265625,0.026525696
0.171875,0.265625,0.030932992
0.1796875,0.265625,0.03710976
0.1875,0.265625,0.043073536
0.1953125,0.265625,0.049627136
0.203125,0.265625,0.05840896
0.2109375,0.265625,0.067846144
0.21875,0.265625,0.077807616
0.2265625,0.265625,0.08945664
0.234375,0.265625,0.102252544
0.2421875,0.265625,0.118030336
0.25,0.265625,0.133234688
0.2578125,0.265625,0.150716416
0.265625,0.265625,0.17088512
0.2734375,0.265625,0.19202048
0.28125,0.265625,0.2146304
0.2890625,0.265625,0.24018944
0.296875,0.265625,0.26738688
0.3046875,0.265625,0.29376512
0.3125,0.265625,0.32555008
0.3203125,0.265625,0.35782656
0.328125,0.265625,0.39223296
0.3359375,0.265625,0.42827776
0.34375,0.265625,0.46333952
0.3515625,0.265625,0.50315264
0.359375,0.265625,0.54001664
0.3671875,0.265625,0.58114048
0.375,0.265625,0.61964288
0.3828125,0.265625,0.6586368
0.390625,0.265625,0.69894144
0.3984375,0.265625,0.73957376
0.40625,0.265625,0.7766016
0.4140625,0.265625,0.81477632
0.421875,0.265625,0.84983808
0.4296875,0.265625,0.8839168
0.4375,0.265625,0.91570176
0.4453125,0.265625,0.94273536
0.453125,0.265625,0.96681984
0.4609375,0.265625,0.98697216
0.46875,0.265625,1.0051584
0.4765625,0.265625,1.0166272
0.484375,0.265625,1.02694912
0.4921875,0.265625,1.03235584
0.5,0.265625,1.03088128
0.5078125,0.265625,1.0256384
0.515625,0.265625,1.01761024
0.5234375,0.265625,1.00532224
0.53125,0.265625,0.987136
0.5390625,0.265625,0.96731136
0.546875,0.265625,0.9428992
0.5546875,0.265625,0.9150464
0.5625,0.265625,0.8839168
0.5703125,0.265625,0.85049344
0.578125,0.265625,0.81494016
0.5859375,0.265625,0.78086144
0.59375,0.265625,0.74006528
0.6015625,0.265625,0.7020544
0.609375,0.265625,0.65896448
0.6171875,0.265625,0.61882368
0.625,0.265625,0.58048512
0.6328125,0.265625,0.54181888
0.640625,0.265625,0.50200576
0.6484375,0.265625,0.46317568
0.65625,0.265625,0.4268032
0.6640625,0.265625,0.3907584
0.671875,0.265625,0.35733504
0.6796875,0.265625,0.32489472
0.6875,0.265625,0.29442048
0.6953125,0.265625,0.26771456
0.703125,0.265625,0.24150016
0.7109375,0.265625,0.21594112
0.71875,0.265625,0.19218432
0.7265625,0.265625,0.17072128
0.734375,0.265625,0.151355392
0.7421875,0.265625,0.134119424
0.75,0.265625,0.117047296
0.7578125,0.265625,0.102842368
0.765625,0.265625,0.089604096
0.7734375,0.265625,0.077611008
0.78125,0.265625,0.068141056
0.7890625,0.265625,0.0581632
0.796875,0.265625,0.050184192
0.8046875,0.265625,0.0425984
0.8125,0.265625,0.03678208
0.8203125,0.265625,0.031244288
0.828125,0.265625,0.02605056
0.8359375,0.265625,0.0221184
0.84375,0.265625,0.018628608
0.8515625,0.265625,0.0154468352
0.859375,0.265625,0.0127172608
0.8671875,0.265625,0.0108101632
0.875,0.265625,0.0088260608
0.8828125,0.265625,0.0073547776
0.890625,0.265625,0.0060768256
0.8984375,0.265625,0.004923392
0.90625,0.265625,0.0039288832
0.9140625,0.265625,0.0032653312
0.921875,0.265625,0.0026656768
0.9296875,0.265625,0.0021266432
0.9375,0.265625,0.001703936
0.9453125,0.265625,0.0013369344
0.953125,0.265625,0.0010354688
0.9609375,0.265625,0.0008208384
0.96875,0.265625,0.0006782976
0.9765625,0.265625,0.000466944
0.984375,0.265625,0.000434176
0.9921875,0.265625,0.0003260416

0.0,0.2734375,0.0003129344
0.0078125,0.2734375,0.000507904
0.015625,0.2734375,0.0005881856
0.0234375,0.2734375,0.0007553024
0.03125,0.2734375,0.0010059776
0.0390625,0.2734375,0.0011943936
0.046875,0.2734375,0.0015368192
0.0546875,0.2734375,0.0019283968
0.0625,0.2734375,0.0023330816
0.0703125,0.2734375,0.002859008
0.078125,0.2734375,0.0034930688
0.0859375,0.2734375,0.0043810816
0.09375,0.2734375,0.0055312384
0.1015625,0.2734375,0.0067977216
0.109375,0.2734375,0.0081969152
0.1171875,0.2734375,0.0097337344
0.125,0.2734375,0.0119226368
0.1328125,0.2734375,0.014557184
0.140625,0.2734375,0.017596416
0.1484375,0.2734375,0.020611072
0.15625,0.2734375,0.024395776
0.1640625,0.2734375,0.0299008
0.171875,0.2734375,0.035045376
0.1796875,0.2734375,0.041336832
0.1875,0.2734375,0.048627712
0.1953125,0.2734375,0.055918592
0.203125,0.2734375,0.064847872
0.2109375,0.2734375,0.076562432
0.21875,0.2734375,0.087867392
0.2265625,0.2734375,0.10174464
0.234375,0.2734375,0.114802688
0.2421875,0.2734375,0.132169728
0.25,0.2734375,0.15015936
0.2578125,0.2734375,0.16990208
0.265625,0.2734375,0.192512
0.2734375,0.2734375,0.21659648
0.28125,0.2734375,0.2424832
0.2890625,0.2734375,0.27017216
0.296875,0.2734375,0.30031872
0.3046875,0.2734375,0.33275904
0.3125,0.2734375,0.36732928
0.3203125,0.2734375,0.40337408
0.328125,0.2734375,0.44105728
0.3359375,0.2734375,0.4816896
0.34375,0.2734375,0.52330496
0.3515625,0.2734375,0.56508416
0.359375,0.2734375,0.610304
0.3671875,0.2734375,0.65536
0.375,0.2734375,0.700416
0.3828125,0.2734375,0.74579968
0.390625,0.2734375,0.7929856
0.3984375,0.2734375,0.83525632
0.40625,0.2734375,0.88096768
0.4140625,0.2734375,0.92274688
0.421875,0.2734375,0.9650176
0.4296875,0.2734375,1.00073472
0.4375,0.2734375,1.03563264
0.4453125,0.2734375,1.06676224
0.453125,0.2734375,1.09821952
0.4609375,0.2734375,1.12099328
0.46875,0.2734375,1.1395072
0.4765625,0.2734375,1.15113984
0.484375,0.2734375,1.16277248
0.4921875,0.2734375,1.16850688
0.5,0.2734375,1.16883456
0.5078125,0.2734375,1.16260864
0.515625,0.2734375,1.15392512
0.5234375,0.2734375,1.13917952
0.53125,0.2734375,1.12033792
0.5390625,0.2734375,1.09494272
0.546875,0.2734375,1.06790912
0.5546875,0.2734375,1.036288
0.5625,0.2734375,1.00155392
0.5703125,0.2734375,0.96485376
0.578125,0.2734375,0.92028928
0.5859375,0.2734375,0.87785472
0.59375,0.2734375,0.83705856
0.6015625,0.2734375,0.79085568
0.609375,0.2734375,0.74432512
0.6171875,0.2734375,0.7012352
0.625,0.2734375,0.6545408
0.6328125,0.2734375,0.61063168
0.640625,0.2734375,0.56557568
0.6484375,0.2734375,0.5226496
0.65625,0.2734375,0.48234496
0.6640625,0.2734375,0.44302336
0.671875,0.2734375,0.40419328
0.6796875,0.2734375,0.36585472
0.6875,0.2734375,0.3309568
0.6953125,0.2734375,0.29966336
0.703125,0.2734375,0.26886144
0.7109375,0.2734375,0.24281088
0.71875,0.2734375,0.21594112
0.7265625,0.2734375,0.1916928
0.734375,0.2734375,0.16973824
0.7421875,0.2734375,0.150552576
0.75,0.2734375,0.131940352
0.7578125,0.2734375,0.115982336
0.765625,0.2734375,0.101433344
0.7734375,0.2734375,0.088113152
0.78125,0.2734375,0.075677696
0.7890625,0.2734375,0.065388544
0.796875,0.2734375,0.056164352
0.8046875,0.2734375,0.048201728
0.8125,0.2734375,0.041091072
0.8203125,0.2734375,0.034865152
0.828125,0.2734375,0.029556736
0.8359375,0.2734375,0.024690688
0.84375,0.2734375,0.0208896
0.8515625,0.2734375,0.017416192
0.859375,0.2734375,0.0146341888
0.8671875,0.2734375,0.0120881152
0.875,0.2734375,0.0100974592
0.8828125,0.2734375,0.0081494016
0.890625,0.2734375,0.0067796992
0.8984375,0.2734375,0.005439488
0.90625,0.2734375,0.0044335104
0.9140625,0.2734375,0.0037797888
0.921875,0.2734375,0.0029032448
0.9296875,0.2734375,0.0023609344
0.9375,0.2734375,0.0018628608
0.9453125,0.2734375,0.0015351808
0.953125,0.2734375,0.0012238848
0.9609375,0.2734375,0.0009945088
0.96875,0.2734375,0.000704512
0.9765625,0.2734375,0.0006078464
0.984375,0.2734375,0.0004325376
0.9921875,0.2734375,0.000393216

0.0,0.28125,0.0004456448
0.0078125,0.28125,0.00053248
0.015625,0.28125,0.000622592
0.0234375,0.28125,0.0008503296
0.03125,0.28125,0.0010436608
0.0390625,0.28125,0.0013975552
0.046875,0.28125,0.0016924672
0.0546875,0.28125,0.0021430272
0.0625,0.28125,0.002605056
0.0703125,0.28125,0.00339968
0.078125,0.28125,0.0040763392
0.0859375,0.28125,0.0050970624
0.09375,0.28125,0.0062242816
0.1015625,0.28125,0.0073908224
0.109375,0.28125,0.0092471296
0.1171875,0.28125,0.0108412928
0.125,0.28125,0.013508608
0.1328125,0.28125,0.0160858112
0.140625,0.28125,0.019709952
0.1484375,0.28125,0.023216128
0.15625,0.28125,0.02760704
0.1640625,0.28125,0.032702464
0.171875,0.28125,0.038797312
0.1796875,0.28125,0.0454656
0.1875,0.28125,0.053477376
0.1953125,0.28125,0.062636032
0.203125,0.28125,0.07356416
0.2109375,0.28125,0.085213184
0.21875,0.28125,0.098025472
0.2265625,0.28125,0.113033216
0.234375,0.28125,0.12992512
0.2421875,0.28125,0.14737408
0.25,0.28125,0.16809984
0.2578125,0.28125,0.18989056
0.265625,0.28125,0.2146304
0.2734375,0.28125,0.241664
0.28125,0.28125,0.27181056
0.2890625,0.28125,0.30277632
0.296875,0.28125,0.33734656
0.3046875,0.28125,0.37404672
0.3125,0.28125,0.4120576
0.3203125,0.28125,0.45318144
0.328125,0.28125,0.49594368
0.3359375,0.28125,0.53936128
0.34375,0.28125,0.58802176
0.3515625,0.28125,0.63553536
0.359375,0.28125,0.68550656
0.3671875,0.28125,0.73515008
0.375,0.28125,0.78692352
0.3828125,0.28125,0.84099072
0.390625,0.28125,0.89358336
0.3984375,0.28125,0.94388224
0.40625,0.28125,0.99237888
0.4140625,0.28125,1.03907328
0.421875,0.28125,1.08232704
0.4296875,0.28125,1.1272192
0.4375,0.28125,1.17161984
0.4453125,0.28125,1.20799232
0.453125,0.28125,1.23731968
0.4609375,0.28125,1.26468096
0.46875,0.28125,1.28598016
0.4765625,0.28125,1.30367488
0.484375,0.28125,1.3139968
0.4921875,0.28125,1.32333568
0.5,0.28125,1.32284416
0.5078125,0.28125,1.31547136
0.515625,0.28125,1.3049856
0.5234375,0.28125,1.28548864
0.53125,0.28125,1.26517248
0.5390625,0.28125,1.23666432
0.546875,0.28125,1.20487936
0.5546875,0.28125,1.1665408
0.5625,0.28125,1.12951296
0.5703125,0.28125,1.08396544
0.578125,0.28125,1.0387456
0.5859375,0.28125,0.99319808
0.59375,0.28125,0.94486528
0.6015625,0.28125,0.89243648
0.609375,0.28125,0.83968
0.6171875,0.28125,0.78774272
0.625,0.28125,0.73596928
0.6328125,0.28125,0.68386816
0.640625,0.28125,0.6373376
0.6484375,0.28125,0.58753024
0.65625,0.28125,0.54050816
0.6640625,0.28125,0.49496064
0.671875,0.28125,0.45203456
0.6796875,0.28125,0.41189376
0.6875,0.28125,0.37453824
0.6953125,0.28125,0.33570816
0.703125,0.28125,0.303104
0.7109375,0.28125,0.27181056
0.71875,0.28125,0.24133632
0.7265625,0.28125,0.21479424
0.734375,0.28125,0.18989056
0.7421875,0.28125,0.16842752
0.75,0.28125,0.147881984
0.7578125,0.28125,0.129286144
0.765625,0.28125,0.113147904
0.7734375,0.28125,0.097206272
0.78125,0.28125,0.084606976
0.7890625,0.28125,0.073580544
0.796875,0.28125,0.062636032
0.8046875,0.28125,0.053755904
0.8125,0.28125,0.046088192
0.8203125,0.28125,0.03874816
0.828125,0.28125,0.032735232
0.8359375,0.28125,0.027426816
0.84375,0.28125,0.023330816
0.8515625,0.28125,0.019365888
0.859375,0.28125,0.0161169408
0.8671875,0.28125,0.013336576
0.875,0.28125,0.0112164864
0.8828125,0.28125,0.0091979776
0.890625,0.28125,0.0073416704
0.8984375,0.28125,0.0061554688
0.90625,0.28125,0.0049692672
0.9140625,0.28125,0.0041582592
0.921875,0.28125,0.0032866304
0.9296875,0.28125,0.0026689536
0.9375,0.28125,0.0021561344
0.9453125,0.28125,0.001671168
0.953125,0.28125,0.0013533184
0.9609375,0.28125,0.0010207232
0.96875,0.28125,0.0008290304
0.9765625,0.28125,0.0006684672
0.984375,0.28125,0.0005226496
0.9921875,0.28125,0.0003653632

0.0,0.2890625,0.0004472832
0.0078125,0.2890625,0.000565248
0.015625,0.2890625,0.00073728
0.0234375,0.2890625,0.0009404416
0.03125,0.2890625,0.001163264
0.0390625,0.2890625,0.001482752
0.046875,0.2890625,0.0019234816
0.0546875,0.2890625,0.0022790144
0.0625,0.2890625,0.0028786688
0.0703125,0.2890625,0.0035930112
0.078125,0.2890625,0.004554752
0.0859375,0.2890625,0.0056541184
0.09375,0.2890625,0.0068435968
0.1015625,0.2890625,0.0081985536
0.109375,0.2890625,0.0104087552
0.1171875,0.2890625,0.0123174912
0.125,0.2890625,0.0150257664
0.1328125,0.2890625,0.018087936
0.140625,0.2890625,0.02154496
0.1484375,0.2890625,0.025903104
0.15625,0.2890625,0.030588928
0.1640625,0.2890625,0.03653632
0.171875,0.2890625,0.043073536
0.1796875,0.2890625,0.051134464
0.1875,0.2890625,0.06078464
0.1953125,0.2890625,0.07036928
0.203125,0.2890625,0.081461248
0.2109375,0.2890625,0.094208
0.21875,0.2890625,0.109150208
0.2265625,0.2890625,0.126550016
0.234375,0.2890625,0.144130048
0.2421875,0.2890625,0.16498688
0.25,0.2890625,0.18726912
0.2578125,0.2890625,0.21397504
0.265625,0.2890625,0.23969792
0.2734375,0.2890625,0.2686976
0.28125,0.2890625,0.303104
0.2890625,0.2890625,0.33849344
0.296875,0.2890625,0.37552128
0.3046875,0.2890625,0.41713664
0.3125,0.2890625,0.4595712
0.3203125,0.2890625,0.50479104
0.328125,0.2890625,0.55361536
0.3359375,0.2890625,0.6029312
0.34375,0.2890625,0.6569984
0.3515625,0.2890625,0.71139328
0.359375,0.2890625,0.76791808
0.3671875,0.2890625,0.82509824
0.375,0.2890625,0.88506368
0.3828125,0.2890625,0.94273536
0.390625,0.2890625,1.00040704
0.3984375,0.2890625,1.0575872
0.40625,0.2890625,1.1157504
0.4140625,0.2890625,1.17080064
0.421875,0.2890625,1.22093568
0.4296875,0.2890625,1.27107072
0.4375,0.2890625,1.31694592
0.4453125,0.2890625,1.3582336
0.453125,0.2890625,1.3950976
0.4609375,0.2890625,1.42639104
0.46875,0.2890625,1.45178624
0.4765625,0.2890625,1.46833408
0.484375,0.2890625,1.48504576
0.4921875,0.2890625,1.490944
0.5,0.2890625,1.48946944
0.5078125,0.2890625,1.482752
0.515625,0.2890625,1.47177472
0.5234375,0.2890625,1.45063936
0.53125,0.2890625,1.42835712
0.5390625,0.2890625,1.3950976
0.546875,0.2890625,1.35806976
0.5546875,0.2890625,1.31612672
0.5625,0.2890625,1.27107072
0.5703125,0.2890625,1.2238848
0.578125,0.2890625,1.16686848
0.5859375,0.2890625,1.11476736
0.59375,0.2890625,1.05742336
0.6015625,0.2890625,1.00171776
0.609375,0.2890625,0.94175232
0.6171875,0.2890625,0.884736
0.625,0.2890625,0.8224768
0.6328125,0.2890625,0.76791808
0.640625,0.2890625,0.71155712
0.6484375,0.2890625,0.6578176
0.65625,0.2890625,0.60489728
0.6640625,0.2890625,0.5545984
0.671875,0.2890625,0.50642944
0.6796875,0.2890625,0.46088192
0.6875,0.2890625,0.41730048
0.6953125,0.2890625,0.37666816
0.703125,0.2890625,0.33701888
0.7109375,0.2890625,0.30277632
0.71875,0.2890625,0.27181056
0.7265625,0.2890625,0.24018944
0.734375,0.2890625,0.21315584
0.7421875,0.2890625,0.18694144
0.75,0.2890625,0.16482304
0.7578125,0.2890625,0.144293888
0.765625,0.2890625,0.12632064
0.7734375,0.2890625,0.108478464
0.78125,0.2890625,0.095174656
0.7890625,0.2890625,0.081149952
0.796875,0.2890625,0.069517312
0.8046875,0.2890625,0.060407808
0.8125,0.2890625,0.051150848
0.8203125,0.2890625,0.043466752
0.828125,0.2890625,0.037093376
0.8359375,0.2890625,0.030605312
0.84375,0.2890625,0.026017792
0.8515625,0.2890625,0.021594112
0.859375,0.2890625,0.018153472
0.8671875,0.2890625,0.0149471232
0.875,0.2890625,0.0125468672
0.8828125,0.2890625,0.0103202816
0.890625,0.2890625,0.0083918848
0.8984375,0.2890625,0.0068829184
0.90625,0.2890625,0.00544768
0.9140625,0.2890625,0.00438272
0.921875,0.2890625,0.0036814848
0.9296875,0.2890625,0.0027951104
0.9375,0.2890625,0.002441216
0.9453125,0.2890625,0.001769472
0.953125,0.2890625,0.0013942784
0.9609375,0.2890625,0.0011485184
0.96875,0.2890625,0.0009699328
0.9765625,0.2890625,0.0006668288
0.984375,0.2890625,0.0005832704
0.9921875,0.2890625,0.0004472832

0.0,0.296875,0.000524288
0.0078125,0.296875,0.0005996544
0.015625,0.296875,0.0007847936
0.0234375,0.296875,0.000933888
0.03125,0.296875,0.0012812288
0.0390625,0.296875,0.0017301504
0.046875,0.296875,0.002064384
0.0546875,0.296875,0.0026165248
0.0625,0.296875,0.0032899072
0.0703125,0.296875,0.0039747584
0.078125,0.296875,0.0049577984
0.0859375,0.296875,0.0062455808
0.09375,0.296875,0.0077447168
0.1015625,0.296875,0.0093077504
0.109375,0.296875,0.0110936064
0.1171875,0.296875,0.0138133504
0.125,0.296875,0.017088512
0.1328125,0.296875,0.019873792
0.140625,0.296875,0.023855104
0.1484375,0.296875,0.0290816
0.15625,0.296875,0.034177024
0.1640625,0.296875,0.040435712
0.171875,0.296875,0.047972352
0.1796875,0.296875,0.056721408
0.1875,0.296875,0.066584576
0.1953125,0.296875,0.077938688
0.203125,0.296875,0.089997312
0.2109375,0.296875,0.10469376
0.21875,0.296875,0.120881152
0.2265625,0.296875,0.14024704
0.234375,0.296875,0.16031744
0.2421875,0.296875,0.18219008
0.25,0.296875,0.20856832
0.2578125,0.296875,0.23625728
0.265625,0.296875,0.26755072
0.2734375,0.296875,0.30081024
0.28125,0.296875,0.33767424
0.2890625,0.296875,0.37715968
0.296875,0.296875,0.41795584
0.3046875,0.296875,0.46235648
0.3125,0.296875,0.5128192
0.3203125,0.296875,0.56492032
0.328125,0.296875,0.61784064
0.3359375,0.296875,0.67600384
0.34375,0.296875,0.73367552
0.3515625,0.296875,0.79593472
0.359375,0.296875,0.85573632
0.3671875,0.296875,0.92143616
0.375,0.296875,0.9895936
0.3828125,0.296875,1.05283584
0.390625,0.296875,1.1206656
0.3984375,0.296875,1.18308864
0.40625,0.296875,1.24911616
0.4140625,0.296875,1.31055616
0.421875,0.296875,1.37035776
0.4296875,0.296875,1.42606336
0.4375,0.296875,1.47505152
0.4453125,0.296875,1.52436736
0.453125,0.296875,1.56581888
0.4609375,0.296875,1.60088064
0.46875,0.296875,1.63119104
0.4765625,0.296875,1.6531456
0.484375,0.296875,1.6695296
0.4921875,0.296875,1.6744448
0.5,0.296875,1.6760832
0.5078125,0.296875,1.6678912
0.515625,0.296875,1.654784
0.5234375,0.296875,1.63053568
0.53125,0.296875,1.60448512
0.5390625,0.296875,1.56368896
0.546875,0.296875,1.5245312
0.5546875,0.296875,1.4753792
0.5625,0.296875,1.42737408
0.5703125,0.296875,1.37019392
0.578125,0.296875,1.30924544
0.5859375,0.296875,1.24813312
0.59375,0.296875,1.18521856
0.6015625,0.296875,1.11755264
0.609375,0.296875,1.05119744
0.6171875,0.296875,0.98926592
0.625,0.296875,0.92372992
0.6328125,0.296875,0.85671936
0.640625,0.296875,0.7938048
0.6484375,0.296875,0.73334784
0.65625,0.296875,0.67387392
0.6640625,0.296875,0.61784064
0.671875,0.296875,0.56262656
0.6796875,0.296875,0.51183616
0.6875,0.296875,0.46399488
0.6953125,0.296875,0.41795584
0.703125,0.296875,0.37568512
0.7109375,0.296875,0.33652736
0.71875,0.296875,0.30015488
0.7265625,0.296875,0.26738688
0.734375,0.296875,0.23576576
0.7421875,0.296875,0.2080768
0.75,0.296875,0.18202624
0.7578125,0.296875,0.16072704
0.765625,0.296875,0.13991936
0.7734375,0.296875,0.121192448
0.78125,0.296875,0.10493952
0.7890625,0.296875,0.090537984
0.796875,0.296875,0.077840384
0.8046875,0.296875,0.067141632
0.8125,0.296875,0.056459264
0.8203125,0.296875,0.04808704
0.828125,0.296875,0.04104192
0.8359375,0.296875,0.034275328
0.84375,0.296875,0.028950528
0.8515625,0.296875,0.024395776
0.859375,0.296875,0.019972096
0.8671875,0.296875,0.016482304
0.875,0.296875,0.0136953856
0.8828125,0.296875,0.011157504
0.890625,0.296875,0.0094912512
0.8984375,0.296875,0.0076955648
0.90625,0.296875,0.006324224
0.9140625,0.296875,0.005021696
0.921875,0.296875,0.0039862272
0.9296875,0.296875,0.0033030144
0.9375,0.296875,0.0026476544
0.9453125,0.296875,0.0021266432
0.953125,0.296875,0.0015384576
0.9609375,0.296875,0.0014024704
0.96875,0.296875,0.0010993664
0.9765625,0.296875,0.0007847936
0.984375,0.296875,0.000589824
0.9921875,0.296875,0.0005095424

0.0,0.3046875,0.0005750784
0.0078125,0.3046875,0.0006324224
0.015625,0.3046875,0.0008798208
0.0234375,0.3046875,0.0010911744
0.03125,0.3046875,0.0014565376
0.0390625,0.3046875,0.0018333696
0.046875,0.3046875,0.0022593536
0.0546875,0.3046875,0.0028901376
0.0625,0.3046875,0.0036798464
0.0703125,0.3046875,0.0045924352
0.078125,0.3046875,0.0055001088
0.0859375,0.3046875,0.0066813952
0.09375,0.3046875,0.0084819968
0.1015625,0.3046875,0.0101761024
0.109375,0.3046875,0.0125714432
0.1171875,0.3046875,0.0150126592
0.125,0.3046875,0.018481152
0.1328125,0.3046875,0.022151168
0.140625,0.3046875,0.026574848
0.1484375,0.3046875,0.031899648
0.15625,0.3046875,0.03784704
0.1640625,0.3046875,0.045400064
0.171875,0.3046875,0.052658176
0.1796875,0.3046875,0.062472192
0.1875,0.3046875,0.073875456
0.1953125,0.3046875,0.085737472
0.203125,0.3046875,0.099958784
0.2109375,0.3046875,0.115818496
0.21875,0.3046875,0.133709824
0.2265625,0.3046875,0.154943488
0.234375,0.3046875,0.17629184
0.2421875,0.3046875,0.20250624
0.25,0.3046875,0.23117824
0.2578125,0.3046875,0.26116096
0.265625,0.3046875,0.29605888
0.2734375,0.3046875,0.33308672
0.28125,0.3046875,0.37486592
0.2890625,0.3046875,0.41664512
0.296875,0.3046875,0.46153728
0.3046875,0.3046875,0.51576832
0.3125,0.3046875,0.5677056
0.3203125,0.3046875,0.6258688
0.328125,0.3046875,0.68534272
0.3359375,0.3046875,0.74727424
0.34375,0.3046875,0.81608704
0.3515625,0.3046875,0.8822784
0.359375,0.3046875,0.95485952
0.3671875,0.3046875,1.0264576
0.375,0.3046875,1.09903872
0.3828125,0.3046875,1.17178368
0.390625,0.3046875,1.24796928
0.3984375,0.3046875,1.32087808
0.40625,0.3046875,1.39476992
0.4140625,0.3046875,1.46128896
0.421875,0.3046875,1.53174016
0.4296875,0.3046875,1.59481856
0.4375,0.3046875,1.6531456
0.4453125,0.3046875,1.7104896
0.453125,0.3046875,1.7563648
0.4609375,0.3046875,1.7924096
0.46875,0.3046875,1.826816
0.4765625,0.3046875,1.8497536
0.484375,0.3046875,1.867776
0.4921875,0.3046875,1.8825216
0.5,0.3046875,1.8792448
0.5078125,0.3046875,1.8726912
0.515625,0.3046875,1.8530304
0.5234375,0.3046875,1.826816
0.53125,0.3046875,1.7956864
0.5390625,0.3046875,1.7547264
0.546875,0.3046875,1.7055744
0.5546875,0.3046875,1.654784
0.5625,0.3046875,1.593344
0.5703125,0.3046875,1.52748032
0.578125,0.3046875,1.46358272
0.5859375,0.3046875,1.3950976
0.59375,0.3046875,1.32120576
0.6015625,0.3046875,1.24796928
0.609375,0.3046875,1.17358592
0.6171875,0.3046875,1.09969408
0.625,0.3046875,1.02498304
0.6328125,0.3046875,0.95502336
0.640625,0.3046875,0.88178688
0.6484375,0.3046875,0.81395712
0.65625,0.3046875,0.74907648
0.6640625,0.3046875,0.6856704
0.671875,0.3046875,0.62455808
0.6796875,0.3046875,0.56819712
0.6875,0.3046875,0.51544064
0.6953125,0.3046875,0.462848
0.703125,0.3046875,0.41648128
0.7109375,0.3046875,0.37322752
0.71875,0.3046875,0.33128448
0.7265625,0.3046875,0.29589504
0.734375,0.3046875,0.26165248
0.7421875,0.3046875,0.22970368
0.75,0.3046875,0.20201472
0.7578125,0.3046875,0.17645568
0.765625,0.3046875,0.15466496
0.7734375,0.3046875,0.134332416
0.78125,0.3046875,0.116211712
0.7890625,0.3046875,0.10051584
0.796875,0.3046875,0.085327872
0.8046875,0.3046875,0.07438336
0.8125,0.3046875,0.062554112
0.8203125,0.3046875,0.053215232
0.828125,0.3046875,0.044597248
0.8359375,0.3046875,0.038535168
0.84375,0.3046875,0.031752192
0.8515625,0.3046875,0.026656768
0.859375,0.3046875,0.022003712
0.8671875,0.3046875,0.018284544
0.875,0.3046875,0.01519616
0.8828125,0.3046875,0.0125779968
0.890625,0.3046875,0.0103858176
0.8984375,0.3046875,0.0085000192
0.90625,0.3046875,0.0066945024
0.9140625,0.3046875,0.0054411264
0.921875,0.3046875,0.0044941312
0.9296875,0.3046875,0.0035995648
0.9375,0.3046875,0.0028606464
0.9453125,0.3046875,0.0022528
0.953125,0.3046875,0.001826816
0.9609375,0.3046875,0.0014548992
0.96875,0.3046875,0.0011288576
0.9765625,0.3046875,0.0009289728
0.984375,0.3046875,0.0006914048
0.9921875,0.3046875,0.0005668864

0.0,0.3125,0.0006209536
0.0078125,0.3125,0.0007684096
0.015625,0.3125,0.0009240576
0.0234375,0.3125,0.0011534336
0.03125,0.3125,0.0016580608
0.0390625,0.3125,0.0020168704
0.046875,0.3125,0.0025526272
0.0546875,0.3125,0.0031506432
0.0625,0.3125,0.0040026112
0.0703125,0.3125,0.004898816
0.078125,0.3125,0.0060915712
0.0859375,0.3125,0.0075808768
0.09375,0.3125,0.0092372992
0.1015625,0.3125,0.0113311744
0.109375,0.3125,0.0138674176
0.1171875,0.3125,0.016891904
0.125,0.3125,0.020594688
0.1328125,0.3125,0.024100864
0.140625,0.3125,0.029392896
0.1484375,0.3125,0.034471936
0.15625,0.3125,0.041926656
0.1640625,0.3125,0.049741824
0.171875,0.3125,0.058441728
0.1796875,0.3125,0.068796416
0.1875,0.3125,0.08101888
0.1953125,0.3125,0.094437376
0.203125,0.3125,0.110641152
0.2109375,0.3125,0.127614976
0.21875,0.3125,0.147636224
0.2265625,0.3125,0.17154048
0.234375,0.3125,0.19513344
0.2421875,0.3125,0.22265856
0.25,0.3125,0.25427968
0.2578125,0.3125,0.28852224
0.265625,0.3125,0.32735232
0.2734375,0.3125,0.36634624
0.28125,0.3125,0.41074688
0.2890625,0.3125,0.46022656
0.296875,0.3125,0.51249152
0.3046875,0.3125,0.56836096
0.3125,0.3125,0.62717952
0.3203125,0.3125,0.68993024
0.328125,0.3125,0.7602176
0.3359375,0.3125,0.82870272
0.34375,0.3125,0.90308608
0.3515625,0.3125,0.9781248
0.359375,0.3125,1.05955328
0.3671875,0.3125,1.13721344
0.375,0.3125,1.21929728
0.3828125,0.3125,1.30547712
0.390625,0.3125,1.38952704
0.3984375,0.3125,1.47177472
0.40625,0.3125,1.552384
0.4140625,0.3125,1.6310272
0.421875,0.3125,1.7088512
0.4296875,0.3125,1.7793024
0.4375,0.3125,1.8415616
0.4453125,0.3125,1.908736
0.453125,0.3125,1.9611648
0.4609375,0.3125,2.00704
0.46875,0.3125,2.0463616
0.4765625,0.3125,2.072576
0.484375,0.3125,2.0922368
0.4921875,0.3125,2.105344
0.5,0.3125,2.1037056
0.5078125,0.3125,2.0938752
0.515625,0.3125,2.0758528
0.5234375,0.3125,2.0463616
0.53125,0.3125,2.0086784
0.5390625,0.3125,1.9611648
0.546875,0.3125,1.908736
0.5546875,0.3125,1.8464768
0.5625,0.3125,1.7793024
0.5703125,0.3125,1.7055744
0.578125,0.3125,1.63119104
0.5859375,0.3125,1.55172864
0.59375,0.3125,1.47111936
0.6015625,0.3125,1.38919936
0.609375,0.3125,1.30269184
0.6171875,0.3125,1.2222464
0.625,0.3125,1.13836032
0.6328125,0.3125,1.05971712
0.640625,0.3125,0.978944
0.6484375,0.3125,0.90292224
0.65625,0.3125,0.82886656
0.6640625,0.3125,0.75907072
0.671875,0.3125,0.69107712
0.6796875,0.3125,0.62685184
0.6875,0.3125,0.56721408
0.6953125,0.3125,0.5111808
0.703125,0.3125,0.45989888
0.7109375,0.3125,0.41254912
0.71875,0.3125,0.36732928
0.7265625,0.3125,0.32587776
0.734375,0.3125,0.28819456
0.7421875,0.3125,0.25346048
0.75,0.3125,0.22413312
0.7578125,0.3125,0.19595264
0.765625,0.3125,0.17022976
0.7734375,0.3125,0.147472384
0.78125,0.3125,0.127926272
0.7890625,0.3125,0.109543424
0.796875,0.3125,0.095043584
0.8046875,0.3125,0.080510976
0.8125,0.3125,0.069238784
0.8203125,0.3125,0.058015744
0.828125,0.3125,0.049086464
0.8359375,0.3125,0.041795584
0.84375,0.3125,0.035176448
0.8515625,0.3125,0.028819456
0.859375,0.3125,0.02433024
0.8671875,0.3125,0.020430848
0.875,0.3125,0.0167936
0.8828125,0.3125,0.0137904128
0.890625,0.3125,0.0113901568
0.8984375,0.3125,0.0093929472
0.90625,0.3125,0.0072761344
0.9140625,0.3125,0.0061571072
0.921875,0.3125,0.0050151424
0.9296875,0.3125,0.003874816
0.9375,0.3125,0.0031391744
0.9453125,0.3125,0.0024756224
0.953125,0.3125,0.0019857408
0.9609375,0.3125,0.0016613376
0.96875,0.3125,0.0012288
0.9765625,0.3125,0.0009863168
0.984375,0.3125,0.0008126464
0.9921875,0.3125,0.000581632

0.0,0.3203125,0.0006832128
0.0078125,0.3203125,0.0008388608
0.015625,0.3203125,0.0010764288
0.0234375,0.3203125,0.0013451264
0.03125,0.3203125,0.00180224
0.0390625,0.3203125,0.0021938176
0.046875,0.3203125,0.0027623424
0.0546875,0.3203125,0.0033882112
0.0625,0.3203125,0.0042631168
0.0703125,0.3203125,0.005472256
0.078125,0.3203125,0.0066584576
0.0859375,0.3203125,0.0082100224
0.09375,0.3203125,0.0102121472
0.1015625,0.3203125,0.0124305408
0.109375,0.3203125,0.0149454848
0.1171875,0.3203125,0.018055168
0.125,0.3203125,0.02203648
0.1328125,0.3203125,0.02646016
0.140625,0.3203125,0.03186688
0.1484375,0.3203125,0.038682624
0.15625,0.3203125,0.045662208
0.1640625,0.3203125,0.054329344
0.171875,0.3203125,0.064110592
0.1796875,0.3203125,0.075661312
0.1875,0.3203125,0.088489984
0.1953125,0.3203125,0.103841792
0.203125,0.3203125,0.121454592
0.2109375,0.3203125,0.139722752
0.21875,0.3203125,0.162234368
0.2265625,0.3203125,0.18661376
0.234375,0.3203125,0.21364736
0.2421875,0.3203125,0.24592384
0.25,0.3203125,0.28000256
0.2578125,0.3203125,0.31571968
0.265625,0.3203125,0.35831808
0.2734375,0.3203125,0.40288256
0.28125,0.3203125,0.45236224
0.2890625,0.3203125,0.50757632
0.296875,0.3203125,0.56377344
0.3046875,0.3203125,0.62619648
0.3125,0.3203125,0.69124096
0.3203125,0.3203125,0.76038144
0.328125,0.3203125,0.83656704
0.3359375,0.3203125,0.91488256
0.34375,0.3203125,0.99581952
0.3515625,0.3203125,1.08150784
0.359375,0.3203125,1.16965376
0.3671875,0.3203125,1.26042112
0.375,0.3203125,1.35020544
0.3828125,0.3203125,1.44474112
0.390625,0.3203125,1.53731072
0.3984375,0.3203125,1.63299328
0.40625,0.3203125,1.72032
0.4140625,0.3203125,1.810432
0.421875,0.3203125,1.8989056
0.4296875,0.3203125,1.9759104
0.4375,0.3203125,2.0529152
0.4453125,0.3203125,2.1266432
0.453125,0.3203125,2.187264
0.4609375,0.3203125,2.2396928
0.46875,0.3203125,2.2839296
0.4765625,0.3203125,2.3166976
0.484375,0.3203125,2.3396352
0.4921875,0.3203125,2.3494656
0.5,0.3203125,2.3494656
0.5078125,0.3203125,2.3412736
0.515625,0.3203125,2.3166976
0.5234375,0.3203125,2.2839296
0.53125,0.3203125,2.2380544
0.5390625,0.3203125,2.1839872
0.546875,0.3203125,2.1250048
0.5546875,0.3203125,2.0545536
0.5625,0.3203125,1.9808256
0.5703125,0.3203125,1.8989056
0.578125,0.3203125,1.8087936
0.5859375,0.3203125,1.7235968
0.59375,0.3203125,1.63086336
0.6015625,0.3203125,1.53894912
0.609375,0.3203125,1.44392192
0.6171875,0.3203125,1.35069696
0.625,0.3203125,1.26042112
0.6328125,0.3203125,1.17014528
0.640625,0.3203125,1.08101632
0.6484375,0.3203125,0.99631104
0.65625,0.3203125,0.91602944
0.6640625,0.3203125,0.83755008
0.671875,0.3203125,0.76283904
0.6796875,0.3203125,0.69074944
0.6875,0.3203125,0.62603264
0.6953125,0.3203125,0.56492032
0.703125,0.3203125,0.50659328
0.7109375,0.3203125,0.4521984
0.71875,0.3203125,0.40353792
0.7265625,0.3203125,0.35782656
0.734375,0.3203125,0.31768576
0.7421875,0.3203125,0.2793472
0.75,0.3203125,0.24428544
0.7578125,0.3203125,0.21413888
0.765625,0.3203125,0.18710528
0.7734375,0.3203125,0.16318464
0.78125,0.3203125,0.140378112
0.7890625,0.3203125,0.120356864
0.796875,0.3203125,0.103825408
0.8046875,0.3203125,0.087965696
0.8125,0.3203125,0.075661312
0.8203125,0.3203125,0.064028672
0.828125,0.3203125,0.054788096
0.8359375,0.3203125,0.04595712
0.84375,0.3203125,0.037994496
0.8515625,0.3203125,0.031473664
0.859375,0.3203125,0.026509312
0.8671875,0.3203125,0.022069248
0.875,0.3203125,0.01818624
0.8828125,0.3203125,0.0151273472
0.890625,0.3203125,0.012296192
0.8984375,0.3203125,0.0102662144
0.90625,0.3203125,0.0082264064
0.9140625,0.3203125,0.006692864
0.921875,0.3203125,0.005382144
0.9296875,0.3203125,0.0043728896
0.9375,0.3203125,0.003448832
0.9453125,0.3203125,0.0027426816
0.953125,0.3203125,0.0022413312
0.9609375,0.3203125,0.0016941056
0.96875,0.3203125,0.0014319616
0.9765625,0.3203125,0.0010420224
0.984375,0.3203125,0.0008290304
0.9921875,0.3203125,0.0006356992

0.0,0.328125,0.0007323648
0.0078125,0.328125,0.00090112
0.015625,0.328125,0.0011534336
0.0234375,0.328125,0.0014712832
0.03125,0.328125,0.00188416
0.0390625,0.328125,0.002449408
0.046875,0.328125,0.0030048256
0.0546875,0.328125,0.00380928
0.0625,0.328125,0.0046497792
0.0703125,0.328125,0.0057802752
0.078125,0.328125,0.0071860224
0.0859375,0.328125,0.009043968
0.09375,0.328125,0.011108352
0.1015625,0.328125,0.0138297344
0.109375,0.328125,0.016252928
0.1171875,0.328125,0.019791872
0.125,0.328125,0.024068096
0.1328125,0.328125,0.029048832
0.140625,0.328125,0.035160064
0.1484375,0.328125,0.04194304
0.15625,0.328125,0.05013504
0.1640625,0.328125,0.059015168
0.171875,0.328125,0.070156288
0.1796875,0.328125,0.08306688
0.1875,0.328125,0.097042432
0.1953125,0.328125,0.113344512
0.203125,0.328125,0.132431872
0.2109375,0.328125,0.153239552
0.21875,0.328125,0.17711104
0.2265625,0.328125,0.20414464
0.234375,0.328125,0.23527424
0.2421875,0.328125,0.26771456
0.25,0.328125,0.30588928
0.2578125,0.328125,0.34750464
0.265625,0.328125,0.39305216
0.2734375,0.328125,0.44122112
0.28125,0.328125,0.49594368
0.2890625,0.328125,0.5554176
0.296875,0.328125,0.61718528
0.3046875,0.328125,0.68714496
0.3125,0.328125,0.76054528
0.3203125,0.328125,0.83869696
0.328125,0.328125,0.91848704
0.3359375,0.328125,1.00417536
0.34375,0.328125,1.09658112
0.3515625,0.328125,1.18964224
0.359375,0.328125,1.28892928
0.3671875,0.328125,1.38887168
0.375,0.328125,1.4901248
0.3828125,0.328125,1.59367168
0.390625,0.328125,1.7006592
0.3984375,0.328125,1.80224
0.40625,0.328125,1.9054592
0.4140625,0.328125,2.0086784
0.421875,0.328125,2.1020672
0.4296875,0.328125,2.1970944
0.4375,0.328125,2.2822912
0.4453125,0.328125,2.3609344
0.453125,0.328125,2.4297472
0.4609375,0.328125,2.4936448
0.46875,0.328125,2.5427968
0.4765625,0.328125,2.5821184
0.484375,0.328125,2.6099712
0.4921875,0.328125,2.6165248
0.5,0.328125,2.6165248
0.5078125,0.328125,2.6083328
0.515625,0.328125,2.5821184
0.5234375,0.328125,2.5427968
0.53125,0.328125,2.4870912
0.5390625,0.328125,2.4313856
0.546875,0.328125,2.359296
0.5546875,0.328125,2.2839296
0.5625,0.328125,2.1970944
0.5703125,0.328125,2.1020672
0.578125,0.328125,2.0054016
0.5859375,0.328125,1.9070976
0.59375,0.328125,1.8038784
0.6015625,0.328125,1.7006592
0.609375,0.328125,1.59449088
0.6171875,0.328125,1.490944
0.625,0.328125,1.38788864
0.6328125,0.328125,1.28876544
0.640625,0.328125,1.18964224
0.6484375,0.328125,1.09658112
0.65625,0.328125,1.0043392
0.6640625,0.328125,0.91684864
0.671875,0.328125,0.83787776
0.6796875,0.328125,0.75743232
0.6875,0.328125,0.6856704
0.6953125,0.328125,0.61652992
0.703125,0.328125,0.55197696
0.7109375,0.328125,0.49446912
0.71875,0.328125,0.44007424
0.7265625,0.328125,0.39174144
0.734375,0.328125,0.34701312
0.7421875,0.328125,0.30457856
0.75,0.328125,0.2678784
0.7578125,0.328125,0.23445504
0.765625,0.328125,0.20250624
0.7734375,0.328125,0.176128
0.78125,0.328125,0.152076288
0.7890625,0.328125,0.132153344
0.796875,0.328125,0.113590272
0.8046875,0.328125,0.09641984
0.8125,0.328125,0.082509824
0.8203125,0.328125,0.070598656
0.828125,0.328125,0.058884096
0.8359375,0.328125,0.049872896
0.84375,0.328125,0.04202496
0.8515625,0.328125,0.034684928
0.859375,0.328125,0.029114368
0.8671875,0.328125,0.024297472
0.875,0.328125,0.020004864
0.8828125,0.328125,0.016498688
0.890625,0.328125,0.0134823936
0.8984375,0.328125,0.0110804992
0.90625,0.328125,0.0091226112
0.9140625,0.328125,0.0073023488
0.921875,0.328125,0.0058720256
0.9296875,0.328125,0.0047448064
0.9375,0.328125,0.003866624
0.9453125,0.328125,0.0030425088
0.953125,0.328125,0.0024576
0.9609375,0.328125,0.0018038784
0.96875,0.328125,0.0014385152
0.9765625,0.328125,0.001179648
0.984375,0.328125,0.0008667136
0.9921875,0.328125,0.0007323648

0.0,0.3359375,0.0007323648
0.0078125,0.3359375,0.0010420224
0.015625,0.3359375,0.0012746752
0.0234375,0.3359375,0.0015826944
0.03125,0.3359375,0.0019267584
0.0390625,0.3359375,0.0026116096
0.046875,0.3359375,0.0032636928
0.0546875,0.3359375,0.0041238528
0.0625,0.3359375,0.0051232768
0.0703125,0.3359375,0.0063766528
0.078125,0.3359375,0.007929856
0.0859375,0.3359375,0.009904128
0.09375,0.3359375,0.0117653504
0.1015625,0.3359375,0.0146522112
0.109375,0.3359375,0.017956864
0.1171875,0.3359375,0.0217088
0.125,0.3359375,0.026361856
0.1328125,0.3359375,0.031277056
0.140625,0.3359375,0.03776512
0.1484375,0.3359375,0.046104576
0.15625,0.3359375,0.054165504
0.1640625,0.3359375,0.064258048
0.171875,0.3359375,0.075890688
0.1796875,0.3359375,0.08978432
0.1875,0.3359375,0.105037824
0.1953125,0.3359375,0.123551744
0.203125,0.3359375,0.144228352
0.2109375,0.3359375,0.1671168
0.21875,0.3359375,0.192512
0.2265625,0.3359375,0.22216704
0.234375,0.3359375,0.2555904
0.2421875,0.3359375,0.2924544
0.25,0.3359375,0.33193984
0.2578125,0.3359375,0.37863424
0.265625,0.3359375,0.42729472
0.2734375,0.3359375,0.47988736
0.28125,0.3359375,0.54001664
0.2890625,0.3359375,0.60489728
0.296875,0.3359375,0.67469312
0.3046875,0.3359375,0.74891264
0.3125,0.3359375,0.83083264
0.3203125,0.3359375,0.91373568
0.328125,0.3359375,1.00466688
0.3359375,0.3359375,1.101824
0.34375,0.3359375,1.19881728
0.3515625,0.3359375,1.3033472
0.359375,0.3359375,1.40836864
0.3671875,0.3359375,1.52485888
0.375,0.3359375,1.63692544
0.3828125,0.3359375,1.7596416
0.390625,0.3359375,1.8726912
0.3984375,0.3359375,1.9873792
0.40625,0.3359375,2.1037056
0.4140625,0.3359375,2.2167552
0.421875,0.3359375,2.326528
0.4296875,0.3359375,2.4346624
0.4375,0.3359375,2.5329664
0.4453125,0.3359375,2.6198016
0.453125,0.3359375,2.6984448
0.4609375,0.3359375,2.7705344
0.46875,0.3359375,2.8311552
0.4765625,0.3359375,2.8721152
0.484375,0.3359375,2.899968
0.4921875,0.3359375,2.916352
0.5,0.3359375,2.9147136
0.5078125,0.3359375,2.899968
0.515625,0.3359375,2.8721152
0.5234375,0.3359375,2.8278784
0.53125,0.3359375,2.7721728
0.5390625,0.3359375,2.7017216
0.546875,0.3359375,2.6230784
0.5546875,0.3359375,2.5296896
0.5625,0.3359375,2.4297472
0.5703125,0.3359375,2.3281664
0.578125,0.3359375,2.2167552
0.5859375,0.3359375,2.1037056
0.59375,0.3359375,1.9857408
0.6015625,0.3359375,1.8710528
0.609375,0.3359375,1.753088
0.6171875,0.3359375,1.63823616
0.625,0.3359375,1.52682496
0.6328125,0.3359375,1.41262848
0.640625,0.3359375,1.30269184
0.6484375,0.3359375,1.20045568
0.65625,0.3359375,1.10166016
0.6640625,0.3359375,1.00581376
0.671875,0.3359375,0.9142272
0.6796875,0.3359375,0.82870272
0.6875,0.3359375,0.75005952
0.6953125,0.3359375,0.6750208
0.703125,0.3359375,0.60653568
0.7109375,0.3359375,0.54214656
0.71875,0.3359375,0.48119808
0.7265625,0.3359375,0.42942464
0.734375,0.3359375,0.37896192
0.7421875,0.3359375,0.33193984
0.75,0.3359375,0.2924544
0.7578125,0.3359375,0.2555904
0.765625,0.3359375,0.22151168
0.7734375,0.3359375,0.19349504
0.78125,0.3359375,0.16728064
0.7890625,0.3359375,0.145686528
0.796875,0.3359375,0.123650048
0.8046875,0.3359375,0.105725952
0.8125,0.3359375,0.089915392
0.8203125,0.3359375,0.075825152
0.828125,0.3359375,0.06447104
0.8359375,0.3359375,0.054853632
0.84375,0.3359375,0.045580288
0.8515625,0.3359375,0.038322176
0.859375,0.3359375,0.031735808
0.8671875,0.3359375,0.026329088
0.875,0.3359375,0.021823488
0.8828125,0.3359375,0.017793024
0.890625,0.3359375,0.0146767872
0.8984375,0.3359375,0.0117293056
0.90625,0.3359375,0.0097468416
0.9140625,0.3359375,0.0079986688
0.921875,0.3359375,0.00651264
0.9296875,0.3359375,0.00512
0.9375,0.3359375,0.0040402944
0.9453125,0.3359375,0.0032800768
0.953125,0.3359375,0.0025706496
0.9609375,0.3359375,0.0020250624
0.96875,0.3359375,0.0017137664
0.9765625,0.3359375,0.0012910592
0.984375,0.3359375,0.0009781248
0.9921875,0.3359375,0.0007749632

0.0,0.34375,0.0008880128
0.0078125,0.34375,0.0010928128
0.015625,0.34375,0.0013631488
0.0234375,0.34375,0.0017547264
0.03125,0.34375,0.0022593536
0.0390625,0.34375,0.0028000256
0.046875,0.34375,0.0035340288
0.0546875,0.34375,0.0045498368
0.0625,0.34375,0.0055984128
0.0703125,0.34375,0.006823936
0.078125,0.34375,0.0085213184
0.0859375,0.34375,0.0105775104
0.09375,0.34375,0.0127320064
0.1015625,0.34375,0.0156991488
0.109375,0.34375,0.019054592
0.1171875,0.34375,0.023494656
0.125,0.34375,0.028229632
0.1328125,0.34375,0.034455552
0.140625,0.34375,0.040845312
0.1484375,0.34375,0.049299456
0.15625,0.34375,0.058933248
0.1640625,0.34375,0.069648384
0.171875,0.34375,0.08290304
0.1796875,0.34375,0.09699328
0.1875,0.34375,0.114622464
0.1953125,0.34375,0.133103616
0.203125,0.34375,0.15613952
0.2109375,0.34375,0.18087936
0.21875,0.34375,0.20856832
0.2265625,0.34375,0.24117248
0.234375,0.34375,0.2768896
0.2421875,0.34375,0.31604736
0.25,0.34375,0.36110336
0.2578125,0.34375,0.41304064
0.265625,0.34375,0.46268416
0.2734375,0.34375,0.5218304
0.28125,0.34375,0.58720256
0.2890625,0.34375,0.65683456
0.296875,0.34375,0.73449472
0.3046875,0.34375,0.81477632
0.3125,0.34375,0.90226688
0.3203125,0.34375,0.99663872
0.328125,0.34375,1.09412352
0.3359375,0.34375,1.2009472
0.34375,0.34375,1.31186688
0.3515625,0.34375,1.42671872
0.359375,0.34375,1.54533888
0.3671875,0.34375,1.6678912
0.375,0.34375,1.794048
0.3828125,0.34375,1.92512
0.390625,0.34375,2.056192
0.3984375,0.34375,2.1856256
0.40625,0.34375,2.3150592
0.4140625,0.34375,2.4428544
0.421875,0.34375,2.5673728
0.4296875,0.34375,2.6886144
0.4375,0.34375,2.7983872
0.4453125,0.34375,2.899968
0.453125,0.34375,2.9917184
0.4609375,0.34375,3.072
0.46875,0.34375,3.137536
0.4765625,0.34375,3.1899648
0.484375,0.34375,3.2243712
0.4921875,0.34375,3.244032
0.5,0.34375,3.2407552
0.5078125,0.34375,3.2260096
0.515625,0.34375,3.1899648
0.5234375,0.34375,3.1358976
0.53125,0.34375,3.0736384
0.5390625,0.34375,2.9949952
0.546875,0.34375,2.8983296
0.5546875,0.34375,2.801664
0.5625,0.34375,2.686976
0.5703125,0.34375,2.5706496
0.578125,0.34375,2.4428544
0.5859375,0.34375,2.3166976
0.59375,0.34375,2.187264
0.6015625,0.34375,2.0594688
0.609375,0.34375,1.9218432
0.6171875,0.34375,1.794048
0.625,0.34375,1.6678912
0.6328125,0.34375,1.54320896
0.640625,0.34375,1.42508032
0.6484375,0.34375,1.31284992
0.65625,0.34375,1.20029184
0.6640625,0.34375,1.09576192
0.671875,0.34375,0.99663872
0.6796875,0.34375,0.9027584
0.6875,0.34375,0.81494016
0.6953125,0.34375,0.73580544
0.703125,0.34375,0.65748992
0.7109375,0.34375,0.5890048
0.71875,0.34375,0.52248576
0.7265625,0.34375,0.46481408
0.734375,0.34375,0.40992768
0.7421875,0.34375,0.3596288
0.75,0.34375,0.31768576
0.7578125,0.34375,0.27738112
0.765625,0.34375,0.24150016
0.7734375,0.34375,0.20905984
0.78125,0.34375,0.180224
0.7890625,0.34375,0.155123712
0.796875,0.34375,0.13443072
0.8046875,0.34375,0.113819648
0.8125,0.34375,0.097304576
0.8203125,0.34375,0.082624512
0.828125,0.34375,0.069615616
0.8359375,0.34375,0.058769408
0.84375,0.34375,0.049332224
0.8515625,0.34375,0.041304064
0.859375,0.34375,0.034275328
0.8671875,0.34375,0.028360704
0.875,0.34375,0.023560192
0.8828125,0.34375,0.019382272
0.890625,0.34375,0.016023552
0.8984375,0.34375,0.0130809856
0.90625,0.34375,0.0106725376
0.9140625,0.34375,0.0086441984
0.921875,0.34375,0.006725632
0.9296875,0.34375,0.0056066048
0.9375,0.34375,0.0043319296
0.9453125,0.34375,0.003571712
0.953125,0.34375,0.0028147712
0.9609375,0.34375,0.0022642688
0.96875,0.34375,0.0017547264
0.9765625,0.34375,0.001376256
0.984375,0.34375,0.0011173888
0.9921875,0.34375,0.0008454144

0.0,0.3515625,0.00086016
0.0078125,0.3515625,0.0011616256
0.015625,0.3515625,0.001409024
0.0234375,0.3515625,0.0018874368
0.03125,0.3515625,0.0024281088
0.0390625,0.3515625,0.003072
0.046875,0.3515625,0.0038273024
0.0546875,0.3515625,0.00483328
0.0625,0.3515625,0.0059817984
0.0703125,0.3515625,0.0074563584
0.078125,0.3515625,0.0091734016
0.0859375,0.3515625,0.0113344512
0.09375,0.3515625,0.0139132928
0.1015625,0.3515625,0.017252352
0.109375,0.3515625,0.021020672
0.1171875,0.3515625,0.025657344
0.125,0.3515625,0.030703616
0.1328125,0.3515625,0.036765696
0.140625,0.3515625,0.044531712
0.1484375,0.3515625,0.05259264
0.15625,0.3515625,0.06356992
0.1640625,0.3515625,0.075169792
0.171875,0.3515625,0.089309184
0.1796875,0.3515625,0.105037824
0.1875,0.3515625,0.12394496
0.1953125,0.3515625,0.144228352
0.203125,0.3515625,0.16809984
0.2109375,0.3515625,0.19480576
0.21875,0.3515625,0.22478848
0.2265625,0.3515625,0.26017792
0.234375,0.3515625,0.2973696
0.2421875,0.3515625,0.3432448
0.25,0.3515625,0.39141376
0.2578125,0.3515625,0.44285952
0.265625,0.3515625,0.5005312
0.2734375,0.3515625,0.56623104
0.28125,0.3515625,0.63684608
0.2890625,0.3515625,0.71221248
0.296875,0.3515625,0.79560704
0.3046875,0.3515625,0.8855552
0.3125,0.3515625,0.9805824
0.3203125,0.3515625,1.081344
0.328125,0.3515625,1.1911168
0.3359375,0.3515625,1.3033472
0.34375,0.3515625,1.4278656
0.3515625,0.3515625,1.5515648
0.359375,0.3515625,1.6859136
0.3671875,0.3515625,1.818624
0.375,0.3515625,1.9611648
0.3828125,0.3515625,2.105344
0.390625,0.3515625,2.2528
0.3984375,0.3515625,2.3986176
0.40625,0.3515625,2.5411584
0.4140625,0.3515625,2.6902528
0.421875,0.3515625,2.8295168
0.4296875,0.3515625,2.9638656
0.4375,0.3515625,3.0916608
0.4453125,0.3515625,3.2096256
0.453125,0.3515625,3.3112064
0.4609375,0.3515625,3.4029568
0.46875,0.3515625,3.4832384
0.4765625,0.3515625,3.5422208
0.484375,0.3515625,3.5831808
0.4921875,0.3515625,3.60448
0.5,0.3515625,3.6028416
0.5078125,0.3515625,3.579904
0.515625,0.3515625,3.5373056
0.5234375,0.3515625,3.4799616
0.53125,0.3515625,3.4062336
0.5390625,0.3515625,3.3128448
0.546875,0.3515625,3.2129024
0.5546875,0.3515625,3.0916608
0.5625,0.3515625,2.9622272
0.5703125,0.3515625,2.8295168
0.578125,0.3515625,2.686976
0.5859375,0.3515625,2.5411584
0.59375,0.3515625,2.3937024
0.6015625,0.3515625,2.2511616
0.609375,0.3515625,2.1037056
0.6171875,0.3515625,1.957888
0.625,0.3515625,1.818624
0.6328125,0.3515625,1.6809984
0.640625,0.3515625,1.55271168
0.6484375,0.3515625,1.42311424
0.65625,0.3515625,1.30433024
0.6640625,0.3515625,1.18980608
0.671875,0.3515625,1.08118016
0.6796875,0.3515625,0.97763328
0.6875,0.3515625,0.88260608
0.6953125,0.3515625,0.79347712
0.703125,0.3515625,0.71319552
0.7109375,0.3515625,0.63635456
0.71875,0.3515625,0.56672256
0.7265625,0.3515625,0.5013504
0.734375,0.3515625,0.4440064
0.7421875,0.3515625,0.38879232
0.75,0.3515625,0.3424256
0.7578125,0.3515625,0.29720576
0.765625,0.3515625,0.26148864
0.7734375,0.3515625,0.22593536
0.78125,0.3515625,0.19546112
0.7890625,0.3515625,0.16809984
0.796875,0.3515625,0.144293888
0.8046875,0.3515625,0.123256832
0.8125,0.3515625,0.105545728
0.8203125,0.3515625,0.088948736
0.828125,0.3515625,0.075431936
0.8359375,0.3515625,0.063864832
0.84375,0.3515625,0.053379072
0.8515625,0.3515625,0.04431872
0.859375,0.3515625,0.036896768
0.8671875,0.3515625,0.030982144
0.875,0.3515625,0.02572288
0.8828125,0.3515625,0.020905984
0.890625,0.3515625,0.017154048
0.8984375,0.3515625,0.0139640832
0.90625,0.3515625,0.011722752
0.9140625,0.3515625,0.009248768
0.921875,0.3515625,0.0073875456
0.9296875,0.3515625,0.0058884096
0.9375,0.3515625,0.00475136
0.9453125,0.3515625,0.0039010304
0.953125,0.3515625,0.0030785536
0.9609375,0.3515625,0.0022872064
0.96875,0.3515625,0.0019595264
0.9765625,0.3515625,0.001548288
0.984375,0.3515625,0.0011501568
0.9921875,0.3515625,0.0009191424

0.0,0.359375,0.0009846784
0.0078125,0.359375,0.001236992
0.015625,0.359375,0.001589248
0.0234375,0.359375,0.0020365312
0.03125,0.359375,0.0026836992
0.0390625,0.359375,0.0032784384
0.046875,0.359375,0.0041795584
0.0546875,0.359375,0.0050413568
0.0625,0.359375,0.006422528
0.0703125,0.359375,0.0081379328
0.078125,0.359375,0.0096796672
0.0859375,0.359375,0.0123731968
0.09375,0.359375,0.0150388736
0.1015625,0.359375,0.018300928
0.109375,0.359375,0.022495232
0.1171875,0.359375,0.02760704
0.125,0.359375,0.033046528
0.1328125,0.359375,0.039665664
0.140625,0.359375,0.0475136
0.1484375,0.359375,0.05660672
0.15625,0.359375,0.067731456
0.1640625,0.359375,0.081330176
0.171875,0.359375,0.094420992
0.1796875,0.359375,0.113344512
0.1875,0.359375,0.132251648
0.1953125,0.359375,0.155222016
0.203125,0.359375,0.1810432
0.2109375,0.359375,0.20955136
0.21875,0.359375,0.24199168
0.2265625,0.359375,0.28082176
0.234375,0.359375,0.32096256
0.2421875,0.359375,0.3670016
0.25,0.359375,0.41877504
0.2578125,0.359375,0.47742976
0.265625,0.359375,0.54083584
0.2734375,0.359375,0.6094848
0.28125,0.359375,0.68501504
0.2890625,0.359375,0.76791808
0.296875,0.359375,0.8585216
0.3046875,0.359375,0.95387648
0.3125,0.359375,1.05725952
0.3203125,0.359375,1.17080064
0.328125,0.359375,1.28811008
0.3359375,0.359375,1.41279232
0.34375,0.359375,1.5450112
0.3515625,0.359375,1.6842752
0.359375,0.359375,1.8284544
0.3671875,0.359375,1.9775488
0.375,0.359375,2.1348352
0.3828125,0.359375,2.2921216
0.390625,0.359375,2.4543232
0.3984375,0.359375,2.6198016
0.40625,0.359375,2.7836416
0.4140625,0.359375,2.94912
0.421875,0.359375,3.1064064
0.4296875,0.359375,3.2587776
0.4375,0.359375,3.4111488
0.4453125,0.359375,3.547136
0.453125,0.359375,3.6667392
0.4609375,0.359375,3.7732352
0.46875,0.359375,3.858432
0.4765625,0.359375,3.9288832
0.484375,0.359375,3.9747584
0.4921875,0.359375,4.0009728
0.5,0.359375,4.0009728
0.5078125,0.359375,3.9796736
0.515625,0.359375,3.9288832
0.5234375,0.359375,3.8600704
0.53125,0.359375,3.776512
0.5390625,0.359375,3.6651008
0.546875,0.359375,3.5405824
0.5546875,0.359375,3.4062336
0.5625,0.359375,3.2620544
0.5703125,0.359375,3.1064064
0.578125,0.359375,2.9442048
0.5859375,0.359375,2.7820032
0.59375,0.359375,2.6181632
0.6015625,0.359375,2.4576
0.609375,0.359375,2.2953984
0.6171875,0.359375,2.1348352
0.625,0.359375,1.9791872
0.6328125,0.359375,1.8300928
0.640625,0.359375,1.6842752
0.6484375,0.359375,1.54157056
0.65625,0.359375,1.41426688
0.6640625,0.359375,1.28811008
0.671875,0.359375,1.16916224
0.6796875,0.359375,1.05807872
0.6875,0.359375,0.95551488
0.6953125,0.359375,0.85786624
0.703125,0.359375,0.76890112
0.7109375,0.359375,0.68747264
0.71875,0.359375,0.60915712
0.7265625,0.359375,0.54165504
0.734375,0.359375,0.47808512
0.7421875,0.359375,0.42008576
0.75,0.359375,0.36880384
0.7578125,0.359375,0.32260096
0.765625,0.359375,0.28065792
0.7734375,0.359375,0.2424832
0.78125,0.359375,0.20987904
0.7890625,0.359375,0.18137088
0.796875,0.359375,0.154730496
0.8046875,0.359375,0.13221888
0.8125,0.359375,0.112787456
0.8203125,0.359375,0.095780864
0.828125,0.359375,0.081084416
0.8359375,0.359375,0.067928064
0.84375,0.359375,0.05767168
0.8515625,0.359375,0.04767744
0.859375,0.359375,0.039436288
0.8671875,0.359375,0.033357824
0.875,0.359375,0.026935296
0.8828125,0.359375,0.02244608
0.890625,0.359375,0.018087936
0.8984375,0.359375,0.01511424
0.90625,0.359375,0.0124813312
0.9140625,0.359375,0.0098107392
0.921875,0.359375,0.0082100224
0.9296875,0.359375,0.0064503808
0.9375,0.359375,0.0052035584
0.9453125,0.359375,0.0041992192
0.953125,0.359375,0.0032456704
0.9609375,0.359375,0.00258048
0.96875,0.359375,0.0020267008
0.9765625,0.359375,0.0016482304
0.984375,0.359375,0.0012664832
0.9921875,0.359375,0.0010207232

0.0,0.3671875,0.0010354688
0.0078125,0.3671875,0.001302528
0.015625,0.3671875,0.0016891904
0.0234375,0.3671875,0.0021528576
0.03125,0.3671875,0.0028557312
0.0390625,0.3671875,0.0034865152
0.046875,0.3671875,0.0045858816
0.0546875,0.3671875,0.005627904
0.0625,0.3671875,0.0071041024
0.0703125,0.3671875,0.0085229568
0.078125,0.3671875,0.0105906176
0.0859375,0.3671875,0.0132808704
0.09375,0.3671875,0.0161693696
0.1015625,0.3671875,0.019922944
0.109375,0.3671875,0.02392064
0.1171875,0.3671875,0.028983296
0.125,0.3671875,0.035422208
0.1328125,0.3671875,0.042205184
0.140625,0.3671875,0.051724288
0.1484375,0.3671875,0.06144
0.15625,0.3671875,0.073367552
0.1640625,0.3671875,0.086310912
0.171875,0.3671875,0.101629952
0.1796875,0.3671875,0.120029184
0.1875,0.3671875,0.142393344
0.1953125,0.3671875,0.16596992
0.203125,0.3671875,0.19365888
0.2109375,0.3671875,0.2244608
0.21875,0.3671875,0.26034176
0.2265625,0.3671875,0.30048256
0.234375,0.3671875,0.34504704
0.2421875,0.3671875,0.3956736
0.25,0.3671875,0.45187072
0.2578125,0.3671875,0.51347456
0.265625,0.3671875,0.5791744
0.2734375,0.3671875,0.65486848
0.28125,0.3671875,0.73596928
0.2890625,0.3671875,0.82624512
0.296875,0.3671875,0.92192768
0.3046875,0.3671875,1.02858752
0.3125,0.3671875,1.1378688
0.3203125,0.3671875,1.25681664
0.328125,0.3671875,1.38903552
0.3359375,0.3671875,1.52485888
0.34375,0.3671875,1.6678912
0.3515625,0.3671875,1.8169856
0.359375,0.3671875,1.9791872
0.3671875,0.3671875,2.1446656
0.375,0.3671875,2.3150592
0.3828125,0.3671875,2.4870912
0.390625,0.3671875,2.6738688
0.3984375,0.3671875,2.8557312
0.40625,0.3671875,3.0408704
0.4140625,0.3671875,3.2243712
0.421875,0.3671875,3.4062336
0.4296875,0.3671875,3.5831808
0.4375,0.3671875,3.7502976
0.4453125,0.3671875,3.9059456
0.453125,0.3671875,4.0517632
0.4609375,0.3671875,4.1762816
0.46875,0.3671875,4.276224
0.4765625,0.3671875,4.358144
0.484375,0.3671875,4.4171264
0.4921875,0.3671875,4.440064
0.5,0.3671875,4.440064
0.5078125,0.3671875,4.4220416
0.515625,0.3671875,4.358144
0.5234375,0.3671875,4.2745856
0.53125,0.3671875,4.1746432
0.5390625,0.3671875,4.0517632
0.546875,0.3671875,3.9059456
0.5546875,0.3671875,3.7486592
0.5625,0.3671875,3.5815424
0.5703125,0.3671875,3.4045952
0.578125,0.3671875,3.2243712
0.5859375,0.3671875,3.0408704
0.59375,0.3671875,2.859008
0.6015625,0.3671875,2.6755072
0.609375,0.3671875,2.4969216
0.6171875,0.3671875,2.3150592
0.625,0.3671875,2.1479424
0.6328125,0.3671875,1.9775488
0.640625,0.3671875,1.8219008
0.6484375,0.3671875,1.6695296
0.65625,0.3671875,1.52551424
0.6640625,0.3671875,1.38805248
0.671875,0.3671875,1.25812736
0.6796875,0.3671875,1.13934336
0.6875,0.3671875,1.02760448
0.6953125,0.3671875,0.92127232
0.703125,0.3671875,0.827392
0.7109375,0.3671875,0.7356416
0.71875,0.3671875,0.65568768
0.7265625,0.3671875,0.58015744
0.734375,0.3671875,0.51068928
0.7421875,0.3671875,0.45056
0.75,0.3671875,0.39501824
0.7578125,0.3671875,0.34537472
0.765625,0.3671875,0.29851648
0.7734375,0.3671875,0.26066944
0.78125,0.3671875,0.22544384
0.7890625,0.3671875,0.19349504
0.796875,0.3671875,0.16564224
0.8046875,0.3671875,0.141328384
0.8125,0.3671875,0.119504896
0.8203125,0.3671875,0.101859328
0.828125,0.3671875,0.086523904
0.8359375,0.3671875,0.072777728
0.84375,0.3671875,0.060506112
0.8515625,0.3671875,0.050774016
0.859375,0.3671875,0.042401792
0.8671875,0.3671875,0.03538944
0.875,0.3671875,0.028934144
0.8828125,0.3671875,0.023887872
0.890625,0.3671875,0.019791872
0.8984375,0.3671875,0.0158040064
0.90625,0.3671875,0.0130236416
0.9140625,0.3671875,0.0106364928
0.921875,0.3671875,0.0087621632
0.9296875,0.3671875,0.0069615616
0.9375,0.3671875,0.0056213504
0.9453125,0.3671875,0.004374528
0.953125,0.3671875,0.0035192832
0.9609375,0.3671875,0.0026755072
0.96875,0.3671875,0.00217088
0.9765625,0.3671875,0.00176128
0.984375,0.3671875,0.001376256
0.9921875,0.3671875,0.0010387456

0.0,0.375,0.001155072
0.0078125,0.375,0.0014385152
0.015625,0.375,0.0017989632
0.0234375,0.375,0.002383872
0.03125,0.375,0.00294912
0.0390625,0.375,0.0037535744
0.046875,0.375,0.0047448064
0.0546875,0.375,0.0059211776
0.0625,0.375,0.0071827456
0.0703125,0.375,0.0092618752
0.078125,0.375,0.011476992
0.0859375,0.375,0.0139067392
0.09375,0.375,0.017170432
0.1015625,0.375,0.020791296
0.109375,0.375,0.025919488
0.1171875,0.375,0.031064064
0.125,0.375,0.037568512
0.1328125,0.375,0.045481984
0.140625,0.375,0.05390336
0.1484375,0.375,0.064897024
0.15625,0.375,0.0774144
0.1640625,0.375,0.092536832
0.171875,0.375,0.109133824
0.1796875,0.375,0.128663552
0.1875,0.375,0.151732224
0.1953125,0.375,0.17711104
0.203125,0.375,0.20627456
0.2109375,0.375,0.23969792
0.21875,0.375,0.27836416
0.2265625,0.375,0.3203072
0.234375,0.375,0.36732928
0.2421875,0.375,0.42090496
0.25,0.375,0.48152576
0.2578125,0.375,0.54706176
0.265625,0.375,0.62144512
0.2734375,0.375,0.70254592
0.28125,0.375,0.78823424
0.2890625,0.375,0.88424448
0.296875,0.375,0.98664448
0.3046875,0.375,1.1010048
0.3125,0.375,1.2214272
0.3203125,0.375,1.34955008
0.328125,0.375,1.49028864
0.3359375,0.375,1.63725312
0.34375,0.375,1.794048
0.3515625,0.375,1.9628032
0.359375,0.375,2.1364736
0.3671875,0.375,2.3166976
0.375,0.375,2.5018368
0.3828125,0.375,2.7017216
0.390625,0.375,2.9032448
0.3984375,0.375,3.104768
0.40625,0.375,3.3128448
0.4140625,0.375,3.5274752
0.421875,0.375,3.7306368
0.4296875,0.375,3.9305216
0.4375,0.375,4.1238528
0.4453125,0.375,4.3040768
0.453125,0.375,4.472832
0.4609375,0.375,4.6219264
0.46875,0.375,4.7464448
0.4765625,0.375,4.8381952
0.484375,0.375,4.9086464
0.4921875,0.375,4.9446912
0.5,0.375,4.9414144
0.5078125,0.375,4.9053696
0.515625,0.375,4.8398336
0.5234375,0.375,4.7398912
0.53125,0.375,4.6170112
0.5390625,0.375,4.4761088
0.546875,0.375,4.3008
0.5546875,0.375,4.1254912
0.5625,0.375,3.9305216
0.5703125,0.375,3.7289984
0.578125,0.375,3.5241984
0.5859375,0.375,3.3161216
0.59375,0.375,3.1080448
0.6015625,0.375,2.9016064
0.609375,0.375,2.7000832
0.6171875,0.375,2.5034752
0.625,0.375,2.3150592
0.6328125,0.375,2.1331968
0.640625,0.375,1.9595264
0.6484375,0.375,1.794048
0.65625,0.375,1.6384
0.6640625,0.375,1.49078016
0.671875,0.375,1.35217152
0.6796875,0.375,1.22126336
0.6875,0.375,1.0993664
0.6953125,0.375,0.9854976
0.703125,0.375,0.88276992
0.7109375,0.375,0.786432
0.71875,0.375,0.70139904
0.7265625,0.375,0.61751296
0.734375,0.375,0.54951936
0.7421875,0.375,0.48054272
0.75,0.375,0.4210688
0.7578125,0.375,0.36896768
0.765625,0.375,0.32096256
0.7734375,0.375,0.2777088
0.78125,0.375,0.2408448
0.7890625,0.375,0.20676608
0.796875,0.375,0.17727488
0.8046875,0.375,0.151764992
0.8125,0.375,0.129630208
0.8203125,0.375,0.109346816
0.828125,0.375,0.092454912
0.8359375,0.375,0.07757824
0.84375,0.375,0.065994752
0.8515625,0.375,0.054214656
0.859375,0.375,0.045154304
0.8671875,0.375,0.036978688
0.875,0.375,0.031014912
0.8828125,0.375,0.02564096
0.890625,0.375,0.020922368
0.8984375,0.375,0.016924672
0.90625,0.375,0.0137035776
0.9140625,0.375,0.011280384
0.921875,0.375,0.009248768
0.9296875,0.375,0.0070844416
0.9375,0.375,0.00602112
0.9453125,0.375,0.0046514176
0.953125,0.375,0.003612672
0.9609375,0.375,0.002981888
0.96875,0.375,0.0023085056
0.9765625,0.375,0.0018972672
0.984375,0.375,0.0014893056
0.9921875,0.375,0.0011026432

0.0,0.3828125,0.0011927552
0.0078125,0.3828125,0.0015187968
0.015625,0.3828125,0.0020299776
0.0234375,0.3828125,0.0025133056
0.03125,0.3828125,0.0029917184
0.0390625,0.3828125,0.0038535168
0.046875,0.3828125,0.0049348608
0.0546875,0.3828125,0.0061882368
0.0625,0.3828125,0.0077316096
0.0703125,0.3828125,0.0096862208
0.078125,0.3828125,0.0119242752
0.0859375,0.3828125,0.0148226048
0.09375,0.3828125,0.017973248
0.1015625,0.3828125,0.022249472
0.109375,0.3828125,0.027312128
0.1171875,0.3828125,0.03342336
0.125,0.3828125,0.039419904
0.1328125,0.3828125,0.048152576
0.140625,0.3828125,0.057655296
0.1484375,0.3828125,0.068911104
0.15625,0.3828125,0.081985536
0.1640625,0.3828125,0.098123776
0.171875,0.3828125,0.11616256
0.1796875,0.3828125,0.137822208
0.1875,0.3828125,0.1601536
0.1953125,0.3828125,0.18890752
0.203125,0.3828125,0.22003712
0.2109375,0.3828125,0.25509888
0.21875,0.3828125,0.29556736
0.2265625,0.3828125,0.3416064
0.234375,0.3828125,0.39141376
0.2421875,0.3828125,0.45023232
0.25,0.3828125,0.51216384
0.2578125,0.3828125,0.58294272
0.265625,0.3828125,0.66240512
0.2734375,0.3828125,0.74645504
0.28125,0.3828125,0.83968
0.2890625,0.3828125,0.94339072
0.296875,0.3828125,1.0543104
0.3046875,0.3828125,1.17538816
0.3125,0.3828125,1.30400256
0.3203125,0.3828125,1.44441344
0.328125,0.3828125,1.5958016
0.3359375,0.3828125,1.7514496
0.34375,0.3828125,1.9234816
0.3515625,0.3828125,2.1037056
0.359375,0.3828125,2.29376
0.3671875,0.3828125,2.4920064
0.375,0.3828125,2.6968064
0.3828125,0.3828125,2.9097984
0.390625,0.3828125,3.1424512
0.3984375,0.3828125,3.3718272
0.40625,0.3828125,3.6028416
0.4140625,0.3828125,3.842048
0.421875,0.3828125,4.0747008
0.4296875,0.3828125,4.3024384
0.4375,0.3828125,4.530176
0.4453125,0.3828125,4.7448064
0.453125,0.3828125,4.939776
0.4609375,0.3828125,5.1183616
0.46875,0.3828125,5.2609024
0.4765625,0.3828125,5.382144
0.484375,0.3828125,5.4607872
0.4921875,0.3828125,5.5001088
0.5,0.3828125,5.496832
0.5078125,0.3828125,5.4624256
0.515625,0.3828125,5.3837824
0.5234375,0.3828125,5.2658176
0.53125,0.3828125,5.1183616
0.5390625,0.3828125,4.9414144
0.546875,0.3828125,4.7448064
0.5546875,0.3828125,4.5318144
0.5625,0.3828125,4.3106304
0.5703125,0.3828125,4.0730624
0.578125,0.3828125,3.842048
0.5859375,0.3828125,3.5995648
0.59375,0.3828125,3.366912
0.6015625,0.3828125,3.1391744
0.609375,0.3828125,2.9179904
0.6171875,0.3828125,2.7017216
0.625,0.3828125,2.490368
0.6328125,0.3828125,2.29376
0.640625,0.3828125,2.105344
0.6484375,0.3828125,1.9267584
0.65625,0.3828125,1.7547264
0.6640625,0.3828125,1.5908864
0.671875,0.3828125,1.4434304
0.6796875,0.3828125,1.3041664
0.6875,0.3828125,1.17440512
0.6953125,0.3828125,1.0543104
0.703125,0.3828125,0.94339072
0.7109375,0.3828125,0.8388608
0.71875,0.3828125,0.74678272
0.7265625,0.3828125,0.66076672
0.734375,0.3828125,0.58310656
0.7421875,0.3828125,0.51347456
0.75,0.3828125,0.44924928
0.7578125,0.3828125,0.39124992
0.765625,0.3828125,0.34045952
0.7734375,0.3828125,0.29507584
0.78125,0.3828125,0.25427968
0.7890625,0.3828125,0.21970944
0.796875,0.3828125,0.18825216
0.8046875,0.3828125,0.160907264
0.8125,0.3828125,0.137281536
0.8203125,0.3828125,0.117325824
0.828125,0.3828125,0.098205696
0.8359375,0.3828125,0.083165184
0.84375,0.3828125,0.070074368
0.8515625,0.3828125,0.057884672
0.859375,0.3828125,0.048267264
0.8671875,0.3828125,0.039993344
0.875,0.3828125,0.032636928
0.8828125,0.3828125,0.027377664
0.890625,0.3828125,0.022183936
0.8984375,0.3828125,0.018137088
0.90625,0.3828125,0.014671872
0.9140625,0.3828125,0.011935744
0.921875,0.3828125,0.0095223808
0.9296875,0.3828125,0.0078856192
0.9375,0.3828125,0.0062242816
0.9453125,0.3828125,0.004882432
0.953125,0.3828125,0.0039305216
0.9609375,0.3828125,0.0032571392
0.96875,0.3828125,0.0024051712
0.9765625,0.3828125,0.002031616
0.984375,0.3828125,0.0014843904
0.9921875,0.3828125,0.0011747328

0.0,0.390625,0.0012337152
0.0078125,0.390625,0.0015548416
0.015625,0.390625,0.0020365312
0.0234375,0.390625,0.0026116096
0.03125,0.390625,0.0032833536
0.0390625,0.390625,0.0042041344
0.046875,0.390625,0.005316608
0.0546875,0.390625,0.0064897024
0.0625,0.390625,0.008421376
0.0703125,0.390625,0.010141696
0.078125,0.390625,0.0125698048
0.0859375,0.390625,0.0154157056
0.09375,0.390625,0.019283968
0.1015625,0.390625,0.023281664
0.109375,0.390625,0.028770304
0.1171875,0.390625,0.034963456
0.125,0.390625,0.042254336
0.1328125,0.390625,0.05111808
0.140625,0.390625,0.061308928
0.1484375,0.390625,0.072859648
0.15625,0.390625,0.087179264
0.1640625,0.390625,0.103481344
0.171875,0.390625,0.122601472
0.1796875,0.390625,0.145588224
0.1875,0.390625,0.17088512
0.1953125,0.390625,0.19873792
0.203125,0.390625,0.23232512
0.2109375,0.390625,0.27082752
0.21875,0.390625,0.31244288
0.2265625,0.390625,0.360448
0.234375,0.390625,0.41467904
0.2421875,0.390625,0.47611904
0.25,0.390625,0.54116352
0.2578125,0.390625,0.61882368
0.265625,0.390625,0.69992448
0.2734375,0.390625,0.79265792
0.28125,0.390625,0.8896512
0.2890625,0.390625,0.99958784
0.296875,0.390625,1.11869952
0.3046875,0.390625,1.24715008
0.3125,0.390625,1.38838016
0.3203125,0.390625,1.54042368
0.328125,0.390625,1.695744
0.3359375,0.390625,1.867776
0.34375,0.390625,2.056192
0.3515625,0.390625,2.2511616
0.359375,0.390625,2.4526848
0.3671875,0.390625,2.6755072
0.375,0.390625,2.899968
0.3828125,0.390625,3.1358976
0.390625,0.390625,3.3898496
0.3984375,0.390625,3.6438016
0.40625,0.390625,3.9108608
0.4140625,0.390625,4.1762816
0.421875,0.390625,4.4449792
0.4296875,0.390625,4.7087616
0.4375,0.390625,4.9758208
0.4453125,0.390625,5.226496
0.453125,0.390625,5.4607872
0.4609375,0.390625,5.6721408
0.46875,0.390625,5.8474496
0.4765625,0.390625,5.9834368
0.484375,0.390625,6.0882944
0.4921875,0.390625,6.1390848
0.5,0.390625,6.1407232
0.5078125,0.390625,6.0882944
0.515625,0.390625,5.9916288
0.5234375,0.390625,5.849088
0.53125,0.390625,5.6672256
0.5390625,0.390625,5.464064
0.546875,0.390625,5.2232192
0.5546875,0.390625,4.9774592
0.5625,0.390625,4.7104
0.5703125,0.390625,4.4449792
0.578125,0.390625,4.1746432
0.5859375,0.390625,3.9059456
0.59375,0.390625,3.64544
0.6015625,0.390625,3.3882112
0.609375,0.390625,3.1391744
0.6171875,0.390625,2.899968
0.625,0.390625,2.6738688
0.6328125,0.390625,2.4576
0.640625,0.390625,2.2511616
0.6484375,0.390625,2.0529152
0.65625,0.390625,1.8694144
0.6640625,0.390625,1.6990208
0.671875,0.390625,1.5368192
0.6796875,0.390625,1.38821632
0.6875,0.390625,1.24895232
0.6953125,0.390625,1.11951872
0.703125,0.390625,1.00089856
0.7109375,0.390625,0.89030656
0.71875,0.390625,0.79151104
0.7265625,0.390625,0.69943296
0.734375,0.390625,0.61702144
0.7421875,0.390625,0.54181888
0.75,0.390625,0.47546368
0.7578125,0.390625,0.41500672
0.765625,0.390625,0.36061184
0.7734375,0.390625,0.3121152
0.78125,0.390625,0.270336
0.7890625,0.390625,0.2326528
0.796875,0.390625,0.19939328
0.8046875,0.390625,0.1703936
0.8125,0.390625,0.144539648
0.8203125,0.390625,0.123273216
0.828125,0.390625,0.103972864
0.8359375,0.390625,0.087113728
0.84375,0.390625,0.073007104
0.8515625,0.390625,0.06127616
0.859375,0.390625,0.050921472
0.8671875,0.390625,0.041795584
0.875,0.390625,0.035110912
0.8828125,0.390625,0.028966912
0.890625,0.390625,0.023560192
0.8984375,0.390625,0.019283968
0.90625,0.390625,0.0154222592
0.9140625,0.390625,0.0126517248
0.921875,0.390625,0.0101367808
0.9296875,0.390625,0.00827392
0.9375,0.390625,0.006733824
0.9453125,0.390625,0.0052903936
0.953125,0.390625,0.004210688
0.9609375,0.390625,0.0032587776
0.96875,0.390625,0.0026968064
0.9765625,0.390625,0.0020365312
0.984375,0.390625,0.0016973824
0.9921875,0.390625,0.0012075008

0.0,0.3984375,0.001302528
0.0078125,0.3984375,0.0017235968
0.015625,0.3984375,0.0021659648
0.0234375,0.3984375,0.002801664
0.03125,0.3984375,0.0035192832
0.0390625,0.3984375,0.0045203456
0.046875,0.3984375,0.0055967744
0.0546875,0.3984375,0.0067780608
0.0625,0.3984375,0.0087523328
0.0703125,0.3984375,0.0109494272
0.078125,0.3984375,0.0131743744
0.0859375,0.3984375,0.016318464
0.09375,0.3984375,0.02048
0.1015625,0.3984375,0.024870912
0.109375,0.3984375,0.029966336
0.1171875,0.3984375,0.0364544
0.125,0.3984375,0.04456448
0.1328125,0.3984375,0.053346304
0.140625,0.3984375,0.064159744
0.1484375,0.3984375,0.076955648
0.15625,0.3984375,0.091783168
0.1640625,0.3984375,0.110608384
0.171875,0.3984375,0.12926976
0.1796875,0.3984375,0.152387584
0.1875,0.3984375,0.1785856
0.1953125,0.3984375,0.2105344
0.203125,0.3984375,0.24510464
0.2109375,0.3984375,0.28475392
0.21875,0.3984375,0.3293184
0.2265625,0.3984375,0.380928
0.234375,0.3984375,0.43646976
0.2421875,0.3984375,0.50118656
0.25,0.3984375,0.57376768
0.2578125,0.3984375,0.65191936
0.265625,0.3984375,0.7380992
0.2734375,0.3984375,0.83607552
0.28125,0.3984375,0.94273536
0.2890625,0.3984375,1.05971712
0.296875,0.3984375,1.18718464
0.3046875,0.3984375,1.32333568
0.3125,0.3984375,1.47275776
0.3203125,0.3984375,1.62922496
0.328125,0.3984375,1.80224
0.3359375,0.3984375,1.9922944
0.34375,0.3984375,2.1856256
0.3515625,0.3984375,2.3986176
0.359375,0.3984375,2.6230784
0.3671875,0.3984375,2.859008
0.375,0.3984375,3.1096832
0.3828125,0.3984375,3.3685504
0.390625,0.3984375,3.6421632
0.3984375,0.3984375,3.923968
0.40625,0.3984375,4.2221568
0.4140625,0.3984375,4.5252608
0.421875,0.3984375,4.8381952
0.4296875,0.3984375,5.1511296
0.4375,0.3984375,5.4607872
0.4453125,0.3984375,5.7638912
0.453125,0.3984375,6.0424192
0.4609375,0.3984375,6.291456
0.46875,0.3984375,6.5142784
0.4765625,0.3984375,6.6977792
0.484375,0.3984375,6.8091904
0.4921875,0.3984375,6.8829184
0.5,0.3984375,6.8829184
0.5078125,0.3984375,6.8206592
0.515625,0.3984375,6.6961408
0.5234375,0.3984375,6.5159168
0.53125,0.3984375,6.2930944
0.5390625,0.3984375,6.0358656
0.546875,0.3984375,5.7622528
0.5546875,0.3984375,5.4591488
0.5625,0.3984375,5.1494912
0.5703125,0.3984375,4.841472
0.578125,0.3984375,4.5285376
0.5859375,0.3984375,4.2287104
0.59375,0.3984375,3.93216
0.6015625,0.3984375,3.64544
0.609375,0.3984375,3.3685504
0.6171875,0.3984375,3.1096832
0.625,0.3984375,2.8540928
0.6328125,0.3984375,2.62144
0.640625,0.3984375,2.3969792
0.6484375,0.3984375,2.187264
0.65625,0.3984375,1.9890176
0.6640625,0.3984375,1.8006016
0.671875,0.3984375,1.6310272
0.6796875,0.3984375,1.47275776
0.6875,0.3984375,1.32169728
0.6953125,0.3984375,1.18276096
0.703125,0.3984375,1.05938944
0.7109375,0.3984375,0.94273536
0.71875,0.3984375,0.83525632
0.7265625,0.3984375,0.7380992
0.734375,0.3984375,0.65323008
0.7421875,0.3984375,0.57196544
0.75,0.3984375,0.50266112
0.7578125,0.3984375,0.44056576
0.765625,0.3984375,0.38076416
0.7734375,0.3984375,0.32964608
0.78125,0.3984375,0.28491776
0.7890625,0.3984375,0.24477696
0.796875,0.3984375,0.21020672
0.8046875,0.3984375,0.1794048
0.8125,0.3984375,0.153092096
0.8203125,0.3984375,0.1298432
0.828125,0.3984375,0.109805568
0.8359375,0.3984375,0.092372992
0.84375,0.3984375,0.077594624
0.8515625,0.3984375,0.064192512
0.859375,0.3984375,0.053395456
0.8671875,0.3984375,0.044777472
0.875,0.3984375,0.037175296
0.8828125,0.3984375,0.03022848
0.890625,0.3984375,0.024920064
0.8984375,0.3984375,0.020250624
0.90625,0.3984375,0.016613376
0.9140625,0.3984375,0.013361152
0.921875,0.3984375,0.0109592576
0.9296875,0.3984375,0.0084918272
0.9375,0.3984375,0.0070598656
0.9453125,0.3984375,0.0054198272
0.953125,0.3984375,0.0043974656
0.9609375,0.3984375,0.0034603008
0.96875,0.3984375,0.0028327936
0.9765625,0.3984375,0.0021561344
0.984375,0.3984375,0.001622016
0.9921875,0.3984375,0.0013533184

0.0,0.40625,0.0014106624
0.0078125,0.40625,0.0017793024
0.015625,0.40625,0.0023937024
0.0234375,0.40625,0.0028164096
0.03125,0.40625,0.0037240832
0.0390625,0.40625,0.004636672
0.046875,0.40625,0.0057360384
0.0546875,0.40625,0.007307264
0.0625,0.40625,0.0089964544
0.0703125,0.40625,0.0112246784
0.078125,0.40625,0.0137478144
0.0859375,0.40625,0.017186816
0.09375,0.40625,0.021086208
0.1015625,0.40625,0.025985024
0.109375,0.40625,0.031686656
0.1171875,0.40625,0.038600704
0.125,0.40625,0.046383104
0.1328125,0.40625,0.056508416
0.140625,0.40625,0.068173824
0.1484375,0.40625,0.08093696
0.15625,0.40625,0.096468992
0.1640625,0.40625,0.1150976
0.171875,0.40625,0.135380992
0.1796875,0.40625,0.160137216
0.1875,0.40625,0.18776064
0.1953125,0.40625,0.21921792
0.203125,0.40625,0.25788416
0.2109375,0.40625,0.29917184
0.21875,0.40625,0.34766848
0.2265625,0.40625,0.40042496
0.234375,0.40625,0.46071808
0.2421875,0.40625,0.52740096
0.25,0.40625,0.60325888
0.2578125,0.40625,0.68665344
0.265625,0.40625,0.77824
0.2734375,0.40625,0.87916544
0.28125,0.40625,0.99139584
0.2890625,0.40625,1.11394816
0.296875,0.40625,1.2484608
0.3046875,0.40625,1.39460608
0.3125,0.40625,1.55418624
0.3203125,0.40625,1.72032
0.328125,0.40625,1.9038208
0.3359375,0.40625,2.1004288
0.34375,0.40625,2.318336
0.3515625,0.40625,2.5411584
0.359375,0.40625,2.78528
0.3671875,0.40625,3.0425088
0.375,0.40625,3.3144832
0.3828125,0.40625,3.5995648
0.390625,0.40625,3.907584
0.3984375,0.40625,4.2303488
0.40625,0.40625,4.5613056
0.4140625,0.40625,4.907008
0.421875,0.40625,5.267456
0.4296875,0.40625,5.6213504
0.4375,0.40625,5.9916288
0.4453125,0.40625,6.3520768
0.453125,0.40625,6.6945024
0.4609375,0.40625,7.0074368
0.46875,0.40625,7.2876032
0.4765625,0.40625,7.5104256
0.484375,0.40625,7.6611584
0.4921875,0.40625,7.749632
0.5,0.40625,7.7512704
0.5078125,0.40625,7.6627968
0.515625,0.40625,7.503872
0.5234375,0.40625,7.2859648
0.53125,0.40625,7.00416
0.5390625,0.40625,6.6895872
0.546875,0.40625,6.3488
0.5546875,0.40625,5.9899904
0.5625,0.40625,5.6213504
0.5703125,0.40625,5.2609024
0.578125,0.40625,4.9053696
0.5859375,0.40625,4.5596672
0.59375,0.40625,4.2254336
0.6015625,0.40625,3.9059456
0.609375,0.40625,3.6012032
0.6171875,0.40625,3.3144832
0.625,0.40625,3.0408704
0.6328125,0.40625,2.7836416
0.640625,0.40625,2.5427968
0.6484375,0.40625,2.318336
0.65625,0.40625,2.1037056
0.6640625,0.40625,1.9038208
0.671875,0.40625,1.7252352
0.6796875,0.40625,1.55172864
0.6875,0.40625,1.3910016
0.6953125,0.40625,1.24616704
0.703125,0.40625,1.1149312
0.7109375,0.40625,0.99057664
0.71875,0.40625,0.87949312
0.7265625,0.40625,0.77676544
0.734375,0.40625,0.6856704
0.7421875,0.40625,0.60309504
0.75,0.40625,0.52969472
0.7578125,0.40625,0.46006272
0.765625,0.40625,0.40009728
0.7734375,0.40625,0.34586624
0.78125,0.40625,0.29769728
0.7890625,0.40625,0.25690112
0.796875,0.40625,0.21987328
0.8046875,0.40625,0.18808832
0.8125,0.40625,0.160137216
0.8203125,0.40625,0.135790592
0.828125,0.40625,0.114900992
0.8359375,0.40625,0.095977472
0.84375,0.40625,0.081362944
0.8515625,0.40625,0.067600384
0.859375,0.40625,0.056131584
0.8671875,0.40625,0.046546944
0.875,0.40625,0.03874816
0.8828125,0.40625,0.03178496
0.890625,0.40625,0.025706496
0.8984375,0.40625,0.021184512
0.90625,0.40625,0.017072128
0.9140625,0.40625,0.0139722752
0.921875,0.40625,0.011517952
0.9296875,0.40625,0.0090816512
0.9375,0.40625,0.0072564736
0.9453125,0.40625,0.0057131008
0.953125,0.40625,0.0047235072
0.9609375,0.40625,0.0037945344
0.96875,0.40625,0.0029147136
0.9765625,0.40625,0.0023035904
0.984375,0.40625,0.0017629184
0.9921875,0.40625,0.0014385152

0.0,0.4140625,0.0014630912
0.0078125,0.4140625,0.0018382848
0.015625,0.4140625,0.0023445504
0.0234375,0.4140625,0.0030441472
0.03125,0.4140625,0.003784704
0.0390625,0.4140625,0.0048283648
0.046875,0.4140625,0.0061374464
0.0546875,0.4140625,0.007569408
0.0625,0.4140625,0.0096649216
0.0703125,0.4140625,0.011984896
0.078125,0.4140625,0.0145702912
0.0859375,0.4140625,0.017907712
0.09375,0.4140625,0.02195456
0.1015625,0.4140625,0.027312128
0.109375,0.4140625,0.032669696
0.1171875,0.4140625,0.040157184
0.125,0.4140625,0.048955392
0.1328125,0.4140625,0.058343424
0.140625,0.4140625,0.071090176
0.1484375,0.4140625,0.085393408
0.15625,0.4140625,0.101105664
0.1640625,0.4140625,0.119881728
0.171875,0.4140625,0.142508032
0.1796875,0.4140625,0.167936
0.1875,0.4140625,0.19644416
0.1953125,0.4140625,0.2301952
0.203125,0.4140625,0.26984448
0.2109375,0.4140625,0.31326208
0.21875,0.4140625,0.36257792
0.2265625,0.4140625,0.4186112
0.234375,0.4140625,0.48103424
0.2421875,0.4140625,0.5521408
0.25,0.4140625,0.63012864
0.2578125,0.4140625,0.71745536
0.265625,0.4140625,0.81526784
0.2734375,0.4140625,0.92209152
0.28125,0.4140625,1.03989248
0.2890625,0.4140625,1.17129216
0.296875,0.4140625,1.31022848
0.3046875,0.4140625,1.46243584
0.3125,0.4140625,1.63168256
0.3203125,0.4140625,1.810432
0.328125,0.4140625,2.00704
0.3359375,0.4140625,2.2183936
0.34375,0.4140625,2.4461312
0.3515625,0.4140625,2.6902528
0.359375,0.4140625,2.9458432
0.3671875,0.4140625,3.2292864
0.375,0.4140625,3.5192832
0.3828125,0.4140625,3.8436864
0.390625,0.4140625,4.1762816
0.3984375,0.4140625,4.5285376
0.40625,0.4140625,4.9086464
0.4140625,0.4140625,5.3035008
0.421875,0.4140625,5.7114624
0.4296875,0.4140625,6.1374464
0.4375,0.4140625,6.569984
0.4453125,0.4140625,7.0090752
0.453125,0.4140625,7.4317824
0.4609375,0.4140625,7.8331904
0.46875,0.4140625,8.1821696
0.4765625,0.4140625,8.4754432
0.484375,0.4140625,8.6704128
0.4921875,0.4140625,8.7834624
0.5,0.4140625,8.781824
0.5078125,0.4140625,8.6786048
0.515625,0.4140625,8.4672512
0.5234375,0.4140625,8.1788928
0.53125,0.4140625,7.8282752
0.5390625,0.4140625,7.4317824
0.546875,0.4140625,7.0139904
0.5546875,0.4140625,6.5732608
0.5625,0.4140625,6.1423616
0.5703125,0.4140625,5.7114624
0.578125,0.4140625,5.3051392
0.5859375,0.4140625,4.9053696
0.59375,0.4140625,4.5334528
0.6015625,0.4140625,4.17792
0.609375,0.4140625,3.833856
0.6171875,0.4140625,3.5192832
0.625,0.4140625,3.2260096
0.6328125,0.4140625,2.94912
0.640625,0.4140625,2.6853376
0.6484375,0.4140625,2.4428544
0.65625,0.4140625,2.2216704
0.6640625,0.4140625,2.0103168
0.671875,0.4140625,1.8120704
0.6796875,0.4140625,1.63086336
0.6875,0.4140625,1.46292736
0.6953125,0.4140625,1.3115392
0.703125,0.4140625,1.17030912
0.7109375,0.4140625,1.040384
0.71875,0.4140625,0.91947008
0.7265625,0.4140625,0.81543168
0.734375,0.4140625,0.71794688
0.7421875,0.4140625,0.63062016
0.75,0.4140625,0.55246848
0.7578125,0.4140625,0.47988736
0.765625,0.4140625,0.41680896
0.7734375,0.4140625,0.36257792
0.78125,0.4140625,0.31260672
0.7890625,0.4140625,0.26886144
0.796875,0.4140625,0.2318336
0.8046875,0.4140625,0.19775488
0.8125,0.4140625,0.16842752
0.8203125,0.4140625,0.142606336
0.828125,0.4140625,0.119799808
0.8359375,0.4140625,0.100483072
0.84375,0.4140625,0.084754432
0.8515625,0.4140625,0.070762496
0.859375,0.4140625,0.05832704
0.8671875,0.4140625,0.049135616
0.875,0.4140625,0.040157184
0.8828125,0.4140625,0.033144832
0.890625,0.4140625,0.027082752
0.8984375,0.4140625,0.021839872
0.90625,0.4140625,0.017874944
0.9140625,0.4140625,0.0145473536
0.921875,0.4140625,0.0117374976
0.9296875,0.4140625,0.0095961088
0.9375,0.4140625,0.0077037568
0.9453125,0.4140625,0.0059342848
0.953125,0.4140625,0.0050593792
0.9609375,0.4140625,0.0038060032
0.96875,0.4140625,0.00311296
0.9765625,0.4140625,0.0023494656
0.984375,0.4140625,0.0018317312
0.9921875,0.4140625,0.0015613952

0.0,0.421875,0.0014319616
0.0078125,0.421875,0.0018792448
0.015625,0.421875,0.0024723456
0.0234375,0.421875,0.0031883264
0.03125,0.421875,0.003981312
0.0390625,0.421875,0.0049790976
0.046875,0.421875,0.0064847872
0.0546875,0.421875,0.0080756736
0.0625,0.421875,0.00999424
0.0703125,0.421875,0.0122437632
0.078125,0.421875,0.0153223168
0.0859375,0.421875,0.018825216
0.09375,0.421875,0.022921216
0.1015625,0.421875,0.028033024
0.109375,0.421875,0.0344064
0.1171875,0.421875,0.041582592
0.125,0.421875,0.050659328
0.1328125,0.421875,0.061063168
0.140625,0.421875,0.07389184
0.1484375,0.421875,0.088326144
0.15625,0.421875,0.10510336
0.1640625,0.421875,0.124338176
0.171875,0.421875,0.147406848
0.1796875,0.421875,0.17432576
0.1875,0.421875,0.20512768
0.1953125,0.421875,0.24068096
0.203125,0.421875,0.28065792
0.2109375,0.421875,0.32653312
0.21875,0.421875,0.3784704
0.2265625,0.421875,0.43646976
0.234375,0.421875,0.50282496
0.2421875,0.421875,0.57540608
0.25,0.421875,0.65732608
0.2578125,0.421875,0.74989568
0.265625,0.421875,0.8495104
0.2734375,0.421875,0.96436224
0.28125,0.421875,1.08609536
0.2890625,0.421875,1.21995264
0.296875,0.421875,1.36921088
0.3046875,0.421875,1.53075712
0.3125,0.421875,1.7072128
0.3203125,0.421875,1.8972672
0.328125,0.421875,2.105344
0.3359375,0.421875,2.3248896
0.34375,0.421875,2.5673728
0.3515625,0.421875,2.8246016
0.359375,0.421875,3.1080448
0.3671875,0.421875,3.407872
0.375,0.421875,3.7289984
0.3828125,0.421875,4.071424
0.390625,0.421875,4.4466176
0.3984375,0.421875,4.8365568
0.40625,0.421875,5.259264
0.4140625,0.421875,5.7163776
0.421875,0.421875,6.1915136
0.4296875,0.421875,6.6961408
0.4375,0.421875,7.217152
0.4453125,0.421875,7.7447168
0.453125,0.421875,8.2755584
0.4609375,0.421875,8.7752704
0.46875,0.421875,9.2356608
0.4765625,0.421875,9.6272384
0.484375,0.421875,9.9008512
0.4921875,0.421875,10.0483072
0.5,0.421875,10.0499456
0.5078125,0.421875,9.9024896
0.515625,0.421875,9.6256
0.5234375,0.421875,9.2340224
0.53125,0.421875,8.7834624
0.5390625,0.421875,8.27392
0.546875,0.421875,7.74144
0.5546875,0.421875,7.2138752
0.5625,0.421875,6.6961408
0.5703125,0.421875,6.1882368
0.578125,0.421875,5.7114624
0.5859375,0.421875,5.2576256
0.59375,0.421875,4.841472
0.6015625,0.421875,4.4433408
0.609375,0.421875,4.0763392
0.6171875,0.421875,3.7339136
0.625,0.421875,3.4045952
0.6328125,0.421875,3.1064064
0.640625,0.421875,2.8295168
0.6484375,0.421875,2.5706496
0.65625,0.421875,2.3298048
0.6640625,0.421875,2.1020672
0.671875,0.421875,1.8972672
0.6796875,0.421875,1.7088512
0.6875,0.421875,1.5310848
0.6953125,0.421875,1.36904704
0.703125,0.421875,1.22404864
0.7109375,0.421875,1.08691456
0.71875,0.421875,0.96108544
0.7265625,0.421875,0.8527872
0.734375,0.421875,0.74989568
0.7421875,0.421875,0.65814528
0.75,0.421875,0.5758976
0.7578125,0.421875,0.50249728
0.765625,0.421875,0.4366336
0.7734375,0.421875,0.37748736
0.78125,0.421875,0.32571392
0.7890625,0.421875,0.27918336
0.796875,0.421875,0.23904256
0.8046875,0.421875,0.20463616
0.8125,0.421875,0.17580032
0.8203125,0.421875,0.147226624
0.828125,0.421875,0.125042688
0.8359375,0.421875,0.105742336
0.84375,0.421875,0.087883776
0.8515625,0.421875,0.073302016
0.859375,0.421875,0.060981248
0.8671875,0.421875,0.050757632
0.875,0.421875,0.041828352
0.8828125,0.421875,0.03416064
0.890625,0.421875,0.028196864
0.8984375,0.421875,0.023298048
0.90625,0.421875,0.018415616
0.9140625,0.421875,0.0153829376
0.921875,0.421875,0.0119488512
0.9296875,0.421875,0.009969664
0.9375,0.421875,0.0078184448
0.9453125,0.421875,0.0062652416
0.953125,0.421875,0.0051757056
0.9609375,0.421875,0.0040452096
0.96875,0.421875,0.0033210368
0.9765625,0.421875,0.0024608768
0.984375,0.421875,0.001908736
0.9921875,0.421875,0.0015368192

0.0,0.4296875,0.0015679488
0.0078125,0.4296875,0.00200704
0.015625,0.4296875,0.0024756224
0.0234375,0.4296875,0.0033308672
0.03125,0.4296875,0.0041058304
0.0390625,0.4296875,0.0053018624
0.046875,0.4296875,0.0066813952
0.0546875,0.4296875,0.0080166912
0.0625,0.4296875,0.010346496
0.0703125,0.4296875,0.0125386752
0.078125,0.4296875,0.0156647424
0.0859375,0.4296875,0.019431424
0.09375,0.4296875,0.02383872
0.1015625,0.4296875,0.029310976
0.109375,0.4296875,0.035536896
0.1171875,0.4296875,0.042795008
0.125,0.4296875,0.052477952
0.1328125,0.4296875,0.063438848
0.140625,0.4296875,0.076054528
0.1484375,0.4296875,0.092028928
0.15625,0.4296875,0.10870784
0.1640625,0.4296875,0.129613824
0.171875,0.4296875,0.152895488
0.1796875,0.4296875,0.18137088
0.1875,0.4296875,0.21282816
0.1953125,0.4296875,0.24887296
0.203125,0.4296875,0.29065216
0.2109375,0.4296875,0.3383296
0.21875,0.4296875,0.39256064
0.2265625,0.4296875,0.45268992
0.234375,0.4296875,0.51953664
0.2421875,0.4296875,0.59785216
0.25,0.4296875,0.68468736
0.2578125,0.4296875,0.77627392
0.265625,0.4296875,0.8830976
0.2734375,0.4296875,1.00089856
0.28125,0.4296875,1.12820224
0.2890625,0.4296875,1.26992384
0.296875,0.4296875,1.42524416
0.3046875,0.4296875,1.59236096
0.3125,0.4296875,1.7809408
0.3203125,0.4296875,1.9791872
0.328125,0.4296875,2.2003712
0.3359375,0.4296875,2.433024
0.34375,0.4296875,2.6836992
0.3515625,0.4296875,2.9622272
0.359375,0.4296875,3.2587776
0.3671875,0.4296875,3.579904
0.375,0.4296875,3.9305216
0.3828125,0.4296875,4.3040768
0.390625,0.4296875,4.7087616
0.3984375,0.4296875,5.152768
0.40625,0.4296875,5.627904
0.4140625,0.4296875,6.1407232
0.421875,0.4296875,6.692864
0.4296875,0.4296875,7.2925184
0.4375,0.4296875,7.921664
0.4453125,0.4296875,8.5671936
0.453125,0.4296875,9.2454912
0.4609375,0.4296875,9.8992128
0.46875,0.4296875,10.5168896
0.4765625,0.4296875,11.0395392
0.484375,0.4296875,11.4262016
0.4921875,0.4296875,11.640832
0.5,0.4296875,11.63264
0.5078125,0.4296875,11.4245632
0.515625,0.4296875,11.0379008
0.5234375,0.4296875,10.518528
0.53125,0.4296875,9.9008512
0.5390625,0.4296875,9.2422144
0.546875,0.4296875,8.5721088
0.5546875,0.4296875,7.9151104
0.5625,0.4296875,7.2892416
0.5703125,0.4296875,6.6961408
0.578125,0.4296875,6.135808
0.5859375,0.4296875,5.6311808
0.59375,0.4296875,5.1511296
0.6015625,0.4296875,4.7120384
0.609375,0.4296875,4.308992
0.6171875,0.4296875,3.9288832
0.625,0.4296875,3.5815424
0.6328125,0.4296875,3.2587776
0.640625,0.4296875,2.9605888
0.6484375,0.4296875,2.6886144
0.65625,0.4296875,2.4313856
0.6640625,0.4296875,2.1987328
0.671875,0.4296875,1.9791872
0.6796875,0.4296875,1.7793024
0.6875,0.4296875,1.59481856
0.6953125,0.4296875,1.42688256
0.703125,0.4296875,1.27156224
0.7109375,0.4296875,1.12656384
0.71875,0.4296875,0.99926016
0.7265625,0.4296875,0.88489984
0.734375,0.4296875,0.77856768
0.7421875,0.4296875,0.684032
0.75,0.4296875,0.59768832
0.7578125,0.4296875,0.51953664
0.765625,0.4296875,0.4521984
0.7734375,0.4296875,0.39256064
0.78125,0.4296875,0.3391488
0.7890625,0.4296875,0.29114368
0.796875,0.4296875,0.24756224
0.8046875,0.4296875,0.21200896
0.8125,0.4296875,0.1818624
0.8203125,0.4296875,0.153862144
0.828125,0.4296875,0.129613824
0.8359375,0.4296875,0.108691456
0.84375,0.4296875,0.091570176
0.8515625,0.4296875,0.076087296
0.859375,0.4296875,0.063389696
0.8671875,0.4296875,0.052854784
0.875,0.4296875,0.043122688
0.8828125,0.4296875,0.035979264
0.890625,0.4296875,0.029048832
0.8984375,0.4296875,0.02408448
0.90625,0.4296875,0.019349504
0.9140625,0.4296875,0.015572992
0.921875,0.4296875,0.0126025728
0.9296875,0.4296875,0.0099434496
0.9375,0.4296875,0.0080166912
0.9453125,0.4296875,0.0064356352
0.953125,0.4296875,0.0051625984
0.9609375,0.4296875,0.0041222144
0.96875,0.4296875,0.0032964608
0.9765625,0.4296875,0.002490368
0.984375,0.4296875,0.0018694144
0.9921875,0.4296875,0.0015368192

0.0,0.4375,0.0014467072
0.0078125,0.4375,0.002072576
0.015625,0.4375,0.00253952
0.0234375,0.4375,0.0034881536
0.03125,0.4375,0.0043728896
0.0390625,0.4375,0.0053362688
0.046875,0.4375,0.0067977216
0.0546875,0.4375,0.0087375872
0.0625,0.4375,0.0105086976
0.0703125,0.4375,0.0132988928
0.078125,0.4375,0.016228352
0.0859375,0.4375,0.019922944
0.09375,0.4375,0.024952832
0.1015625,0.4375,0.030359552
0.109375,0.4375,0.036978688
0.1171875,0.4375,0.044957696
0.125,0.4375,0.05439488
0.1328125,0.4375,0.065323008
0.140625,0.4375,0.078446592
0.1484375,0.4375,0.094191616
0.15625,0.4375,0.112771072
0.1640625,0.4375,0.134135808
0.171875,0.4375,0.158531584
0.1796875,0.4375,0.18661376
0.1875,0.4375,0.2187264
0.1953125,0.4375,0.25772032
0.203125,0.4375,0.30048256
0.2109375,0.4375,0.34947072
0.21875,0.4375,0.40484864
0.2265625,0.4375,0.46923776
0.234375,0.4375,0.5357568
0.2421875,0.4375,0.6176768
0.25,0.4375,0.70598656
0.2578125,0.4375,0.80625664
0.265625,0.4375,0.91537408
0.2734375,0.4375,1.0354688
0.28125,0.4375,1.1689984
0.2890625,0.4375,1.3172736
0.296875,0.4375,1.47587072
0.3046875,0.4375,1.6531456
0.3125,0.4375,1.8448384
0.3203125,0.4375,2.0545536
0.328125,0.4375,2.2806528
0.3359375,0.4375,2.5296896
0.34375,0.4375,2.801664
0.3515625,0.4375,3.0916608
0.359375,0.4375,3.4062336
0.3671875,0.4375,3.7486592
0.375,0.4375,4.120576
0.3828125,0.4375,4.5318144
0.390625,0.4375,4.972544
0.3984375,0.4375,5.464064
0.40625,0.4375,5.988352
0.4140625,0.4375,6.5748992
0.421875,0.4375,7.2105984
0.4296875,0.4375,7.921664
0.4375,0.4375,8.6802432
0.4453125,0.4375,9.4912512
0.453125,0.4375,10.3579648
0.4609375,0.4375,11.2295936
0.46875,0.4375,12.0684544
0.4765625,0.4375,12.8172032
0.484375,0.4375,13.385728
0.4921875,0.4375,13.697024
0.5,0.4375,13.6937472
0.5078125,0.4375,13.3824512
0.515625,0.4375,12.8253952
0.5234375,0.4375,12.0782848
0.53125,0.4375,11.2328704
0.5390625,0.4375,10.3481344
0.546875,0.4375,9.494528
0.5546875,0.4375,8.6736896
0.5625,0.4375,7.9069184
0.5703125,0.4375,7.20896
0.578125,0.4375,6.5683456
0.5859375,0.4375,5.9932672
0.59375,0.4375,5.464064
0.6015625,0.4375,4.9758208
0.609375,0.4375,4.5318144
0.6171875,0.4375,4.120576
0.625,0.4375,3.7470208
0.6328125,0.4375,3.4095104
0.640625,0.4375,3.0900224
0.6484375,0.4375,2.7967488
0.65625,0.4375,2.5296896
0.6640625,0.4375,2.2839296
0.671875,0.4375,2.0529152
0.6796875,0.4375,1.8464768
0.6875,0.4375,1.6531456
0.6953125,0.4375,1.47685376
0.703125,0.4375,1.31514368
0.7109375,0.4375,1.1681792
0.71875,0.4375,1.03694336
0.7265625,0.4375,0.91324416
0.734375,0.4375,0.80347136
0.7421875,0.4375,0.70500352
0.75,0.4375,0.618496
0.7578125,0.4375,0.53723136
0.765625,0.4375,0.46727168
0.7734375,0.4375,0.4046848
0.78125,0.4375,0.34881536
0.7890625,0.4375,0.30081024
0.796875,0.4375,0.258048
0.8046875,0.4375,0.22003712
0.8125,0.4375,0.18628608
0.8203125,0.4375,0.15777792
0.828125,0.4375,0.13287424
0.8359375,0.4375,0.112164864
0.84375,0.4375,0.09412608
0.8515625,0.4375,0.07856128
0.859375,0.4375,0.065470464
0.8671875,0.4375,0.054362112
0.875,0.4375,0.044941312
0.8828125,0.4375,0.036732928
0.890625,0.4375,0.029671424
0.8984375,0.4375,0.024805376
0.90625,0.4375,0.020168704
0.9140625,0.4375,0.016400384
0.921875,0.4375,0.0130465792
0.9296875,0.4375,0.0105709568
0.9375,0.4375,0.0086786048
0.9453125,0.4375,0.0068681728
0.953125,0.4375,0.0055230464
0.9609375,0.4375,0.0042319872
0.96875,0.4375,0.0033308672
0.9765625,0.4375,0.0027410432
0.984375,0.4375,0.002105344
0.9921875,0.4375,0.0015794176

0.0,0.4453125,0.0016171008
0.0078125,0.4453125,0.0022020096
0.015625,0.4453125,0.0026165248
0.0234375,0.4453125,0.0033931264
0.03125,0.4453125,0.004407296
0.0390625,0.4453125,0.0054542336
0.046875,0.4453125,0.007151616
0.0546875,0.4453125,0.00868352
0.0625,0.4453125,0.010805248
0.0703125,0.4453125,0.013656064
0.078125,0.4453125,0.016908288
0.0859375,0.4453125,0.020201472
0.09375,0.4453125,0.025657344
0.1015625,0.4453125,0.03129344
0.109375,0.4453125,0.03776512
0.1171875,0.4453125,0.046219264
0.125,0.4453125,0.0561152
0.1328125,0.4453125,0.06684672
0.140625,0.4453125,0.081149952
0.1484375,0.4453125,0.096485376
0.15625,0.4453125,0.115965952
0.1640625,0.4453125,0.137428992
0.171875,0.4453125,0.162496512
0.1796875,0.4453125,0.19202048
0.1875,0.4453125,0.2260992
0.1953125,0.4453125,0.26443776
0.203125,0.4453125,0.30932992
0.2109375,0.4453125,0.3596288
0.21875,0.4453125,0.417792
0.2265625,0.4453125,0.48136192
0.234375,0.4453125,0.5554176
0.2421875,0.4453125,0.63586304
0.25,0.4453125,0.72876032
0.2578125,0.4453125,0.82870272
0.265625,0.4453125,0.93995008
0.2734375,0.4453125,1.0665984
0.28125,0.4453125,1.20406016
0.2890625,0.4453125,1.35643136
0.296875,0.4453125,1.52256512
0.3046875,0.4453125,1.7055744
0.3125,0.4453125,1.908736
0.3203125,0.4453125,2.1250048
0.328125,0.4453125,2.359296
0.3359375,0.4453125,2.6181632
0.34375,0.4453125,2.8983296
0.3515625,0.4453125,3.2063488
0.359375,0.4453125,3.5405824
0.3671875,0.4453125,3.9043072
0.375,0.4453125,4.3073536
0.3828125,0.4453125,4.7464448
0.390625,0.4453125,5.2232192
0.3984375,0.4453125,5.7606144
0.40625,0.4453125,6.3520768
0.4140625,0.4453125,7.0074368
0.421875,0.4453125,7.749632
0.4296875,0.4453125,8.5721088
0.4375,0.4453125,9.4896128
0.4453125,0.4453125,10.518528
0.453125,0.4453125,11.6310016
0.4609375,0.4453125,12.8221184
0.46875,0.4453125,14.024704
0.4765625,0.4453125,15.130624
0.484375,0.4453125,16.0022528
0.4921875,0.4453125,16.482304
0.5,0.4453125,16.482304
0.5078125,0.4453125,16.007168
0.515625,0.4453125,15.1240704
0.5234375,0.4453125,14.016512
0.53125,0.4453125,12.8303104
0.5390625,0.4453125,11.6293632
0.546875,0.4453125,10.5152512
0.5546875,0.4453125,9.4978048
0.5625,0.4453125,8.5721088
0.5703125,0.4453125,7.7561856
0.578125,0.4453125,7.0107136
0.5859375,0.4453125,6.3504384
0.59375,0.4453125,5.7573376
0.6015625,0.4453125,5.2248576
0.609375,0.4453125,4.7464448
0.6171875,0.4453125,4.3122688
0.625,0.4453125,3.9043072
0.6328125,0.4453125,3.5405824
0.640625,0.4453125,3.2129024
0.6484375,0.4453125,2.9032448
0.65625,0.4453125,2.62144
0.6640625,0.4453125,2.359296
0.671875,0.4453125,2.1250048
0.6796875,0.4453125,1.9038208
0.6875,0.4453125,1.7072128
0.6953125,0.4453125,1.52584192
0.703125,0.4453125,1.35708672
0.7109375,0.4453125,1.20438784
0.71875,0.4453125,1.06856448
0.7265625,0.4453125,0.94158848
0.734375,0.4453125,0.82919424
0.7421875,0.4453125,0.7258112
0.75,0.4453125,0.63635456
0.7578125,0.4453125,0.55508992
0.765625,0.4453125,0.48218112
0.7734375,0.4453125,0.41648128
0.78125,0.4453125,0.35995648
0.7890625,0.4453125,0.3088384
0.796875,0.4453125,0.26558464
0.8046875,0.4453125,0.22724608
0.8125,0.4453125,0.19218432
0.8203125,0.4453125,0.163577856
0.828125,0.4453125,0.137576448
0.8359375,0.4453125,0.115392512
0.84375,0.4453125,0.096681984
0.8515625,0.4453125,0.081608704
0.859375,0.4453125,0.06725632
0.8671875,0.4453125,0.056164352
0.875,0.4453125,0.046268416
0.8828125,0.4453125,0.037961728
0.890625,0.4453125,0.030867456
0.8984375,0.4453125,0.025198592
0.90625,0.4453125,0.020692992
0.9140625,0.4453125,0.016678912
0.921875,0.4453125,0.0133464064
0.9296875,0.4453125,0.0109985792
0.9375,0.4453125,0.0087392256
0.9453125,0.4453125,0.0070025216
0.953125,0.4453125,0.005578752
0.9609375,0.4453125,0.0043548672
0.96875,0.4453125,0.0034521088
0.9765625,0.4453125,0.0027181056
0.984375,0.4453125,0.0021987328
0.9921875,0.4453125,0.001646592

0.0,0.453125,0.0015712256
0.0078125,0.453125,0.0020578304
0.015625,0.453125,0.0029196288
0.0234375,0.453125,0.0034881536
0.03125,0.453125,0.0044302336
0.0390625,0.453125,0.0057393152
0.046875,0.453125,0.00720896
0.0546875,0.453125,0.008650752
0.0625,0.453125,0.0111149056
0.0703125,0.453125,0.0137576448
0.078125,0.453125,0.016941056
0.0859375,0.453125,0.020955136
0.09375,0.453125,0.02596864
0.1015625,0.453125,0.031817728
0.109375,0.453125,0.038486016
0.1171875,0.453125,0.04694016
0.125,0.453125,0.057458688
0.1328125,0.453125,0.068960256
0.140625,0.453125,0.082952192
0.1484375,0.453125,0.099745792
0.15625,0.453125,0.117751808
0.1640625,0.453125,0.14073856
0.171875,0.453125,0.16613376
0.1796875,0.453125,0.196608
0.1875,0.453125,0.23166976
0.1953125,0.453125,0.2711552
0.203125,0.453125,0.31670272
0.2109375,0.453125,0.36896768
0.21875,0.453125,0.42647552
0.2265625,0.453125,0.4947968
0.234375,0.453125,0.56655872
0.2421875,0.453125,0.65388544
0.25,0.453125,0.7471104
0.2578125,0.453125,0.85082112
0.265625,0.453125,0.96649216
0.2734375,0.453125,1.09592576
0.28125,0.453125,1.24010496
0.2890625,0.453125,1.3942784
0.296875,0.453125,1.56598272
0.3046875,0.453125,1.753088
0.3125,0.453125,1.9628032
0.3203125,0.453125,2.1839872
0.328125,0.453125,2.4297472
0.3359375,0.453125,2.7000832
0.34375,0.453125,2.9933568
0.3515625,0.453125,3.3112064
0.359375,0.453125,3.6651008
0.3671875,0.453125,4.0501248
0.375,0.453125,4.4695552
0.3828125,0.453125,4.9430528
0.390625,0.453125,5.4607872
0.3984375,0.453125,6.045696
0.40625,0.453125,6.6879488
0.4140625,0.453125,7.4334208
0.421875,0.453125,8.2722816
0.4296875,0.453125,9.248768
0.4375,0.453125,10.354688
0.4453125,0.453125,11.63264
0.453125,0.453125,13.0973696
0.4609375,0.453125,14.7324928
0.46875,0.453125,16.482304
0.4765625,0.453125,18.202624
0.484375,0.453125,19.644416
0.4921875,0.453125,20.48
0.5,0.453125,20.48
0.5078125,0.453125,19.628032
0.515625,0.453125,18.202624
0.5234375,0.453125,16.46592
0.53125,0.453125,14.7308544
0.5390625,0.453125,13.0973696
0.546875,0.453125,11.6342784
0.5546875,0.453125,10.354688
0.5625,0.453125,9.2438528
0.5703125,0.453125,8.2706432
0.578125,0.453125,7.4268672
0.5859375,0.453125,6.6945024
0.59375,0.453125,6.0391424
0.6015625,0.453125,5.4591488
0.609375,0.453125,4.9381376
0.6171875,0.453125,4.4761088
0.625,0.453125,4.0517632
0.6328125,0.453125,3.6667392
0.640625,0.453125,3.3161216
0.6484375,0.453125,2.9917184
0.65625,0.453125,2.7017216
0.6640625,0.453125,2.433024
0.671875,0.453125,2.1839872
0.6796875,0.453125,1.9595264
0.6875,0.453125,1.753088
0.6953125,0.453125,1.56745728
0.703125,0.453125,1.39542528
0.7109375,0.453125,1.23731968
0.71875,0.453125,1.09674496
0.7265625,0.453125,0.9674752
0.734375,0.453125,0.8495104
0.7421875,0.453125,0.74645504
0.75,0.453125,0.65110016
0.7578125,0.453125,0.56803328
0.765625,0.453125,0.4931584
0.7734375,0.453125,0.42696704
0.78125,0.453125,0.36929536
0.7890625,0.453125,0.31686656
0.796875,0.453125,0.27131904
0.8046875,0.453125,0.23117824
0.8125,0.453125,0.19709952
0.8203125,0.453125,0.16596992
0.828125,0.453125,0.141279232
0.8359375,0.453125,0.117981184
0.84375,0.453125,0.099811328
0.8515625,0.453125,0.082690048
0.859375,0.453125,0.068943872
0.8671875,0.453125,0.056737792
0.875,0.453125,0.047644672
0.8828125,0.453125,0.03915776
0.890625,0.453125,0.031883264
0.8984375,0.453125,0.026034176
0.90625,0.453125,0.020922368
0.9140625,0.453125,0.016941056
0.921875,0.453125,0.013901824
0.9296875,0.453125,0.0109658112
0.9375,0.453125,0.0090112
0.9453125,0.453125,0.007012352
0.953125,0.453125,0.005742592
0.9609375,0.453125,0.0045891584
0.96875,0.453125,0.003448832
0.9765625,0.453125,0.0027623424
0.984375,0.453125,0.0021479424
0.9921875,0.453125,0.0016809984

0.0,0.4609375,0.0016842752
0.0078125,0.4609375,0.0022806528
0.015625,0.4609375,0.0028213248
0.0234375,0.4609375,0.0035995648
0.03125,0.4609375,0.0046088192
0.0390625,0.4609375,0.0057360384
0.046875,0.4609375,0.0073367552
0.0546875,0.4609375,0.0090996736
0.0625,0.4609375,0.0113410048
0.0703125,0.4609375,0.0140607488
0.078125,0.4609375,0.017596416
0.0859375,0.4609375,0.021659648
0.09375,0.4609375,0.02637824
0.1015625,0.4609375,0.032374784
0.109375,0.4609375,0.039600128
0.1171875,0.4609375,0.04784128
0.125,0.4609375,0.058884096
0.1328125,0.4609375,0.070729728
0.140625,0.4609375,0.08568832
0.1484375,0.4609375,0.100892672
0.15625,0.4609375,0.121176064
0.1640625,0.4609375,0.143245312
0.171875,0.4609375,0.1703936
0.1796875,0.4609375,0.20103168
0.1875,0.4609375,0.23494656
0.1953125,0.4609375,0.27508736
0.203125,0.4609375,0.32473088
0.2109375,0.4609375,0.3760128
0.21875,0.4609375,0.434176
0.2265625,0.4609375,0.50479104
0.234375,0.4609375,0.58130432
0.2421875,0.4609375,0.66486272
0.25,0.4609375,0.76300288
0.2578125,0.4609375,0.86720512
0.265625,0.4609375,0.9863168
0.2734375,0.4609375,1.11624192
0.28125,0.4609375,1.265664
0.2890625,0.4609375,1.42508032
0.296875,0.4609375,1.6031744
0.3046875,0.4609375,1.7956864
0.3125,0.4609375,2.0086784
0.3203125,0.4609375,2.2380544
0.328125,0.4609375,2.4920064
0.3359375,0.4609375,2.7672576
0.34375,0.4609375,3.0752768
0.3515625,0.4609375,3.407872
0.359375,0.4609375,3.76832
0.3671875,0.4609375,4.1713664
0.375,0.4609375,4.6235648
0.3828125,0.4609375,5.1150848
0.390625,0.4609375,5.6705024
0.3984375,0.4609375,6.2930944
0.40625,0.4609375,7.0107136
0.4140625,0.4609375,7.8217216
0.421875,0.4609375,8.7834624
0.4296875,0.4609375,9.8992128
0.4375,0.4609375,11.2328704
0.4453125,0.4609375,12.8237568
0.453125,0.4609375,14.7308544
0.4609375,0.4609375,16.990208
0.46875,0.4609375,19.644416
0.4765625,0.4609375,22.478848
0.484375,0.4609375,25.116672
0.4921875,0.4609375,26.771456
0.5,0.4609375,26.771456
0.5078125,0.4609375,25.116672
0.515625,0.4609375,22.478848
0.5234375,0.4609375,19.644416
0.53125,0.4609375,17.006592
0.5390625,0.4609375,14.7341312
0.546875,0.4609375,12.8270336
0.5546875,0.4609375,11.2279552
0.5625,0.4609375,9.9024896
0.5703125,0.4609375,8.7834624
0.578125,0.4609375,7.8266368
0.5859375,0.4609375,7.0189056
0.59375,0.4609375,6.2930944
0.6015625,0.4609375,5.6672256
0.609375,0.4609375,5.1167232
0.6171875,0.4609375,4.6186496
0.625,0.4609375,4.1746432
0.6328125,0.4609375,3.7732352
0.640625,0.4609375,3.4045952
0.6484375,0.4609375,3.0736384
0.65625,0.4609375,2.7721728
0.6640625,0.4609375,2.4920064
0.671875,0.4609375,2.2380544
0.6796875,0.4609375,2.0037632
0.6875,0.4609375,1.794048
0.6953125,0.4609375,1.6023552
0.703125,0.4609375,1.4237696
0.7109375,0.4609375,1.2648448
0.71875,0.4609375,1.11968256
0.7265625,0.4609375,0.98729984
0.734375,0.4609375,0.86933504
0.7421875,0.4609375,0.76218368
0.75,0.4609375,0.66387968
0.7578125,0.4609375,0.58032128
0.765625,0.4609375,0.50479104
0.7734375,0.4609375,0.43565056
0.78125,0.4609375,0.37699584
0.7890625,0.4609375,0.3227648
0.796875,0.4609375,0.27574272
0.8046875,0.4609375,0.23642112
0.8125,0.4609375,0.20021248
0.8203125,0.4609375,0.17055744
0.828125,0.4609375,0.143556608
0.8359375,0.4609375,0.120553472
0.84375,0.4609375,0.101515264
0.8515625,0.4609375,0.084279296
0.859375,0.4609375,0.070647808
0.8671875,0.4609375,0.05783552
0.875,0.4609375,0.047824896
0.8828125,0.4609375,0.039747584
0.890625,0.4609375,0.032423936
0.8984375,0.4609375,0.026017792
0.90625,0.4609375,0.021692416
0.9140625,0.4609375,0.01744896
0.921875,0.4609375,0.0138133504
0.9296875,0.4609375,0.0112361472
0.9375,0.4609375,0.009240576
0.9453125,0.4609375,0.0074579968
0.953125,0.4609375,0.005906432
0.9609375,0.4609375,0.0044695552
0.96875,0.4609375,0.0036487168
0.9765625,0.4609375,0.0027508736
0.984375,0.4609375,0.0022740992
0.9921875,0.4609375,0.0016678912

0.0,0.46875,0.0017268736
0.0078125,0.46875,0.0023642112
0.015625,0.46875,0.002940928
0.0234375,0.46875,0.0036274176
0.03125,0.46875,0.0044695552
0.0390625,0.46875,0.005890048
0.046875,0.46875,0.0073056256
0.0546875,0.46875,0.0092553216
0.0625,0.46875,0.0115474432
0.0703125,0.46875,0.0143704064
0.078125,0.46875,0.017842176
0.0859375,0.46875,0.02179072
0.09375,0.46875,0.027377664
0.1015625,0.46875,0.032997376
0.109375,0.46875,0.040157184
0.1171875,0.46875,0.048889856
0.125,0.46875,0.059457536
0.1328125,0.46875,0.071483392
0.140625,0.46875,0.085409792
0.1484375,0.46875,0.103940096
0.15625,0.46875,0.122585088
0.1640625,0.46875,0.146210816
0.171875,0.46875,0.17334272
0.1796875,0.46875,0.20512768
0.1875,0.46875,0.23986176
0.1953125,0.46875,0.28147712
0.203125,0.46875,0.32882688
0.2109375,0.46875,0.3825664
0.21875,0.46875,0.44302336
0.2265625,0.46875,0.51183616
0.234375,0.46875,0.59031552
0.2421875,0.46875,0.67796992
0.25,0.46875,0.77529088
0.2578125,0.46875,0.88342528
0.265625,0.46875,1.0067968
0.2734375,0.46875,1.13770496
0.28125,0.46875,1.28794624
0.2890625,0.46875,1.4508032
0.296875,0.46875,1.63233792
0.3046875,0.46875,1.826816
0.3125,0.46875,2.0430848
0.3203125,0.46875,2.2806528
0.328125,0.46875,2.5411584
0.3359375,0.46875,2.8295168
0.34375,0.46875,3.1408128
0.3515625,0.46875,3.4832384
0.359375,0.46875,3.8633472
0.3671875,0.46875,4.2811392
0.375,0.46875,4.7464448
0.3828125,0.46875,5.2658176
0.390625,0.46875,5.8507264
0.3984375,0.46875,6.5224704
0.40625,0.46875,7.2843264
0.4140625,0.46875,8.1821696
0.421875,0.46875,9.2438528
0.4296875,0.46875,10.518528
0.4375,0.46875,12.0766464
0.4453125,0.46875,14.0148736
0.453125,0.46875,16.482304
0.4609375,0.46875,19.628032
0.46875,0.46875,23.707648
0.4765625,0.46875,28.75392
0.484375,0.46875,34.16064
0.4921875,0.46875,38.01088
0.5,0.46875,37.994496
0.5078125,0.46875,34.177024
0.515625,0.46875,28.770304
0.5234375,0.46875,23.707648
0.53125,0.46875,19.644416
0.5390625,0.46875,16.482304
0.546875,0.46875,14.00832
0.5546875,0.46875,12.0700928
0.5625,0.46875,10.5119744
0.5703125,0.46875,9.240576
0.578125,0.46875,8.1805312
0.5859375,0.46875,7.2876032
0.59375,0.46875,6.5191936
0.6015625,0.46875,5.8474496
0.609375,0.46875,5.2625408
0.6171875,0.46875,4.7415296
0.625,0.46875,4.2778624
0.6328125,0.46875,3.8617088
0.640625,0.46875,3.4816
0.6484375,0.46875,3.1408128
0.65625,0.46875,2.8278784
0.6640625,0.46875,2.5427968
0.671875,0.46875,2.2822912
0.6796875,0.46875,2.0463616
0.6875,0.46875,1.8284544
0.6953125,0.46875,1.63037184
0.703125,0.46875,1.45145856
0.7109375,0.46875,1.28598016
0.71875,0.46875,1.13770496
0.7265625,0.46875,1.007616
0.734375,0.46875,0.88358912
0.7421875,0.46875,0.77430784
0.75,0.46875,0.67682304
0.7578125,0.46875,0.59015168
0.765625,0.46875,0.51150848
0.7734375,0.46875,0.4431872
0.78125,0.46875,0.38191104
0.7890625,0.46875,0.32899072
0.796875,0.46875,0.28049408
0.8046875,0.46875,0.23986176
0.8125,0.46875,0.20381696
0.8203125,0.46875,0.17399808
0.828125,0.46875,0.146751488
0.8359375,0.46875,0.123109376
0.84375,0.46875,0.103251968
0.8515625,0.46875,0.085704704
0.859375,0.46875,0.071860224
0.8671875,0.46875,0.058949632
0.875,0.46875,0.048758784
0.8828125,0.46875,0.040009728
0.890625,0.46875,0.032980992
0.8984375,0.46875,0.026755072
0.90625,0.46875,0.021970944
0.9140625,0.46875,0.01736704
0.921875,0.46875,0.0143884288
0.9296875,0.46875,0.0116129792
0.9375,0.46875,0.0092389376
0.9453125,0.46875,0.0075104256
0.953125,0.46875,0.0058851328
0.9609375,0.46875,0.0046055424
0.96875,0.46875,0.0036831232
0.9765625,0.46875,0.0029556736
0.984375,0.46875,0.0022675456
0.9921875,0.46875,0.001826816

0.0,0.4765625,0.001826816
0.0078125,0.4765625,0.0022822912
0.015625,0.4765625,0.0029065216
0.0234375,0.4765625,0.0037404672
0.03125,0.4765625,0.0045006848
0.0390625,0.4765625,0.0060325888
0.046875,0.4765625,0.0073613312
0.0546875,0.4765625,0.009404416
0.0625,0.4765625,0.0116539392
0.0703125,0.4765625,0.0144441344
0.078125,0.4765625,0.018006016
0.0859375,0.4765625,0.021905408
0.09375,0.4765625,0.027377664
0.1015625,0.4765625,0.033521664
0.109375,0.4765625,0.040697856
0.1171875,0.4765625,0.049496064
0.125,0.4765625,0.0602112
0.1328125,0.4765625,0.072843264
0.140625,0.4765625,0.08617984
0.1484375,0.4765625,0.105037824
0.15625,0.4765625,0.123895808
0.1640625,0.4765625,0.14802944
0.171875,0.4765625,0.17481728
0.1796875,0.4765625,0.20676608
0.1875,0.4765625,0.2433024
0.1953125,0.4765625,0.28409856
0.203125,0.4765625,0.33292288
0.2109375,0.4765625,0.38780928
0.21875,0.4765625,0.44924928
0.2265625,0.4765625,0.51757056
0.234375,0.4765625,0.59834368
0.2421875,0.4765625,0.68435968
0.25,0.4765625,0.78528512
0.2578125,0.4765625,0.89407488
0.265625,0.4765625,1.01695488
0.2734375,0.4765625,1.15392512
0.28125,0.4765625,1.30760704
0.2890625,0.4765625,1.46833408
0.296875,0.4765625,1.6531456
0.3046875,0.4765625,1.8563072
0.3125,0.4765625,2.0742144
0.3203125,0.4765625,2.318336
0.328125,0.4765625,2.58048
0.3359375,0.4765625,2.8688384
0.34375,0.4765625,3.1899648
0.3515625,0.4765625,3.5422208
0.359375,0.4765625,3.93216
0.3671875,0.4765625,4.3630592
0.375,0.4765625,4.841472
0.3828125,0.4765625,5.3837824
0.390625,0.4765625,5.9916288
0.3984375,0.4765625,6.6912256
0.40625,0.4765625,7.5071488
0.4140625,0.4765625,8.4656128
0.421875,0.4765625,9.6256
0.4296875,0.4765625,11.0379008
0.4375,0.4765625,12.8155648
0.4453125,0.4765625,15.122432
0.453125,0.4765625,18.202624
0.4609375,0.4765625,22.495232
0.46875,0.4765625,28.770304
0.4765625,0.4765625,38.01088
0.484375,0.4765625,49.9712
0.4921875,0.4765625,59.817984
0.5,0.4765625,59.817984
0.5078125,0.4765625,49.987584
0.515625,0.4765625,38.01088
0.5234375,0.4765625,28.737536
0.53125,0.4765625,22.478848
0.5390625,0.4765625,18.202624
0.546875,0.4765625,15.1273472
0.5546875,0.4765625,12.82048
0.5625,0.4765625,11.0477312
0.5703125,0.4765625,9.6190464
0.578125,0.4765625,8.470528
0.5859375,0.4765625,7.5055104
0.59375,0.4765625,6.701056
0.6015625,0.4765625,5.9916288
0.609375,0.4765625,5.3805056
0.6171875,0.4765625,4.8349184
0.625,0.4765625,4.358144
0.6328125,0.4765625,3.9305216
0.640625,0.4765625,3.5438592
0.6484375,0.4765625,3.1899648
0.65625,0.4765625,2.8704768
0.6640625,0.4765625,2.5772032
0.671875,0.4765625,2.3150592
0.6796875,0.4765625,2.072576
0.6875,0.4765625,1.8546688
0.6953125,0.4765625,1.6531456
0.703125,0.4765625,1.47439616
0.7109375,0.4765625,1.30646016
0.71875,0.4765625,1.15605504
0.7265625,0.4765625,1.01842944
0.734375,0.4765625,0.89800704
0.7421875,0.4765625,0.7847936
0.75,0.4765625,0.68468736
0.7578125,0.4765625,0.59752448
0.765625,0.4765625,0.51658752
0.7734375,0.4765625,0.44990464
0.78125,0.4765625,0.3866624
0.7890625,0.4765625,0.33144832
0.796875,0.4765625,0.2859008
0.8046875,0.4765625,0.241664
0.8125,0.4765625,0.2064384
0.8203125,0.4765625,0.17481728
0.828125,0.4765625,0.148373504
0.8359375,0.4765625,0.124305408
0.84375,0.4765625,0.10420224
0.8515625,0.4765625,0.086704128
0.859375,0.4765625,0.072548352
0.8671875,0.4765625,0.059850752
0.875,0.4765625,0.049610752
0.8828125,0.4765625,0.040665088
0.890625,0.4765625,0.03350528
0.8984375,0.4765625,0.026984448
0.90625,0.4765625,0.022265856
0.9140625,0.4765625,0.018055168
0.921875,0.4765625,0.0143835136
0.9296875,0.4765625,0.0117686272
0.9375,0.4765625,0.009453568
0.9453125,0.4765625,0.007487488
0.953125,0.4765625,0.0058261504
0.9609375,0.4765625,0.0046727168
0.96875,0.4765625,0.0035487744
0.9765625,0.4765625,0.0028884992
0.984375,0.4765625,0.0022347776
0.9921875,0.4765625,0.0018087936

0.0,0.484375,0.0018087936
0.0078125,0.484375,0.0023052288
0.015625,0.484375,0.0028819456
0.0234375,0.484375,0.003694592
0.03125,0.484375,0.0047300608
0.0390625,0.484375,0.0060309504
0.046875,0.484375,0.0073269248
0.0546875,0.484375,0.0093749248
0.0625,0.484375,0.0115654656
0.0703125,0.484375,0.014712832
0.078125,0.484375,0.017760256
0.0859375,0.484375,0.02228224
0.09375,0.484375,0.027230208
0.1015625,0.484375,0.033521664
0.109375,0.484375,0.041254912
0.1171875,0.484375,0.050085888
0.125,0.484375,0.060309504
0.1328125,0.484375,0.072794112
0.140625,0.484375,0.087179264
0.1484375,0.484375,0.105627648
0.15625,0.484375,0.125812736
0.1640625,0.484375,0.149291008
0.171875,0.484375,0.17661952
0.1796875,0.484375,0.20791296
0.1875,0.484375,0.24461312
0.1953125,0.484375,0.28721152
0.203125,0.484375,0.33554432
0.2109375,0.484375,0.38961152
0.21875,0.484375,0.4521984
0.2265625,0.484375,0.52166656
0.234375,0.484375,0.60178432
0.2421875,0.484375,0.6930432
0.25,0.484375,0.7921664
0.2578125,0.484375,0.90537984
0.265625,0.484375,1.0264576
0.2734375,0.484375,1.1649024
0.28125,0.484375,1.31661824
0.2890625,0.484375,1.48553728
0.296875,0.484375,1.6695296
0.3046875,0.484375,1.8710528
0.3125,0.484375,2.0938752
0.3203125,0.484375,2.3379968
0.328125,0.484375,2.6017792
0.3359375,0.484375,2.9032448
0.34375,0.484375,3.2227328
0.3515625,0.484375,3.5831808
0.359375,0.484375,3.9763968
0.3671875,0.484375,4.415488
0.375,0.484375,4.9086464
0.3828125,0.484375,5.455872
0.390625,0.484375,6.086656
0.3984375,0.484375,6.8206592
0.40625,0.484375,7.667712
0.4140625,0.484375,8.675328
0.421875,0.484375,9.8975744
0.4296875,0.484375,11.4311168
0.4375,0.484375,13.3840896
0.4453125,0.484375,15.9973376
0.453125,0.484375,19.628032
0.4609375,0.484375,25.116672
0.46875,0.484375,34.177024
0.4765625,0.484375,49.987584
0.484375,0.484375,74.481664
0.4921875,0.484375,97.665024
0.5,0.484375,97.665024
0.5078125,0.484375,74.481664
0.515625,0.484375,49.987584
0.5234375,0.484375,34.177024
0.53125,0.484375,25.116672
0.5390625,0.484375,19.628032
0.546875,0.484375,15.9956992
0.5546875,0.484375,13.3955584
0.5625,0.484375,11.4262016
0.5703125,0.484375,9.8992128
0.578125,0.484375,8.675328
0.5859375,0.484375,7.65952
0.59375,0.484375,6.8190208
0.6015625,0.484375,6.0981248
0.609375,0.484375,5.4624256
0.6171875,0.484375,4.907008
0.625,0.484375,4.415488
0.6328125,0.484375,3.97312
0.640625,0.484375,3.5815424
0.6484375,0.484375,3.2243712
0.65625,0.484375,2.9016064
0.6640625,0.484375,2.6066944
0.671875,0.484375,2.3396352
0.6796875,0.484375,2.0922368
0.6875,0.484375,1.8710528
0.6953125,0.484375,1.6678912
0.703125,0.484375,1.4819328
0.7109375,0.484375,1.31547136
0.71875,0.484375,1.16260864
0.7265625,0.484375,1.02514688
0.734375,0.484375,0.9019392
0.7421875,0.484375,0.79085568
0.75,0.484375,0.69156864
0.7578125,0.484375,0.60227584
0.765625,0.484375,0.52150272
0.7734375,0.484375,0.45416448
0.78125,0.484375,0.38846464
0.7890625,0.484375,0.33554432
0.796875,0.484375,0.28770304
0.8046875,0.484375,0.24526848
0.8125,0.484375,0.20922368
0.8203125,0.484375,0.17661952
0.828125,0.484375,0.148832256
0.8359375,0.484375,0.12541952
0.84375,0.484375,0.104955904
0.8515625,0.484375,0.088047616
0.859375,0.484375,0.072613888
0.8671875,0.484375,0.060407808
0.875,0.484375,0.049594368
0.8828125,0.484375,0.041074688
0.890625,0.484375,0.034013184
0.8984375,0.484375,0.027836416
0.90625,0.484375,0.022478848
0.9140625,0.484375,0.018169856
0.921875,0.484375,0.0143081472
0.9296875,0.484375,0.0118407168
0.9375,0.484375,0.009371648
0.9453125,0.484375,0.007479296
0.953125,0.484375,0.0059949056
0.9609375,0.484375,0.0048513024
0.96875,0.484375,0.0037552128
0.9765625,0.484375,0.0029720576
0.984375,0.484375,0.002277376
0.9921875,0.484375,0.0018776064

0.0,0.4921875,0.0017924096
0.0078125,0.4921875,0.002383872
0.015625,0.4921875,0.0028934144
0.0234375,0.4921875,0.0037470208
0.03125,0.4921875,0.004694016
0.0390625,0.4921875,0.0060506112
0.046875,0.4921875,0.0075464704
0.0546875,0.4921875,0.0093618176
0.0625,0.4921875,0.0118177792
0.0703125,0.4921875,0.014614528
0.078125,0.4921875,0.018530304
0.0859375,0.4921875,0.022495232
0.09375,0.4921875,0.027836416
0.1015625,0.4921875,0.033931264
0.109375,0.4921875,0.041107456
0.1171875,0.4921875,0.050036736
0.125,0.4921875,0.060719104
0.1328125,0.4921875,0.073334784
0.140625,0.4921875,0.087670784
0.1484375,0.4921875,0.104464384
0.15625,0.4921875,0.12468224
0.1640625,0.4921875,0.149520384
0.171875,0.4921875,0.176128
0.1796875,0.4921875,0.208896
0.1875,0.4921875,0.24510464
0.1953125,0.4921875,0.28852224
0.203125,0.4921875,0.33783808
0.2109375,0.4921875,0.39206912
0.21875,0.4921875,0.45268992
0.2265625,0.4921875,0.5251072
0.234375,0.4921875,0.60571648
0.2421875,0.4921875,0.69533696
0.25,0.4921875,0.7938048
0.2578125,0.4921875,0.9068544
0.265625,0.4921875,1.03071744
0.2734375,0.4921875,1.171456
0.28125,0.4921875,1.32349952
0.2890625,0.4921875,1.48914176
0.296875,0.4921875,1.6760832
0.3046875,0.4921875,1.8825216
0.3125,0.4921875,2.1069824
0.3203125,0.4921875,2.3494656
0.328125,0.4921875,2.6198016
0.3359375,0.4921875,2.916352
0.34375,0.4921875,3.2456704
0.3515625,0.4921875,3.60448
0.359375,0.4921875,4.0042496
0.3671875,0.4921875,4.4433408
0.375,0.4921875,4.9446912
0.3828125,0.4921875,5.5001088
0.390625,0.4921875,6.135808
0.3984375,0.4921875,6.88128
0.40625,0.4921875,7.7381632
0.4140625,0.4921875,8.7801856
0.421875,0.4921875,10.051584
0.4296875,0.4921875,11.6359168
0.4375,0.4921875,13.7019392
0.4453125,0.4921875,16.482304
0.453125,0.4921875,20.48
0.4609375,0.4921875,26.78784
0.46875,0.4921875,38.01088
0.4765625,0.4921875,59.8016
0.484375,0.4921875,97.64864
0.4921875,0.4921875,136.871936
0.5,0.4921875,136.88832
0.5078125,0.4921875,97.632256
0.515625,0.4921875,59.817984
0.5234375,0.4921875,38.01088
0.53125,0.4921875,26.771456
0.5390625,0.4921875,20.48
0.546875,0.4921875,16.482304
0.5546875,0.4921875,13.7035776
0.5625,0.4921875,11.6441088
0.5703125,0.4921875,10.0450304
0.578125,0.4921875,8.7851008
0.5859375,0.4921875,7.7447168
0.59375,0.4921875,6.8747264
0.6015625,0.4921875,6.1423616
0.609375,0.4921875,5.496832
0.6171875,0.4921875,4.9381376
0.625,0.4921875,4.440064
0.6328125,0.4921875,4.0009728
0.640625,0.4921875,3.60448
0.6484375,0.4921875,3.2407552
0.65625,0.4921875,2.9179904
0.6640625,0.4921875,2.62144
0.671875,0.4921875,2.351104
0.6796875,0.4921875,2.1069824
0.6875,0.4921875,1.8825216
0.6953125,0.4921875,1.6744448
0.703125,0.4921875,1.49372928
0.7109375,0.4921875,1.32169728
0.71875,0.4921875,1.17178368
0.7265625,0.4921875,1.03153664
0.734375,0.4921875,0.905216
0.7421875,0.4921875,0.79413248
0.75,0.4921875,0.69320704
0.7578125,0.4921875,0.60506112
0.765625,0.4921875,0.5259264
0.7734375,0.4921875,0.45449216
0.78125,0.4921875,0.39059456
0.7890625,0.4921875,0.3375104
0.796875,0.4921875,0.28786688
0.8046875,0.4921875,0.24625152
0.8125,0.4921875,0.20922368
0.8203125,0.4921875,0.17678336
0.828125,0.4921875,0.148717568
0.8359375,0.4921875,0.125681664
0.84375,0.4921875,0.104988672
0.8515625,0.4921875,0.088047616
0.859375,0.4921875,0.073465856
0.8671875,0.4921875,0.060571648
0.875,0.4921875,0.050282496
0.8828125,0.4921875,0.041648128
0.890625,0.4921875,0.033865728
0.8984375,0.4921875,0.027623424
0.90625,0.4921875,0.02236416
0.9140625,0.4921875,0.01794048
0.921875,0.4921875,0.0147062784
0.9296875,0.4921875,0.0117342208
0.9375,0.4921875,0.0094765056
0.9453125,0.4921875,0.0073957376
0.953125,0.4921875,0.0059736064
0.9609375,0.4921875,0.0046252032
0.96875,0.4921875,0.0037060608
0.9765625,0.4921875,0.0029261824
0.984375,0.4921875,0.0023527424
0.9921875,0.4921875,0.0017907712

0.0,0.5,0.001769472
0.0078125,0.5,0.0023248896
0.015625,0.5,0.002932736
0.0234375,0.5,0.0036110336
0.03125,0.5,0.0045760512
0.0390625,0.5,0.0059621376
0.046875,0.5,0.0075087872
0.0546875,0.5,0.0093257728
0.0625,0.5,0.011821056
0.0703125,0.5,0.014770176
0.078125,0.5,0.018317312
0.0859375,0.5,0.022380544
0.09375,0.5,0.027754496
0.1015625,0.5,0.03375104
0.109375,0.5,0.04112384
0.1171875,0.5,0.050003968
0.125,0.5,0.061014016
0.1328125,0.5,0.072859648
0.140625,0.5,0.088440832
0.1484375,0.5,0.105693184
0.15625,0.5,0.126369792
0.1640625,0.5,0.149504
0.171875,0.5,0.17743872
0.1796875,0.5,0.20873216
0.1875,0.5,0.24576
0.1953125,0.5,0.2883584
0.203125,0.5,0.3375104
0.2109375,0.5,0.39272448
0.21875,0.5,0.45400064
0.2265625,0.5,0.52379648
0.234375,0.5,0.60473344
0.2421875,0.5,0.69419008
0.25,0.5,0.79495168
0.2578125,0.5,0.90882048
0.265625,0.5,1.03038976
0.2734375,0.5,1.16801536
0.28125,0.5,1.3221888
0.2890625,0.5,1.48979712
0.296875,0.5,1.6777216
0.3046875,0.5,1.8808832
0.3125,0.5,2.105344
0.3203125,0.5,2.351104
0.328125,0.5,2.6230784
0.3359375,0.5,2.9147136
0.34375,0.5,3.244032
0.3515625,0.5,3.6028416
0.359375,0.5,3.9993344
0.3671875,0.5,4.4433408
0.375,0.5,4.9381376
0.3828125,0.5,5.5033856
0.390625,0.5,6.144
0.3984375,0.5,6.8796416
0.40625,0.5,7.7463552
0.4140625,0.5,8.7801856
0.421875,0.5,10.0532224
0.4296875,0.5,11.6375552
0.4375,0.5,13.6904704
0.4453125,0.5,16.46592
0.453125,0.5,20.48
0.4609375,0.5,26.771456
0.46875,0.5,37.994496
0.4765625,0.5,59.8016
0.484375,0.5,97.632256
0.4921875,0.5,136.904704
0.5,0.5,136.871936
0.5078125,0.5,97.632256
0.515625,0.5,59.785216
0.5234375,0.5,37.994496
0.53125,0.5,26.78784
0.5390625,0.5,20.48
0.546875,0.5,16.46592
0.5546875,0.5,13.6953856
0.5625,0.5,11.6424704
0.5703125,0.5,10.0466688
0.578125,0.5,8.7834624
0.5859375,0.5,7.7463552
0.59375,0.5,6.8780032
0.6015625,0.5,6.1390848
0.609375,0.5,5.5033856
0.6171875,0.5,4.9414144
0.625,0.5,4.440064
0.6328125,0.5,3.9993344
0.640625,0.5,3.6028416
0.6484375,0.5,3.244032
0.65625,0.5,2.9147136
0.6640625,0.5,2.62144
0.671875,0.5,2.3494656
0.6796875,0.5,2.1037056
0.6875,0.5,1.8808832
0.6953125,0.5,1.6760832
0.703125,0.5,1.49323776
0.7109375,0.5,1.32497408
0.71875,0.5,1.17014528
0.7265625,0.5,1.03006208
0.734375,0.5,0.9060352
0.7421875,0.5,0.7954432
0.75,0.5,0.69533696
0.7578125,0.5,0.60555264
0.765625,0.5,0.52379648
0.7734375,0.5,0.45481984
0.78125,0.5,0.39190528
0.7890625,0.5,0.33685504
0.796875,0.5,0.28786688
0.8046875,0.5,0.24608768
0.8125,0.5,0.21037056
0.8203125,0.5,0.17563648
0.828125,0.5,0.149929984
0.8359375,0.5,0.125353984
0.84375,0.5,0.105545728
0.8515625,0.5,0.087932928
0.859375,0.5,0.073334784
0.8671875,0.5,0.060391424
0.875,0.5,0.050249728
0.8828125,0.5,0.041385984
0.890625,0.5,0.0339968
0.8984375,0.5,0.027574272
0.90625,0.5,0.02236416
0.9140625,0.5,0.0180224
0.921875,0.5,0.0142671872
0.9296875,0.5,0.0116801536
0.9375,0.5,0.0093208576
0.9453125,0.5,0.0074252288
0.953125,0.5,0.0060850176
0.9609375,0.5,0.0046956544
0.96875,0.5,0.0037584896
0.9765625,0.5,0.0030048256
0.984375,0.5,0.0023445504
0.9921875,0.5,0.0017350656

0.0,0.5078125,0.0016941056
0.0078125,0.5078125,0.0022953984
0.015625,0.5078125,0.0030130176
0.0234375,0.5078125,0.0037322752
0.03125,0.5078125,0.0046252032
0.0390625,0.5078125,0.0057475072
0.046875,0.5078125,0.0073859072
0.0546875,0.5078125,0.009199616
0.0625,0.5078125,0.0119062528
0.0703125,0.5078125,0.014532608
0.078125,0.5078125,0.017924096
0.0859375,0.5078125,0.022233088
0.09375,0.5078125,0.027656192
0.1015625,0.5078125,0.033865728
0.109375,0.5078125,0.040566784
0.1171875,0.5078125,0.049954816
0.125,0.5078125,0.060178432
0.1328125,0.5078125,0.073334784
0.140625,0.5078125,0.08781824
0.1484375,0.5078125,0.10575872
0.15625,0.5078125,0.12500992
0.1640625,0.5078125,0.148799488
0.171875,0.5078125,0.176128
0.1796875,0.5078125,0.20774912
0.1875,0.5078125,0.24363008
0.1953125,0.5078125,0.28803072
0.203125,0.5078125,0.335872
0.2109375,0.5078125,0.39010304
0.21875,0.5078125,0.45105152
0.2265625,0.5078125,0.52379648
0.234375,0.5078125,0.602112
0.2421875,0.5078125,0.69320704
0.25,0.5078125,0.79003648
0.2578125,0.5078125,0.90324992
0.265625,0.5078125,1.0256384
0.2734375,0.5078125,1.16457472
0.28125,0.5078125,1.314816
0.2890625,0.5078125,1.48488192
0.296875,0.5078125,1.6662528
0.3046875,0.5078125,1.8694144
0.3125,0.5078125,2.0938752
0.3203125,0.5078125,2.3379968
0.328125,0.5078125,2.6116096
0.3359375,0.5078125,2.899968
0.34375,0.5078125,3.2243712
0.3515625,0.5078125,3.5848192
0.359375,0.5078125,3.981312
0.3671875,0.5078125,4.415488
0.375,0.5078125,4.9053696
0.3828125,0.5078125,5.4591488
0.390625,0.5078125,6.0932096
0.3984375,0.5078125,6.8173824
0.40625,0.5078125,7.667712
0.4140625,0.5078125,8.6687744
0.421875,0.5078125,9.9024896
0.4296875,0.5078125,11.436032
0.4375,0.5078125,13.3906432
0.4453125,0.5078125,15.9940608
0.453125,0.5078125,19.628032
0.4609375,0.5078125,25.116672
0.46875,0.5078125,34.16064
0.4765625,0.5078125,49.987584
0.484375,0.5078125,74.514432
0.4921875,0.5078125,97.665024
0.5,0.5078125,97.64864
0.5078125,0.5078125,74.498048
0.515625,0.5078125,49.987584
0.5234375,0.5078125,34.16064
0.53125,0.5078125,25.116672
0.5390625,0.5078125,19.644416
0.546875,0.5078125,16.0006144
0.5546875,0.5078125,13.3873664
0.5625,0.5078125,11.4311168
0.5703125,0.5078125,9.9090432
0.578125,0.5078125,8.6769664
0.5859375,0.5078125,7.6627968
0.59375,0.5078125,6.8190208
0.6015625,0.5078125,6.0882944
0.609375,0.5078125,5.464064
0.6171875,0.5078125,4.9037312
0.625,0.5078125,4.4171264
0.6328125,0.5078125,3.9780352
0.640625,0.5078125,3.5766272
0.6484375,0.5078125,3.227648
0.65625,0.5078125,2.9016064
0.6640625,0.5078125,2.6066944
0.671875,0.5078125,2.3396352
0.6796875,0.5078125,2.0905984
0.6875,0.5078125,1.8710528
0.6953125,0.5078125,1.671168
0.703125,0.5078125,1.48455424
0.7109375,0.5078125,1.31514368
0.71875,0.5078125,1.1649024
0.7265625,0.5078125,1.02383616
0.734375,0.5078125,0.90144768
0.7421875,0.5078125,0.79151104
0.75,0.5078125,0.69238784
0.7578125,0.5078125,0.60391424
0.765625,0.5078125,0.52297728
0.7734375,0.5078125,0.45285376
0.78125,0.5078125,0.39108608
0.7890625,0.5078125,0.33554432
0.796875,0.5078125,0.28704768
0.8046875,0.5078125,0.24592384
0.8125,0.5078125,0.20840448
0.8203125,0.5078125,0.17661952
0.828125,0.5078125,0.148471808
0.8359375,0.5078125,0.124551168
0.84375,0.5078125,0.105005056
0.8515625,0.5078125,0.08781824
0.859375,0.5078125,0.072876032
0.8671875,0.5078125,0.060440576
0.875,0.5078125,0.05062656
0.8828125,0.5078125,0.041271296
0.890625,0.5078125,0.033849344
0.8984375,0.5078125,0.02719744
0.90625,0.5078125,0.021970944
0.9140625,0.5078125,0.01777664
0.921875,0.5078125,0.0147439616
0.9296875,0.5078125,0.0117620736
0.9375,0.5078125,0.0094208
0.9453125,0.5078125,0.0075022336
0.953125,0.5078125,0.006029312
0.9609375,0.5078125,0.0047366144
0.96875,0.5078125,0.0037322752
0.9765625,0.5078125,0.0027787264
0.984375,0.5078125,0.0023494656
0.9921875,0.5078125,0.001875968

0.0,0.515625,0.0016777216
0.0078125,0.515625,0.0023658496
0.015625,0.515625,0.0028278784
0.0234375,0.515625,0.003612672
0.03125,0.515625,0.004734976
0.0390625,0.515625,0.0056918016
0.046875,0.515625,0.0074891264
0.0546875,0.515625,0.0092520448
0.0625,0.515625,0.0116998144
0.0703125,0.515625,0.0145211392
0.078125,0.515625,0.017825792
0.0859375,0.515625,0.022331392
0.09375,0.515625,0.026771456
0.1015625,0.515625,0.032964608
0.109375,0.515625,0.040648704
0.1171875,0.515625,0.049676288
0.125,0.515625,0.059670528
0.1328125,0.515625,0.072286208
0.140625,0.515625,0.086867968
0.1484375,0.515625,0.1040384
0.15625,0.515625,0.124878848
0.1640625,0.515625,0.1470464
0.171875,0.515625,0.17596416
0.1796875,0.515625,0.20742144
0.1875,0.515625,0.2433024
0.1953125,0.515625,0.28524544
0.203125,0.515625,0.33210368
0.2109375,0.515625,0.38617088
0.21875,0.515625,0.4497408
0.2265625,0.515625,0.51822592
0.234375,0.515625,0.5988352
0.2421875,0.515625,0.68386816
0.25,0.515625,0.7856128
0.2578125,0.515625,0.89554944
0.265625,0.515625,1.01941248
0.2734375,0.515625,1.15523584
0.28125,0.515625,1.30220032
0.2890625,0.515625,1.470464
0.296875,0.515625,1.6515072
0.3046875,0.515625,1.8579456
0.3125,0.515625,2.0742144
0.3203125,0.515625,2.3166976
0.328125,0.515625,2.5788416
0.3359375,0.515625,2.8737536
0.34375,0.515625,3.1916032
0.3515625,0.515625,3.538944
0.359375,0.515625,3.9272448
0.3671875,0.515625,4.3614208
0.375,0.515625,4.841472
0.3828125,0.515625,5.3788672
0.390625,0.515625,5.9867136
0.3984375,0.515625,6.692864
0.40625,0.515625,7.5055104
0.4140625,0.515625,8.4754432
0.421875,0.515625,9.6239616
0.4296875,0.515625,11.042816
0.4375,0.515625,12.8253952
0.4453125,0.515625,15.1273472
0.453125,0.515625,18.202624
0.4609375,0.515625,22.495232
0.46875,0.515625,28.75392
0.4765625,0.515625,38.01088
0.484375,0.515625,49.9712
0.4921875,0.515625,59.817984
0.5,0.515625,59.8016
0.5078125,0.515625,49.987584
0.515625,0.515625,38.01088
0.5234375,0.515625,28.770304
0.53125,0.515625,22.495232
0.5390625,0.515625,18.202624
0.546875,0.515625,15.1191552
0.5546875,0.515625,12.8253952
0.5625,0.515625,11.042816
0.5703125,0.515625,9.6321536
0.578125,0.515625,8.470528
0.5859375,0.515625,7.5153408
0.59375,0.515625,6.6912256
0.6015625,0.515625,5.9899904
0.609375,0.515625,5.3837824
0.6171875,0.515625,4.8398336
0.625,0.515625,4.358144
0.6328125,0.515625,3.93216
0.640625,0.515625,3.538944
0.6484375,0.515625,3.186688
0.65625,0.515625,2.8672
0.6640625,0.515625,2.5821184
0.671875,0.515625,2.318336
0.6796875,0.515625,2.0758528
0.6875,0.515625,1.8530304
0.6953125,0.515625,1.6564224
0.703125,0.515625,1.4680064
0.7109375,0.515625,1.30220032
0.71875,0.515625,1.15376128
0.7265625,0.515625,1.01859328
0.734375,0.515625,0.89522176
0.7421875,0.515625,0.78512128
0.75,0.515625,0.68583424
0.7578125,0.515625,0.59867136
0.765625,0.515625,0.51806208
0.7734375,0.515625,0.4472832
0.78125,0.515625,0.38912
0.7890625,0.515625,0.3325952
0.796875,0.515625,0.28393472
0.8046875,0.515625,0.2441216
0.8125,0.515625,0.2056192
0.8203125,0.515625,0.17498112
0.828125,0.515625,0.148062208
0.8359375,0.515625,0.124616704
0.84375,0.515625,0.104382464
0.8515625,0.515625,0.086884352
0.859375,0.515625,0.072269824
0.8671875,0.515625,0.059752448
0.875,0.515625,0.049872896
0.8828125,0.515625,0.040779776
0.890625,0.515625,0.033898496
0.8984375,0.515625,0.027148288
0.90625,0.515625,0.022167552
0.9140625,0.515625,0.01794048
0.921875,0.515625,0.0144408576
0.9296875,0.515625,0.0115523584
0.9375,0.515625,0.0093700096
0.9453125,0.515625,0.0072318976
0.953125,0.515625,0.0059424768
0.9609375,0.515625,0.0047726592
0.96875,0.515625,0.0037240832
0.9765625,0.515625,0.0029016064
0.984375,0.515625,0.0023773184
0.9921875,0.515625,0.0018382848

0.0,0.5234375,0.001818624
0.0078125,0.5234375,0.0022429696
0.015625,0.5234375,0.0028164096
0.0234375,0.5234375,0.0037568512
0.03125,0.5234375,0.00483328
0.0390625,0.5234375,0.0058195968
0.046875,0.5234375,0.0073908224
0.0546875,0.5234375,0.0091848704
0.0625,0.5234375,0.0115884032
0.0703125,0.5234375,0.0144080896
0.078125,0.5234375,0.017661952
0.0859375,0.5234375,0.022003712
0.09375,0.5234375,0.026804224
0.1015625,0.5234375,0.033521664
0.109375,0.5234375,0.04030464
0.1171875,0.5234375,0.048529408
0.125,0.5234375,0.058916864
0.1328125,0.5234375,0.07184384
0.140625,0.5234375,0.08626176
0.1484375,0.5234375,0.103251968
0.15625,0.5234375,0.122437632
0.1640625,0.5234375,0.145604608
0.171875,0.5234375,0.17317888
0.1796875,0.5234375,0.20365312
0.1875,0.5234375,0.24100864
0.1953125,0.5234375,0.28114944
0.203125,0.5234375,0.32882688
0.2109375,0.5234375,0.3817472
0.21875,0.5234375,0.44417024
0.2265625,0.5234375,0.51232768
0.234375,0.5234375,0.58998784
0.2421875,0.5234375,0.67878912
0.25,0.5234375,0.77627392
0.2578125,0.5234375,0.88293376
0.265625,0.5234375,1.00532224
0.2734375,0.5234375,1.13917952
0.28125,0.5234375,1.28892928
0.2890625,0.5234375,1.4524416
0.296875,0.5234375,1.62742272
0.3046875,0.5234375,1.8317312
0.3125,0.5234375,2.0447232
0.3203125,0.5234375,2.2822912
0.328125,0.5234375,2.5460736
0.3359375,0.5234375,2.82624
0.34375,0.5234375,3.1424512
0.3515625,0.5234375,3.4799616
0.359375,0.5234375,3.8633472
0.3671875,0.5234375,4.276224
0.375,0.5234375,4.7464448
0.3828125,0.5234375,5.267456
0.390625,0.5234375,5.8507264
0.3984375,0.5234375,6.5142784
0.40625,0.5234375,7.2843264
0.4140625,0.5234375,8.183808
0.421875,0.5234375,9.2389376
0.4296875,0.5234375,10.5201664
0.4375,0.5234375,12.0815616
0.4453125,0.5234375,14.016512
0.453125,0.5234375,16.482304
0.4609375,0.5234375,19.644416
0.46875,0.5234375,23.707648
0.4765625,0.5234375,28.75392
0.484375,0.5234375,34.16064
0.4921875,0.5234375,38.01088
0.5,0.5234375,38.01088
0.5078125,0.5234375,34.16064
0.515625,0.5234375,28.737536
0.5234375,0.5234375,23.707648
0.53125,0.5234375,19.644416
0.5390625,0.5234375,16.482304
0.546875,0.5234375,14.024704
0.5546875,0.5234375,12.0766464
0.5625,0.5234375,10.5136128
0.5703125,0.5234375,9.2471296
0.578125,0.5234375,8.1854464
0.5859375,0.5234375,7.282688
0.59375,0.5234375,6.5175552
0.6015625,0.5234375,5.8523648
0.609375,0.5234375,5.259264
0.6171875,0.5234375,4.743168
0.625,0.5234375,4.2795008
0.6328125,0.5234375,3.8617088
0.640625,0.5234375,3.4848768
0.6484375,0.5234375,3.145728
0.65625,0.5234375,2.8246016
0.6640625,0.5234375,2.5427968
0.671875,0.5234375,2.2806528
0.6796875,0.5234375,2.0463616
0.6875,0.5234375,1.8300928
0.6953125,0.5234375,1.63069952
0.703125,0.5234375,1.45113088
0.7109375,0.5234375,1.2853248
0.71875,0.5234375,1.1395072
0.7265625,0.5234375,1.0051584
0.734375,0.5234375,0.88031232
0.7421875,0.5234375,0.77381632
0.75,0.5234375,0.67731456
0.7578125,0.5234375,0.58933248
0.765625,0.5234375,0.5128192
0.7734375,0.5234375,0.442368
0.78125,0.5234375,0.38240256
0.7890625,0.5234375,0.32866304
0.796875,0.5234375,0.2818048
0.8046875,0.5234375,0.24117248
0.8125,0.5234375,0.2039808
0.8203125,0.5234375,0.17235968
0.828125,0.5234375,0.145784832
0.8359375,0.5234375,0.122650624
0.84375,0.5234375,0.10313728
0.8515625,0.5234375,0.085950464
0.859375,0.5234375,0.072220672
0.8671875,0.5234375,0.058834944
0.875,0.5234375,0.048889856
0.8828125,0.5234375,0.040353792
0.890625,0.5234375,0.03293184
0.8984375,0.5234375,0.026984448
0.90625,0.5234375,0.021643264
0.9140625,0.5234375,0.017645568
0.921875,0.5234375,0.0144867328
0.9296875,0.5234375,0.01138688
0.9375,0.5234375,0.0090259456
0.9453125,0.5234375,0.0073302016
0.953125,0.5234375,0.005808128
0.9609375,0.5234375,0.0046661632
0.96875,0.5234375,0.0036339712
0.9765625,0.5234375,0.002842624
0.984375,0.5234375,0.0023166976
0.9921875,0.5234375,0.0017547264

0.0,0.53125,0.0017825792
0.0078125,0.53125,0.0022069248
0.015625,0.53125,0.0028950528
0.0234375,0.53125,0.003596288
0.03125,0.53125,0.0046497792
0.0390625,0.53125,0.005791744
0.046875,0.53125,0.0071778304
0.0546875,0.53125,0.008904704
0.0625,0.53125,0.0112918528
0.0703125,0.53125,0.0139853824
0.078125,0.53125,0.017465344
0.0859375,0.53125,0.021741568
0.09375,0.53125,0.026427392
0.1015625,0.53125,0.032145408
0.109375,0.53125,0.0397312
0.1171875,0.53125,0.04800512
0.125,0.53125,0.05791744
0.1328125,0.53125,0.07094272
0.140625,0.53125,0.084246528
0.1484375,0.53125,0.101400576
0.15625,0.53125,0.121995264
0.1640625,0.53125,0.14409728
0.171875,0.53125,0.17022976
0.1796875,0.53125,0.20021248
0.1875,0.53125,0.23543808
0.1953125,0.53125,0.2777088
0.203125,0.53125,0.323584
0.2109375,0.53125,0.37617664
0.21875,0.53125,0.43597824
0.2265625,0.53125,0.50348032
0.234375,0.53125,0.57884672
0.2421875,0.53125,0.667648
0.25,0.53125,0.76070912
0.2578125,0.53125,0.86966272
0.265625,0.53125,0.99008512
0.2734375,0.53125,1.11919104
0.28125,0.53125,1.26599168
0.2890625,0.53125,1.42508032
0.296875,0.53125,1.6023552
0.3046875,0.53125,1.7956864
0.3125,0.53125,2.0054016
0.3203125,0.53125,2.2380544
0.328125,0.53125,2.4936448
0.3359375,0.53125,2.768896
0.34375,0.53125,3.0752768
0.3515625,0.53125,3.407872
0.359375,0.53125,3.7748736
0.3671875,0.53125,4.1680896
0.375,0.53125,4.620288
0.3828125,0.53125,5.1167232
0.390625,0.53125,5.6721408
0.3984375,0.53125,6.2963712
0.40625,0.53125,7.0074368
0.4140625,0.53125,7.8282752
0.421875,0.53125,8.7834624
0.4296875,0.53125,9.9008512
0.4375,0.53125,11.2279552
0.4453125,0.53125,12.8237568
0.453125,0.53125,14.7275776
0.4609375,0.53125,17.006592
0.46875,0.53125,19.644416
0.4765625,0.53125,22.478848
0.484375,0.53125,25.116672
0.4921875,0.53125,26.771456
0.5,0.53125,26.771456
0.5078125,0.53125,25.116672
0.515625,0.53125,22.478848
0.5234375,0.53125,19.628032
0.53125,0.53125,17.006592
0.5390625,0.53125,14.7308544
0.546875,0.53125,12.8155648
0.5546875,0.53125,11.2263168
0.5625,0.53125,9.9090432
0.5703125,0.53125,8.7867392
0.578125,0.53125,7.8331904
0.5859375,0.53125,7.0090752
0.59375,0.53125,6.3012864
0.6015625,0.53125,5.6639488
0.609375,0.53125,5.1167232
0.6171875,0.53125,4.6170112
0.625,0.53125,4.1730048
0.6328125,0.53125,3.7699584
0.640625,0.53125,3.4045952
0.6484375,0.53125,3.0769152
0.65625,0.53125,2.7738112
0.6640625,0.53125,2.490368
0.671875,0.53125,2.236416
0.6796875,0.53125,2.0086784
0.6875,0.53125,1.794048
0.6953125,0.53125,1.601536
0.703125,0.53125,1.42557184
0.7109375,0.53125,1.26599168
0.71875,0.53125,1.11968256
0.7265625,0.53125,0.98516992
0.734375,0.53125,0.8691712
0.7421875,0.53125,0.76316672
0.75,0.53125,0.6651904
0.7578125,0.53125,0.5808128
0.765625,0.53125,0.5046272
0.7734375,0.53125,0.43597824
0.78125,0.53125,0.37781504
0.7890625,0.53125,0.32292864
0.796875,0.53125,0.27705344
0.8046875,0.53125,0.23691264
0.8125,0.53125,0.20135936
0.8203125,0.53125,0.17022976
0.828125,0.53125,0.143392768
0.8359375,0.53125,0.1212416
0.84375,0.53125,0.101154816
0.8515625,0.53125,0.084443136
0.859375,0.53125,0.070483968
0.8671875,0.53125,0.058392576
0.875,0.53125,0.048234496
0.8828125,0.53125,0.039878656
0.890625,0.53125,0.032161792
0.8984375,0.53125,0.02637824
0.90625,0.53125,0.021348352
0.9140625,0.53125,0.017580032
0.921875,0.53125,0.0142327808
0.9296875,0.53125,0.0113098752
0.9375,0.53125,0.0092094464
0.9453125,0.53125,0.0071319552
0.953125,0.53125,0.0057229312
0.9609375,0.53125,0.0044630016
0.96875,0.53125,0.0035749888
0.9765625,0.53125,0.0028475392
0.984375,0.53125,0.0022069248
0.9921875,0.53125,0.00180224

0.0,0.5390625,0.00172032
0.0078125,0.5390625,0.0020742144
0.015625,0.5390625,0.0028639232
0.0234375,0.5390625,0.00352256
0.03125,0.5390625,0.0044580864
0.0390625,0.5390625,0.005709824
0.046875,0.5390625,0.0070090752
0.0546875,0.5390625,0.0088997888
0.0625,0.5390625,0.0110952448
0.0703125,0.5390625,0.0136691712
0.078125,0.5390625,0.017219584
0.0859375,0.5390625,0.020955136
0.09375,0.5390625,0.026034176
0.1015625,0.5390625,0.031571968
0.109375,0.5390625,0.039010304
0.1171875,0.5390625,0.046923776
0.125,0.5390625,0.057802752
0.1328125,0.5390625,0.068632576
0.140625,0.5390625,0.082952192
0.1484375,0.5390625,0.10010624
0.15625,0.5390625,0.117997568
0.1640625,0.5390625,0.140296192
0.171875,0.5390625,0.16695296
0.1796875,0.5390625,0.19693568
0.1875,0.5390625,0.23134208
0.1953125,0.5390625,0.27082752
0.203125,0.5390625,0.31555584
0.2109375,0.5390625,0.36864
0.21875,0.5390625,0.4276224
0.2265625,0.5390625,0.4931584
0.234375,0.5390625,0.56655872
0.2421875,0.5390625,0.65175552
0.25,0.5390625,0.74563584
0.2578125,0.5390625,0.851968
0.265625,0.5390625,0.96436224
0.2734375,0.5390625,1.09658112
0.28125,0.5390625,1.24010496
0.2890625,0.5390625,1.39329536
0.296875,0.5390625,1.5679488
0.3046875,0.5390625,1.7514496
0.3125,0.5390625,1.9562496
0.3203125,0.5390625,2.1839872
0.328125,0.5390625,2.4313856
0.3359375,0.5390625,2.70336
0.34375,0.5390625,2.9933568
0.3515625,0.5390625,3.3161216
0.359375,0.5390625,3.6667392
0.3671875,0.5390625,4.0534016
0.375,0.5390625,4.4711936
0.3828125,0.5390625,4.9364992
0.390625,0.5390625,5.4591488
0.3984375,0.5390625,6.0440576
0.40625,0.5390625,6.6912256
0.4140625,0.5390625,7.4399744
0.421875,0.5390625,8.2804736
0.4296875,0.5390625,9.2471296
0.4375,0.5390625,10.3579648
0.4453125,0.5390625,11.6375552
0.453125,0.5390625,13.0940928
0.4609375,0.5390625,14.7324928
0.46875,0.5390625,16.482304
0.4765625,0.5390625,18.202624
0.484375,0.5390625,19.644416
0.4921875,0.5390625,20.48
0.5,0.5390625,20.463616
0.5078125,0.5390625,19.644416
0.515625,0.5390625,18.202624
0.5234375,0.5390625,16.482304
0.53125,0.5390625,14.7357696
0.5390625,0.5390625,13.1006464
0.546875,0.5390625,11.6391936
0.5546875,0.5390625,10.3596032
0.5625,0.5390625,9.2356608
0.5703125,0.5390625,8.2673664
0.578125,0.5390625,7.4285056
0.5859375,0.5390625,6.6863104
0.59375,0.5390625,6.0391424
0.6015625,0.5390625,5.4607872
0.609375,0.5390625,4.9430528
0.6171875,0.5390625,4.4761088
0.625,0.5390625,4.0534016
0.6328125,0.5390625,3.6651008
0.640625,0.5390625,3.309568
0.6484375,0.5390625,2.9949952
0.65625,0.5390625,2.7017216
0.6640625,0.5390625,2.433024
0.671875,0.5390625,2.187264
0.6796875,0.5390625,1.9595264
0.6875,0.5390625,1.7547264
0.6953125,0.5390625,1.56516352
0.703125,0.5390625,1.39788288
0.7109375,0.5390625,1.23830272
0.71875,0.5390625,1.09559808
0.7265625,0.5390625,0.96698368
0.734375,0.5390625,0.85016576
0.7421875,0.5390625,0.74760192
0.75,0.5390625,0.65142784
0.7578125,0.5390625,0.56754176
0.765625,0.5390625,0.4923392
0.7734375,0.5390625,0.4268032
0.78125,0.5390625,0.36962304
0.7890625,0.5390625,0.31670272
0.796875,0.5390625,0.27148288
0.8046875,0.5390625,0.23150592
0.8125,0.5390625,0.19644416
0.8203125,0.5390625,0.16646144
0.828125,0.5390625,0.140804096
0.8359375,0.5390625,0.118439936
0.84375,0.5390625,0.099418112
0.8515625,0.5390625,0.082378752
0.859375,0.5390625,0.068911104
0.8671875,0.5390625,0.057360384
0.875,0.5390625,0.047497216
0.8828125,0.5390625,0.038895616
0.890625,0.5390625,0.031965184
0.8984375,0.5390625,0.026099712
0.90625,0.5390625,0.02113536
0.9140625,0.5390625,0.017301504
0.921875,0.5390625,0.0136445952
0.9296875,0.5390625,0.010911744
0.9375,0.5390625,0.0087293952
0.9453125,0.5390625,0.0070795264
0.953125,0.5390625,0.0056672256
0.9609375,0.5390625,0.0046317568
0.96875,0.5390625,0.0036159488
0.9765625,0.5390625,0.0026804224
0.984375,0.5390625,0.002154496
0.9921875,0.5390625,0.0016580608

0.0,0.546875,0.0016285696
0.0078125,0.546875,0.0020299776
0.015625,0.546875,0.0026968064
0.0234375,0.546875,0.0033210368
0.03125,0.546875,0.004268032
0.0390625,0.546875,0.0056344576
0.046875,0.546875,0.0068960256
0.0546875,0.546875,0.0087801856
0.0625,0.546875,0.0108331008
0.0703125,0.546875,0.0135708672
0.078125,0.546875,0.01654784
0.0859375,0.546875,0.020824064
0.09375,0.546875,0.025182208
0.1015625,0.546875,0.03088384
0.109375,0.546875,0.038240256
0.1171875,0.546875,0.046088192
0.125,0.546875,0.055492608
0.1328125,0.546875,0.067321856
0.140625,0.546875,0.081215488
0.1484375,0.546875,0.097501184
0.15625,0.546875,0.115212288
0.1640625,0.546875,0.13705216
0.171875,0.546875,0.163446784
0.1796875,0.546875,0.19120128
0.1875,0.546875,0.22560768
0.1953125,0.546875,0.26443776
0.203125,0.546875,0.31014912
0.2109375,0.546875,0.36012032
0.21875,0.546875,0.4161536
0.2265625,0.546875,0.4816896
0.234375,0.546875,0.55394304
0.2421875,0.546875,0.63619072
0.25,0.546875,0.72777728
0.2578125,0.546875,0.82919424
0.265625,0.546875,0.94208
0.2734375,0.546875,1.06758144
0.28125,0.546875,1.20274944
0.2890625,0.546875,1.35806976
0.296875,0.546875,1.52223744
0.3046875,0.546875,1.7055744
0.3125,0.546875,1.9070976
0.3203125,0.546875,2.1233664
0.328125,0.546875,2.3625728
0.3359375,0.546875,2.6230784
0.34375,0.546875,2.9032448
0.3515625,0.546875,3.2063488
0.359375,0.546875,3.538944
0.3671875,0.546875,3.907584
0.375,0.546875,4.3057152
0.3828125,0.546875,4.743168
0.390625,0.546875,5.2232192
0.3984375,0.546875,5.7638912
0.40625,0.546875,6.3471616
0.4140625,0.546875,7.012352
0.421875,0.546875,7.7479936
0.4296875,0.546875,8.5737472
0.4375,0.546875,9.4879744
0.4453125,0.546875,10.5250816
0.453125,0.546875,11.6359168
0.4609375,0.546875,12.82048
0.46875,0.546875,14.016512
0.4765625,0.546875,15.1339008
0.484375,0.546875,16.0006144
0.4921875,0.546875,16.482304
0.5,0.546875,16.482304
0.5078125,0.546875,15.9940608
0.515625,0.546875,15.1257088
0.5234375,0.546875,14.0132352
0.53125,0.546875,12.8253952
0.5390625,0.546875,11.6391936
0.546875,0.546875,10.5136128
0.5546875,0.546875,9.4978048
0.5625,0.546875,8.577024
0.5703125,0.546875,7.7463552
0.578125,0.546875,7.012352
0.5859375,0.546875,6.3520768
0.59375,0.546875,5.7573376
0.6015625,0.546875,5.2232192
0.609375,0.546875,4.7497216
0.6171875,0.546875,4.3073536
0.625,0.546875,3.9108608
0.6328125,0.546875,3.5422208
0.640625,0.546875,3.2079872
0.6484375,0.546875,2.899968
0.65625,0.546875,2.62144
0.6640625,0.546875,2.3642112
0.671875,0.546875,2.1233664
0.6796875,0.546875,1.9070976
0.6875,0.546875,1.7072128
0.6953125,0.546875,1.52387584
0.703125,0.546875,1.35479296
0.7109375,0.546875,1.20324096
0.71875,0.546875,1.06774528
0.7265625,0.546875,0.94273536
0.734375,0.546875,0.82837504
0.7421875,0.546875,0.72646656
0.75,0.546875,0.63422464
0.7578125,0.546875,0.55345152
0.765625,0.546875,0.48136192
0.7734375,0.546875,0.41517056
0.78125,0.546875,0.3588096
0.7890625,0.546875,0.30785536
0.796875,0.546875,0.26443776
0.8046875,0.546875,0.2269184
0.8125,0.546875,0.19185664
0.8203125,0.546875,0.163381248
0.828125,0.546875,0.136740864
0.8359375,0.546875,0.114884608
0.84375,0.546875,0.097009664
0.8515625,0.546875,0.081068032
0.859375,0.546875,0.067485696
0.8671875,0.546875,0.055328768
0.875,0.546875,0.045776896
0.8828125,0.546875,0.037781504
0.890625,0.546875,0.031309824
0.8984375,0.546875,0.025083904
0.90625,0.546875,0.020692992
0.9140625,0.546875,0.016941056
0.921875,0.546875,0.013508608
0.9296875,0.546875,0.010887168
0.9375,0.546875,0.0084328448
0.9453125,0.546875,0.0071811072
0.953125,0.546875,0.0056885248
0.9609375,0.546875,0.0044187648
0.96875,0.546875,0.0034357248
0.9765625,0.546875,0.002719744
0.984375,0.546875,0.0021610496
0.9921875,0.546875,0.0016924672

0.0,0.5546875,0.00159744
0.0078125,0.5546875,0.0019546112
0.015625,0.5546875,0.0026755072
0.0234375,0.5546875,0.0033079296
0.03125,0.5546875,0.0041877504
0.0390625,0.5546875,0.0054214656
0.046875,0.5546875,0.006856704
0.0546875,0.5546875,0.0084279296
0.0625,0.5546875,0.0103677952
0.0703125,0.5546875,0.0129695744
0.078125,0.5546875,0.01622016
0.0859375,0.5546875,0.020201472
0.09375,0.5546875,0.024641536
0.1015625,0.5546875,0.030048256
0.109375,0.5546875,0.036978688
0.1171875,0.5546875,0.0442368
0.125,0.5546875,0.054444032
0.1328125,0.5546875,0.066502656
0.140625,0.5546875,0.078282752
0.1484375,0.5546875,0.093618176
0.15625,0.5546875,0.112607232
0.1640625,0.5546875,0.13295616
0.171875,0.5546875,0.157810688
0.1796875,0.5546875,0.18710528
0.1875,0.5546875,0.2203648
0.1953125,0.5546875,0.25673728
0.203125,0.5546875,0.29933568
0.2109375,0.5546875,0.34914304
0.21875,0.5546875,0.40419328
0.2265625,0.5546875,0.46825472
0.234375,0.5546875,0.5390336
0.2421875,0.5546875,0.61751296
0.25,0.5546875,0.70746112
0.2578125,0.5546875,0.80658432
0.265625,0.5546875,0.91308032
0.2734375,0.5546875,1.03579648
0.28125,0.5546875,1.16883456
0.2890625,0.5546875,1.31203072
0.296875,0.5546875,1.47849216
0.3046875,0.5546875,1.6515072
0.3125,0.5546875,1.8448384
0.3203125,0.5546875,2.0529152
0.328125,0.5546875,2.2822912
0.3359375,0.5546875,2.5329664
0.34375,0.5546875,2.8033024
0.3515625,0.5546875,3.088384
0.359375,0.5546875,3.4045952
0.3671875,0.5546875,3.7535744
0.375,0.5546875,4.1222144
0.3828125,0.5546875,4.5367296
0.390625,0.5546875,4.9774592
0.3984375,0.5546875,5.464064
0.40625,0.5546875,5.9899904
0.4140625,0.5546875,6.5748992
0.421875,0.5546875,7.2138752
0.4296875,0.5546875,7.9101952
0.4375,0.5546875,8.6786048
0.4453125,0.5546875,9.4912512
0.453125,0.5546875,10.3514112
0.4609375,0.5546875,11.2279552
0.46875,0.5546875,12.0766464
0.4765625,0.5546875,12.8221184
0.484375,0.5546875,13.3971968
0.4921875,0.5546875,13.6937472
0.5,0.5546875,13.6937472
0.5078125,0.5546875,13.3890048
0.515625,0.5546875,12.8253952
0.5234375,0.5546875,12.075008
0.53125,0.5546875,11.2295936
0.5390625,0.5546875,10.354688
0.546875,0.5546875,9.494528
0.5546875,0.5546875,8.675328
0.5625,0.5546875,7.9069184
0.5703125,0.5546875,7.2105984
0.578125,0.5546875,6.5765376
0.5859375,0.5546875,5.988352
0.59375,0.5546875,5.464064
0.6015625,0.5546875,4.9758208
0.609375,0.5546875,4.5285376
0.6171875,0.5546875,4.1238528
0.625,0.5546875,3.751936
0.6328125,0.5546875,3.4045952
0.640625,0.5546875,3.088384
0.6484375,0.5546875,2.7983872
0.65625,0.5546875,2.5264128
0.6640625,0.5546875,2.2839296
0.671875,0.5546875,2.0545536
0.6796875,0.5546875,1.8448384
0.6875,0.5546875,1.6531456
0.6953125,0.5546875,1.47456
0.703125,0.5546875,1.3156352
0.7109375,0.5546875,1.16883456
0.71875,0.5546875,1.03727104
0.7265625,0.5546875,0.91488256
0.734375,0.5546875,0.80642048
0.7421875,0.5546875,0.7077888
0.75,0.5546875,0.61816832
0.7578125,0.5546875,0.5390336
0.765625,0.5546875,0.46825472
0.7734375,0.5546875,0.4038656
0.78125,0.5546875,0.3497984
0.7890625,0.5546875,0.29949952
0.796875,0.5546875,0.25706496
0.8046875,0.5546875,0.21856256
0.8125,0.5546875,0.18661376
0.8203125,0.5546875,0.158220288
0.828125,0.5546875,0.13320192
0.8359375,0.5546875,0.111640576
0.84375,0.5546875,0.094879744
0.8515625,0.5546875,0.07938048
0.859375,0.5546875,0.065470464
0.8671875,0.5546875,0.054247424
0.875,0.5546875,0.045023232
0.8828125,0.5546875,0.036601856
0.890625,0.5546875,0.029999104
0.8984375,0.5546875,0.024559616
0.90625,0.5546875,0.020529152
0.9140625,0.5546875,0.016228352
0.921875,0.5546875,0.0129613824
0.9296875,0.5546875,0.0108855296
0.9375,0.5546875,0.008445952
0.9453125,0.5546875,0.0067551232
0.953125,0.5546875,0.0053149696
0.9609375,0.5546875,0.0040517632
0.96875,0.5546875,0.0033783808
0.9765625,0.5546875,0.0026443776
0.984375,0.5546875,0.0020758528
0.9921875,0.5546875,0.0016252928

0.0,0.5625,0.0015908864
0.0078125,0.5625,0.001998848
0.015625,0.5625,0.0024576
0.0234375,0.5625,0.003145728
0.03125,0.5625,0.0041058304
0.0390625,0.5625,0.005210112
0.046875,0.5625,0.0067272704
0.0546875,0.5625,0.008265728
0.0625,0.5625,0.0099958784
0.0703125,0.5625,0.0126353408
0.078125,0.5625,0.015802368
0.0859375,0.5625,0.019611648
0.09375,0.5625,0.02392064
0.1015625,0.5625,0.029114368
0.109375,0.5625,0.035356672
0.1171875,0.5625,0.043515904
0.125,0.5625,0.052707328
0.1328125,0.5625,0.063356928
0.140625,0.5625,0.076414976
0.1484375,0.5625,0.091111424
0.15625,0.5625,0.108773376
0.1640625,0.5625,0.129712128
0.171875,0.5625,0.15327232
0.1796875,0.5625,0.18087936
0.1875,0.5625,0.21250048
0.1953125,0.5625,0.24936448
0.203125,0.5625,0.28966912
0.2109375,0.5625,0.33767424
0.21875,0.5625,0.39174144
0.2265625,0.5625,0.45121536
0.234375,0.5625,0.51986432
0.2421875,0.5625,0.5963776
0.25,0.5625,0.68141056
0.2578125,0.5625,0.77709312
0.265625,0.5625,0.8830976
0.2734375,0.5625,0.999424
0.28125,0.5625,1.12656384
0.2890625,0.5625,1.2681216
0.296875,0.5625,1.4270464
0.3046875,0.5625,1.59268864
0.3125,0.5625,1.7793024
0.3203125,0.5625,1.982464
0.328125,0.5625,2.1970944
0.3359375,0.5625,2.4313856
0.34375,0.5625,2.6886144
0.3515625,0.5625,2.9589504
0.359375,0.5625,3.2653312
0.3671875,0.5625,3.5815424
0.375,0.5625,3.9272448
0.3828125,0.5625,4.308992
0.390625,0.5625,4.7153152
0.3984375,0.5625,5.1560448
0.40625,0.5625,5.6229888
0.4140625,0.5625,6.1390848
0.421875,0.5625,6.6977792
0.4296875,0.5625,7.29088
0.4375,0.5625,7.913472
0.4453125,0.5625,8.577024
0.453125,0.5625,9.2454912
0.4609375,0.5625,9.9090432
0.46875,0.5625,10.5218048
0.4765625,0.5625,11.0460928
0.484375,0.5625,11.4294784
0.4921875,0.5625,11.6342784
0.5,0.5625,11.6342784
0.5078125,0.5625,11.42784
0.515625,0.5625,11.0395392
0.5234375,0.5625,10.5119744
0.53125,0.5625,9.9008512
0.5390625,0.5625,9.2454912
0.546875,0.5625,8.5753856
0.5546875,0.5625,7.913472
0.5625,0.5625,7.274496
0.5703125,0.5625,6.6961408
0.578125,0.5625,6.1390848
0.5859375,0.5625,5.6311808
0.59375,0.5625,5.1544064
0.6015625,0.5625,4.7120384
0.609375,0.5625,4.3024384
0.6171875,0.5625,3.9288832
0.625,0.5625,3.5864576
0.6328125,0.5625,3.260416
0.640625,0.5625,2.9605888
0.6484375,0.5625,2.686976
0.65625,0.5625,2.4313856
0.6640625,0.5625,2.195456
0.671875,0.5625,1.9791872
0.6796875,0.5625,1.7760256
0.6875,0.5625,1.5958016
0.6953125,0.5625,1.42475264
0.703125,0.5625,1.26959616
0.7109375,0.5625,1.12984064
0.71875,0.5625,0.99909632
0.7265625,0.5625,0.88424448
0.734375,0.5625,0.77643776
0.7421875,0.5625,0.68354048
0.75,0.5625,0.59506688
0.7578125,0.5625,0.52232192
0.765625,0.5625,0.45268992
0.7734375,0.5625,0.39174144
0.78125,0.5625,0.33783808
0.7890625,0.5625,0.290816
0.796875,0.5625,0.2490368
0.8046875,0.5625,0.21250048
0.8125,0.5625,0.18055168
0.8203125,0.5625,0.152993792
0.828125,0.5625,0.129236992
0.8359375,0.5625,0.109166592
0.84375,0.5625,0.091291648
0.8515625,0.5625,0.077217792
0.859375,0.5625,0.063045632
0.8671875,0.5625,0.05234688
0.875,0.5625,0.04333568
0.8828125,0.5625,0.03588096
0.890625,0.5625,0.029458432
0.8984375,0.5625,0.023986176
0.90625,0.5625,0.019464192
0.9140625,0.5625,0.0155795456
0.921875,0.5625,0.0124649472
0.9296875,0.5625,0.0104464384
0.9375,0.5625,0.0082542592
0.9453125,0.5625,0.0065519616
0.953125,0.5625,0.004972544
0.9609375,0.5625,0.0040435712
0.96875,0.5625,0.003284992
0.9765625,0.5625,0.0024854528
0.984375,0.5625,0.0020545536
0.9921875,0.5625,0.001466368

0.0,0.5703125,0.001548288
0.0078125,0.5703125,0.0019152896
0.015625,0.5703125,0.0024477696
0.0234375,0.5703125,0.0032702464
0.03125,0.5703125,0.0038944768
0.0390625,0.5703125,0.0051675136
0.046875,0.5703125,0.0064274432
0.0546875,0.5703125,0.0079773696
0.0625,0.5703125,0.0098156544
0.0703125,0.5703125,0.0121847808
0.078125,0.5703125,0.0155254784
0.0859375,0.5703125,0.018612224
0.09375,0.5703125,0.02301952
0.1015625,0.5703125,0.028000256
0.109375,0.5703125,0.034816
0.1171875,0.5703125,0.04169728
0.125,0.5703125,0.050593792
0.1328125,0.5703125,0.061046784
0.140625,0.5703125,0.07348224
0.1484375,0.5703125,0.087932928
0.15625,0.5703125,0.10518528
0.1640625,0.5703125,0.124174336
0.171875,0.5703125,0.148144128
0.1796875,0.5703125,0.17514496
0.1875,0.5703125,0.20496384
0.1953125,0.5703125,0.23904256
0.203125,0.5703125,0.2801664
0.2109375,0.5703125,0.32489472
0.21875,0.5703125,0.37830656
0.2265625,0.5703125,0.43597824
0.234375,0.5703125,0.50085888
0.2421875,0.5703125,0.57458688
0.25,0.5703125,0.6569984
0.2578125,0.5703125,0.74727424
0.265625,0.5703125,0.85098496
0.2734375,0.5703125,0.96387072
0.28125,0.5703125,1.08527616
0.2890625,0.5703125,1.22109952
0.296875,0.5703125,1.36871936
0.3046875,0.5703125,1.52928256
0.3125,0.5703125,1.7072128
0.3203125,0.5703125,1.8972672
0.328125,0.5703125,2.1086208
0.3359375,0.5703125,2.326528
0.34375,0.5703125,2.5690112
0.3515625,0.5703125,2.8246016
0.359375,0.5703125,3.1080448
0.3671875,0.5703125,3.4045952
0.375,0.5703125,3.72736
0.3828125,0.5703125,4.071424
0.390625,0.5703125,4.4449792
0.3984375,0.5703125,4.841472
0.40625,0.5703125,5.2625408
0.4140625,0.5703125,5.718016
0.421875,0.5703125,6.1833216
0.4296875,0.5703125,6.6961408
0.4375,0.5703125,7.2138752
0.4453125,0.5703125,7.7479936
0.453125,0.5703125,8.2771968
0.4609375,0.5703125,8.781824
0.46875,0.5703125,9.2389376
0.4765625,0.5703125,9.6206848
0.484375,0.5703125,9.9008512
0.4921875,0.5703125,10.0450304
0.5,0.5703125,10.0548608
0.5078125,0.5703125,9.904128
0.515625,0.5703125,9.6223232
0.5234375,0.5703125,9.2438528
0.53125,0.5703125,8.7834624
0.5390625,0.5703125,8.2804736
0.546875,0.5703125,7.7479936
0.5546875,0.5703125,7.2105984
0.5625,0.5703125,6.692864
0.5703125,0.5703125,6.1898752
0.578125,0.5703125,5.7163776
0.5859375,0.5703125,5.267456
0.59375,0.5703125,4.841472
0.6015625,0.5703125,4.4449792
0.609375,0.5703125,4.0763392
0.6171875,0.5703125,3.7339136
0.625,0.5703125,3.4111488
0.6328125,0.5703125,3.1064064
0.640625,0.5703125,2.8295168
0.6484375,0.5703125,2.572288
0.65625,0.5703125,2.3281664
0.6640625,0.5703125,2.1037056
0.671875,0.5703125,1.8989056
0.6796875,0.5703125,1.7072128
0.6875,0.5703125,1.5327232
0.6953125,0.5703125,1.37068544
0.703125,0.5703125,1.2222464
0.7109375,0.5703125,1.0878976
0.71875,0.5703125,0.96534528
0.7265625,0.5703125,0.85049344
0.734375,0.5703125,0.749568
0.7421875,0.5703125,0.65732608
0.75,0.5703125,0.57556992
0.7578125,0.5703125,0.50184192
0.765625,0.5703125,0.43679744
0.7734375,0.5703125,0.376832
0.78125,0.5703125,0.32587776
0.7890625,0.5703125,0.27967488
0.796875,0.5703125,0.24035328
0.8046875,0.5703125,0.20447232
0.8125,0.5703125,0.17383424
0.8203125,0.5703125,0.147718144
0.828125,0.5703125,0.1245184
0.8359375,0.5703125,0.105218048
0.84375,0.5703125,0.088326144
0.8515625,0.5703125,0.073334784
0.859375,0.5703125,0.061390848
0.8671875,0.5703125,0.050642944
0.875,0.5703125,0.042549248
0.8828125,0.5703125,0.03457024
0.890625,0.5703125,0.02818048
0.8984375,0.5703125,0.022986752
0.90625,0.5703125,0.018939904
0.9140625,0.5703125,0.0150749184
0.921875,0.5703125,0.01232896
0.9296875,0.5703125,0.0098811904
0.9375,0.5703125,0.0077316096
0.9453125,0.5703125,0.0063750144
0.953125,0.5703125,0.0050331648
0.9609375,0.5703125,0.003923968
0.96875,0.5703125,0.003121152
0.9765625,0.5703125,0.0024887296
0.984375,0.5703125,0.0018956288
0.9921875,0.5703125,0.00155648

0.0,0.578125,0.0014778368
0.0078125,0.578125,0.0018202624
0.015625,0.578125,0.0023412736
0.0234375,0.578125,0.0030015488
0.03125,0.578125,0.0037650432
0.0390625,0.578125,0.0046088192
0.046875,0.578125,0.0061177856
0.0546875,0.578125,0.0077381632
0.0625,0.578125,0.0093110272
0.0703125,0.578125,0.0118767616
0.078125,0.578125,0.0145932288
0.0859375,0.578125,0.018120704
0.09375,0.578125,0.022413312
0.1015625,0.578125,0.027131904
0.109375,0.578125,0.03309568
0.1171875,0.578125,0.040173568
0.125,0.578125,0.048611328
0.1328125,0.578125,0.058753024
0.140625,0.578125,0.070402048
0.1484375,0.578125,0.084836352
0.15625,0.578125,0.100581376
0.1640625,0.578125,0.12025856
0.171875,0.578125,0.142360576
0.1796875,0.578125,0.16728064
0.1875,0.578125,0.19628032
0.1953125,0.578125,0.2310144
0.203125,0.578125,0.2686976
0.2109375,0.578125,0.31326208
0.21875,0.578125,0.36241408
0.2265625,0.578125,0.41713664
0.234375,0.578125,0.48070656
0.2421875,0.578125,0.5505024
0.25,0.578125,0.63094784
0.2578125,0.578125,0.7184384
0.265625,0.578125,0.81477632
0.2734375,0.578125,0.92258304
0.28125,0.578125,1.03907328
0.2890625,0.578125,1.171456
0.296875,0.578125,1.31219456
0.3046875,0.578125,1.46276352
0.3125,0.578125,1.62922496
0.3203125,0.578125,1.8120704
0.328125,0.578125,2.00704
0.3359375,0.578125,2.2167552
0.34375,0.578125,2.4477696
0.3515625,0.578125,2.6886144
0.359375,0.578125,2.9458432
0.3671875,0.578125,3.2260096
0.375,0.578125,3.5176448
0.3828125,0.578125,3.842048
0.390625,0.578125,4.1746432
0.3984375,0.578125,4.5285376
0.40625,0.578125,4.9020928
0.4140625,0.578125,5.3035008
0.421875,0.578125,5.7081856
0.4296875,0.578125,6.1407232
0.4375,0.578125,6.5765376
0.4453125,0.578125,7.00416
0.453125,0.578125,7.430144
0.4609375,0.578125,7.8331904
0.46875,0.578125,8.1805312
0.4765625,0.578125,8.4672512
0.484375,0.578125,8.6720512
0.4921875,0.578125,8.7785472
0.5,0.578125,8.7834624
0.5078125,0.578125,8.6769664
0.515625,0.578125,8.4672512
0.5234375,0.578125,8.1788928
0.53125,0.578125,7.8348288
0.5390625,0.578125,7.4334208
0.546875,0.578125,7.0156288
0.5546875,0.578125,6.5748992
0.5625,0.578125,6.1407232
0.5703125,0.578125,5.718016
0.578125,0.578125,5.3018624
0.5859375,0.578125,4.9037312
0.59375,0.578125,4.530176
0.6015625,0.578125,4.1762816
0.609375,0.578125,3.8371328
0.6171875,0.578125,3.5274752
0.625,0.578125,3.2260096
0.6328125,0.578125,2.9474816
0.640625,0.578125,2.6886144
0.6484375,0.578125,2.4444928
0.65625,0.578125,2.2167552
0.6640625,0.578125,2.0037632
0.671875,0.578125,1.810432
0.6796875,0.578125,1.63151872
0.6875,0.578125,1.4630912
0.6953125,0.578125,1.31137536
0.703125,0.578125,1.16965376
0.7109375,0.578125,1.03841792
0.71875,0.578125,0.9207808
0.7265625,0.578125,0.8142848
0.734375,0.578125,0.71745536
0.7421875,0.578125,0.63045632
0.75,0.578125,0.55164928
0.7578125,0.578125,0.4825088
0.765625,0.578125,0.4202496
0.7734375,0.578125,0.36241408
0.78125,0.578125,0.31309824
0.7890625,0.578125,0.26935296
0.796875,0.578125,0.23052288
0.8046875,0.578125,0.19677184
0.8125,0.578125,0.16662528
0.8203125,0.578125,0.142245888
0.828125,0.578125,0.119734272
0.8359375,0.578125,0.100859904
0.84375,0.578125,0.084557824
0.8515625,0.578125,0.0708608
0.859375,0.578125,0.058441728
0.8671875,0.578125,0.048889856
0.875,0.578125,0.040353792
0.8828125,0.578125,0.03309568
0.890625,0.578125,0.027295744
0.8984375,0.578125,0.0221184
0.90625,0.578125,0.01794048
0.9140625,0.578125,0.0144146432
0.921875,0.578125,0.011902976
0.9296875,0.578125,0.0093503488
0.9375,0.578125,0.0077725696
0.9453125,0.578125,0.0060719104
0.953125,0.578125,0.0047890432
0.9609375,0.578125,0.0038617088
0.96875,0.578125,0.0030818304
0.9765625,0.578125,0.00237568
0.984375,0.578125,0.0018825216
0.9921875,0.578125,0.0014680064

0.0,0.5859375,0.0013287424
0.0078125,0.5859375,0.0018415616
0.015625,0.5859375,0.0022380544
0.0234375,0.5859375,0.0029179904
0.03125,0.5859375,0.0035504128
0.0390625,0.5859375,0.0045432832
0.046875,0.5859375,0.0057065472
0.0546875,0.5859375,0.0073859072
0.0625,0.5859375,0.009003008
0.0703125,0.5859375,0.0113885184
0.078125,0.5859375,0.0138379264
0.0859375,0.5859375,0.017235968
0.09375,0.5859375,0.021233664
0.1015625,0.5859375,0.026099712
0.109375,0.5859375,0.03186688
0.1171875,0.5859375,0.038371328
0.125,0.5859375,0.046399488
0.1328125,0.5859375,0.05644288
0.140625,0.5859375,0.068009984
0.1484375,0.5859375,0.079904768
0.15625,0.5859375,0.096141312
0.1640625,0.5859375,0.114802688
0.171875,0.5859375,0.13590528
0.1796875,0.5859375,0.16154624
0.1875,0.5859375,0.18792448
0.1953125,0.5859375,0.22003712
0.203125,0.5859375,0.25772032
0.2109375,0.5859375,0.29884416
0.21875,0.5859375,0.3457024
0.2265625,0.5859375,0.39944192
0.234375,0.5859375,0.46006272
0.2421875,0.5859375,0.52871168
0.25,0.5859375,0.6012928
0.2578125,0.5859375,0.68616192
0.265625,0.5859375,0.78004224
0.2734375,0.5859375,0.8790016
0.28125,0.5859375,0.99221504
0.2890625,0.5859375,1.114112
0.296875,0.5859375,1.24944384
0.3046875,0.5859375,1.39198464
0.3125,0.5859375,1.5532032
0.3203125,0.5859375,1.7235968
0.328125,0.5859375,1.9070976
0.3359375,0.5859375,2.1020672
0.34375,0.5859375,2.318336
0.3515625,0.5859375,2.5427968
0.359375,0.5859375,2.7836416
0.3671875,0.5859375,3.039232
0.375,0.5859375,3.3128448
0.3828125,0.5859375,3.5995648
0.390625,0.5859375,3.9059456
0.3984375,0.5859375,4.2303488
0.40625,0.5859375,4.5645824
0.4140625,0.5859375,4.907008
0.421875,0.5859375,5.2625408
0.4296875,0.5859375,5.627904
0.4375,0.5859375,5.9932672
0.4453125,0.5859375,6.3520768
0.453125,0.5859375,6.6895872
0.4609375,0.5859375,7.0074368
0.46875,0.5859375,7.2843264
0.4765625,0.5859375,7.5087872
0.484375,0.5859375,7.6627968
0.4921875,0.5859375,7.7479936
0.5,0.5859375,7.7479936
0.5078125,0.5859375,7.65952
0.515625,0.5859375,7.5137024
0.5234375,0.5859375,7.2876032
0.53125,0.5859375,7.0107136
0.5390625,0.5859375,6.6945024
0.546875,0.5859375,6.3537152
0.5546875,0.5859375,5.9899904
0.5625,0.5859375,5.6262656
0.5703125,0.5859375,5.2641792
0.578125,0.5859375,4.9053696
0.5859375,0.5859375,4.5596672
0.59375,0.5859375,4.227072
0.6015625,0.5859375,3.9059456
0.609375,0.5859375,3.5995648
0.6171875,0.5859375,3.3193984
0.625,0.5859375,3.039232
0.6328125,0.5859375,2.7836416
0.640625,0.5859375,2.5427968
0.6484375,0.5859375,2.3150592
0.65625,0.5859375,2.1037056
0.6640625,0.5859375,1.9070976
0.671875,0.5859375,1.7252352
0.6796875,0.5859375,1.55041792
0.6875,0.5859375,1.39378688
0.6953125,0.5859375,1.24731392
0.703125,0.5859375,1.1157504
0.7109375,0.5859375,0.99401728
0.71875,0.5859375,0.87965696
0.7265625,0.5859375,0.77692928
0.734375,0.5859375,0.68534272
0.7421875,0.5859375,0.60145664
0.75,0.5859375,0.52690944
0.7578125,0.5859375,0.4603904
0.765625,0.5859375,0.39993344
0.7734375,0.5859375,0.34553856
0.78125,0.5859375,0.29769728
0.7890625,0.5859375,0.25706496
0.796875,0.5859375,0.21938176
0.8046875,0.5859375,0.18808832
0.8125,0.5859375,0.16048128
0.8203125,0.5859375,0.135053312
0.828125,0.5859375,0.11493376
0.8359375,0.5859375,0.096518144
0.84375,0.5859375,0.081559552
0.8515625,0.5859375,0.067551232
0.859375,0.5859375,0.055427072
0.8671875,0.5859375,0.046514176
0.875,0.5859375,0.038240256
0.8828125,0.5859375,0.031342592
0.890625,0.5859375,0.025821184
0.8984375,0.5859375,0.021331968
0.90625,0.5859375,0.017301504
0.9140625,0.5859375,0.0142245888
0.921875,0.5859375,0.0108756992
0.9296875,0.5859375,0.009216
0.9375,0.5859375,0.007217152
0.9453125,0.5859375,0.0057556992
0.953125,0.5859375,0.0046022656
0.9609375,0.5859375,0.0036634624
0.96875,0.5859375,0.0027901952
0.9765625,0.5859375,0.002244608
0.984375,0.5859375,0.0018038784
0.9921875,0.5859375,0.0012730368

0.0,0.59375,0.0013729792
0.0078125,0.59375,0.0017104896
0.015625,0.59375,0.0023134208
0.0234375,0.59375,0.0027082752
0.03125,0.59375,0.0034275328
0.0390625,0.59375,0.0044449792
0.046875,0.59375,0.0056213504
0.0546875,0.59375,0.0070975488
0.0625,0.59375,0.0085803008
0.0703125,0.59375,0.0109182976
0.078125,0.59375,0.01359872
0.0859375,0.59375,0.016334848
0.09375,0.59375,0.020201472
0.1015625,0.59375,0.024887296
0.109375,0.59375,0.030113792
0.1171875,0.59375,0.036503552
0.125,0.59375,0.044449792
0.1328125,0.59375,0.05349376
0.140625,0.59375,0.064569344
0.1484375,0.59375,0.077234176
0.15625,0.59375,0.091652096
0.1640625,0.59375,0.109920256
0.171875,0.59375,0.128974848
0.1796875,0.59375,0.152092672
0.1875,0.59375,0.18006016
0.1953125,0.59375,0.21086208
0.203125,0.59375,0.24510464
0.2109375,0.59375,0.2842624
0.21875,0.59375,0.32899072
0.2265625,0.59375,0.38060032
0.234375,0.59375,0.44007424
0.2421875,0.59375,0.50167808
0.25,0.59375,0.57196544
0.2578125,0.59375,0.65159168
0.265625,0.59375,0.73875456
0.2734375,0.59375,0.8347648
0.28125,0.59375,0.94158848
0.2890625,0.59375,1.05775104
0.296875,0.59375,1.18325248
0.3046875,0.59375,1.3221888
0.3125,0.59375,1.47013632
0.3203125,0.59375,1.62906112
0.328125,0.59375,1.8038784
0.3359375,0.59375,1.9841024
0.34375,0.59375,2.1839872
0.3515625,0.59375,2.3953408
0.359375,0.59375,2.6181632
0.3671875,0.59375,2.8557312
0.375,0.59375,3.1064064
0.3828125,0.59375,3.3701888
0.390625,0.59375,3.6470784
0.3984375,0.59375,3.9305216
0.40625,0.59375,4.2287104
0.4140625,0.59375,4.5318144
0.421875,0.59375,4.841472
0.4296875,0.59375,5.1494912
0.4375,0.59375,5.4591488
0.4453125,0.59375,5.7622528
0.453125,0.59375,6.0407808
0.4609375,0.59375,6.299648
0.46875,0.59375,6.5110016
0.4765625,0.59375,6.6912256
0.484375,0.59375,6.8173824
0.4921875,0.59375,6.88128
0.5,0.59375,6.8780032
0.5078125,0.59375,6.8206592
0.515625,0.59375,6.6895872
0.5234375,0.59375,6.5159168
0.53125,0.59375,6.2963712
0.5390625,0.59375,6.0424192
0.546875,0.59375,5.7540608
0.5546875,0.59375,5.4591488
0.5625,0.59375,5.1478528
0.5703125,0.59375,4.8431104
0.578125,0.59375,4.5285376
0.5859375,0.59375,4.227072
0.59375,0.59375,3.9305216
0.6015625,0.59375,3.64544
0.609375,0.59375,3.366912
0.6171875,0.59375,3.1014912
0.625,0.59375,2.8557312
0.6328125,0.59375,2.6165248
0.640625,0.59375,2.3953408
0.6484375,0.59375,2.187264
0.65625,0.59375,1.990656
0.6640625,0.59375,1.8038784
0.671875,0.59375,1.63151872
0.6796875,0.59375,1.46931712
0.6875,0.59375,1.3213696
0.6953125,0.59375,1.18423552
0.703125,0.59375,1.05725952
0.7109375,0.59375,0.94142464
0.71875,0.59375,0.83705856
0.7265625,0.59375,0.73744384
0.734375,0.59375,0.65241088
0.7421875,0.59375,0.57376768
0.75,0.59375,0.50151424
0.7578125,0.59375,0.43728896
0.765625,0.59375,0.38191104
0.7734375,0.59375,0.32882688
0.78125,0.59375,0.28573696
0.7890625,0.59375,0.24526848
0.796875,0.59375,0.2097152
0.8046875,0.59375,0.1794048
0.8125,0.59375,0.15253504
0.8203125,0.59375,0.12935168
0.828125,0.59375,0.109330432
0.8359375,0.59375,0.092389376
0.84375,0.59375,0.076562432
0.8515625,0.59375,0.065011712
0.859375,0.59375,0.053919744
0.8671875,0.59375,0.04440064
0.875,0.59375,0.036847616
0.8828125,0.59375,0.030162944
0.890625,0.59375,0.024608768
0.8984375,0.59375,0.020332544
0.90625,0.59375,0.016564224
0.9140625,0.59375,0.013410304
0.921875,0.59375,0.0107593728
0.9296875,0.59375,0.0087621632
0.9375,0.59375,0.0066830336
0.9453125,0.59375,0.0056164352
0.953125,0.59375,0.0045105152
0.9609375,0.59375,0.00344064
0.96875,0.59375,0.0026836992
0.9765625,0.59375,0.0022347776
0.984375,0.59375,0.0016498688
0.9921875,0.59375,0.0013369344

0.0,0.6015625,0.0012222464
0.0078125,0.6015625,0.0016105472
0.015625,0.6015625,0.0021200896
0.0234375,0.6015625,0.0026247168
0.03125,0.6015625,0.003268608
0.0390625,0.6015625,0.0040353792
0.046875,0.6015625,0.0052445184
0.0546875,0.6015625,0.0065011712
0.0625,0.6015625,0.0082313216
0.0703125,0.6015625,0.0103202816
0.078125,0.6015625,0.0125435904
0.0859375,0.6015625,0.0153305088
0.09375,0.6015625,0.019120128
0.1015625,0.6015625,0.023937024
0.109375,0.6015625,0.028655616
0.1171875,0.6015625,0.034668544
0.125,0.6015625,0.041844736
0.1328125,0.6015625,0.050987008
0.140625,0.6015625,0.061177856
0.1484375,0.6015625,0.073105408
0.15625,0.6015625,0.087343104
0.1640625,0.6015625,0.103235584
0.171875,0.6015625,0.122748928
0.1796875,0.6015625,0.145227776
0.1875,0.6015625,0.17022976
0.1953125,0.6015625,0.19922944
0.203125,0.6015625,0.23232512
0.2109375,0.6015625,0.26935296
0.21875,0.6015625,0.31244288
0.2265625,0.6015625,0.3612672
0.234375,0.6015625,0.41549824
0.2421875,0.6015625,0.47644672
0.25,0.6015625,0.54263808
0.2578125,0.6015625,0.61784064
0.265625,0.6015625,0.70139904
0.2734375,0.6015625,0.7929856
0.28125,0.6015625,0.89260032
0.2890625,0.6015625,0.99975168
0.296875,0.6015625,1.12001024
0.3046875,0.6015625,1.24829696
0.3125,0.6015625,1.38788864
0.3203125,0.6015625,1.53534464
0.328125,0.6015625,1.695744
0.3359375,0.6015625,1.8694144
0.34375,0.6015625,2.0529152
0.3515625,0.6015625,2.2511616
0.359375,0.6015625,2.4559616
0.3671875,0.6015625,2.6722304
0.375,0.6015625,2.8983296
0.3828125,0.6015625,3.1408128
0.390625,0.6015625,3.391488
0.3984375,0.6015625,3.6421632
0.40625,0.6015625,3.907584
0.4140625,0.6015625,4.1762816
0.421875,0.6015625,4.4384256
0.4296875,0.6015625,4.7136768
0.4375,0.6015625,4.9741824
0.4453125,0.6015625,5.2199424
0.453125,0.6015625,5.4607872
0.4609375,0.6015625,5.668864
0.46875,0.6015625,5.8474496
0.4765625,0.6015625,5.988352
0.484375,0.6015625,6.0932096
0.4921875,0.6015625,6.1374464
0.5,0.6015625,6.1374464
0.5078125,0.6015625,6.0850176
0.515625,0.6015625,5.9932672
0.5234375,0.6015625,5.8507264
0.53125,0.6015625,5.6705024
0.5390625,0.6015625,5.4624256
0.546875,0.6015625,5.226496
0.5546875,0.6015625,4.972544
0.5625,0.6015625,4.7169536
0.5703125,0.6015625,4.4466176
0.578125,0.6015625,4.1713664
0.5859375,0.6015625,3.907584
0.59375,0.6015625,3.637248
0.6015625,0.6015625,3.383296
0.609375,0.6015625,3.1358976
0.6171875,0.6015625,2.9016064
0.625,0.6015625,2.6722304
0.6328125,0.6015625,2.4576
0.640625,0.6015625,2.2528
0.6484375,0.6015625,2.0529152
0.65625,0.6015625,1.8726912
0.6640625,0.6015625,1.6990208
0.671875,0.6015625,1.53944064
0.6796875,0.6015625,1.38706944
0.6875,0.6015625,1.24780544
0.6953125,0.6015625,1.12033792
0.703125,0.6015625,1.00040704
0.7109375,0.6015625,0.88981504
0.71875,0.6015625,0.79151104
0.7265625,0.6015625,0.70074368
0.734375,0.6015625,0.61784064
0.7421875,0.6015625,0.54411264
0.75,0.6015625,0.47562752
0.7578125,0.6015625,0.41730048
0.765625,0.6015625,0.35979264
0.7734375,0.6015625,0.31277056
0.78125,0.6015625,0.26984448
0.7890625,0.6015625,0.233472
0.796875,0.6015625,0.20004864
0.8046875,0.6015625,0.1703936
0.8125,0.6015625,0.14434304
0.8203125,0.6015625,0.122355712
0.828125,0.6015625,0.103333888
0.8359375,0.6015625,0.086933504
0.84375,0.6015625,0.073859072
0.8515625,0.6015625,0.060915712
0.859375,0.6015625,0.050610176
0.8671875,0.6015625,0.04227072
0.875,0.6015625,0.034832384
0.8828125,0.6015625,0.028557312
0.890625,0.6015625,0.023363584
0.8984375,0.6015625,0.01916928
0.90625,0.6015625,0.0154353664
0.9140625,0.6015625,0.0128991232
0.921875,0.6015625,0.0101875712
0.9296875,0.6015625,0.0082542592
0.9375,0.6015625,0.0065683456
0.9453125,0.6015625,0.0052199424
0.953125,0.6015625,0.0041926656
0.9609375,0.6015625,0.0033161216
0.96875,0.6015625,0.0026198016
0.9765625,0.6015625,0.0020299776
0.984375,0.6015625,0.0016318464
0.9921875,0.6015625,0.0012140544

0.0,0.609375,0.0011681792
0.0078125,0.609375,0.0015335424
0.015625,0.609375,0.0018726912
0.0234375,0.609375,0.0024707072
0.03125,0.609375,0.003186688
0.0390625,0.609375,0.0038764544
0.046875,0.609375,0.0049037312
0.0546875,0.609375,0.0063537152
0.0625,0.609375,0.0079839232
0.0703125,0.609375,0.0098844672
0.078125,0.609375,0.0119881728
0.0859375,0.609375,0.0149307392
0.09375,0.609375,0.018087936
0.1015625,0.609375,0.02187264
0.109375,0.609375,0.02695168
0.1171875,0.609375,0.032899072
0.125,0.609375,0.04005888
0.1328125,0.609375,0.048037888
0.140625,0.609375,0.057540608
0.1484375,0.609375,0.069271552
0.15625,0.609375,0.082264064
0.1640625,0.609375,0.097943552
0.171875,0.609375,0.116129792
0.1796875,0.609375,0.136593408
0.1875,0.609375,0.161366016
0.1953125,0.609375,0.18956288
0.203125,0.609375,0.21938176
0.2109375,0.609375,0.25591808
0.21875,0.609375,0.29442048
0.2265625,0.609375,0.34095104
0.234375,0.609375,0.39174144
0.2421875,0.609375,0.44695552
0.25,0.609375,0.51249152
0.2578125,0.609375,0.58277888
0.265625,0.609375,0.66011136
0.2734375,0.609375,0.74350592
0.28125,0.609375,0.83968
0.2890625,0.609375,0.94175232
0.296875,0.609375,1.05332736
0.3046875,0.609375,1.17833728
0.3125,0.609375,1.3041664
0.3203125,0.609375,1.44326656
0.328125,0.609375,1.5925248
0.3359375,0.609375,1.7547264
0.34375,0.609375,1.9218432
0.3515625,0.609375,2.105344
0.359375,0.609375,2.29376
0.3671875,0.609375,2.4936448
0.375,0.609375,2.6968064
0.3828125,0.609375,2.9196288
0.390625,0.609375,3.1391744
0.3984375,0.609375,3.3718272
0.40625,0.609375,3.6028416
0.4140625,0.609375,3.8371328
0.421875,0.609375,4.071424
0.4296875,0.609375,4.3008
0.4375,0.609375,4.5285376
0.4453125,0.609375,4.7497216
0.453125,0.609375,4.9414144
0.4609375,0.609375,5.1183616
0.46875,0.609375,5.2658176
0.4765625,0.609375,5.382144
0.484375,0.609375,5.4607872
0.4921875,0.609375,5.496832
0.5,0.609375,5.5001088
0.5078125,0.609375,5.4575104
0.515625,0.609375,5.3854208
0.5234375,0.609375,5.2609024
0.53125,0.609375,5.12
0.5390625,0.609375,4.9381376
0.546875,0.609375,4.7415296
0.5546875,0.609375,4.5285376
0.5625,0.609375,4.3024384
0.5703125,0.609375,4.0747008
0.578125,0.609375,3.8354944
0.5859375,0.609375,3.6061184
0.59375,0.609375,3.3718272
0.6015625,0.609375,3.1391744
0.609375,0.609375,2.916352
0.6171875,0.609375,2.70336
0.625,0.609375,2.4952832
0.6328125,0.609375,2.29376
0.640625,0.609375,2.105344
0.6484375,0.609375,1.9234816
0.65625,0.609375,1.7498112
0.6640625,0.609375,1.59399936
0.671875,0.609375,1.4434304
0.6796875,0.609375,1.3049856
0.6875,0.609375,1.1763712
0.6953125,0.609375,1.05299968
0.703125,0.609375,0.9428992
0.7109375,0.609375,0.83869696
0.71875,0.609375,0.74498048
0.7265625,0.609375,0.65978368
0.734375,0.609375,0.5824512
0.7421875,0.609375,0.51298304
0.75,0.609375,0.44826624
0.7578125,0.609375,0.39190528
0.765625,0.609375,0.339968
0.7734375,0.609375,0.29458432
0.78125,0.609375,0.25509888
0.7890625,0.609375,0.22020096
0.796875,0.609375,0.18743296
0.8046875,0.609375,0.160907264
0.8125,0.609375,0.136544256
0.8203125,0.609375,0.115802112
0.828125,0.609375,0.098500608
0.8359375,0.609375,0.081887232
0.84375,0.609375,0.069730304
0.8515625,0.609375,0.057819136
0.859375,0.609375,0.04825088
0.8671875,0.609375,0.039993344
0.875,0.609375,0.033079296
0.8828125,0.609375,0.026984448
0.890625,0.609375,0.022183936
0.8984375,0.609375,0.018219008
0.90625,0.609375,0.0147030016
0.9140625,0.609375,0.0118915072
0.921875,0.609375,0.0100352
0.9296875,0.609375,0.0079577088
0.9375,0.609375,0.0062767104
0.9453125,0.609375,0.004857856
0.953125,0.609375,0.003940352
0.9609375,0.609375,0.0033161216
0.96875,0.609375,0.0025264128
0.9765625,0.609375,0.0020201472
0.984375,0.609375,0.0015204352
0.9921875,0.609375,0.0011812864

0.0,0.6171875,0.0011534336
0.0078125,0.6171875,0.001384448
0.015625,0.6171875,0.00180224
0.0234375,0.6171875,0.002277376
0.03125,0.6171875,0.0029605888
0.0390625,0.6171875,0.003710976
0.046875,0.6171875,0.0045776896
0.0546875,0.6171875,0.0058720256
0.0625,0.6171875,0.0074596352
0.0703125,0.6171875,0.0092045312
0.078125,0.6171875,0.0109068288
0.0859375,0.6171875,0.0138706944
0.09375,0.6171875,0.017072128
0.1015625,0.6171875,0.0208896
0.109375,0.6171875,0.02531328
0.1171875,0.6171875,0.031358976
0.125,0.6171875,0.037502976
0.1328125,0.6171875,0.045514752
0.140625,0.6171875,0.054575104
0.1484375,0.6171875,0.06479872
0.15625,0.6171875,0.077709312
0.1640625,0.6171875,0.092143616
0.171875,0.6171875,0.109051904
0.1796875,0.6171875,0.128876544
0.1875,0.6171875,0.151781376
0.1953125,0.6171875,0.1769472
0.203125,0.6171875,0.2072576
0.2109375,0.6171875,0.23953408
0.21875,0.6171875,0.27803648
0.2265625,0.6171875,0.32079872
0.234375,0.6171875,0.36880384
0.2421875,0.6171875,0.42139648
0.25,0.6171875,0.4808704
0.2578125,0.6171875,0.5464064
0.265625,0.6171875,0.6209536
0.2734375,0.6171875,0.69926912
0.28125,0.6171875,0.78790656
0.2890625,0.6171875,0.88375296
0.296875,0.6171875,0.98992128
0.3046875,0.6171875,1.09674496
0.3125,0.6171875,1.22241024
0.3203125,0.6171875,1.35184384
0.328125,0.6171875,1.49159936
0.3359375,0.6171875,1.63692544
0.34375,0.6171875,1.7924096
0.3515625,0.6171875,1.957888
0.359375,0.6171875,2.1331968
0.3671875,0.6171875,2.318336
0.375,0.6171875,2.506752
0.3828125,0.6171875,2.7000832
0.390625,0.6171875,2.8983296
0.3984375,0.6171875,3.104768
0.40625,0.6171875,3.3144832
0.4140625,0.6171875,3.52256
0.421875,0.6171875,3.72736
0.4296875,0.6171875,3.9272448
0.4375,0.6171875,4.1222144
0.4453125,0.6171875,4.308992
0.453125,0.6171875,4.4711936
0.4609375,0.6171875,4.6219264
0.46875,0.6171875,4.7448064
0.4765625,0.6171875,4.841472
0.484375,0.6171875,4.9020928
0.4921875,0.6171875,4.9430528
0.5,0.6171875,4.9430528
0.5078125,0.6171875,4.907008
0.515625,0.6171875,4.8398336
0.5234375,0.6171875,4.7398912
0.53125,0.6171875,4.6186496
0.5390625,0.6171875,4.4711936
0.546875,0.6171875,4.3057152
0.5546875,0.6171875,4.1238528
0.5625,0.6171875,3.9337984
0.5703125,0.6171875,3.7289984
0.578125,0.6171875,3.5192832
0.5859375,0.6171875,3.3144832
0.59375,0.6171875,3.104768
0.6015625,0.6171875,2.9048832
0.609375,0.6171875,2.7017216
0.6171875,0.6171875,2.5083904
0.625,0.6171875,2.3199744
0.6328125,0.6171875,2.1348352
0.640625,0.6171875,1.957888
0.6484375,0.6171875,1.7989632
0.65625,0.6171875,1.6384
0.6640625,0.6171875,1.490944
0.671875,0.6171875,1.35299072
0.6796875,0.6171875,1.22191872
0.6875,0.6171875,1.10116864
0.6953125,0.6171875,0.9895936
0.703125,0.6171875,0.8822784
0.7109375,0.6171875,0.78921728
0.71875,0.6171875,0.69910528
0.7265625,0.6171875,0.62144512
0.734375,0.6171875,0.548864
0.7421875,0.6171875,0.483328
0.75,0.6171875,0.42156032
0.7578125,0.6171875,0.36929536
0.765625,0.6171875,0.32096256
0.7734375,0.6171875,0.27787264
0.78125,0.6171875,0.23953408
0.7890625,0.6171875,0.20463616
0.796875,0.6171875,0.17711104
0.8046875,0.6171875,0.15130624
0.8125,0.6171875,0.128352256
0.8203125,0.6171875,0.108855296
0.828125,0.6171875,0.092143616
0.8359375,0.6171875,0.077348864
0.84375,0.6171875,0.065585152
0.8515625,0.6171875,0.054607872
0.859375,0.6171875,0.045694976
0.8671875,0.6171875,0.0380928
0.875,0.6171875,0.031408128
0.8828125,0.6171875,0.025198592
0.890625,0.6171875,0.021168128
0.8984375,0.6171875,0.017252352
0.90625,0.6171875,0.0139902976
0.9140625,0.6171875,0.0113393664
0.921875,0.6171875,0.0092045312
0.9296875,0.6171875,0.0074334208
0.9375,0.6171875,0.0059326464
0.9453125,0.6171875,0.0045973504
0.953125,0.6171875,0.0037666816
0.9609375,0.6171875,0.0029638656
0.96875,0.6171875,0.0022331392
0.9765625,0.6171875,0.0018579456
0.984375,0.6171875,0.0015106048
0.9921875,0.6171875,0.0011583488

0.0,0.625,0.0011091968
0.0078125,0.625,0.0012550144
0.015625,0.625,0.0016154624
0.0234375,0.625,0.0022151168
0.03125,0.625,0.0026492928
0.0390625,0.625,0.0035127296
0.046875,0.625,0.0043712512
0.0546875,0.625,0.0054411264
0.0625,0.625,0.0069287936
0.0703125,0.625,0.0085737472
0.078125,0.625,0.0104726528
0.0859375,0.625,0.0129941504
0.09375,0.625,0.0159891456
0.1015625,0.625,0.019873792
0.109375,0.625,0.023773184
0.1171875,0.625,0.02916352
0.125,0.625,0.035258368
0.1328125,0.625,0.042401792
0.140625,0.625,0.051134464
0.1484375,0.625,0.061128704
0.15625,0.625,0.072843264
0.1640625,0.625,0.086212608
0.171875,0.625,0.10207232
0.1796875,0.625,0.12107776
0.1875,0.625,0.142016512
0.1953125,0.625,0.16531456
0.203125,0.625,0.1941504
0.2109375,0.625,0.22396928
0.21875,0.625,0.26083328
0.2265625,0.625,0.29868032
0.234375,0.625,0.34586624
0.2421875,0.625,0.39534592
0.25,0.625,0.45039616
0.2578125,0.625,0.51183616
0.265625,0.625,0.5808128
0.2734375,0.625,0.65421312
0.28125,0.625,0.73613312
0.2890625,0.625,0.82690048
0.296875,0.625,0.92422144
0.3046875,0.625,1.02858752
0.3125,0.625,1.13754112
0.3203125,0.625,1.2582912
0.328125,0.625,1.3877248
0.3359375,0.625,1.52223744
0.34375,0.625,1.671168
0.3515625,0.625,1.818624
0.359375,0.625,1.974272
0.3671875,0.625,2.1430272
0.375,0.625,2.3166976
0.3828125,0.625,2.4887296
0.390625,0.625,2.670592
0.3984375,0.625,2.8524544
0.40625,0.625,3.0425088
0.4140625,0.625,3.227648
0.421875,0.625,3.4062336
0.4296875,0.625,3.5815424
0.4375,0.625,3.7486592
0.4453125,0.625,3.9092224
0.453125,0.625,4.0484864
0.4609375,0.625,4.1730048
0.46875,0.625,4.2827776
0.4765625,0.625,4.3630592
0.484375,0.625,4.4171264
0.4921875,0.625,4.4449792
0.5,0.625,4.4449792
0.5078125,0.625,4.4105728
0.515625,0.625,4.3614208
0.5234375,0.625,4.2778624
0.53125,0.625,4.1811968
0.5390625,0.625,4.0484864
0.546875,0.625,3.907584
0.5546875,0.625,3.7552128
0.5625,0.625,3.5815424
0.5703125,0.625,3.4045952
0.578125,0.625,3.2260096
0.5859375,0.625,3.0408704
0.59375,0.625,2.8573696
0.6015625,0.625,2.6755072
0.609375,0.625,2.4920064
0.6171875,0.625,2.3199744
0.625,0.625,2.1446656
0.6328125,0.625,1.9808256
0.640625,0.625,1.8219008
0.6484375,0.625,1.6678912
0.65625,0.625,1.52305664
0.6640625,0.625,1.38575872
0.671875,0.625,1.25632512
0.6796875,0.625,1.13737728
0.6875,0.625,1.02875136
0.6953125,0.625,0.92209152
0.703125,0.625,0.82591744
0.7109375,0.625,0.7356416
0.71875,0.625,0.65470464
0.7265625,0.625,0.57982976
0.734375,0.625,0.51085312
0.7421875,0.625,0.45154304
0.75,0.625,0.39632896
0.7578125,0.625,0.34635776
0.765625,0.625,0.3006464
0.7734375,0.625,0.25985024
0.78125,0.625,0.22495232
0.7890625,0.625,0.1933312
0.796875,0.625,0.1654784
0.8046875,0.625,0.142147584
0.8125,0.625,0.120799232
0.8203125,0.625,0.101548032
0.828125,0.625,0.08609792
0.8359375,0.625,0.072613888
0.84375,0.625,0.061538304
0.8515625,0.625,0.051462144
0.859375,0.625,0.042450944
0.8671875,0.625,0.035536896
0.875,0.625,0.029147136
0.8828125,0.625,0.02433024
0.890625,0.625,0.019693568
0.8984375,0.625,0.01589248
0.90625,0.625,0.0132120576
0.9140625,0.625,0.0104251392
0.921875,0.625,0.008667136
0.9296875,0.625,0.0070008832
0.9375,0.625,0.0056131584
0.9453125,0.625,0.0045088768
0.953125,0.625,0.003375104
0.9609375,0.625,0.0026804224
0.96875,0.625,0.0020922368
0.9765625,0.625,0.0016236544
0.984375,0.625,0.0014057472
0.9921875,0.625,0.0010420224

0.0,0.6328125,0.001015808
0.0078125,0.6328125,0.0012566528
0.015625,0.6328125,0.0016105472
0.0234375,0.6328125,0.0021577728
0.03125,0.6328125,0.0025411584
0.0390625,0.6328125,0.0032227328
0.046875,0.6328125,0.0042156032
0.0546875,0.6328125,0.0051167232
0.0625,0.6328125,0.0064487424
0.0703125,0.6328125,0.0079757312
0.078125,0.6328125,0.0097927168
0.0859375,0.6328125,0.0122109952
0.09375,0.6328125,0.0146915328
0.1015625,0.6328125,0.018415616
0.109375,0.6328125,0.022396928
0.1171875,0.6328125,0.027557888
0.125,0.6328125,0.032964608
0.1328125,0.6328125,0.039518208
0.140625,0.6328125,0.047661056
0.1484375,0.6328125,0.058097664
0.15625,0.6328125,0.068042752
0.1640625,0.6328125,0.080822272
0.171875,0.6328125,0.095387648
0.1796875,0.6328125,0.11288576
0.1875,0.6328125,0.132169728
0.1953125,0.6328125,0.155222016
0.203125,0.6328125,0.18120704
0.2109375,0.6328125,0.20922368
0.21875,0.6328125,0.24313856
0.2265625,0.6328125,0.2809856
0.234375,0.6328125,0.32145408
0.2421875,0.6328125,0.3694592
0.25,0.6328125,0.41926656
0.2578125,0.6328125,0.47742976
0.265625,0.6328125,0.54280192
0.2734375,0.6328125,0.6111232
0.28125,0.6328125,0.68763648
0.2890625,0.6328125,0.7675904
0.296875,0.6328125,0.8593408
0.3046875,0.6328125,0.95584256
0.3125,0.6328125,1.05644032
0.3203125,0.6328125,1.16883456
0.328125,0.6328125,1.2836864
0.3359375,0.6328125,1.4123008
0.34375,0.6328125,1.54271744
0.3515625,0.6328125,1.6826368
0.359375,0.6328125,1.8251776
0.3671875,0.6328125,1.9775488
0.375,0.6328125,2.1315584
0.3828125,0.6328125,2.2953984
0.390625,0.6328125,2.4543232
0.3984375,0.6328125,2.62144
0.40625,0.6328125,2.7820032
0.4140625,0.6328125,2.9442048
0.421875,0.6328125,3.1064064
0.4296875,0.6328125,3.2587776
0.4375,0.6328125,3.407872
0.4453125,0.6328125,3.5438592
0.453125,0.6328125,3.6651008
0.4609375,0.6328125,3.7748736
0.46875,0.6328125,3.8567936
0.4765625,0.6328125,3.9305216
0.484375,0.6328125,3.9845888
0.4921875,0.6328125,4.0075264
0.5,0.6328125,3.9993344
0.5078125,0.6328125,3.9763968
0.515625,0.6328125,3.9288832
0.5234375,0.6328125,3.8649856
0.53125,0.6328125,3.7715968
0.5390625,0.6328125,3.6667392
0.546875,0.6328125,3.5454976
0.5546875,0.6328125,3.407872
0.5625,0.6328125,3.2587776
0.5703125,0.6328125,3.104768
0.578125,0.6328125,2.94912
0.5859375,0.6328125,2.7869184
0.59375,0.6328125,2.62144
0.6015625,0.6328125,2.4543232
0.609375,0.6328125,2.29376
0.6171875,0.6328125,2.1348352
0.625,0.6328125,1.9808256
0.6328125,0.6328125,1.826816
0.640625,0.6328125,1.6809984
0.6484375,0.6328125,1.54271744
0.65625,0.6328125,1.41295616
0.6640625,0.6328125,1.28712704
0.671875,0.6328125,1.1706368
0.6796875,0.6328125,1.0584064
0.6875,0.6328125,0.95420416
0.6953125,0.6328125,0.85884928
0.703125,0.6328125,0.76988416
0.7109375,0.6328125,0.68599808
0.71875,0.6328125,0.61014016
0.7265625,0.6328125,0.54083584
0.734375,0.6328125,0.47775744
0.7421875,0.6328125,0.42156032
0.75,0.6328125,0.36716544
0.7578125,0.6328125,0.32161792
0.765625,0.6328125,0.28049408
0.7734375,0.6328125,0.2433024
0.78125,0.6328125,0.20987904
0.7890625,0.6328125,0.18071552
0.796875,0.6328125,0.154796032
0.8046875,0.6328125,0.131989504
0.8125,0.6328125,0.112836608
0.8203125,0.6328125,0.095731712
0.828125,0.6328125,0.080871424
0.8359375,0.6328125,0.06873088
0.84375,0.6328125,0.057049088
0.8515625,0.6328125,0.048103424
0.859375,0.6328125,0.039698432
0.8671875,0.6328125,0.033046528
0.875,0.6328125,0.027377664
0.8828125,0.6328125,0.022478848
0.890625,0.6328125,0.018333696
0.8984375,0.6328125,0.0152436736
0.90625,0.6328125,0.0121339904
0.9140625,0.6328125,0.0097632256
0.921875,0.6328125,0.0079937536
0.9296875,0.6328125,0.0063700992
0.9375,0.6328125,0.0051970048
0.9453125,0.6328125,0.0042827776
0.953125,0.6328125,0.0033144832
0.9609375,0.6328125,0.002482176
0.96875,0.6328125,0.0020578304
0.9765625,0.6328125,0.0016072704
0.984375,0.6328125,0.0011665408
0.9921875,0.6328125,0.0010059776

0.0,0.640625,0.0008634368
0.0078125,0.640625,0.0011337728
0.015625,0.640625,0.0015220736
0.0234375,0.640625,0.0019365888
0.03125,0.640625,0.0024510464
0.0390625,0.640625,0.0030244864
0.046875,0.640625,0.0038436864
0.0546875,0.640625,0.0047382528
0.0625,0.640625,0.005881856
0.0703125,0.640625,0.007544832
0.078125,0.640625,0.0090652672
0.0859375,0.640625,0.0115605504
0.09375,0.640625,0.0140443648
0.1015625,0.640625,0.016908288
0.109375,0.640625,0.021037056
0.1171875,0.640625,0.025247744
0.125,0.640625,0.030212096
0.1328125,0.640625,0.037306368
0.140625,0.640625,0.044580864
0.1484375,0.640625,0.053559296
0.15625,0.640625,0.063045632
0.1640625,0.640625,0.075235328
0.171875,0.640625,0.089604096
0.1796875,0.640625,0.104906752
0.1875,0.640625,0.123469824
0.1953125,0.640625,0.143622144
0.203125,0.640625,0.16842752
0.2109375,0.640625,0.19628032
0.21875,0.640625,0.22626304
0.2265625,0.640625,0.2605056
0.234375,0.640625,0.29802496
0.2421875,0.640625,0.34127872
0.25,0.640625,0.39092224
0.2578125,0.640625,0.44302336
0.265625,0.640625,0.5021696
0.2734375,0.640625,0.56426496
0.28125,0.640625,0.63488
0.2890625,0.640625,0.71286784
0.296875,0.640625,0.79577088
0.3046875,0.640625,0.88489984
0.3125,0.640625,0.9773056
0.3203125,0.640625,1.07937792
0.328125,0.640625,1.18915072
0.3359375,0.640625,1.30547712
0.34375,0.640625,1.42589952
0.3515625,0.640625,1.552384
0.359375,0.640625,1.6859136
0.3671875,0.640625,1.8219008
0.375,0.640625,1.9595264
0.3828125,0.640625,2.1069824
0.390625,0.640625,2.2511616
0.3984375,0.640625,2.3937024
0.40625,0.640625,2.5427968
0.4140625,0.640625,2.6886144
0.421875,0.640625,2.82624
0.4296875,0.640625,2.9638656
0.4375,0.640625,3.088384
0.4453125,0.640625,3.2079872
0.453125,0.640625,3.3112064
0.4609375,0.640625,3.4045952
0.46875,0.640625,3.4848768
0.4765625,0.640625,3.5438592
0.484375,0.640625,3.5864576
0.4921875,0.640625,3.60448
0.5,0.640625,3.5995648
0.5078125,0.640625,3.5815424
0.515625,0.640625,3.5438592
0.5234375,0.640625,3.4848768
0.53125,0.640625,3.4045952
0.5390625,0.640625,3.3128448
0.546875,0.640625,3.2096256
0.5546875,0.640625,3.0900224
0.5625,0.640625,2.9622272
0.5703125,0.640625,2.82624
0.578125,0.640625,2.6853376
0.5859375,0.640625,2.5411584
0.59375,0.640625,2.3953408
0.6015625,0.640625,2.2478848
0.609375,0.640625,2.1037056
0.6171875,0.640625,1.9611648
0.625,0.640625,1.8202624
0.6328125,0.640625,1.6842752
0.640625,0.640625,1.55123712
0.6484375,0.640625,1.4245888
0.65625,0.640625,1.30154496
0.6640625,0.640625,1.19095296
0.671875,0.640625,1.08150784
0.6796875,0.640625,0.97665024
0.6875,0.640625,0.88375296
0.6953125,0.640625,0.7938048
0.703125,0.640625,0.7118848
0.7109375,0.640625,0.63619072
0.71875,0.640625,0.56541184
0.7265625,0.640625,0.50003968
0.734375,0.640625,0.44253184
0.7421875,0.640625,0.39059456
0.75,0.640625,0.34291712
0.7578125,0.640625,0.29917184
0.765625,0.640625,0.26017792
0.7734375,0.640625,0.22642688
0.78125,0.640625,0.19529728
0.7890625,0.640625,0.16826368
0.796875,0.640625,0.144785408
0.8046875,0.640625,0.123224064
0.8125,0.640625,0.10493952
0.8203125,0.640625,0.089489408
0.828125,0.640625,0.075071488
0.8359375,0.640625,0.063356928
0.84375,0.640625,0.053018624
0.8515625,0.640625,0.044679168
0.859375,0.640625,0.037126144
0.8671875,0.640625,0.031080448
0.875,0.640625,0.024805376
0.8828125,0.640625,0.020840448
0.890625,0.640625,0.016973824
0.8984375,0.640625,0.0138641408
0.90625,0.640625,0.0113229824
0.9140625,0.640625,0.0091963392
0.921875,0.640625,0.0074842112
0.9296875,0.640625,0.0059604992
0.9375,0.640625,0.0048054272
0.9453125,0.640625,0.0037961728
0.953125,0.640625,0.0030818304
0.9609375,0.640625,0.0024838144
0.96875,0.640625,0.0019300352
0.9765625,0.640625,0.0014860288
0.984375,0.640625,0.0012550144
0.9921875,0.640625,0.0008962048

0.0,0.6484375,0.0008339456
0.0078125,0.6484375,0.0011124736
0.015625,0.6484375,0.001261568
0.0234375,0.6484375,0.0016728064
0.03125,0.6484375,0.0021643264
0.0390625,0.6484375,0.0028655616
0.046875,0.6484375,0.00352256
0.0546875,0.6484375,0.0044531712
0.0625,0.6484375,0.00548864
0.0703125,0.6484375,0.0068780032
0.078125,0.6484375,0.0083443712
0.0859375,0.6484375,0.0105775104
0.09375,0.6484375,0.0128139264
0.1015625,0.6484375,0.01581056
0.109375,0.6484375,0.019709952
0.1171875,0.6484375,0.023281664
0.125,0.6484375,0.028311552
0.1328125,0.6484375,0.034504704
0.140625,0.6484375,0.04128768
0.1484375,0.6484375,0.049430528
0.15625,0.6484375,0.058966016
0.1640625,0.6484375,0.069844992
0.171875,0.6484375,0.082395136
0.1796875,0.6484375,0.096976896
0.1875,0.6484375,0.114229248
0.1953125,0.6484375,0.134037504
0.203125,0.6484375,0.155598848
0.2109375,0.6484375,0.18137088
0.21875,0.6484375,0.20955136
0.2265625,0.6484375,0.24100864
0.234375,0.6484375,0.27656192
0.2421875,0.6484375,0.31768576
0.25,0.6484375,0.360448
0.2578125,0.6484375,0.41140224
0.265625,0.6484375,0.46350336
0.2734375,0.6484375,0.52297728
0.28125,0.6484375,0.58671104
0.2890625,0.6484375,0.6569984
0.296875,0.6484375,0.73351168
0.3046875,0.6484375,0.81444864
0.3125,0.6484375,0.90423296
0.3203125,0.6484375,0.99631104
0.328125,0.6484375,1.09674496
0.3359375,0.6484375,1.1993088
0.34375,0.6484375,1.30973696
0.3515625,0.6484375,1.42360576
0.359375,0.6484375,1.5433728
0.3671875,0.6484375,1.6695296
0.375,0.6484375,1.7973248
0.3828125,0.6484375,1.9283968
0.390625,0.6484375,2.0545536
0.3984375,0.6484375,2.187264
0.40625,0.6484375,2.318336
0.4140625,0.6484375,2.4444928
0.421875,0.6484375,2.5673728
0.4296875,0.6484375,2.6886144
0.4375,0.6484375,2.8049408
0.4453125,0.6484375,2.8983296
0.453125,0.6484375,2.9949952
0.4609375,0.6484375,3.0785536
0.46875,0.6484375,3.1391744
0.4765625,0.6484375,3.1899648
0.484375,0.6484375,3.2292864
0.4921875,0.6484375,3.2423936
0.5,0.6484375,3.2456704
0.5078125,0.6484375,3.227648
0.515625,0.6484375,3.1899648
0.5234375,0.6484375,3.1424512
0.53125,0.6484375,3.0736384
0.5390625,0.6484375,2.99008
0.546875,0.6484375,2.9016064
0.5546875,0.6484375,2.7983872
0.5625,0.6484375,2.6902528
0.5703125,0.6484375,2.5673728
0.578125,0.6484375,2.4461312
0.5859375,0.6484375,2.3117824
0.59375,0.6484375,2.1856256
0.6015625,0.6484375,2.0545536
0.609375,0.6484375,1.92512
0.6171875,0.6484375,1.7956864
0.625,0.6484375,1.6695296
0.6328125,0.6484375,1.54451968
0.640625,0.6484375,1.4278656
0.6484375,0.6484375,1.31088384
0.65625,0.6484375,1.20045568
0.6640625,0.6484375,1.09625344
0.671875,0.6484375,0.9961472
0.6796875,0.6484375,0.9035776
0.6875,0.6484375,0.81690624
0.6953125,0.6484375,0.73269248
0.703125,0.6484375,0.6586368
0.7109375,0.6484375,0.58785792
0.71875,0.6484375,0.52363264
0.7265625,0.6484375,0.46399488
0.734375,0.6484375,0.40992768
0.7421875,0.6484375,0.36093952
0.75,0.6484375,0.3162112
0.7578125,0.6484375,0.27738112
0.765625,0.6484375,0.24133632
0.7734375,0.6484375,0.21004288
0.78125,0.6484375,0.1810432
0.7890625,0.6484375,0.156286976
0.796875,0.6484375,0.133545984
0.8046875,0.6484375,0.113770496
0.8125,0.6484375,0.09773056
0.8203125,0.6484375,0.082771968
0.828125,0.6484375,0.069910528
0.8359375,0.6484375,0.058441728
0.84375,0.6484375,0.049364992
0.8515625,0.6484375,0.041025536
0.859375,0.6484375,0.034258944
0.8671875,0.6484375,0.02842624
0.875,0.6484375,0.023789568
0.8828125,0.6484375,0.019398656
0.890625,0.6484375,0.015794176
0.8984375,0.6484375,0.0131006464
0.90625,0.6484375,0.0105234432
0.9140625,0.6484375,0.0084639744
0.921875,0.6484375,0.006987776
0.9296875,0.6484375,0.0055721984
0.9375,0.6484375,0.0045400064
0.9453125,0.6484375,0.0035831808
0.953125,0.6484375,0.0029016064
0.9609375,0.6484375,0.0022478848
0.96875,0.6484375,0.0017989632
0.9765625,0.6484375,0.0014319616
0.984375,0.6484375,0.0010600448
0.9921875,0.6484375,0.0008454144

0.0,0.65625,0.0007307264
0.0078125,0.65625,0.0010338304
0.015625,0.65625,0.0012828672
0.0234375,0.65625,0.00159744
0.03125,0.65625,0.0021004288
0.0390625,0.65625,0.0025165824
0.046875,0.65625,0.0032473088
0.0546875,0.65625,0.0042057728
0.0625,0.65625,0.0051380224
0.0703125,0.65625,0.0062816256
0.078125,0.65625,0.0081215488
0.0859375,0.65625,0.0097468416
0.09375,0.65625,0.0120307712
0.1015625,0.65625,0.0147095552
0.109375,0.65625,0.017711104
0.1171875,0.65625,0.021839872
0.125,0.65625,0.026099712
0.1328125,0.65625,0.031424512
0.140625,0.65625,0.038240256
0.1484375,0.65625,0.045006848
0.15625,0.65625,0.05431296
0.1640625,0.65625,0.064487424
0.171875,0.65625,0.076382208
0.1796875,0.65625,0.090210304
0.1875,0.65625,0.105709568
0.1953125,0.65625,0.123142144
0.203125,0.65625,0.14336
0.2109375,0.65625,0.1671168
0.21875,0.65625,0.19316736
0.2265625,0.65625,0.22183936
0.234375,0.65625,0.25526272
0.2421875,0.65625,0.2916352
0.25,0.65625,0.3342336
0.2578125,0.65625,0.37715968
0.265625,0.65625,0.42713088
0.2734375,0.65625,0.48070656
0.28125,0.65625,0.54001664
0.2890625,0.65625,0.60604416
0.296875,0.65625,0.67551232
0.3046875,0.65625,0.75087872
0.3125,0.65625,0.83001344
0.3203125,0.65625,0.91389952
0.328125,0.65625,1.0043392
0.3359375,0.65625,1.0993664
0.34375,0.65625,1.19881728
0.3515625,0.65625,1.3049856
0.359375,0.65625,1.4073856
0.3671875,0.65625,1.52190976
0.375,0.65625,1.6400384
0.3828125,0.65625,1.753088
0.390625,0.65625,1.8726912
0.3984375,0.65625,1.9873792
0.40625,0.65625,2.1020672
0.4140625,0.65625,2.2183936
0.421875,0.65625,2.326528
0.4296875,0.65625,2.4346624
0.4375,0.65625,2.5296896
0.4453125,0.65625,2.6181632
0.453125,0.65625,2.6968064
0.4609375,0.65625,2.768896
0.46875,0.65625,2.8278784
0.4765625,0.65625,2.875392
0.484375,0.65625,2.9032448
0.4921875,0.65625,2.916352
0.5,0.65625,2.9147136
0.5078125,0.65625,2.9016064
0.515625,0.65625,2.8721152
0.5234375,0.65625,2.8246016
0.53125,0.65625,2.7705344
0.5390625,0.65625,2.7017216
0.546875,0.65625,2.62144
0.5546875,0.65625,2.5296896
0.5625,0.65625,2.4281088
0.5703125,0.65625,2.3281664
0.578125,0.65625,2.2151168
0.5859375,0.65625,2.0987904
0.59375,0.65625,1.990656
0.6015625,0.65625,1.8694144
0.609375,0.65625,1.7563648
0.6171875,0.65625,1.63708928
0.625,0.65625,1.52420352
0.6328125,0.65625,1.41312
0.640625,0.65625,1.30695168
0.6484375,0.65625,1.19865344
0.65625,0.65625,1.1026432
0.6640625,0.65625,1.00384768
0.671875,0.65625,0.91455488
0.6796875,0.65625,0.82837504
0.6875,0.65625,0.74842112
0.6953125,0.65625,0.6766592
0.703125,0.65625,0.60424192
0.7109375,0.65625,0.54214656
0.71875,0.65625,0.48218112
0.7265625,0.65625,0.42647552
0.734375,0.65625,0.37732352
0.7421875,0.65625,0.33161216
0.75,0.65625,0.29179904
0.7578125,0.65625,0.2555904
0.765625,0.65625,0.22151168
0.7734375,0.65625,0.192512
0.78125,0.65625,0.1662976
0.7890625,0.65625,0.144375808
0.796875,0.65625,0.123518976
0.8046875,0.65625,0.105578496
0.8125,0.65625,0.090292224
0.8203125,0.65625,0.076742656
0.828125,0.65625,0.064536576
0.8359375,0.65625,0.054329344
0.84375,0.65625,0.045498368
0.8515625,0.65625,0.038027264
0.859375,0.65625,0.032129024
0.8671875,0.65625,0.026001408
0.875,0.65625,0.0217088
0.8828125,0.65625,0.017989632
0.890625,0.65625,0.0146735104
0.8984375,0.65625,0.0117604352
0.90625,0.65625,0.0098844672
0.9140625,0.65625,0.0078495744
0.921875,0.65625,0.006250496
0.9296875,0.65625,0.005234688
0.9375,0.65625,0.0040534016
0.9453125,0.65625,0.003301376
0.953125,0.65625,0.0026624
0.9609375,0.65625,0.0021774336
0.96875,0.65625,0.0016384
0.9765625,0.65625,0.0013172736
0.984375,0.65625,0.0010141696
0.9921875,0.65625,0.0008060928

0.0,0.6640625,0.0007094272
0.0078125,0.6640625,0.000917504
0.015625,0.6640625,0.0011403264
0.0234375,0.6640625,0.0016121856
0.03125,0.6640625,0.0018546688
0.0390625,0.6640625,0.0024035328
0.046875,0.6640625,0.0029638656
0.0546875,0.6640625,0.0038207488
0.0625,0.6640625,0.0047398912
0.0703125,0.6640625,0.0059703296
0.078125,0.6640625,0.007348224
0.0859375,0.6640625,0.0089735168
0.09375,0.6640625,0.010805248
0.1015625,0.6640625,0.0135856128
0.109375,0.6640625,0.01654784
0.1171875,0.6640625,0.020037632
0.125,0.6640625,0.024346624
0.1328125,0.6640625,0.028721152
0.140625,0.6640625,0.034865152
0.1484375,0.6640625,0.042237952
0.15625,0.6640625,0.04964352
0.1640625,0.6640625,0.058933248
0.171875,0.6640625,0.070156288
0.1796875,0.6640625,0.082378752
0.1875,0.6640625,0.097091584
0.1953125,0.6640625,0.113328128
0.203125,0.6640625,0.132284416
0.2109375,0.6640625,0.152797184
0.21875,0.6640625,0.17727488
0.2265625,0.6640625,0.20348928
0.234375,0.6640625,0.23314432
0.2421875,0.6640625,0.26722304
0.25,0.6640625,0.30539776
0.2578125,0.6640625,0.34668544
0.265625,0.6640625,0.3923968
0.2734375,0.6640625,0.44220416
0.28125,0.6640625,0.49594368
0.2890625,0.6640625,0.5545984
0.296875,0.6640625,0.61734912
0.3046875,0.6640625,0.68386816
0.3125,0.6640625,0.75644928
0.3203125,0.6640625,0.83591168
0.328125,0.6640625,0.9191424
0.3359375,0.6640625,1.00466688
0.34375,0.6640625,1.0952704
0.3515625,0.6640625,1.18882304
0.359375,0.6640625,1.2853248
0.3671875,0.6640625,1.38805248
0.375,0.6640625,1.48996096
0.3828125,0.6640625,1.59645696
0.390625,0.6640625,1.7006592
0.3984375,0.6640625,1.80224
0.40625,0.6640625,1.9054592
0.4140625,0.6640625,2.0037632
0.421875,0.6640625,2.1004288
0.4296875,0.6640625,2.1970944
0.4375,0.6640625,2.2839296
0.4453125,0.6640625,2.3625728
0.453125,0.6640625,2.4281088
0.4609375,0.6640625,2.490368
0.46875,0.6640625,2.5411584
0.4765625,0.6640625,2.5821184
0.484375,0.6640625,2.605056
0.4921875,0.6640625,2.62144
0.5,0.6640625,2.6230784
0.5078125,0.6640625,2.6066944
0.515625,0.6640625,2.5821184
0.5234375,0.6640625,2.5411584
0.53125,0.6640625,2.4936448
0.5390625,0.6640625,2.4281088
0.546875,0.6640625,2.3625728
0.5546875,0.6640625,2.2822912
0.5625,0.6640625,2.1938176
0.5703125,0.6640625,2.1020672
0.578125,0.6640625,2.0054016
0.5859375,0.6640625,1.9038208
0.59375,0.6640625,1.80224
0.6015625,0.6640625,1.6973824
0.609375,0.6640625,1.5949824
0.6171875,0.6640625,1.49143552
0.625,0.6640625,1.3918208
0.6328125,0.6640625,1.28466944
0.640625,0.6640625,1.18898688
0.6484375,0.6640625,1.09658112
0.65625,0.6640625,1.00384768
0.6640625,0.6640625,0.91783168
0.671875,0.6640625,0.83673088
0.6796875,0.6640625,0.75644928
0.6875,0.6640625,0.68468736
0.6953125,0.6640625,0.61620224
0.703125,0.6640625,0.55574528
0.7109375,0.6640625,0.49381376
0.71875,0.6640625,0.44204032
0.7265625,0.6640625,0.39092224
0.734375,0.6640625,0.34471936
0.7421875,0.6640625,0.30523392
0.75,0.6640625,0.26804224
0.7578125,0.6640625,0.2342912
0.765625,0.6640625,0.2048
0.7734375,0.6640625,0.17678336
0.78125,0.6640625,0.152633344
0.7890625,0.6640625,0.132481024
0.796875,0.6640625,0.113410048
0.8046875,0.6640625,0.0974848
0.8125,0.6640625,0.08257536
0.8203125,0.6640625,0.070270976
0.828125,0.6640625,0.059572224
0.8359375,0.6640625,0.04980736
0.84375,0.6640625,0.041549824
0.8515625,0.6640625,0.035291136
0.859375,0.6640625,0.029097984
0.8671875,0.6640625,0.024281088
0.875,0.6640625,0.019857408
0.8828125,0.6640625,0.016760832
0.890625,0.6640625,0.0133906432
0.8984375,0.6640625,0.010960896
0.90625,0.6640625,0.0089341952
0.9140625,0.6640625,0.0072286208
0.921875,0.6640625,0.0059523072
0.9296875,0.6640625,0.0046137344
0.9375,0.6640625,0.003743744
0.9453125,0.6640625,0.0029851648
0.953125,0.6640625,0.0023871488
0.9609375,0.6640625,0.0018989056
0.96875,0.6640625,0.0013959168
0.9765625,0.6640625,0.0011976704
0.984375,0.6640625,0.0009715712
0.9921875,0.6640625,0.0007274496

0.0,0.671875,0.000638976
0.0078125,0.671875,0.0008863744
0.015625,0.671875,0.0010944512
0.0234375,0.671875,0.0013385728
0.03125,0.671875,0.0017661952
0.0390625,0.671875,0.00229376
0.046875,0.671875,0.0027557888
0.0546875,0.671875,0.0035356672
0.0625,0.671875,0.004431872
0.0703125,0.671875,0.005423104
0.078125,0.671875,0.0066945024
0.0859375,0.671875,0.008265728
0.09375,0.671875,0.0098189312
0.1015625,0.671875,0.012345344
0.109375,0.671875,0.0152485888
0.1171875,0.671875,0.018284544
0.125,0.671875,0.021938176
0.1328125,0.671875,0.02670592
0.140625,0.671875,0.03219456
0.1484375,0.671875,0.038715392
0.15625,0.671875,0.046088192
0.1640625,0.671875,0.054460416
0.171875,0.671875,0.064028672
0.1796875,0.671875,0.075497472
0.1875,0.671875,0.088752128
0.1953125,0.671875,0.10395648
0.203125,0.671875,0.121176064
0.2109375,0.671875,0.140951552
0.21875,0.671875,0.161660928
0.2265625,0.671875,0.18694144
0.234375,0.671875,0.21397504
0.2421875,0.671875,0.2449408
0.25,0.671875,0.278528
0.2578125,0.671875,0.31768576
0.265625,0.671875,0.35848192
0.2734375,0.671875,0.40337408
0.28125,0.671875,0.45318144
0.2890625,0.671875,0.5046272
0.296875,0.671875,0.56377344
0.3046875,0.671875,0.62652416
0.3125,0.671875,0.6930432
0.3203125,0.671875,0.76136448
0.328125,0.671875,0.8364032
0.3359375,0.671875,0.9142272
0.34375,0.671875,0.99631104
0.3515625,0.671875,1.08068864
0.359375,0.671875,1.1706368
0.3671875,0.671875,1.2599296
0.375,0.671875,1.35282688
0.3828125,0.671875,1.44457728
0.390625,0.671875,1.53993216
0.3984375,0.671875,1.63004416
0.40625,0.671875,1.7235968
0.4140625,0.671875,1.810432
0.421875,0.671875,1.8939904
0.4296875,0.671875,1.982464
0.4375,0.671875,2.0545536
0.4453125,0.671875,2.121728
0.453125,0.671875,2.1856256
0.4609375,0.671875,2.2413312
0.46875,0.671875,2.2839296
0.4765625,0.671875,2.3150592
0.484375,0.671875,2.3396352
0.4921875,0.671875,2.3478272
0.5,0.671875,2.3527424
0.5078125,0.671875,2.3379968
0.515625,0.671875,2.318336
0.5234375,0.671875,2.2822912
0.53125,0.671875,2.2380544
0.5390625,0.671875,2.1856256
0.546875,0.671875,2.1250048
0.5546875,0.671875,2.0545536
0.5625,0.671875,1.982464
0.5703125,0.671875,1.8989056
0.578125,0.671875,1.810432
0.5859375,0.671875,1.7235968
0.59375,0.671875,1.63151872
0.6015625,0.671875,1.53944064
0.609375,0.671875,1.4442496
0.6171875,0.671875,1.3533184
0.625,0.671875,1.2582912
0.6328125,0.671875,1.17194752
0.640625,0.671875,1.08199936
0.6484375,0.671875,0.99713024
0.65625,0.671875,0.91439104
0.6640625,0.671875,0.83853312
0.671875,0.671875,0.76038144
0.6796875,0.671875,0.69189632
0.6875,0.671875,0.6250496
0.6953125,0.671875,0.56344576
0.703125,0.671875,0.50675712
0.7109375,0.671875,0.45088768
0.71875,0.671875,0.40321024
0.7265625,0.671875,0.35766272
0.734375,0.671875,0.31883264
0.7421875,0.671875,0.278528
0.75,0.671875,0.24592384
0.7578125,0.671875,0.21364736
0.765625,0.671875,0.1867776
0.7734375,0.671875,0.161366016
0.78125,0.671875,0.14000128
0.7890625,0.671875,0.121585664
0.796875,0.671875,0.104054784
0.8046875,0.671875,0.088506368
0.8125,0.671875,0.075268096
0.8203125,0.671875,0.064667648
0.828125,0.671875,0.054329344
0.8359375,0.671875,0.045596672
0.84375,0.671875,0.038436864
0.8515625,0.671875,0.03227648
0.859375,0.671875,0.026656768
0.8671875,0.671875,0.022085632
0.875,0.671875,0.018251776
0.8828125,0.671875,0.0151191552
0.890625,0.671875,0.012034048
0.8984375,0.671875,0.0102924288
0.90625,0.671875,0.008192
0.9140625,0.671875,0.0065683456
0.921875,0.671875,0.0053051392
0.9296875,0.671875,0.0043728896
0.9375,0.671875,0.0034504704
0.9453125,0.671875,0.0028049408
0.953125,0.671875,0.0022528
0.9609375,0.671875,0.0016842752
0.96875,0.671875,0.0013959168
0.9765625,0.671875,0.0010584064
0.984375,0.671875,0.0007798784
0.9921875,0.671875,0.0006914048

0.0,0.6796875,0.0005636096
0.0078125,0.6796875,0.000835584
0.015625,0.6796875,0.0009699328
0.0234375,0.6796875,0.0012599296
0.03125,0.6796875,0.001540096
0.0390625,0.6796875,0.0020791296
0.046875,0.6796875,0.0025853952
0.0546875,0.6796875,0.0031490048
0.0625,0.6796875,0.0040534016
0.0703125,0.6796875,0.0048971776
0.078125,0.6796875,0.0059817984
0.0859375,0.6796875,0.0076316672
0.09375,0.6796875,0.0091324416
0.1015625,0.6796875,0.0115032064
0.109375,0.6796875,0.0138477568
0.1171875,0.6796875,0.016613376
0.125,0.6796875,0.0200704
0.1328125,0.6796875,0.024461312
0.140625,0.6796875,0.029229056
0.1484375,0.6796875,0.035291136
0.15625,0.6796875,0.041828352
0.1640625,0.6796875,0.049004544
0.171875,0.6796875,0.058720256
0.1796875,0.6796875,0.0688128
0.1875,0.6796875,0.080822272
0.1953125,0.6796875,0.094552064
0.203125,0.6796875,0.109723648
0.2109375,0.6796875,0.127746048
0.21875,0.6796875,0.14753792
0.2265625,0.6796875,0.17072128
0.234375,0.6796875,0.19546112
0.2421875,0.6796875,0.22347776
0.25,0.6796875,0.25247744
0.2578125,0.6796875,0.2883584
0.265625,0.6796875,0.32571392
0.2734375,0.6796875,0.36487168
0.28125,0.6796875,0.41074688
0.2890625,0.6796875,0.4603904
0.296875,0.6796875,0.51298304
0.3046875,0.6796875,0.5668864
0.3125,0.6796875,0.62963712
0.3203125,0.6796875,0.69107712
0.328125,0.6796875,0.7602176
0.3359375,0.6796875,0.83034112
0.34375,0.6796875,0.90292224
0.3515625,0.6796875,0.97796096
0.359375,0.6796875,1.05857024
0.3671875,0.6796875,1.13770496
0.375,0.6796875,1.21995264
0.3828125,0.6796875,1.30318336
0.390625,0.6796875,1.38903552
0.3984375,0.6796875,1.46931712
0.40625,0.6796875,1.55041792
0.4140625,0.6796875,1.63168256
0.421875,0.6796875,1.703936
0.4296875,0.6796875,1.777664
0.4375,0.6796875,1.8481152
0.4453125,0.6796875,1.908736
0.453125,0.6796875,1.9595264
0.4609375,0.6796875,2.00704
0.46875,0.6796875,2.0447232
0.4765625,0.6796875,2.0758528
0.484375,0.6796875,2.097152
0.4921875,0.6796875,2.1020672
0.5,0.6796875,2.1037056
0.5078125,0.6796875,2.0922368
0.515625,0.6796875,2.072576
0.5234375,0.6796875,2.0447232
0.53125,0.6796875,2.00704
0.5390625,0.6796875,1.9611648
0.546875,0.6796875,1.9070976
0.5546875,0.6796875,1.8481152
0.5625,0.6796875,1.777664
0.5703125,0.6796875,1.7072128
0.578125,0.6796875,1.62922496
0.5859375,0.6796875,1.552384
0.59375,0.6796875,1.47193856
0.6015625,0.6796875,1.38723328
0.609375,0.6796875,1.3041664
0.6171875,0.6796875,1.22077184
0.625,0.6796875,1.13852416
0.6328125,0.6796875,1.05725952
0.640625,0.6796875,0.97828864
0.6484375,0.6796875,0.9035776
0.65625,0.6796875,0.83132416
0.6640625,0.6796875,0.7585792
0.671875,0.6796875,0.69156864
0.6796875,0.6796875,0.6291456
0.6875,0.6796875,0.56705024
0.6953125,0.6796875,0.512
0.703125,0.6796875,0.45907968
0.7109375,0.6796875,0.41107456
0.71875,0.6796875,0.3678208
0.7265625,0.6796875,0.32653312
0.734375,0.6796875,0.28884992
0.7421875,0.6796875,0.25542656
0.75,0.6796875,0.22265856
0.7578125,0.6796875,0.19480576
0.765625,0.6796875,0.17104896
0.7734375,0.6796875,0.146702336
0.78125,0.6796875,0.128090112
0.7890625,0.6796875,0.110002176
0.796875,0.6796875,0.094650368
0.8046875,0.6796875,0.081772544
0.8125,0.6796875,0.06938624
0.8203125,0.6796875,0.058195968
0.828125,0.6796875,0.049692672
0.8359375,0.6796875,0.041730048
0.84375,0.6796875,0.035291136
0.8515625,0.6796875,0.029605888
0.859375,0.6796875,0.02465792
0.8671875,0.6796875,0.019972096
0.875,0.6796875,0.016498688
0.8828125,0.6796875,0.0137822208
0.890625,0.6796875,0.0113967104
0.8984375,0.6796875,0.009216
0.90625,0.6796875,0.0074203136
0.9140625,0.6796875,0.0060473344
0.921875,0.6796875,0.0048463872
0.9296875,0.6796875,0.0038977536
0.9375,0.6796875,0.003178496
0.9453125,0.6796875,0.0025051136
0.953125,0.6796875,0.0019857408
0.9609375,0.6796875,0.0016187392
0.96875,0.6796875,0.0011894784
0.9765625,0.6796875,0.001007616
0.984375,0.6796875,0.0007651328
0.9921875,0.6796875,0.0005619712

0.0,0.6875,0.0005799936
0.0078125,0.6875,0.0006897664
0.015625,0.6875,0.0009650176
0.0234375,0.6875,0.0012484608
0.03125,0.6875,0.0014974976
0.0390625,0.6875,0.0018202624
0.046875,0.6875,0.002301952
0.0546875,0.6875,0.0029294592
0.0625,0.6875,0.0036667392
0.0703125,0.6875,0.0045744128
0.078125,0.6875,0.0056410112
0.0859375,0.6875,0.0069500928
0.09375,0.6875,0.0084770816
0.1015625,0.6875,0.0100466688
0.109375,0.6875,0.0124321792
0.1171875,0.6875,0.0151109632
0.125,0.6875,0.018169856
0.1328125,0.6875,0.021905408
0.140625,0.6875,0.026558464
0.1484375,0.6875,0.031588352
0.15625,0.6875,0.037699584
0.1640625,0.6875,0.045170688
0.171875,0.6875,0.053280768
0.1796875,0.6875,0.062193664
0.1875,0.6875,0.074006528
0.1953125,0.6875,0.086032384
0.203125,0.6875,0.100384768
0.2109375,0.6875,0.116424704
0.21875,0.6875,0.133791744
0.2265625,0.6875,0.154238976
0.234375,0.6875,0.17793024
0.2421875,0.6875,0.20283392
0.25,0.6875,0.23068672
0.2578125,0.6875,0.26165248
0.265625,0.6875,0.29556736
0.2734375,0.6875,0.33193984
0.28125,0.6875,0.37306368
0.2890625,0.6875,0.41713664
0.296875,0.6875,0.46170112
0.3046875,0.6875,0.51314688
0.3125,0.6875,0.569344
0.3203125,0.6875,0.62636032
0.328125,0.6875,0.68845568
0.3359375,0.6875,0.74891264
0.34375,0.6875,0.8142848
0.3515625,0.6875,0.88408064
0.359375,0.6875,0.95469568
0.3671875,0.6875,1.02629376
0.375,0.6875,1.10034944
0.3828125,0.6875,1.17669888
0.390625,0.6875,1.24747776
0.3984375,0.6875,1.32284416
0.40625,0.6875,1.39280384
0.4140625,0.6875,1.4630912
0.421875,0.6875,1.53370624
0.4296875,0.6875,1.59547392
0.4375,0.6875,1.6531456
0.4453125,0.6875,1.7072128
0.453125,0.6875,1.7547264
0.4609375,0.6875,1.7956864
0.46875,0.6875,1.8300928
0.4765625,0.6875,1.8546688
0.484375,0.6875,1.8694144
0.4921875,0.6875,1.8743296
0.5,0.6875,1.8808832
0.5078125,0.6875,1.8710528
0.515625,0.6875,1.8530304
0.5234375,0.6875,1.826816
0.53125,0.6875,1.7973248
0.5390625,0.6875,1.7547264
0.546875,0.6875,1.7072128
0.5546875,0.6875,1.6531456
0.5625,0.6875,1.59514624
0.5703125,0.6875,1.5310848
0.578125,0.6875,1.46325504
0.5859375,0.6875,1.39444224
0.59375,0.6875,1.32186112
0.6015625,0.6875,1.25075456
0.609375,0.6875,1.17342208
0.6171875,0.6875,1.10215168
0.625,0.6875,1.02612992
0.6328125,0.6875,0.95371264
0.640625,0.6875,0.88293376
0.6484375,0.6875,0.81248256
0.65625,0.6875,0.74940416
0.6640625,0.6875,0.6848512
0.671875,0.6875,0.626688
0.6796875,0.6875,0.56950784
0.6875,0.6875,0.5144576
0.6953125,0.6875,0.46383104
0.703125,0.6875,0.4186112
0.7109375,0.6875,0.37404672
0.71875,0.6875,0.33243136
0.7265625,0.6875,0.29523968
0.734375,0.6875,0.26165248
0.7421875,0.6875,0.23134208
0.75,0.6875,0.20168704
0.7578125,0.6875,0.17645568
0.765625,0.6875,0.154894336
0.7734375,0.6875,0.134119424
0.78125,0.6875,0.116686848
0.7890625,0.6875,0.10059776
0.796875,0.6875,0.085639168
0.8046875,0.6875,0.07364608
0.8125,0.6875,0.062046208
0.8203125,0.6875,0.053100544
0.828125,0.6875,0.044793856
0.8359375,0.6875,0.037797888
0.84375,0.6875,0.031490048
0.8515625,0.6875,0.026591232
0.859375,0.6875,0.022216704
0.8671875,0.6875,0.018202624
0.875,0.6875,0.0150224896
0.8828125,0.6875,0.012673024
0.890625,0.6875,0.0102580224
0.8984375,0.6875,0.0084852736
0.90625,0.6875,0.0068419584
0.9140625,0.6875,0.0055492608
0.921875,0.6875,0.0045350912
0.9296875,0.6875,0.0034816
0.9375,0.6875,0.0028786688
0.9453125,0.6875,0.0022724608
0.953125,0.6875,0.0017793024
0.9609375,0.6875,0.0014630912
0.96875,0.6875,0.0011239424
0.9765625,0.6875,0.0008994816
0.984375,0.6875,0.000663552
0.9921875,0.6875,0.0005767168

0.0,0.6953125,0.0004554752
0.0078125,0.6953125,0.0006127616
0.015625,0.6953125,0.0007766016
0.0234375,0.6953125,0.001114112
0.03125,0.6953125,0.001286144
0.0390625,0.6953125,0.0017547264
0.046875,0.6953125,0.0021692416
0.0546875,0.6953125,0.0026116096
0.0625,0.6953125,0.0033488896
0.0703125,0.6953125,0.0039616512
0.078125,0.6953125,0.0049463296
0.0859375,0.6953125,0.0063963136
0.09375,0.6953125,0.0076070912
0.1015625,0.6953125,0.0091701248
0.109375,0.6953125,0.0113262592
0.1171875,0.6953125,0.0137609216
0.125,0.6953125,0.0167936
0.1328125,0.6953125,0.02039808
0.140625,0.6953125,0.024281088
0.1484375,0.6953125,0.028852224
0.15625,0.6953125,0.03432448
0.1640625,0.6953125,0.040157184
0.171875,0.6953125,0.0483328
0.1796875,0.6953125,0.056819712
0.1875,0.6953125,0.066732032
0.1953125,0.6953125,0.077774848
0.203125,0.6953125,0.089767936
0.2109375,0.6953125,0.104792064
0.21875,0.6953125,0.1212416
0.2265625,0.6953125,0.140460032
0.234375,0.6953125,0.159531008
0.2421875,0.6953125,0.18415616
0.25,0.6953125,0.20824064
0.2578125,0.6953125,0.2359296
0.265625,0.6953125,0.26673152
0.2734375,0.6953125,0.3006464
0.28125,0.6953125,0.33603584
0.2890625,0.6953125,0.37732352
0.296875,0.6953125,0.41762816
0.3046875,0.6953125,0.46514176
0.3125,0.6953125,0.51101696
0.3203125,0.6953125,0.56475648
0.328125,0.6953125,0.61816832
0.3359375,0.6953125,0.67600384
0.34375,0.6953125,0.73383936
0.3515625,0.6953125,0.79495168
0.359375,0.6953125,0.85803008
0.3671875,0.6953125,0.9240576
0.375,0.6953125,0.9863168
0.3828125,0.6953125,1.05480192
0.390625,0.6953125,1.1198464
0.3984375,0.6953125,1.18489088
0.40625,0.6953125,1.24715008
0.4140625,0.6953125,1.31039232
0.421875,0.6953125,1.3688832
0.4296875,0.6953125,1.42327808
0.4375,0.6953125,1.47603456
0.4453125,0.6953125,1.52190976
0.453125,0.6953125,1.56581888
0.4609375,0.6953125,1.60382976
0.46875,0.6953125,1.62971648
0.4765625,0.6953125,1.654784
0.484375,0.6953125,1.6646144
0.4921875,0.6953125,1.6728064
0.5,0.6953125,1.6777216
0.5078125,0.6953125,1.6678912
0.515625,0.6953125,1.6515072
0.5234375,0.6953125,1.63233792
0.53125,0.6953125,1.60219136
0.5390625,0.6953125,1.56647424
0.546875,0.6953125,1.52485888
0.5546875,0.6953125,1.47898368
0.5625,0.6953125,1.425408
0.5703125,0.6953125,1.36740864
0.578125,0.6953125,1.30924544
0.5859375,0.6953125,1.2500992
0.59375,0.6953125,1.1862016
0.6015625,0.6953125,1.12050176
0.609375,0.6953125,1.05381888
0.6171875,0.6953125,0.98746368
0.625,0.6953125,0.92291072
0.6328125,0.6953125,0.85884928
0.640625,0.6953125,0.79593472
0.6484375,0.6953125,0.73220096
0.65625,0.6953125,0.67321856
0.6640625,0.6953125,0.62029824
0.671875,0.6953125,0.56311808
0.6796875,0.6953125,0.51298304
0.6875,0.6953125,0.46497792
0.6953125,0.6953125,0.417792
0.703125,0.6953125,0.37552128
0.7109375,0.6953125,0.3375104
0.71875,0.6953125,0.30179328
0.7265625,0.6953125,0.2670592
0.734375,0.6953125,0.23609344
0.7421875,0.6953125,0.20758528
0.75,0.6953125,0.18235392
0.7578125,0.6953125,0.160940032
0.765625,0.6953125,0.139132928
0.7734375,0.6953125,0.121274368
0.78125,0.6953125,0.105316352
0.7890625,0.6953125,0.090669056
0.796875,0.6953125,0.077447168
0.8046875,0.6953125,0.06668288
0.8125,0.6953125,0.057032704
0.8203125,0.6953125,0.048234496
0.828125,0.6953125,0.04038656
0.8359375,0.6953125,0.034258944
0.84375,0.6953125,0.028950528
0.8515625,0.6953125,0.024461312
0.859375,0.6953125,0.019890176
0.8671875,0.6953125,0.016662528
0.875,0.6953125,0.0136822784
0.8828125,0.6953125,0.0114229248
0.890625,0.6953125,0.009396224
0.8984375,0.6953125,0.0076070912
0.90625,0.6953125,0.0061669376
0.9140625,0.6953125,0.0050774016
0.921875,0.6953125,0.0041746432
0.9296875,0.6953125,0.003260416
0.9375,0.6953125,0.0026361856
0.9453125,0.6953125,0.0021233664
0.953125,0.6953125,0.0016384
0.9609375,0.6953125,0.0013746176
0.96875,0.6953125,0.0010665984
0.9765625,0.6953125,0.0008241152
0.984375,0.6953125,0.000638976
0.9921875,0.6953125,0.0004767744

0.0,0.703125,0.0004456448
0.0078125,0.703125,0.0006291456
0.015625,0.703125,0.0007061504
0.0234375,0.703125,0.000892928
0.03125,0.703125,0.0011812864
0.0390625,0.703125,0.001605632
0.046875,0.703125,0.001835008
0.0546875,0.703125,0.0024199168
0.0625,0.703125,0.0030195712
0.0703125,0.703125,0.003620864
0.078125,0.703125,0.004497408
0.0859375,0.703125,0.00565248
0.09375,0.703125,0.006889472
0.1015625,0.703125,0.0086196224
0.109375,0.703125,0.010051584
0.1171875,0.703125,0.012468224
0.125,0.703125,0.0155435008
0.1328125,0.703125,0.018120704
0.140625,0.703125,0.0217088
0.1484375,0.703125,0.026034176
0.15625,0.703125,0.030851072
0.1640625,0.703125,0.036749312
0.171875,0.703125,0.043630592
0.1796875,0.703125,0.051412992
0.1875,0.703125,0.059867136
0.1953125,0.703125,0.069599232
0.203125,0.703125,0.08175616
0.2109375,0.703125,0.094666752
0.21875,0.703125,0.108756992
0.2265625,0.703125,0.125681664
0.234375,0.703125,0.145014784
0.2421875,0.703125,0.16564224
0.25,0.703125,0.18776064
0.2578125,0.703125,0.21266432
0.265625,0.703125,0.24068096
0.2734375,0.703125,0.26984448
0.28125,0.703125,0.30343168
0.2890625,0.703125,0.3383296
0.296875,0.703125,0.37584896
0.3046875,0.703125,0.4161536
0.3125,0.703125,0.45973504
0.3203125,0.703125,0.50593792
0.328125,0.703125,0.55492608
0.3359375,0.703125,0.60604416
0.34375,0.703125,0.6586368
0.3515625,0.703125,0.71286784
0.359375,0.703125,0.76562432
0.3671875,0.703125,0.8249344
0.375,0.703125,0.88457216
0.3828125,0.703125,0.94224384
0.390625,0.703125,0.99811328
0.3984375,0.703125,1.06020864
0.40625,0.703125,1.11378432
0.4140625,0.703125,1.16752384
0.421875,0.703125,1.21847808
0.4296875,0.703125,1.27188992
0.4375,0.703125,1.3172736
0.4453125,0.703125,1.35643136
0.453125,0.703125,1.39378688
0.4609375,0.703125,1.42884864
0.46875,0.703125,1.44965632
0.4765625,0.703125,1.47161088
0.484375,0.703125,1.48471808
0.4921875,0.703125,1.49225472
0.5,0.703125,1.486848
0.5078125,0.703125,1.48340736
0.515625,0.703125,1.47226624
0.5234375,0.703125,1.45145856
0.53125,0.703125,1.42491648
0.5390625,0.703125,1.39264
0.546875,0.703125,1.35839744
0.5546875,0.703125,1.31547136
0.5625,0.703125,1.27090688
0.5703125,0.703125,1.22175488
0.578125,0.703125,1.16932608
0.5859375,0.703125,1.1149312
0.59375,0.703125,1.0584064
0.6015625,0.703125,1.00122624
0.609375,0.703125,0.94109696
0.6171875,0.703125,0.88375296
0.625,0.703125,0.82526208
0.6328125,0.703125,0.76775424
0.640625,0.703125,0.71319552
0.6484375,0.703125,0.65929216
0.65625,0.703125,0.6045696
0.6640625,0.703125,0.55607296
0.671875,0.703125,0.50561024
0.6796875,0.703125,0.46137344
0.6875,0.703125,0.4153344
0.6953125,0.703125,0.37502976
0.703125,0.703125,0.33734656
0.7109375,0.703125,0.30277632
0.71875,0.703125,0.27049984
0.7265625,0.703125,0.23986176
0.734375,0.703125,0.21331968
0.7421875,0.703125,0.18661376
0.75,0.703125,0.16416768
0.7578125,0.703125,0.144703488
0.765625,0.703125,0.124878848
0.7734375,0.703125,0.109395968
0.78125,0.703125,0.094765056
0.7890625,0.703125,0.08167424
0.796875,0.703125,0.07077888
0.8046875,0.703125,0.059785216
0.8125,0.703125,0.050593792
0.8203125,0.703125,0.043302912
0.828125,0.703125,0.036749312
0.8359375,0.703125,0.030867456
0.84375,0.703125,0.026034176
0.8515625,0.703125,0.021331968
0.859375,0.703125,0.018153472
0.8671875,0.703125,0.0149110784
0.875,0.703125,0.0124469248
0.8828125,0.703125,0.0102825984
0.890625,0.703125,0.00835584
0.8984375,0.703125,0.0066551808
0.90625,0.703125,0.0055083008
0.9140625,0.703125,0.004571136
0.921875,0.703125,0.0036683776
0.9296875,0.703125,0.0028573696
0.9375,0.703125,0.002449408
0.9453125,0.703125,0.001900544
0.953125,0.703125,0.0015630336
0.9609375,0.703125,0.0012746752
0.96875,0.703125,0.000933888
0.9765625,0.703125,0.0007028736
0.984375,0.703125,0.0005783552
0.9921875,0.703125,0.0004407296

0.0,0.7109375,0.0003588096
0.0078125,0.7109375,0.000516096
0.015625,0.7109375,0.0006275072
0.0234375,0.7109375,0.000876544
0.03125,0.7109375,0.0010125312
0.0390625,0.7109375,0.0013713408
0.046875,0.7109375,0.0017334272
0.0546875,0.7109375,0.0020873216
0.0625,0.7109375,0.002637824
0.0703125,0.7109375,0.0033292288
0.078125,0.7109375,0.00393216
0.0859375,0.7109375,0.0050151424
0.09375,0.7109375,0.0061145088
0.1015625,0.7109375,0.00749568
0.109375,0.7109375,0.0092798976
0.1171875,0.7109375,0.0112934912
0.125,0.7109375,0.0135774208
0.1328125,0.7109375,0.016498688
0.140625,0.7109375,0.019726336
0.1484375,0.7109375,0.023805952
0.15625,0.7109375,0.027885568
0.1640625,0.7109375,0.032768
0.171875,0.7109375,0.039174144
0.1796875,0.7109375,0.045940736
0.1875,0.7109375,0.053968896
0.1953125,0.7109375,0.06217728
0.203125,0.7109375,0.073416704
0.2109375,0.7109375,0.084819968
0.21875,0.7109375,0.098205696
0.2265625,0.7109375,0.112951296
0.234375,0.7109375,0.130105344
0.2421875,0.7109375,0.14802944
0.25,0.7109375,0.16842752
0.2578125,0.7109375,0.19070976
0.265625,0.7109375,0.21528576
0.2734375,0.7109375,0.24182784
0.28125,0.7109375,0.2719744
0.2890625,0.7109375,0.30261248
0.296875,0.7109375,0.33718272
0.3046875,0.7109375,0.3719168
0.3125,0.7109375,0.4120576
0.3203125,0.7109375,0.45334528
0.328125,0.7109375,0.49496064
0.3359375,0.7109375,0.54116352
0.34375,0.7109375,0.58589184
0.3515625,0.7109375,0.63782912
0.359375,0.7109375,0.68698112
0.3671875,0.7109375,0.73793536
0.375,0.7109375,0.7880704
0.3828125,0.7109375,0.8404992
0.390625,0.7109375,0.89161728
0.3984375,0.7109375,0.94175232
0.40625,0.7109375,0.99008512
0.4140625,0.7109375,1.0395648
0.421875,0.7109375,1.08576768
0.4296875,0.7109375,1.12738304
0.4375,0.7109375,1.17129216
0.4453125,0.7109375,1.20471552
0.453125,0.7109375,1.23846656
0.4609375,0.7109375,1.26582784
0.46875,0.7109375,1.28679936
0.4765625,0.7109375,1.30547712
0.484375,0.7109375,1.31547136
0.4921875,0.7109375,1.32186112
0.5,0.7109375,1.32333568
0.5078125,0.7109375,1.31661824
0.515625,0.7109375,1.3049856
0.5234375,0.7109375,1.28598016
0.53125,0.7109375,1.26599168
0.5390625,0.7109375,1.23682816
0.546875,0.7109375,1.204224
0.5546875,0.7109375,1.17161984
0.5625,0.7109375,1.12705536
0.5703125,0.7109375,1.0870784
0.578125,0.7109375,1.04103936
0.5859375,0.7109375,0.991232
0.59375,0.7109375,0.94273536
0.6015625,0.7109375,0.89014272
0.609375,0.7109375,0.83935232
0.6171875,0.7109375,0.78741504
0.625,0.7109375,0.73596928
0.6328125,0.7109375,0.6864896
0.640625,0.7109375,0.63602688
0.6484375,0.7109375,0.58916864
0.65625,0.7109375,0.54198272
0.6640625,0.7109375,0.49627136
0.671875,0.7109375,0.4530176
0.6796875,0.7109375,0.41156608
0.6875,0.7109375,0.37224448
0.6953125,0.7109375,0.3366912
0.703125,0.7109375,0.30277632
0.7109375,0.7109375,0.27131904
0.71875,0.7109375,0.24018944
0.7265625,0.7109375,0.2154496
0.734375,0.7109375,0.1908736
0.7421875,0.7109375,0.167936
0.75,0.7109375,0.148209664
0.7578125,0.7109375,0.129908736
0.765625,0.7109375,0.113278976
0.7734375,0.7109375,0.098402304
0.78125,0.7109375,0.084819968
0.7890625,0.7109375,0.072728576
0.796875,0.7109375,0.063307776
0.8046875,0.7109375,0.053477376
0.8125,0.7109375,0.046432256
0.8203125,0.7109375,0.038551552
0.828125,0.7109375,0.03325952
0.8359375,0.7109375,0.027705344
0.84375,0.7109375,0.023412736
0.8515625,0.7109375,0.019316736
0.859375,0.7109375,0.0159072256
0.8671875,0.7109375,0.0136085504
0.875,0.7109375,0.0112984064
0.8828125,0.7109375,0.0091602944
0.890625,0.7109375,0.0074694656
0.8984375,0.7109375,0.0061947904
0.90625,0.7109375,0.0049364992
0.9140625,0.7109375,0.0040697856
0.921875,0.7109375,0.0033112064
0.9296875,0.7109375,0.0027508736
0.9375,0.7109375,0.0020332544
0.9453125,0.7109375,0.0017170432
0.953125,0.7109375,0.0012632064
0.9609375,0.7109375,0.0010190848
0.96875,0.7109375,0.0007733248
0.9765625,0.7109375,0.000647168
0.984375,0.7109375,0.0005177344
0.9921875,0.7109375,0.0003817472

0.0,0.71875,0.0003801088
0.0078125,0.71875,0.0004947968
0.015625,0.71875,0.0005767168
0.0234375,0.71875,0.0007749632
0.03125,0.71875,0.00090112
0.0390625,0.71875,0.0012648448
0.046875,0.71875,0.0015106048
0.0546875,0.71875,0.0019202048
0.0625,0.71875,0.0023822336
0.0703125,0.71875,0.0029065216
0.078125,0.71875,0.0035897344
0.0859375,0.71875,0.004415488
0.09375,0.71875,0.0053641216
0.1015625,0.71875,0.0068616192
0.109375,0.71875,0.0081215488
0.1171875,0.71875,0.0099155968
0.125,0.71875,0.01191936
0.1328125,0.71875,0.0146440192
0.140625,0.71875,0.01753088
0.1484375,0.71875,0.021168128
0.15625,0.71875,0.02514944
0.1640625,0.71875,0.029376512
0.171875,0.71875,0.034930688
0.1796875,0.71875,0.041091072
0.1875,0.71875,0.04800512
0.1953125,0.71875,0.055836672
0.203125,0.71875,0.064831488
0.2109375,0.71875,0.07593984
0.21875,0.71875,0.087539712
0.2265625,0.71875,0.101318656
0.234375,0.71875,0.116686848
0.2421875,0.71875,0.131530752
0.25,0.71875,0.149520384
0.2578125,0.71875,0.17104896
0.265625,0.71875,0.19185664
0.2734375,0.71875,0.21594112
0.28125,0.71875,0.24297472
0.2890625,0.71875,0.2695168
0.296875,0.71875,0.3006464
0.3046875,0.71875,0.3334144
0.3125,0.71875,0.36683776
0.3203125,0.71875,0.40337408
0.328125,0.71875,0.44171264
0.3359375,0.71875,0.4816896
0.34375,0.71875,0.52363264
0.3515625,0.71875,0.56623104
0.359375,0.71875,0.60981248
0.3671875,0.71875,0.65470464
0.375,0.71875,0.6987776
0.3828125,0.71875,0.74514432
0.390625,0.71875,0.79020032
0.3984375,0.71875,0.83607552
0.40625,0.71875,0.88129536
0.4140625,0.71875,0.92094464
0.421875,0.71875,0.96157696
0.4296875,0.71875,1.00007936
0.4375,0.71875,1.03448576
0.4453125,0.71875,1.0682368
0.453125,0.71875,1.09559808
0.4609375,0.71875,1.12001024
0.46875,0.71875,1.1411456
0.4765625,0.71875,1.15212288
0.484375,0.71875,1.16391936
0.4921875,0.71875,1.16998144
0.5,0.71875,1.16867072
0.5078125,0.71875,1.16277248
0.515625,0.71875,1.155072
0.5234375,0.71875,1.13737728
0.53125,0.71875,1.11935488
0.5390625,0.71875,1.09412352
0.546875,0.71875,1.0682368
0.5546875,0.71875,1.03432192
0.5625,0.71875,0.99926016
0.5703125,0.71875,0.9641984
0.578125,0.71875,0.92110848
0.5859375,0.71875,0.87932928
0.59375,0.71875,0.83492864
0.6015625,0.71875,0.79183872
0.609375,0.71875,0.74727424
0.6171875,0.71875,0.69943296
0.625,0.71875,0.65503232
0.6328125,0.71875,0.61046784
0.640625,0.71875,0.56475648
0.6484375,0.71875,0.52035584
0.65625,0.71875,0.48152576
0.6640625,0.71875,0.44220416
0.671875,0.71875,0.40206336
0.6796875,0.71875,0.36552704
0.6875,0.71875,0.33210368
0.6953125,0.71875,0.30048256
0.703125,0.71875,0.26984448
0.7109375,0.71875,0.24281088
0.71875,0.71875,0.21610496
0.7265625,0.71875,0.19152896
0.734375,0.71875,0.16990208
0.7421875,0.71875,0.149602304
0.75,0.71875,0.132169728
0.7578125,0.71875,0.11501568
0.765625,0.71875,0.100958208
0.7734375,0.71875,0.087179264
0.78125,0.71875,0.075415552
0.7890625,0.71875,0.065978368
0.796875,0.71875,0.056377344
0.8046875,0.71875,0.047579136
0.8125,0.71875,0.040992768
0.8203125,0.71875,0.034553856
0.828125,0.71875,0.029687808
0.8359375,0.71875,0.024838144
0.84375,0.71875,0.020791296
0.8515625,0.71875,0.017432576
0.859375,0.71875,0.0145932288
0.8671875,0.71875,0.011894784
0.875,0.71875,0.0099188736
0.8828125,0.71875,0.0083427328
0.890625,0.71875,0.0065519616
0.8984375,0.71875,0.00540672
0.90625,0.71875,0.0044040192
0.9140625,0.71875,0.003670016
0.921875,0.71875,0.0028786688
0.9296875,0.71875,0.0023986176
0.9375,0.71875,0.0018202624
0.9453125,0.71875,0.0015368192
0.953125,0.71875,0.0012025856
0.9609375,0.71875,0.0009142272
0.96875,0.71875,0.0007471104
0.9765625,0.71875,0.0006078464
0.984375,0.71875,0.0004554752
0.9921875,0.71875,0.0003489792

0.0,0.7265625,0.0003145728
0.0078125,0.7265625,0.0004112384
0.015625,0.7265625,0.0004882432
0.0234375,0.7265625,0.0006946816
0.03125,0.7265625,0.0007897088
0.0390625,0.7265625,0.0010141696
0.046875,0.7265625,0.0013828096
0.0546875,0.7265625,0.0016728064
0.0625,0.7265625,0.001990656
0.0703125,0.7265625,0.0026722304
0.078125,0.7265625,0.003301376
0.0859375,0.7265625,0.0039944192
0.09375,0.7265625,0.0049364992
0.1015625,0.7265625,0.0061243392
0.109375,0.7265625,0.0072630272
0.1171875,0.7265625,0.008798208
0.125,0.7265625,0.0108576768
0.1328125,0.7265625,0.0128417792
0.140625,0.7265625,0.0154140672
0.1484375,0.7265625,0.018628608
0.15625,0.7265625,0.021757952
0.1640625,0.7265625,0.026443776
0.171875,0.7265625,0.031031296
0.1796875,0.7265625,0.036356096
0.1875,0.7265625,0.043352064
0.1953125,0.7265625,0.050184192
0.203125,0.7265625,0.05832704
0.2109375,0.7265625,0.06823936
0.21875,0.7265625,0.078184448
0.2265625,0.7265625,0.089849856
0.234375,0.7265625,0.103186432
0.2421875,0.7265625,0.1179648
0.25,0.7265625,0.133873664
0.2578125,0.7265625,0.15220736
0.265625,0.7265625,0.172032
0.2734375,0.7265625,0.19152896
0.28125,0.7265625,0.2154496
0.2890625,0.7265625,0.24018944
0.296875,0.7265625,0.2654208
0.3046875,0.7265625,0.29556736
0.3125,0.7265625,0.32636928
0.3203125,0.7265625,0.35782656
0.328125,0.7265625,0.39190528
0.3359375,0.7265625,0.42614784
0.34375,0.7265625,0.46415872
0.3515625,0.7265625,0.50282496
0.359375,0.7265625,0.54132736
0.3671875,0.7265625,0.581632
0.375,0.7265625,0.6209536
0.3828125,0.7265625,0.66043904
0.390625,0.7265625,0.69910528
0.3984375,0.7265625,0.7405568
0.40625,0.7265625,0.77791232
0.4140625,0.7265625,0.81395712
0.421875,0.7265625,0.84836352
0.4296875,0.7265625,0.88424448
0.4375,0.7265625,0.91389952
0.4453125,0.7265625,0.9428992
0.453125,0.7265625,0.96468992
0.4609375,0.7265625,0.98779136
0.46875,0.7265625,1.00564992
0.4765625,0.7265625,1.0174464
0.484375,0.7265625,1.0272768
0.4921875,0.7265625,1.032192
0.5,0.7265625,1.03251968
0.5078125,0.7265625,1.02580224
0.515625,0.7265625,1.01859328
0.5234375,0.7265625,1.0043392
0.53125,0.7265625,0.9879552
0.5390625,0.7265625,0.96632832
0.546875,0.7265625,0.94191616
0.5546875,0.7265625,0.9150464
0.5625,0.7265625,0.8830976
0.5703125,0.7265625,0.851968
0.578125,0.7265625,0.81559552
0.5859375,0.7265625,0.77840384
0.59375,0.7265625,0.7380992
0.6015625,0.7265625,0.70057984
0.609375,0.7265625,0.66093056
0.6171875,0.7265625,0.61997056
0.625,0.7265625,0.5808128
0.6328125,0.7265625,0.54018048
0.640625,0.7265625,0.50266112
0.6484375,0.7265625,0.46219264
0.65625,0.7265625,0.42811392
0.6640625,0.7265625,0.39092224
0.671875,0.7265625,0.35766272
0.6796875,0.7265625,0.32555008
0.6875,0.7265625,0.29589504
0.6953125,0.7265625,0.26640384
0.703125,0.7265625,0.24051712
0.7109375,0.7265625,0.21561344
0.71875,0.7265625,0.19218432
0.7265625,0.7265625,0.17154048
0.734375,0.7265625,0.15171584
0.7421875,0.7265625,0.133005312
0.75,0.7265625,0.117932032
0.7578125,0.7265625,0.102596608
0.765625,0.7265625,0.089341952
0.7734375,0.7265625,0.07872512
0.78125,0.7265625,0.067878912
0.7890625,0.7265625,0.05808128
0.796875,0.7265625,0.050069504
0.8046875,0.7265625,0.042319872
0.8125,0.7265625,0.036339712
0.8203125,0.7265625,0.031277056
0.828125,0.7265625,0.026148864
0.8359375,0.7265625,0.021921792
0.84375,0.7265625,0.018432
0.8515625,0.7265625,0.0154124288
0.859375,0.7265625,0.0131923968
0.8671875,0.7265625,0.0106774528
0.875,0.7265625,0.0087588864
0.8828125,0.7265625,0.0073334784
0.890625,0.7265625,0.006045696
0.8984375,0.7265625,0.0050331648
0.90625,0.7265625,0.0041582592
0.9140625,0.7265625,0.0031358976
0.921875,0.7265625,0.0026984448
0.9296875,0.7265625,0.0020840448
0.9375,0.7265625,0.0018006016
0.9453125,0.7265625,0.0012632064
0.953125,0.7265625,0.0010584064
0.9609375,0.7265625,0.0008503296
0.96875,0.7265625,0.000688128
0.9765625,0.7265625,0.0005472256
0.984375,0.7265625,0.0003702784
0.9921875,0.7265625,0.0003227648

0.0,0.734375,0.0003063808
0.0078125,0.734375,0.000319488
0.015625,0.734375,0.0004210688
0.0234375,0.734375,0.000606208
0.03125,0.734375,0.0007815168
0.0390625,0.734375,0.0008781824
0.046875,0.734375,0.0011485184
0.0546875,0.734375,0.0015499264
0.0625,0.734375,0.0018235392
0.0703125,0.734375,0.0023068672
0.078125,0.734375,0.0028213248
0.0859375,0.734375,0.0035241984
0.09375,0.734375,0.0043450368
0.1015625,0.734375,0.0051986432
0.109375,0.734375,0.006520832
0.1171875,0.734375,0.0078790656
0.125,0.734375,0.00946176
0.1328125,0.734375,0.011608064
0.140625,0.734375,0.0139378688
0.1484375,0.734375,0.016449536
0.15625,0.734375,0.019726336
0.1640625,0.734375,0.02342912
0.171875,0.734375,0.027787264
0.1796875,0.734375,0.032243712
0.1875,0.734375,0.038076416
0.1953125,0.734375,0.04481024
0.203125,0.734375,0.05169152
0.2109375,0.734375,0.060407808
0.21875,0.734375,0.06889472
0.2265625,0.734375,0.079675392
0.234375,0.734375,0.090406912
0.2421875,0.734375,0.104398848
0.25,0.734375,0.118079488
0.2578125,0.734375,0.134692864
0.265625,0.734375,0.151273472
0.2734375,0.734375,0.17006592
0.28125,0.734375,0.19185664
0.2890625,0.734375,0.21233664
0.296875,0.734375,0.23609344
0.3046875,0.734375,0.26165248
0.3125,0.734375,0.28786688
0.3203125,0.734375,0.3162112
0.328125,0.734375,0.34586624
0.3359375,0.734375,0.376832
0.34375,0.734375,0.41074688
0.3515625,0.734375,0.44384256
0.359375,0.734375,0.47644672
0.3671875,0.734375,0.51134464
0.375,0.734375,0.5480448
0.3828125,0.734375,0.58228736
0.390625,0.734375,0.61751296
0.3984375,0.734375,0.65110016
0.40625,0.734375,0.68550656
0.4140625,0.734375,0.71909376
0.421875,0.734375,0.74940416
0.4296875,0.734375,0.77840384
0.4375,0.734375,0.8044544
0.4453125,0.734375,0.82870272
0.453125,0.734375,0.8503296
0.4609375,0.734375,0.86736896
0.46875,0.734375,0.88424448
0.4765625,0.734375,0.8962048
0.484375,0.734375,0.90210304
0.4921875,0.734375,0.90865664
0.5,0.734375,0.90800128
0.5078125,0.734375,0.9043968
0.515625,0.734375,0.89407488
0.5234375,0.734375,0.88178688
0.53125,0.734375,0.86851584
0.5390625,0.734375,0.85164032
0.546875,0.734375,0.8290304
0.5546875,0.734375,0.8060928
0.5625,0.734375,0.77938688
0.5703125,0.734375,0.75022336
0.578125,0.734375,0.71811072
0.5859375,0.734375,0.68599808
0.59375,0.734375,0.65175552
0.6015625,0.734375,0.61800448
0.609375,0.734375,0.581632
0.6171875,0.734375,0.5480448
0.625,0.734375,0.51380224
0.6328125,0.734375,0.47661056
0.640625,0.734375,0.44417024
0.6484375,0.734375,0.40779776
0.65625,0.734375,0.37666816
0.6640625,0.734375,0.34717696
0.671875,0.734375,0.31588352
0.6796875,0.734375,0.2883584
0.6875,0.734375,0.26148864
0.6953125,0.734375,0.23609344
0.703125,0.734375,0.21168128
0.7109375,0.734375,0.18956288
0.71875,0.734375,0.17055744
0.7265625,0.734375,0.15130624
0.734375,0.734375,0.13402112
0.7421875,0.734375,0.118407168
0.75,0.734375,0.10379264
0.7578125,0.734375,0.09142272
0.765625,0.734375,0.079577088
0.7734375,0.734375,0.069320704
0.78125,0.734375,0.059998208
0.7890625,0.734375,0.051675136
0.796875,0.734375,0.044138496
0.8046875,0.734375,0.03825664
0.8125,0.734375,0.032669696
0.8203125,0.734375,0.027246592
0.828125,0.734375,0.023658496
0.8359375,0.734375,0.019513344
0.84375,0.734375,0.016375808
0.8515625,0.734375,0.0134692864
0.859375,0.734375,0.0115720192
0.8671875,0.734375,0.0094257152
0.875,0.734375,0.0078823424
0.8828125,0.734375,0.006569984
0.890625,0.734375,0.005398528
0.8984375,0.734375,0.0044531712
0.90625,0.734375,0.0036667392
0.9140625,0.734375,0.0029884416
0.921875,0.734375,0.0023625728
0.9296875,0.734375,0.0018694144
0.9375,0.734375,0.0015220736
0.9453125,0.734375,0.0012484608
0.953125,0.734375,0.0009535488
0.9609375,0.734375,0.0007323648
0.96875,0.734375,0.0005750784
0.9765625,0.734375,0.0004440064
0.984375,0.734375,0.0003637248
0.9921875,0.734375,0.0002572288

0.0,0.7421875,0.0002228224
0.0078125,0.7421875,0.0002981888
0.015625,0.7421875,0.0004210688
0.0234375,0.7421875,0.0005144576
0.03125,0.7421875,0.0007077888
0.0390625,0.7421875,0.0008568832
0.046875,0.7421875,0.0010928128
0.0546875,0.7421875,0.0013369344
0.0625,0.7421875,0.0015876096
0.0703125,0.7421875,0.0020905984
0.078125,0.7421875,0.0024723456
0.0859375,0.7421875,0.0031064064
0.09375,0.7421875,0.0038141952
0.1015625,0.7421875,0.0047104
0.109375,0.7421875,0.0056918016
0.1171875,0.7421875,0.0071303168
0.125,0.7421875,0.0083689472
0.1328125,0.7421875,0.0101105664
0.140625,0.7421875,0.0124616704
0.1484375,0.7421875,0.0145866752
0.15625,0.7421875,0.01728512
0.1640625,0.7421875,0.020709376
0.171875,0.7421875,0.024297472
0.1796875,0.7421875,0.028786688
0.1875,0.7421875,0.033652736
0.1953125,0.7421875,0.039206912
0.203125,0.7421875,0.04579328
0.2109375,0.7421875,0.05316608
0.21875,0.7421875,0.061259776
0.2265625,0.7421875,0.07077888
0.234375,0.7421875,0.0802816
0.2421875,0.7421875,0.091848704
0.25,0.7421875,0.104595456
0.2578125,0.7421875,0.118358016
0.265625,0.7421875,0.133726208
0.2734375,0.7421875,0.149979136
0.28125,0.7421875,0.16859136
0.2890625,0.7421875,0.18743296
0.296875,0.7421875,0.2080768
0.3046875,0.7421875,0.23035904
0.3125,0.7421875,0.25444352
0.3203125,0.7421875,0.28082176
0.328125,0.7421875,0.30588928
0.3359375,0.7421875,0.33275904
0.34375,0.7421875,0.360448
0.3515625,0.7421875,0.39124992
0.359375,0.7421875,0.41959424
0.3671875,0.7421875,0.45088768
0.375,0.7421875,0.48103424
0.3828125,0.7421875,0.51134464
0.390625,0.7421875,0.54280192
0.3984375,0.7421875,0.57147392
0.40625,0.7421875,0.60227584
0.4140625,0.7421875,0.63062016
0.421875,0.7421875,0.659456
0.4296875,0.7421875,0.68190208
0.4375,0.7421875,0.70516736
0.4453125,0.7421875,0.72859648
0.453125,0.7421875,0.74661888
0.4609375,0.7421875,0.76136448
0.46875,0.7421875,0.77365248
0.4765625,0.7421875,0.78528512
0.484375,0.7421875,0.79085568
0.4921875,0.7421875,0.7938048
0.5,0.7421875,0.7962624
0.5078125,0.7421875,0.7929856
0.515625,0.7421875,0.78381056
0.5234375,0.7421875,0.77381632
0.53125,0.7421875,0.76218368
0.5390625,0.7421875,0.74530816
0.546875,0.7421875,0.7274496
0.5546875,0.7421875,0.70598656
0.5625,0.7421875,0.6823936
0.5703125,0.7421875,0.65748992
0.578125,0.7421875,0.63012864
0.5859375,0.7421875,0.60178432
0.59375,0.7421875,0.57311232
0.6015625,0.7421875,0.54411264
0.609375,0.7421875,0.51167232
0.6171875,0.7421875,0.48152576
0.625,0.7421875,0.45039616
0.6328125,0.7421875,0.41992192
0.640625,0.7421875,0.38928384
0.6484375,0.7421875,0.3596288
0.65625,0.7421875,0.331776
0.6640625,0.7421875,0.30507008
0.671875,0.7421875,0.28000256
0.6796875,0.7421875,0.25526272
0.6875,0.7421875,0.229376
0.6953125,0.7421875,0.20955136
0.703125,0.7421875,0.18726912
0.7109375,0.7421875,0.16842752
0.71875,0.7421875,0.150126592
0.7265625,0.7421875,0.133169152
0.734375,0.7421875,0.118112256
0.7421875,0.7421875,0.104726528
0.75,0.7421875,0.092356608
0.7578125,0.7421875,0.081297408
0.765625,0.7421875,0.0708608
0.7734375,0.7421875,0.06094848
0.78125,0.7421875,0.053542912
0.7890625,0.7421875,0.045514752
0.796875,0.7421875,0.038813696
0.8046875,0.7421875,0.033734656
0.8125,0.7421875,0.02859008
0.8203125,0.7421875,0.023986176
0.828125,0.7421875,0.02080768
0.8359375,0.7421875,0.017154048
0.84375,0.7421875,0.0145833984
0.8515625,0.7421875,0.0121847808
0.859375,0.7421875,0.0105709568
0.8671875,0.7421875,0.0085835776
0.875,0.7421875,0.0070303744
0.8828125,0.7421875,0.0056737792
0.890625,0.7421875,0.0046022656
0.8984375,0.7421875,0.0037339136
0.90625,0.7421875,0.0030261248
0.9140625,0.7421875,0.0025985024
0.921875,0.7421875,0.00217088
0.9296875,0.7421875,0.0016613376
0.9375,0.7421875,0.001343488
0.9453125,0.7421875,0.0010698752
0.953125,0.7421875,0.0007979008
0.9609375,0.7421875,0.00065536
0.96875,0.7421875,0.000581632
0.9765625,0.7421875,0.0004538368
0.984375,0.7421875,0.0003702784
0.9921875,0.7421875,0.0002686976

0.0,0.75,0.0002342912
0.0078125,0.75,0.0002801664
0.015625,0.75,0.0003784704
0.0234375,0.75,0.0004866048
0.03125,0.75,0.0006127616
0.0390625,0.75,0.0007503872
0.046875,0.75,0.0009388032
0.0546875,0.75,0.0012664832
0.0625,0.75,0.0014467072
0.0703125,0.75,0.0017760256
0.078125,0.75,0.0022396928
0.0859375,0.75,0.0027295744
0.09375,0.75,0.003325952
0.1015625,0.75,0.0040435712
0.109375,0.75,0.0051019776
0.1171875,0.75,0.0060473344
0.125,0.75,0.0074563584
0.1328125,0.75,0.008962048
0.140625,0.75,0.0107544576
0.1484375,0.75,0.012746752
0.15625,0.75,0.0153714688
0.1640625,0.75,0.01835008
0.171875,0.75,0.021086208
0.1796875,0.75,0.025182208
0.1875,0.75,0.029786112
0.1953125,0.75,0.034963456
0.203125,0.75,0.039993344
0.2109375,0.75,0.046104576
0.21875,0.75,0.054034432
0.2265625,0.75,0.061816832
0.234375,0.75,0.071090176
0.2421875,0.75,0.08093696
0.25,0.75,0.09158656
0.2578125,0.75,0.104562688
0.265625,0.75,0.1175552
0.2734375,0.75,0.131989504
0.28125,0.75,0.148406272
0.2890625,0.75,0.16449536
0.296875,0.75,0.18333696
0.3046875,0.75,0.20250624
0.3125,0.75,0.22183936
0.3203125,0.75,0.24559616
0.328125,0.75,0.26918912
0.3359375,0.75,0.29278208
0.34375,0.75,0.31588352
0.3515625,0.75,0.34291712
0.359375,0.75,0.37011456
0.3671875,0.75,0.39501824
0.375,0.75,0.42319872
0.3828125,0.75,0.44875776
0.390625,0.75,0.4759552
0.3984375,0.75,0.50085888
0.40625,0.75,0.52985856
0.4140625,0.75,0.55181312
0.421875,0.75,0.57540608
0.4296875,0.75,0.59654144
0.4375,0.75,0.61620224
0.4453125,0.75,0.63635456
0.453125,0.75,0.65159168
0.4609375,0.75,0.66650112
0.46875,0.75,0.67649536
0.4765625,0.75,0.6873088
0.484375,0.75,0.69074944
0.4921875,0.75,0.6938624
0.5,0.75,0.69320704
0.5078125,0.75,0.69025792
0.515625,0.75,0.688128
0.5234375,0.75,0.67633152
0.53125,0.75,0.6660096
0.5390625,0.75,0.65159168
0.546875,0.75,0.63553536
0.5546875,0.75,0.61915136
0.5625,0.75,0.59867136
0.5703125,0.75,0.57524224
0.578125,0.75,0.55181312
0.5859375,0.75,0.52543488
0.59375,0.75,0.50102272
0.6015625,0.75,0.47579136
0.609375,0.75,0.4481024
0.6171875,0.75,0.42139648
0.625,0.75,0.39534592
0.6328125,0.75,0.36732928
0.640625,0.75,0.34209792
0.6484375,0.75,0.31588352
0.65625,0.75,0.2932736
0.6640625,0.75,0.26771456
0.671875,0.75,0.24477696
0.6796875,0.75,0.22347776
0.6875,0.75,0.20283392
0.6953125,0.75,0.18333696
0.703125,0.75,0.16384
0.7109375,0.75,0.148586496
0.71875,0.75,0.13262848
0.7265625,0.75,0.117784576
0.734375,0.75,0.104382464
0.7421875,0.75,0.09240576
0.75,0.75,0.080805888
0.7578125,0.75,0.071204864
0.765625,0.75,0.06193152
0.7734375,0.75,0.053755904
0.78125,0.75,0.046628864
0.7890625,0.75,0.040534016
0.796875,0.75,0.034832384
0.8046875,0.75,0.029769728
0.8125,0.75,0.025100288
0.8203125,0.75,0.021774336
0.828125,0.75,0.018153472
0.8359375,0.75,0.0151486464
0.84375,0.75,0.0131923968
0.8515625,0.75,0.0108232704
0.859375,0.75,0.0089473024
0.8671875,0.75,0.0074153984
0.875,0.75,0.006332416
0.8828125,0.75,0.0050692096
0.890625,0.75,0.0041435136
0.8984375,0.75,0.0033652736
0.90625,0.75,0.0026820608
0.9140625,0.75,0.0022544384
0.921875,0.75,0.0018694144
0.9296875,0.75,0.001409024
0.9375,0.75,0.0011616256
0.9453125,0.75,0.0010125312
0.953125,0.75,0.0007798784
0.9609375,0.75,0.0005455872
0.96875,0.75,0.00045056
0.9765625,0.75,0.0003637248
0.984375,0.75,0.0003260416
0.9921875,0.75,0.0002113536

0.0,0.7578125,0.000180224
0.0078125,0.7578125,0.000229376
0.015625,0.7578125,0.0003244032
0.0234375,0.7578125,0.0004096
0.03125,0.7578125,0.0005783552
0.0390625,0.7578125,0.0007110656
0.046875,0.7578125,0.0008388608
0.0546875,0.7578125,0.0010436608
0.0625,0.7578125,0.00131072
0.0703125,0.7578125,0.0016007168
0.078125,0.7578125,0.0019185664
0.0859375,0.7578125,0.0023543808
0.09375,0.7578125,0.0028803072
0.1015625,0.7578125,0.0036651008
0.109375,0.7578125,0.004431872
0.1171875,0.7578125,0.0055230464
0.125,0.7578125,0.0065110016
0.1328125,0.7578125,0.0078577664
0.140625,0.7578125,0.009576448
0.1484375,0.7578125,0.0112820224
0.15625,0.7578125,0.013328384
0.1640625,0.7578125,0.0162086912
0.171875,0.7578125,0.018825216
0.1796875,0.7578125,0.021938176
0.1875,0.7578125,0.025903104
0.1953125,0.7578125,0.030572544
0.203125,0.7578125,0.03530752
0.2109375,0.7578125,0.040910848
0.21875,0.7578125,0.046678016
0.2265625,0.7578125,0.054427648
0.234375,0.7578125,0.062357504
0.2421875,0.7578125,0.070516736
0.25,0.7578125,0.08011776
0.2578125,0.7578125,0.091635712
0.265625,0.7578125,0.103399424
0.2734375,0.7578125,0.114982912
0.28125,0.7578125,0.129466368
0.2890625,0.7578125,0.144146432
0.296875,0.7578125,0.160841728
0.3046875,0.7578125,0.17678336
0.3125,0.7578125,0.19431424
0.3203125,0.7578125,0.21495808
0.328125,0.7578125,0.23445504
0.3359375,0.7578125,0.25460736
0.34375,0.7578125,0.2768896
0.3515625,0.7578125,0.30015488
0.359375,0.7578125,0.32096256
0.3671875,0.7578125,0.34537472
0.375,0.7578125,0.36765696
0.3828125,0.7578125,0.3915776
0.390625,0.7578125,0.4145152
0.3984375,0.7578125,0.43810816
0.40625,0.7578125,0.46022656
0.4140625,0.7578125,0.48054272
0.421875,0.7578125,0.50036736
0.4296875,0.7578125,0.52166656
0.4375,0.7578125,0.536576
0.4453125,0.7578125,0.55508992
0.453125,0.7578125,0.56983552
0.4609375,0.7578125,0.58146816
0.46875,0.7578125,0.5906432
0.4765625,0.7578125,0.59686912
0.484375,0.7578125,0.60260352
0.4921875,0.7578125,0.60506112
0.5,0.7578125,0.60506112
0.5078125,0.7578125,0.60309504
0.515625,0.7578125,0.59621376
0.5234375,0.7578125,0.58966016
0.53125,0.7578125,0.5808128
0.5390625,0.7578125,0.569344
0.546875,0.7578125,0.55279616
0.5546875,0.7578125,0.5373952
0.5625,0.7578125,0.52035584
0.5703125,0.7578125,0.50085888
0.578125,0.7578125,0.48119808
0.5859375,0.7578125,0.46071808
0.59375,0.7578125,0.43696128
0.6015625,0.7578125,0.41566208
0.609375,0.7578125,0.39206912
0.6171875,0.7578125,0.36814848
0.625,0.7578125,0.34422784
0.6328125,0.7578125,0.32260096
0.640625,0.7578125,0.29999104
0.6484375,0.7578125,0.27705344
0.65625,0.7578125,0.25657344
0.6640625,0.7578125,0.23527424
0.671875,0.7578125,0.21413888
0.6796875,0.7578125,0.19431424
0.6875,0.7578125,0.17661952
0.6953125,0.7578125,0.160137216
0.703125,0.7578125,0.144539648
0.7109375,0.7578125,0.129859584
0.71875,0.7578125,0.115146752
0.7265625,0.7578125,0.103170048
0.734375,0.7578125,0.091570176
0.7421875,0.7578125,0.080920576
0.75,0.7578125,0.070991872
0.7578125,0.7578125,0.062472192
0.765625,0.7578125,0.054755328
0.7734375,0.7578125,0.047448064
0.78125,0.7578125,0.040910848
0.7890625,0.7578125,0.035258368
0.796875,0.7578125,0.030572544
0.8046875,0.7578125,0.0262144
0.8125,0.7578125,0.022396928
0.8203125,0.7578125,0.018563072
0.828125,0.7578125,0.0158072832
0.8359375,0.7578125,0.0133398528
0.84375,0.7578125,0.011280384
0.8515625,0.7578125,0.0091078656
0.859375,0.7578125,0.007929856
0.8671875,0.7578125,0.006537216
0.875,0.7578125,0.0053198848
0.8828125,0.7578125,0.004472832
0.890625,0.7578125,0.0035323904
0.8984375,0.7578125,0.002924544
0.90625,0.7578125,0.0025673728
0.9140625,0.7578125,0.001933312
0.921875,0.7578125,0.0015499264
0.9296875,0.7578125,0.0012713984
0.9375,0.7578125,0.0010338304
0.9453125,0.7578125,0.0008224768
0.953125,0.7578125,0.0006651904
0.9609375,0.7578125,0.0004816896
0.96875,0.7578125,0.0004030464
0.9765625,0.7578125,0.0003342336
0.984375,0.7578125,0.000237568
0.9921875,0.7578125,0.0001949696

0.0,0.765625,0.0001687552
0.0078125,0.765625,0.0001900544
0.015625,0.765625,0.0002686976
0.0234375,0.765625,0.0003555328
0.03125,0.765625,0.0004521984
0.0390625,0.765625,0.000581632
0.046875,0.765625,0.0007520256
0.0546875,0.765625,0.0009027584
0.0625,0.765625,0.0011255808
0.0703125,0.765625,0.0013877248
0.078125,0.765625,0.001794048
0.0859375,0.765625,0.0020660224
0.09375,0.765625,0.002596864
0.1015625,0.765625,0.0031965184
0.109375,0.765625,0.0038649856
0.1171875,0.765625,0.0047497216
0.125,0.765625,0.005685248
0.1328125,0.765625,0.0068468736
0.140625,0.765625,0.008364032
0.1484375,0.765625,0.0098680832
0.15625,0.765625,0.0116441088
0.1640625,0.765625,0.0138264576
0.171875,0.765625,0.0161988608
0.1796875,0.765625,0.0192512
0.1875,0.765625,0.02244608
0.1953125,0.765625,0.026722304
0.203125,0.765625,0.030523392
0.2109375,0.765625,0.035913728
0.21875,0.765625,0.041320448
0.2265625,0.765625,0.04718592
0.234375,0.765625,0.054329344
0.2421875,0.765625,0.061898752
0.25,0.765625,0.069844992
0.2578125,0.765625,0.0790528
0.265625,0.765625,0.090079232
0.2734375,0.765625,0.10084352
0.28125,0.765625,0.112607232
0.2890625,0.765625,0.125779968
0.296875,0.765625,0.14000128
0.3046875,0.765625,0.155009024
0.3125,0.765625,0.17006592
0.3203125,0.765625,0.18661376
0.328125,0.765625,0.20348928
0.3359375,0.765625,0.22315008
0.34375,0.765625,0.24150016
0.3515625,0.765625,0.26017792
0.359375,0.765625,0.28000256
0.3671875,0.765625,0.29999104
0.375,0.765625,0.31981568
0.3828125,0.765625,0.34209792
0.390625,0.765625,0.3620864
0.3984375,0.765625,0.3801088
0.40625,0.765625,0.4005888
0.4140625,0.765625,0.4186112
0.421875,0.765625,0.4366336
0.4296875,0.765625,0.45236224
0.4375,0.765625,0.46645248
0.4453125,0.765625,0.4808704
0.453125,0.765625,0.49364992
0.4609375,0.765625,0.50429952
0.46875,0.765625,0.51265536
0.4765625,0.765625,0.51986432
0.484375,0.765625,0.524288
0.4921875,0.765625,0.5259264
0.5,0.765625,0.5251072
0.5078125,0.765625,0.52330496
0.515625,0.765625,0.51953664
0.5234375,0.765625,0.51347456
0.53125,0.765625,0.50397184
0.5390625,0.765625,0.4939776
0.546875,0.765625,0.48283648
0.5546875,0.765625,0.4661248
0.5625,0.765625,0.45285376
0.5703125,0.765625,0.43532288
0.578125,0.765625,0.41828352
0.5859375,0.765625,0.40026112
0.59375,0.765625,0.38060032
0.6015625,0.765625,0.36093952
0.609375,0.765625,0.34144256
0.6171875,0.765625,0.3203072
0.625,0.765625,0.29999104
0.6328125,0.765625,0.2801664
0.640625,0.765625,0.26099712
0.6484375,0.765625,0.24117248
0.65625,0.765625,0.22216704
0.6640625,0.765625,0.2039808
0.671875,0.765625,0.1859584
0.6796875,0.765625,0.17022976
0.6875,0.765625,0.15409152
0.6953125,0.765625,0.139001856
0.703125,0.765625,0.126763008
0.7109375,0.765625,0.113082368
0.71875,0.765625,0.101236736
0.7265625,0.765625,0.090800128
0.734375,0.765625,0.079970304
0.7421875,0.765625,0.0700416
0.75,0.765625,0.061816832
0.7578125,0.765625,0.053788672
0.765625,0.765625,0.047742976
0.7734375,0.765625,0.041517056
0.78125,0.765625,0.036012032
0.7890625,0.765625,0.030785536
0.796875,0.765625,0.026738688
0.8046875,0.765625,0.022478848
0.8125,0.765625,0.019398656
0.8203125,0.765625,0.016498688
0.828125,0.765625,0.0143179776
0.8359375,0.765625,0.0114409472
0.84375,0.765625,0.009879552
0.8515625,0.765625,0.0080904192
0.859375,0.765625,0.0071630848
0.8671875,0.765625,0.0055738368
0.875,0.765625,0.004759552
0.8828125,0.765625,0.0039796736
0.890625,0.765625,0.0032342016
0.8984375,0.765625,0.0025100288
0.90625,0.765625,0.002056192
0.9140625,0.765625,0.0017661952
0.921875,0.765625,0.0014237696
0.9296875,0.765625,0.001114112
0.9375,0.765625,0.0008634368
0.9453125,0.765625,0.0007307264
0.953125,0.765625,0.0005701632
0.9609375,0.765625,0.0004276224
0.96875,0.765625,0.0003145728
0.9765625,0.765625,0.0002899968
0.984375,0.765625,0.0002359296
0.9921875,0.765625,0.0001900544

0.0,0.7734375,0.0001441792
0.0078125,0.7734375,0.0002162688
0.015625,0.7734375,0.000253952
0.0234375,0.7734375,0.0003096576
0.03125,0.7734375,0.0003964928
0.0390625,0.7734375,0.0005177344
0.046875,0.7734375,0.0006701056
0.0546875,0.7734375,0.0007798784
0.0625,0.7734375,0.0010010624
0.0703125,0.7734375,0.001236992
0.078125,0.7734375,0.0014286848
0.0859375,0.7734375,0.0018202624
0.09375,0.7734375,0.0023707648
0.1015625,0.7734375,0.0028377088
0.109375,0.7734375,0.0033865728
0.1171875,0.7734375,0.0042156032
0.125,0.7734375,0.005029888
0.1328125,0.7734375,0.005890048
0.140625,0.7734375,0.0070729728
0.1484375,0.7734375,0.0086458368
0.15625,0.7734375,0.0102006784
0.1640625,0.7734375,0.0119898112
0.171875,0.7734375,0.0143720448
0.1796875,0.7734375,0.016498688
0.1875,0.7734375,0.020021248
0.1953125,0.7734375,0.023166976
0.203125,0.7734375,0.026886144
0.2109375,0.7734375,0.031424512
0.21875,0.7734375,0.03596288
0.2265625,0.7734375,0.040943616
0.234375,0.7734375,0.047693824
0.2421875,0.7734375,0.053854208
0.25,0.7734375,0.060801024
0.2578125,0.7734375,0.06897664
0.265625,0.7734375,0.078168064
0.2734375,0.7734375,0.087949312
0.28125,0.7734375,0.09822208
0.2890625,0.7734375,0.109625344
0.296875,0.7734375,0.121536512
0.3046875,0.7734375,0.134152192
0.3125,0.7734375,0.148094976
0.3203125,0.7734375,0.162562048
0.328125,0.7734375,0.17743872
0.3359375,0.7734375,0.19202048
0.34375,0.7734375,0.20856832
0.3515625,0.7734375,0.22626304
0.359375,0.7734375,0.24297472
0.3671875,0.7734375,0.25985024
0.375,0.7734375,0.27803648
0.3828125,0.7734375,0.2957312
0.390625,0.7734375,0.3137536
0.3984375,0.7734375,0.32997376
0.40625,0.7734375,0.34717696
0.4140625,0.7734375,0.36175872
0.421875,0.7734375,0.37699584
0.4296875,0.7734375,0.39223296
0.4375,0.7734375,0.40321024
0.4453125,0.7734375,0.41549824
0.453125,0.7734375,0.42713088
0.4609375,0.7734375,0.43483136
0.46875,0.7734375,0.4431872
0.4765625,0.7734375,0.45039616
0.484375,0.7734375,0.45236224
0.4921875,0.7734375,0.45252608
0.5,0.7734375,0.45285376
0.5078125,0.7734375,0.45121536
0.515625,0.7734375,0.44908544
0.5234375,0.7734375,0.44335104
0.53125,0.7734375,0.43614208
0.5390625,0.7734375,0.42614784
0.546875,0.7734375,0.4161536
0.5546875,0.7734375,0.4046848
0.5625,0.7734375,0.3907584
0.5703125,0.7734375,0.37781504
0.578125,0.7734375,0.36159488
0.5859375,0.7734375,0.34766848
0.59375,0.7734375,0.32948224
0.6015625,0.7734375,0.3129344
0.609375,0.7734375,0.29589504
0.6171875,0.7734375,0.27721728
0.625,0.7734375,0.26099712
0.6328125,0.7734375,0.24346624
0.640625,0.7734375,0.22577152
0.6484375,0.7734375,0.21004288
0.65625,0.7734375,0.19300352
0.6640625,0.7734375,0.17825792
0.671875,0.7734375,0.161972224
0.6796875,0.7734375,0.146980864
0.6875,0.7734375,0.135069696
0.6953125,0.7734375,0.12115968
0.703125,0.7734375,0.108658688
0.7109375,0.7734375,0.098762752
0.71875,0.7734375,0.088113152
0.7265625,0.7734375,0.077725696
0.734375,0.7734375,0.068878336
0.7421875,0.7734375,0.060227584
0.75,0.7734375,0.053624832
0.7578125,0.7734375,0.047104
0.765625,0.7734375,0.041353216
0.7734375,0.7734375,0.036306944
0.78125,0.7734375,0.031555584
0.7890625,0.7734375,0.026804224
0.796875,0.7734375,0.022806528
0.8046875,0.7734375,0.019595264
0.8125,0.7734375,0.01662976
0.8203125,0.7734375,0.0142770176
0.828125,0.7734375,0.0122355712
0.8359375,0.7734375,0.0105725952
0.84375,0.7734375,0.0087474176
0.8515625,0.7734375,0.0071548928
0.859375,0.7734375,0.0061489152
0.8671875,0.7734375,0.004972544
0.875,0.7734375,0.0042041344
0.8828125,0.7734375,0.0033619968
0.890625,0.7734375,0.0028196864
0.8984375,0.7734375,0.0024231936
0.90625,0.7734375,0.0017383424
0.9140625,0.7734375,0.0014532608
0.921875,0.7734375,0.0011419648
0.9296875,0.7734375,0.001048576
0.9375,0.7734375,0.000761856
0.9453125,0.7734375,0.000638976
0.953125,0.7734375,0.0004980736
0.9609375,0.7734375,0.000425984
0.96875,0.7734375,0.0002981888
0.9765625,0.7734375,0.000212992
0.984375,0.7734375,0.0001933312
0.9921875,0.7734375,0.0001294336

0.0,0.78125,0.0001245184
0.0078125,0.78125,0.0001458176
0.015625,0.78125,0.0001753088
0.0234375,0.78125,0.0002670592
0.03125,0.78125,0.0003145728
0.0390625,0.78125,0.0004456448
0.046875,0.78125,0.0005128192
0.0546875,0.78125,0.0006750208
0.0625,0.78125,0.0008454144
0.0703125,0.78125,0.0010371072
0.078125,0.78125,0.001343488
0.0859375,0.78125,0.001589248
0.09375,0.78125,0.0020709376
0.1015625,0.78125,0.0024035328
0.109375,0.78125,0.0029261824
0.1171875,0.78125,0.0037142528
0.125,0.78125,0.0042221568
0.1328125,0.78125,0.0051249152
0.140625,0.78125,0.0062554112
0.1484375,0.78125,0.007405568
0.15625,0.78125,0.0086245376
0.1640625,0.78125,0.0103104512
0.171875,0.78125,0.0123928576
0.1796875,0.78125,0.014606336
0.1875,0.78125,0.0172032
0.1953125,0.78125,0.020004864
0.203125,0.78125,0.02277376
0.2109375,0.78125,0.026755072
0.21875,0.78125,0.030982144
0.2265625,0.78125,0.0356352
0.234375,0.78125,0.040747008
0.2421875,0.78125,0.046497792
0.25,0.78125,0.052740096
0.2578125,0.78125,0.059916288
0.265625,0.78125,0.067436544
0.2734375,0.78125,0.076365824
0.28125,0.78125,0.084967424
0.2890625,0.78125,0.095010816
0.296875,0.78125,0.105168896
0.3046875,0.78125,0.117112832
0.3125,0.78125,0.127533056
0.3203125,0.78125,0.139460608
0.328125,0.78125,0.153944064
0.3359375,0.78125,0.16695296
0.34375,0.78125,0.18071552
0.3515625,0.78125,0.19480576
0.359375,0.78125,0.208896
0.3671875,0.78125,0.22462464
0.375,0.78125,0.24133632
0.3828125,0.78125,0.2555904
0.390625,0.78125,0.27017216
0.3984375,0.78125,0.28557312
0.40625,0.78125,0.29868032
0.4140625,0.78125,0.3137536
0.421875,0.78125,0.32587776
0.4296875,0.78125,0.33898496
0.4375,0.78125,0.34881536
0.4453125,0.78125,0.3596288
0.453125,0.78125,0.36765696
0.4609375,0.78125,0.37535744
0.46875,0.78125,0.38060032
0.4765625,0.78125,0.38813696
0.484375,0.78125,0.38961152
0.4921875,0.78125,0.3923968
0.5,0.78125,0.39272448
0.5078125,0.78125,0.38928384
0.515625,0.78125,0.38780928
0.5234375,0.78125,0.38223872
0.53125,0.78125,0.37453824
0.5390625,0.78125,0.36651008
0.546875,0.78125,0.35897344
0.5546875,0.78125,0.3506176
0.5625,0.78125,0.3375104
0.5703125,0.78125,0.32489472
0.578125,0.78125,0.31244288
0.5859375,0.78125,0.29933568
0.59375,0.78125,0.2859008
0.6015625,0.78125,0.27017216
0.609375,0.78125,0.25493504
0.6171875,0.78125,0.23953408
0.625,0.78125,0.22593536
0.6328125,0.78125,0.20955136
0.640625,0.78125,0.1949696
0.6484375,0.78125,0.18137088
0.65625,0.78125,0.16564224
0.6640625,0.78125,0.15310848
0.671875,0.78125,0.140787712
0.6796875,0.78125,0.127320064
0.6875,0.78125,0.116228096
0.6953125,0.78125,0.10551296
0.703125,0.78125,0.094486528
0.7109375,0.78125,0.084852736
0.71875,0.78125,0.076398592
0.7265625,0.78125,0.06742016
0.734375,0.78125,0.059604992
0.7421875,0.78125,0.052772864
0.75,0.78125,0.046579712
0.7578125,0.78125,0.04096
0.765625,0.78125,0.035602432
0.7734375,0.78125,0.031326208
0.78125,0.78125,0.027213824
0.7890625,0.78125,0.023232512
0.796875,0.78125,0.020021248
0.8046875,0.78125,0.017170432
0.8125,0.78125,0.0146997248
0.8203125,0.78125,0.0122847232
0.828125,0.78125,0.0106774528
0.8359375,0.78125,0.009068544
0.84375,0.78125,0.0075907072
0.8515625,0.78125,0.0062898176
0.859375,0.78125,0.0052035584
0.8671875,0.78125,0.0042139648
0.875,0.78125,0.0036601856
0.8828125,0.78125,0.0029884416
0.890625,0.78125,0.0023560192
0.8984375,0.78125,0.002023424
0.90625,0.78125,0.0015958016
0.9140625,0.78125,0.001343488
0.921875,0.78125,0.0010452992
0.9296875,0.78125,0.0009207808
0.9375,0.78125,0.0006275072
0.9453125,0.78125,0.0005177344
0.953125,0.78125,0.0004685824
0.9609375,0.78125,0.0003260416
0.96875,0.78125,0.0002768896
0.9765625,0.78125,0.0002260992
0.984375,0.78125,0.0001425408
0.9921875,0.78125,0.0001294336

0.0,0.7890625,9.8304e-05
0.0078125,0.7890625,0.0001376256
0.015625,0.7890625,0.0001998848
0.0234375,0.7890625,0.0002048
0.03125,0.7890625,0.0002768896
0.0390625,0.7890625,0.0003702784
0.046875,0.7890625,0.0004276224
0.0546875,0.7890625,0.0006012928
0.0625,0.7890625,0.000794624
0.0703125,0.7890625,0.0009388032
0.078125,0.7890625,0.0010436608
0.0859375,0.7890625,0.0013811712
0.09375,0.7890625,0.0016285696
0.1015625,0.7890625,0.0021331968
0.109375,0.7890625,0.0025444352
0.1171875,0.7890625,0.003129344
0.125,0.7890625,0.0038764544
0.1328125,0.7890625,0.0045006848
0.140625,0.7890625,0.0054132736
0.1484375,0.7890625,0.0063684608
0.15625,0.7890625,0.0076988416
0.1640625,0.7890625,0.0091897856
0.171875,0.7890625,0.0108593152
0.1796875,0.7890625,0.012664832
0.1875,0.7890625,0.014934016
0.1953125,0.7890625,0.017170432
0.203125,0.7890625,0.020185088
0.2109375,0.7890625,0.023085056
0.21875,0.7890625,0.026918912
0.2265625,0.7890625,0.031113216
0.234375,0.7890625,0.035323904
0.2421875,0.7890625,0.040615936
0.25,0.7890625,0.046186496
0.2578125,0.7890625,0.051871744
0.265625,0.7890625,0.058294272
0.2734375,0.7890625,0.065028096
0.28125,0.7890625,0.073302016
0.2890625,0.7890625,0.081543168
0.296875,0.7890625,0.091324416
0.3046875,0.7890625,0.100089856
0.3125,0.7890625,0.110084096
0.3203125,0.7890625,0.120569856
0.328125,0.7890625,0.132923392
0.3359375,0.7890625,0.14393344
0.34375,0.7890625,0.156237824
0.3515625,0.7890625,0.16826368
0.359375,0.7890625,0.18235392
0.3671875,0.7890625,0.1941504
0.375,0.7890625,0.20676608
0.3828125,0.7890625,0.21938176
0.390625,0.7890625,0.23232512
0.3984375,0.7890625,0.2441216
0.40625,0.7890625,0.25772032
0.4140625,0.7890625,0.2695168
0.421875,0.7890625,0.2801664
0.4296875,0.7890625,0.29048832
0.4375,0.7890625,0.30097408
0.4453125,0.7890625,0.3080192
0.453125,0.7890625,0.3170304
0.4609375,0.7890625,0.32391168
0.46875,0.7890625,0.3293184
0.4765625,0.7890625,0.33226752
0.484375,0.7890625,0.3350528
0.4921875,0.7890625,0.33652736
0.5,0.7890625,0.33619968
0.5078125,0.7890625,0.33456128
0.515625,0.7890625,0.33325056
0.5234375,0.7890625,0.32866304
0.53125,0.7890625,0.32391168
0.5390625,0.7890625,0.31604736
0.546875,0.7890625,0.3080192
0.5546875,0.7890625,0.3014656
0.5625,0.7890625,0.28934144
0.5703125,0.7890625,0.28065792
0.578125,0.7890625,0.2686976
0.5859375,0.7890625,0.25837568
0.59375,0.7890625,0.2449408
0.6015625,0.7890625,0.2342912
0.609375,0.7890625,0.21938176
0.6171875,0.7890625,0.20611072
0.625,0.7890625,0.19365888
0.6328125,0.7890625,0.180224
0.640625,0.7890625,0.167936
0.6484375,0.7890625,0.156581888
0.65625,0.7890625,0.143507456
0.6640625,0.7890625,0.132022272
0.671875,0.7890625,0.12156928
0.6796875,0.7890625,0.110788608
0.6875,0.7890625,0.100237312
0.6953125,0.7890625,0.090882048
0.703125,0.7890625,0.081281024
0.7109375,0.7890625,0.072384512
0.71875,0.7890625,0.065060864
0.7265625,0.7890625,0.05808128
0.734375,0.7890625,0.051888128
0.7421875,0.7890625,0.045645824
0.75,0.7890625,0.04022272
0.7578125,0.7890625,0.03489792
0.765625,0.7890625,0.030359552
0.7734375,0.7890625,0.02670592
0.78125,0.7890625,0.023412736
0.7890625,0.7890625,0.01974272
0.796875,0.7890625,0.017416192
0.8046875,0.7890625,0.0148307968
0.8125,0.7890625,0.0124649472
0.8203125,0.7890625,0.010616832
0.828125,0.7890625,0.0092536832
0.8359375,0.7890625,0.0075382784
0.84375,0.7890625,0.0064782336
0.8515625,0.7890625,0.005300224
0.859375,0.7890625,0.0044449792
0.8671875,0.7890625,0.0038043648
0.875,0.7890625,0.0030031872
0.8828125,0.7890625,0.0024887296
0.890625,0.7890625,0.002064384
0.8984375,0.7890625,0.0016596992
0.90625,0.7890625,0.001368064
0.9140625,0.7890625,0.001122304
0.921875,0.7890625,0.0009453568
0.9296875,0.7890625,0.0007520256
0.9375,0.7890625,0.0005668864
0.9453125,0.7890625,0.000516096
0.953125,0.7890625,0.000352256
0.9609375,0.7890625,0.0003080192
0.96875,0.7890625,0.000212992
0.9765625,0.7890625,0.0001753088
0.984375,0.7890625,0.0001277952
0.9921875,0.7890625,9.66656e-05

0.0,0.796875,7.86432e-05
0.0078125,0.796875,0.0001163264
0.015625,0.796875,0.000155648
0.0234375,0.796875,0.0001900544
0.03125,0.796875,0.0002686976
0.0390625,0.796875,0.0003489792
0.046875,0.796875,0.0004128768
0.0546875,0.796875,0.0004440064
0.0625,0.796875,0.0006324224
0.0703125,0.796875,0.0008323072
0.078125,0.796875,0.001015808
0.0859375,0.796875,0.0011780096
0.09375,0.796875,0.0015286272
0.1015625,0.796875,0.0018137088
0.109375,0.796875,0.0022544384
0.1171875,0.796875,0.0026738688
0.125,0.796875,0.0032145408
0.1328125,0.796875,0.003915776
0.140625,0.796875,0.0046055424
0.1484375,0.796875,0.0056180736
0.15625,0.796875,0.0066011136
0.1640625,0.796875,0.0079429632
0.171875,0.796875,0.0090423296
0.1796875,0.796875,0.010928128
0.1875,0.796875,0.0126009344
0.1953125,0.796875,0.0147439616
0.203125,0.796875,0.017350656
0.2109375,0.796875,0.020086784
0.21875,0.796875,0.02285568
0.2265625,0.796875,0.026361856
0.234375,0.796875,0.030572544
0.2421875,0.796875,0.03473408
0.25,0.796875,0.03923968
0.2578125,0.796875,0.044498944
0.265625,0.796875,0.050397184
0.2734375,0.796875,0.05603328
0.28125,0.796875,0.062881792
0.2890625,0.796875,0.069992448
0.296875,0.796875,0.078020608
0.3046875,0.796875,0.085393408
0.3125,0.796875,0.095256576
0.3203125,0.796875,0.103776256
0.328125,0.796875,0.113885184
0.3359375,0.796875,0.12320768
0.34375,0.796875,0.132857856
0.3515625,0.796875,0.14434304
0.359375,0.796875,0.154779648
0.3671875,0.796875,0.16596992
0.375,0.796875,0.17793024
0.3828125,0.796875,0.18776064
0.390625,0.796875,0.19857408
0.3984375,0.796875,0.21020672
0.40625,0.796875,0.21987328
0.4140625,0.796875,0.23085056
0.421875,0.796875,0.2400256
0.4296875,0.796875,0.2490368
0.4375,0.796875,0.258048
0.4453125,0.796875,0.26361856
0.453125,0.796875,0.26984448
0.4609375,0.796875,0.27754496
0.46875,0.796875,0.28000256
0.4765625,0.796875,0.28393472
0.484375,0.796875,0.28655616
0.4921875,0.796875,0.28819456
0.5,0.796875,0.28901376
0.5078125,0.796875,0.28786688
0.515625,0.796875,0.28540928
0.5234375,0.796875,0.2809856
0.53125,0.796875,0.27738112
0.5390625,0.796875,0.27131904
0.546875,0.796875,0.26509312
0.5546875,0.796875,0.25690112
0.5625,0.796875,0.24920064
0.5703125,0.796875,0.24051712
0.578125,0.796875,0.23003136
0.5859375,0.796875,0.22102016
0.59375,0.796875,0.21086208
0.6015625,0.796875,0.19873792
0.609375,0.796875,0.188416
0.6171875,0.796875,0.17678336
0.625,0.796875,0.16580608
0.6328125,0.796875,0.155303936
0.640625,0.796875,0.14475264
0.6484375,0.796875,0.132644864
0.65625,0.796875,0.123502592
0.6640625,0.796875,0.113164288
0.671875,0.796875,0.1040384
0.6796875,0.796875,0.09412608
0.6875,0.796875,0.086573056
0.6953125,0.796875,0.078364672
0.703125,0.796875,0.069599232
0.7109375,0.796875,0.062881792
0.71875,0.796875,0.056082432
0.7265625,0.796875,0.050266112
0.734375,0.796875,0.044990464
0.7421875,0.796875,0.039092224
0.75,0.796875,0.034127872
0.7578125,0.796875,0.030752768
0.765625,0.796875,0.026361856
0.7734375,0.796875,0.023216128
0.78125,0.796875,0.019972096
0.7890625,0.796875,0.017219584
0.796875,0.796875,0.0147685376
0.8046875,0.796875,0.0127156224
0.8125,0.796875,0.0106627072
0.8203125,0.796875,0.0089276416
0.828125,0.796875,0.0075808768
0.8359375,0.796875,0.0067125248
0.84375,0.796875,0.0054607872
0.8515625,0.796875,0.0045039616
0.859375,0.796875,0.0038944768
0.8671875,0.796875,0.0032555008
0.875,0.796875,0.002654208
0.8828125,0.796875,0.0022675456
0.890625,0.796875,0.0017104896
0.8984375,0.796875,0.001466368
0.90625,0.796875,0.001212416
0.9140625,0.796875,0.0009388032
0.921875,0.796875,0.0007421952
0.9296875,0.796875,0.0006193152
0.9375,0.796875,0.0005554176
0.9453125,0.796875,0.0003981312
0.953125,0.796875,0.0003457024
0.9609375,0.796875,0.0002359296
0.96875,0.796875,0.0001916928
0.9765625,0.796875,0.0001425408
0.984375,0.796875,0.0001015808
0.9921875,0.796875,0.0001081344

0.0,0.8046875,6.88128e-05
0.0078125,0.8046875,0.0001261568
0.015625,0.8046875,0.0001458176
0.0234375,0.8046875,0.0001835008
0.03125,0.8046875,0.0001818624
0.0390625,0.8046875,0.000262144
0.046875,0.8046875,0.000360448
0.0546875,0.8046875,0.0004374528
0.0625,0.8046875,0.0004964352
0.0703125,0.8046875,0.000663552
0.078125,0.8046875,0.0008486912
0.0859375,0.8046875,0.0009764864
0.09375,0.8046875,0.0011599872
0.1015625,0.8046875,0.0015433728
0.109375,0.8046875,0.0017825792
0.1171875,0.8046875,0.002220032
0.125,0.8046875,0.0026968064
0.1328125,0.8046875,0.0033538048
0.140625,0.8046875,0.003858432
0.1484375,0.8046875,0.0048037888
0.15625,0.8046875,0.0056246272
0.1640625,0.8046875,0.0067813376
0.171875,0.8046875,0.0078168064
0.1796875,0.8046875,0.009216
0.1875,0.8046875,0.0111181824
0.1953125,0.8046875,0.0128548864
0.203125,0.8046875,0.0146423808
0.2109375,0.8046875,0.01712128
0.21875,0.8046875,0.019775488
0.2265625,0.8046875,0.0229376
0.234375,0.8046875,0.026034176
0.2421875,0.8046875,0.030277632
0.25,0.8046875,0.033964032
0.2578125,0.8046875,0.037699584
0.265625,0.8046875,0.042942464
0.2734375,0.8046875,0.048644096
0.28125,0.8046875,0.053919744
0.2890625,0.8046875,0.059686912
0.296875,0.8046875,0.066453504
0.3046875,0.8046875,0.073007104
0.3125,0.8046875,0.080904192
0.3203125,0.8046875,0.0888832
0.328125,0.8046875,0.096600064
0.3359375,0.8046875,0.105562112
0.34375,0.8046875,0.114294784
0.3515625,0.8046875,0.123404288
0.359375,0.8046875,0.13320192
0.3671875,0.8046875,0.142999552
0.375,0.8046875,0.151191552
0.3828125,0.8046875,0.161644544
0.390625,0.8046875,0.16973824
0.3984375,0.8046875,0.17973248
0.40625,0.8046875,0.188416
0.4140625,0.8046875,0.19693568
0.421875,0.8046875,0.2039808
0.4296875,0.8046875,0.21348352
0.4375,0.8046875,0.21839872
0.4453125,0.8046875,0.22560768
0.453125,0.8046875,0.23150592
0.4609375,0.8046875,0.23609344
0.46875,0.8046875,0.23904256
0.4765625,0.8046875,0.24379392
0.484375,0.8046875,0.24526848
0.4921875,0.8046875,0.24756224
0.5,0.8046875,0.24625152
0.5078125,0.8046875,0.24576
0.515625,0.8046875,0.24313856
0.5234375,0.8046875,0.24035328
0.53125,0.8046875,0.23658496
0.5390625,0.8046875,0.23003136
0.546875,0.8046875,0.22593536
0.5546875,0.8046875,0.22003712
0.5625,0.8046875,0.21266432
0.5703125,0.8046875,0.20463616
0.578125,0.8046875,0.19693568
0.5859375,0.8046875,0.18907136
0.59375,0.8046875,0.17989632
0.6015625,0.8046875,0.17072128
0.609375,0.8046875,0.16113664
0.6171875,0.8046875,0.151289856
0.625,0.8046875,0.142065664
0.6328125,0.8046875,0.132825088
0.640625,0.8046875,0.123584512
0.6484375,0.8046875,0.114343936
0.65625,0.8046875,0.1052672
0.6640625,0.8046875,0.097370112
0.671875,0.8046875,0.088276992
0.6796875,0.8046875,0.080920576
0.6875,0.8046875,0.073842688
0.6953125,0.8046875,0.066502656
0.703125,0.8046875,0.059654144
0.7109375,0.8046875,0.05382144
0.71875,0.8046875,0.048234496
0.7265625,0.8046875,0.042614784
0.734375,0.8046875,0.038305792
0.7421875,0.8046875,0.034062336
0.75,0.8046875,0.02940928
0.7578125,0.8046875,0.025755648
0.765625,0.8046875,0.022642688
0.7734375,0.8046875,0.019349504
0.78125,0.8046875,0.017186816
0.7890625,0.8046875,0.0148570112
0.796875,0.8046875,0.0128106496
0.8046875,0.8046875,0.0110362624
0.8125,0.8046875,0.009412608
0.8203125,0.8046875,0.0079118336
0.828125,0.8046875,0.0065306624
0.8359375,0.8046875,0.0057442304
0.84375,0.8046875,0.0047661056
0.8515625,0.8046875,0.0040189952
0.859375,0.8046875,0.0033456128
0.8671875,0.8046875,0.0027017216
0.875,0.8046875,0.002203648
0.8828125,0.8046875,0.0018169856
0.890625,0.8046875,0.0016269312
0.8984375,0.8046875,0.0012517376
0.90625,0.8046875,0.0010338304
0.9140625,0.8046875,0.000933888
0.921875,0.8046875,0.0006619136
0.9296875,0.8046875,0.000548864
0.9375,0.8046875,0.0004440064
0.9453125,0.8046875,0.0003227648
0.953125,0.8046875,0.0002572288
0.9609375,0.8046875,0.0002179072
0.96875,0.8046875,0.000188416
0.9765625,0.8046875,0.0001261568
0.984375,0.8046875,0.0001179648
0.9921875,0.8046875,8.51968e-05

0.0,0.8125,6.88128e-05
0.0078125,0.8125,9.66656e-05
0.015625,0.8125,0.0001196032
0.0234375,0.8125,0.0001359872
0.03125,0.8125,0.0002162688
0.0390625,0.8125,0.0002342912
0.046875,0.8125,0.0002555904
0.0546875,0.8125,0.000376832
0.0625,0.8125,0.00045056
0.0703125,0.8125,0.00057344
0.078125,0.8125,0.0007815168
0.0859375,0.8125,0.0008650752
0.09375,0.8125,0.0010518528
0.1015625,0.8125,0.0012517376
0.109375,0.8125,0.0016531456
0.1171875,0.8125,0.0018726912
0.125,0.8125,0.0023887872
0.1328125,0.8125,0.0028114944
0.140625,0.8125,0.0034111488
0.1484375,0.8125,0.0039305216
0.15625,0.8125,0.0048300032
0.1640625,0.8125,0.0057131008
0.171875,0.8125,0.0066584576
0.1796875,0.8125,0.0079069184
0.1875,0.8125,0.009453568
0.1953125,0.8125,0.010821632
0.203125,0.8125,0.0126337024
0.2109375,0.8125,0.0147079168
0.21875,0.8125,0.016613376
0.2265625,0.8125,0.019595264
0.234375,0.8125,0.022167552
0.2421875,0.8125,0.02523136
0.25,0.8125,0.029048832
0.2578125,0.8125,0.032702464
0.265625,0.8125,0.036896768
0.2734375,0.8125,0.040534016
0.28125,0.8125,0.046088192
0.2890625,0.8125,0.051429376
0.296875,0.8125,0.05685248
0.3046875,0.8125,0.06275072
0.3125,0.8125,0.069156864
0.3203125,0.8125,0.075186176
0.328125,0.8125,0.082771968
0.3359375,0.8125,0.08994816
0.34375,0.8125,0.097714176
0.3515625,0.8125,0.104136704
0.359375,0.8125,0.11280384
0.3671875,0.8125,0.121028608
0.375,0.8125,0.128843776
0.3828125,0.8125,0.137428992
0.390625,0.8125,0.145555456
0.3984375,0.8125,0.152813568
0.40625,0.8125,0.15990784
0.4140625,0.8125,0.16744448
0.421875,0.8125,0.17465344
0.4296875,0.8125,0.18006016
0.4375,0.8125,0.18726912
0.4453125,0.8125,0.19185664
0.453125,0.8125,0.1982464
0.4609375,0.8125,0.20086784
0.46875,0.8125,0.20430848
0.4765625,0.8125,0.20627456
0.484375,0.8125,0.20692992
0.4921875,0.8125,0.20955136
0.5,0.8125,0.21004288
0.5078125,0.8125,0.208896
0.515625,0.8125,0.20742144
0.5234375,0.8125,0.20414464
0.53125,0.8125,0.20086784
0.5390625,0.8125,0.196608
0.546875,0.8125,0.19185664
0.5546875,0.8125,0.18661376
0.5625,0.8125,0.18055168
0.5703125,0.8125,0.17432576
0.578125,0.8125,0.167936
0.5859375,0.8125,0.160710656
0.59375,0.8125,0.151666688
0.6015625,0.8125,0.14426112
0.609375,0.8125,0.137101312
0.6171875,0.8125,0.128335872
0.625,0.8125,0.120766464
0.6328125,0.8125,0.112656384
0.640625,0.8125,0.105725952
0.6484375,0.8125,0.0974848
0.65625,0.8125,0.089325568
0.6640625,0.8125,0.082968576
0.671875,0.8125,0.075759616
0.6796875,0.8125,0.06889472
0.6875,0.8125,0.06258688
0.6953125,0.8125,0.057065472
0.703125,0.8125,0.051134464
0.7109375,0.8125,0.046170112
0.71875,0.8125,0.04120576
0.7265625,0.8125,0.036405248
0.734375,0.8125,0.032014336
0.7421875,0.8125,0.028606464
0.75,0.8125,0.02547712
0.7578125,0.8125,0.022265856
0.765625,0.8125,0.019595264
0.7734375,0.8125,0.016826368
0.78125,0.8125,0.0148078592
0.7890625,0.8125,0.0124616704
0.796875,0.8125,0.010952704
0.8046875,0.8125,0.0094830592
0.8125,0.8125,0.0081559552
0.8203125,0.8125,0.0067895296
0.828125,0.8125,0.005668864
0.8359375,0.8125,0.0048316416
0.84375,0.8125,0.004104192
0.8515625,0.8125,0.00323584
0.859375,0.8125,0.002932736
0.8671875,0.8125,0.002326528
0.875,0.8125,0.0018481152
0.8828125,0.8125,0.0016384
0.890625,0.8125,0.0013467648
0.8984375,0.8125,0.0011272192
0.90625,0.8125,0.0008830976
0.9140625,0.8125,0.0006864896
0.921875,0.8125,0.000598016
0.9296875,0.8125,0.0004521984
0.9375,0.8125,0.0003473408
0.9453125,0.8125,0.0002490368
0.953125,0.8125,0.0002359296
0.9609375,0.8125,0.0001818624
0.96875,0.8125,0.0001327104
0.9765625,0.8125,0.0001163264
0.984375,0.8125,0.0001015808
0.9921875,0.8125,6.38976e-05

0.0,0.8203125,9.17504e-05
0.0078125,0.8203125,8.51968e-05
0.015625,0.8203125,8.35584e-05
0.0234375,0.8203125,0.0001048576
0.03125,0.8203125,0.0001622016
0.0390625,0.8203125,0.0002064384
0.046875,0.8203125,0.0002228224
0.0546875,0.8203125,0.0002998272
0.0625,0.8203125,0.0004063232
0.0703125,0.8203125,0.0005210112
0.078125,0.8203125,0.0006176768
0.0859375,0.8203125,0.000802816
0.09375,0.8203125,0.0009076736
0.1015625,0.8203125,0.0010207232
0.109375,0.8203125,0.0013795328
0.1171875,0.8203125,0.001769472
0.125,0.8203125,0.0020414464
0.1328125,0.8203125,0.0023822336
0.140625,0.8203125,0.0028475392
0.1484375,0.8203125,0.0033783808
0.15625,0.8203125,0.004096
0.1640625,0.8203125,0.0048201728
0.171875,0.8203125,0.0058048512
0.1796875,0.8203125,0.0065585152
0.1875,0.8203125,0.0081035264
0.1953125,0.8203125,0.009224192
0.203125,0.8203125,0.0109543424
0.2109375,0.8203125,0.0123224064
0.21875,0.8203125,0.014516224
0.2265625,0.8203125,0.016498688
0.234375,0.8203125,0.018710528
0.2421875,0.8203125,0.02146304
0.25,0.8203125,0.024051712
0.2578125,0.8203125,0.0274432
0.265625,0.8203125,0.030523392
0.2734375,0.8203125,0.035110912
0.28125,0.8203125,0.038879232
0.2890625,0.8203125,0.043761664
0.296875,0.8203125,0.047710208
0.3046875,0.8203125,0.052707328
0.3125,0.8203125,0.058425344
0.3203125,0.8203125,0.064503808
0.328125,0.8203125,0.070189056
0.3359375,0.8203125,0.07643136
0.34375,0.8203125,0.082149376
0.3515625,0.8203125,0.08962048
0.359375,0.8203125,0.0958464
0.3671875,0.8203125,0.10272768
0.375,0.8203125,0.109592576
0.3828125,0.8203125,0.116555776
0.390625,0.8203125,0.122896384
0.3984375,0.8203125,0.1294336
0.40625,0.8203125,0.135806976
0.4140625,0.8203125,0.141459456
0.421875,0.8203125,0.148258816
0.4296875,0.8203125,0.1531904
0.4375,0.8203125,0.1593344
0.4453125,0.8203125,0.163004416
0.453125,0.8203125,0.1662976
0.4609375,0.8203125,0.1703936
0.46875,0.8203125,0.17235968
0.4765625,0.8203125,0.17481728
0.484375,0.8203125,0.17661952
0.4921875,0.8203125,0.17661952
0.5,0.8203125,0.17645568
0.5078125,0.8203125,0.17678336
0.515625,0.8203125,0.17514496
0.5234375,0.8203125,0.17383424
0.53125,0.8203125,0.1712128
0.5390625,0.8203125,0.16728064
0.546875,0.8203125,0.163364864
0.5546875,0.8203125,0.15794176
0.5625,0.8203125,0.153567232
0.5703125,0.8203125,0.1478656
0.578125,0.8203125,0.14163968
0.5859375,0.8203125,0.135446528
0.59375,0.8203125,0.129302528
0.6015625,0.8203125,0.123060224
0.609375,0.8203125,0.115359744
0.6171875,0.8203125,0.109969408
0.625,0.8203125,0.102989824
0.6328125,0.8203125,0.095453184
0.640625,0.8203125,0.08937472
0.6484375,0.8203125,0.082624512
0.65625,0.8203125,0.076414976
0.6640625,0.8203125,0.070238208
0.671875,0.8203125,0.06340608
0.6796875,0.8203125,0.058916864
0.6875,0.8203125,0.053526528
0.6953125,0.8203125,0.048365568
0.703125,0.8203125,0.043237376
0.7109375,0.8203125,0.039059456
0.71875,0.8203125,0.035094528
0.7265625,0.8203125,0.0311296
0.734375,0.8203125,0.02727936
0.7421875,0.8203125,0.024231936
0.75,0.8203125,0.021577728
0.7578125,0.8203125,0.018989056
0.765625,0.8203125,0.01654784
0.7734375,0.8203125,0.0144293888
0.78125,0.8203125,0.0125943808
0.7890625,0.8203125,0.0106889216
0.796875,0.8203125,0.0094076928
0.8046875,0.8203125,0.007766016
0.8125,0.8203125,0.0067321856
0.8203125,0.8203125,0.0056016896
0.828125,0.8203125,0.0049053696
0.8359375,0.8203125,0.0040943616
0.84375,0.8203125,0.0034914304
0.8515625,0.8203125,0.0028819456
0.859375,0.8203125,0.0024641536
0.8671875,0.8203125,0.0019398656
0.875,0.8203125,0.0016760832
0.8828125,0.8203125,0.0013647872
0.890625,0.8203125,0.0010764288
0.8984375,0.8203125,0.0009060352
0.90625,0.8203125,0.0007389184
0.9140625,0.8203125,0.0006455296
0.921875,0.8203125,0.0004702208
0.9296875,0.8203125,0.0003784704
0.9375,0.8203125,0.0003309568
0.9453125,0.8203125,0.0001998848
0.953125,0.8203125,0.0002179072
0.9609375,0.8203125,0.000196608
0.96875,0.8203125,0.000131072
0.9765625,0.8203125,0.000106496
0.984375,0.8203125,7.70048e-05
0.9921875,0.8203125,4.58752e-05

0.0,0.828125,5.89824e-05
0.0078125,0.828125,5.89824e-05
0.015625,0.828125,9.0112e-05
0.0234375,0.828125,0.0001114112
0.03125,0.828125,0.000139264
0.0390625,0.828125,0.0001572864
0.046875,0.828125,0.0002326528
0.0546875,0.828125,0.000278528
0.0625,0.828125,0.0003653632
0.0703125,0.828125,0.000417792
0.078125,0.828125,0.0005537792
0.0859375,0.828125,0.0006488064
0.09375,0.828125,0.0007929856
0.1015625,0.828125,0.0009306112
0.109375,0.828125,0.0011730944
0.1171875,0.828125,0.0013631488
0.125,0.828125,0.0017842176
0.1328125,0.828125,0.0019955712
0.140625,0.828125,0.002514944
0.1484375,0.828125,0.00278528
0.15625,0.828125,0.0034881536
0.1640625,0.828125,0.0042008576
0.171875,0.828125,0.0048054272
0.1796875,0.828125,0.0057786368
0.1875,0.828125,0.0067682304
0.1953125,0.828125,0.0077873152
0.203125,0.828125,0.0090292224
0.2109375,0.828125,0.010518528
0.21875,0.828125,0.0120815616
0.2265625,0.828125,0.0140443648
0.234375,0.828125,0.0156614656
0.2421875,0.828125,0.018366464
0.25,0.828125,0.020791296
0.2578125,0.828125,0.023298048
0.265625,0.828125,0.026230784
0.2734375,0.828125,0.029720576
0.28125,0.828125,0.032735232
0.2890625,0.828125,0.036569088
0.296875,0.828125,0.040894464
0.3046875,0.828125,0.044449792
0.3125,0.828125,0.049627136
0.3203125,0.828125,0.054525952
0.328125,0.828125,0.059768832
0.3359375,0.828125,0.064094208
0.34375,0.828125,0.070107136
0.3515625,0.828125,0.075776
0.359375,0.828125,0.080838656
0.3671875,0.828125,0.08699904
0.375,0.828125,0.091635712
0.3828125,0.828125,0.098566144
0.390625,0.828125,0.103530496
0.3984375,0.828125,0.109543424
0.40625,0.828125,0.114786304
0.4140625,0.828125,0.119373824
0.421875,0.828125,0.125075456
0.4296875,0.828125,0.128909312
0.4375,0.828125,0.133382144
0.4453125,0.828125,0.137445376
0.453125,0.828125,0.140181504
0.4609375,0.828125,0.144277504
0.46875,0.828125,0.14557184
0.4765625,0.828125,0.148013056
0.484375,0.828125,0.14917632
0.4921875,0.828125,0.149471232
0.5,0.828125,0.149716992
0.5078125,0.828125,0.14934016
0.515625,0.828125,0.147881984
0.5234375,0.828125,0.14696448
0.53125,0.828125,0.142983168
0.5390625,0.828125,0.140345344
0.546875,0.828125,0.136871936
0.5546875,0.828125,0.133627904
0.5625,0.828125,0.129253376
0.5703125,0.828125,0.12517376
0.578125,0.828125,0.119750656
0.5859375,0.828125,0.114900992
0.59375,0.828125,0.108675072
0.6015625,0.828125,0.10379264
0.609375,0.828125,0.097419264
0.6171875,0.828125,0.092291072
0.625,0.828125,0.086441984
0.6328125,0.828125,0.081035264
0.640625,0.828125,0.075251712
0.6484375,0.828125,0.06995968
0.65625,0.828125,0.065323008
0.6640625,0.828125,0.05914624
0.671875,0.828125,0.054165504
0.6796875,0.828125,0.049152
0.6875,0.828125,0.044826624
0.6953125,0.828125,0.040321024
0.703125,0.828125,0.036405248
0.7109375,0.828125,0.033210368
0.71875,0.828125,0.0290816
0.7265625,0.828125,0.026066944
0.734375,0.828125,0.023216128
0.7421875,0.828125,0.020709376
0.75,0.828125,0.018300928
0.7578125,0.828125,0.0158007296
0.765625,0.828125,0.0138313728
0.7734375,0.828125,0.012058624
0.78125,0.828125,0.0105611264
0.7890625,0.828125,0.0090243072
0.796875,0.828125,0.0078004224
0.8046875,0.828125,0.0065241088
0.8125,0.828125,0.0055492608
0.8203125,0.828125,0.0048611328
0.828125,0.828125,0.0040943616
0.8359375,0.828125,0.0034816
0.84375,0.828125,0.0027803648
0.8515625,0.828125,0.0023789568
0.859375,0.828125,0.0020021248
0.8671875,0.828125,0.0017252352
0.875,0.828125,0.001466368
0.8828125,0.828125,0.001163264
0.890625,0.828125,0.0009879552
0.8984375,0.828125,0.0007897088
0.90625,0.828125,0.00065536
0.9140625,0.828125,0.0005292032
0.921875,0.828125,0.0004145152
0.9296875,0.828125,0.0003391488
0.9375,0.828125,0.0002850816
0.9453125,0.828125,0.0002195456
0.953125,0.828125,0.0001359872
0.9609375,0.828125,0.0001212416
0.96875,0.828125,0.0001015808
0.9765625,0.828125,0.0001048576
0.984375,0.828125,5.7344e-05
0.9921875,0.828125,6.38976e-05

0.0,0.8359375,4.58752e-05
0.0078125,0.8359375,5.7344e-05
0.015625,0.8359375,6.38976e-05
0.0234375,0.8359375,0.0001015808
0.03125,0.8359375,0.000114688
0.0390625,0.8359375,0.0001523712
0.046875,0.8359375,0.000155648
0.0546875,0.8359375,0.0002179072
0.0625,0.8359375,0.0002523136
0.0703125,0.8359375,0.0003899392
0.078125,0.8359375,0.0004161536
0.0859375,0.8359375,0.0005259264
0.09375,0.8359375,0.0006668288
0.1015625,0.8359375,0.000811008
0.109375,0.8359375,0.0010616832
0.1171875,0.8359375,0.0012632064
0.125,0.8359375,0.0014401536
0.1328125,0.8359375,0.0016613376
0.140625,0.8359375,0.00212992
0.1484375,0.8359375,0.0025296896
0.15625,0.8359375,0.0028901376
0.1640625,0.8359375,0.0034029568
0.171875,0.8359375,0.0040648704
0.1796875,0.8359375,0.0049102848
0.1875,0.8359375,0.0055574528
0.1953125,0.8359375,0.0066207744
0.203125,0.8359375,0.0079495168
0.2109375,0.8359375,0.0089194496
0.21875,0.8359375,0.0103415808
0.2265625,0.8359375,0.0118439936
0.234375,0.8359375,0.0131792896
0.2421875,0.8359375,0.0152551424
0.25,0.8359375,0.017219584
0.2578125,0.8359375,0.020021248
0.265625,0.8359375,0.022003712
0.2734375,0.8359375,0.02490368
0.28125,0.8359375,0.027590656
0.2890625,0.8359375,0.031014912
0.296875,0.8359375,0.034193408
0.3046875,0.8359375,0.037830656
0.3125,0.8359375,0.04186112
0.3203125,0.8359375,0.045858816
0.328125,0.8359375,0.04980736
0.3359375,0.8359375,0.053772288
0.34375,0.8359375,0.059113472
0.3515625,0.8359375,0.063995904
0.359375,0.8359375,0.067633152
0.3671875,0.8359375,0.073662464
0.375,0.8359375,0.077447168
0.3828125,0.8359375,0.082952192
0.390625,0.8359375,0.087719936
0.3984375,0.8359375,0.092684288
0.40625,0.8359375,0.09658368
0.4140625,0.8359375,0.101187584
0.421875,0.8359375,0.103727104
0.4296875,0.8359375,0.10862592
0.4375,0.8359375,0.112279552
0.4453125,0.8359375,0.11567104
0.453125,0.8359375,0.119242752
0.4609375,0.8359375,0.121028608
0.46875,0.8359375,0.12288
0.4765625,0.8359375,0.124452864
0.484375,0.8359375,0.124338176
0.4921875,0.8359375,0.126058496
0.5,0.8359375,0.12623872
0.5078125,0.8359375,0.12500992
0.515625,0.8359375,0.124141568
0.5234375,0.8359375,0.123387904
0.53125,0.8359375,0.121454592
0.5390625,0.8359375,0.118603776
0.546875,0.8359375,0.115408896
0.5546875,0.8359375,0.112492544
0.5625,0.8359375,0.109346816
0.5703125,0.8359375,0.105807872
0.578125,0.8359375,0.100614144
0.5859375,0.8359375,0.096485376
0.59375,0.8359375,0.09232384
0.6015625,0.8359375,0.087130112
0.609375,0.8359375,0.082870272
0.6171875,0.8359375,0.07757824
0.625,0.8359375,0.073220096
0.6328125,0.8359375,0.06782976
0.640625,0.8359375,0.063619072
0.6484375,0.8359375,0.058032128
0.65625,0.8359375,0.054509568
0.6640625,0.8359375,0.049594368
0.671875,0.8359375,0.045776896
0.6796875,0.8359375,0.041140224
0.6875,0.8359375,0.037830656
0.6953125,0.8359375,0.034209792
0.703125,0.8359375,0.030654464
0.7109375,0.8359375,0.027869184
0.71875,0.8359375,0.024969216
0.7265625,0.8359375,0.022249472
0.734375,0.8359375,0.019562496
0.7421875,0.8359375,0.017170432
0.75,0.8359375,0.01548288
0.7578125,0.8359375,0.0134774784
0.765625,0.8359375,0.011763712
0.7734375,0.8359375,0.0101318656
0.78125,0.8359375,0.0088522752
0.7890625,0.8359375,0.007757824
0.796875,0.8359375,0.006545408
0.8046875,0.8359375,0.0057393152
0.8125,0.8359375,0.004579328
0.8203125,0.8359375,0.0040206336
0.828125,0.8359375,0.0033144832
0.8359375,0.8359375,0.002842624
0.84375,0.8359375,0.0024952832
0.8515625,0.8359375,0.0019677184
0.859375,0.8359375,0.0017006592
0.8671875,0.8359375,0.0014024704
0.875,0.8359375,0.0011190272
0.8828125,0.8359375,0.000966656
0.890625,0.8359375,0.0008257536
0.8984375,0.8359375,0.0006897664
0.90625,0.8359375,0.0005308416
0.9140625,0.8359375,0.0004603904
0.921875,0.8359375,0.0003883008
0.9296875,0.8359375,0.0003080192
0.9375,0.8359375,0.0002097152
0.9453125,0.8359375,0.0001703936
0.953125,0.8359375,0.0001441792
0.9609375,0.8359375,0.000114688
0.96875,0.8359375,9.66656e-05
0.9765625,0.8359375,7.3728e-05
0.984375,0.8359375,4.75136e-05
0.9921875,0.8359375,4.25984e-05

0.0,0.84375,2.78528e-05
0.0078125,0.84375,3.76832e-05
0.015625,0.84375,7.04512e-05
0.0234375,0.84375,8.51968e-05
0.03125,0.84375,0.0001015808
0.0390625,0.84375,0.0001294336
0.046875,0.84375,0.0001376256
0.0546875,0.84375,0.0002179072
0.0625,0.84375,0.0002080768
0.0703125,0.84375,0.0002719744
0.078125,0.84375,0.0003473408
0.0859375,0.84375,0.0005013504
0.09375,0.84375,0.000499712
0.1015625,0.84375,0.000688128
0.109375,0.84375,0.0008175616
0.1171875,0.84375,0.0010108928
0.125,0.84375,0.0012337152
0.1328125,0.84375,0.0014778368
0.140625,0.84375,0.0016908288
0.1484375,0.84375,0.002039808
0.15625,0.84375,0.0024477696
0.1640625,0.84375,0.0029442048
0.171875,0.84375,0.003383296
0.1796875,0.84375,0.0040370176
0.1875,0.84375,0.0046628864
0.1953125,0.84375,0.005431296
0.203125,0.84375,0.0063930368
0.2109375,0.84375,0.0073334784
0.21875,0.84375,0.0085573632
0.2265625,0.84375,0.0097927168
0.234375,0.84375,0.011206656
0.2421875,0.84375,0.012926976
0.25,0.84375,0.0144965632
0.2578125,0.84375,0.0163725312
0.265625,0.84375,0.018694144
0.2734375,0.84375,0.02080768
0.28125,0.84375,0.023461888
0.2890625,0.84375,0.02605056
0.296875,0.84375,0.029065216
0.3046875,0.84375,0.031752192
0.3125,0.84375,0.035045376
0.3203125,0.84375,0.038682624
0.328125,0.84375,0.041992192
0.3359375,0.84375,0.045252608
0.34375,0.84375,0.049348608
0.3515625,0.84375,0.052690944
0.359375,0.84375,0.05668864
0.3671875,0.84375,0.06111232
0.375,0.84375,0.06537216
0.3828125,0.84375,0.068501504
0.390625,0.84375,0.073138176
0.3984375,0.84375,0.07708672
0.40625,0.84375,0.081149952
0.4140625,0.84375,0.08462336
0.421875,0.84375,0.087851008
0.4296875,0.84375,0.090980352
0.4375,0.84375,0.094158848
0.4453125,0.84375,0.096813056
0.453125,0.84375,0.098746368
0.4609375,0.84375,0.100859904
0.46875,0.84375,0.102842368
0.4765625,0.84375,0.104546304
0.484375,0.84375,0.105447424
0.4921875,0.84375,0.10510336
0.5,0.84375,0.105889792
0.5078125,0.84375,0.104824832
0.515625,0.84375,0.10395648
0.5234375,0.84375,0.103120896
0.53125,0.84375,0.10141696
0.5390625,0.84375,0.099418112
0.546875,0.84375,0.09650176
0.5546875,0.84375,0.093945856
0.5625,0.84375,0.091389952
0.5703125,0.84375,0.088244224
0.578125,0.84375,0.084426752
0.5859375,0.84375,0.080838656
0.59375,0.84375,0.077037568
0.6015625,0.84375,0.073629696
0.609375,0.84375,0.069746688
0.6171875,0.84375,0.065388544
0.625,0.84375,0.061210624
0.6328125,0.84375,0.057655296
0.640625,0.84375,0.053264384
0.6484375,0.84375,0.049266688
0.65625,0.84375,0.04579328
0.6640625,0.84375,0.042008576
0.671875,0.84375,0.038731776
0.6796875,0.84375,0.034930688
0.6875,0.84375,0.031997952
0.6953125,0.84375,0.028950528
0.703125,0.84375,0.026181632
0.7109375,0.84375,0.023609344
0.71875,0.84375,0.02072576
0.7265625,0.84375,0.018481152
0.734375,0.84375,0.0163577856
0.7421875,0.84375,0.0147881984
0.75,0.84375,0.0129138688
0.7578125,0.84375,0.0113852416
0.765625,0.84375,0.0099319808
0.7734375,0.84375,0.0084115456
0.78125,0.84375,0.0073760768
0.7890625,0.84375,0.0065880064
0.796875,0.84375,0.0054673408
0.8046875,0.84375,0.0047005696
0.8125,0.84375,0.0042221568
0.8203125,0.84375,0.0032980992
0.828125,0.84375,0.0028540928
0.8359375,0.84375,0.002449408
0.84375,0.84375,0.002097152
0.8515625,0.84375,0.0017235968
0.859375,0.84375,0.001376256
0.8671875,0.84375,0.0011485184
0.875,0.84375,0.0009846784
0.8828125,0.84375,0.0008454144
0.890625,0.84375,0.000729088
0.8984375,0.84375,0.0005832704
0.90625,0.84375,0.0004440064
0.9140625,0.84375,0.0003719168
0.921875,0.84375,0.0002818048
0.9296875,0.84375,0.0002637824
0.9375,0.84375,0.0001933312
0.9453125,0.84375,0.0001261568
0.953125,0.84375,0.000106496
0.9609375,0.84375,8.51968e-05
0.96875,0.84375,5.7344e-05
0.9765625,0.84375,6.22592e-05
0.984375,0.84375,4.58752e-05
0.9921875,0.84375,3.2768e-05

0.0,0.8515625,2.78528e-05
0.0078125,0.8515625,3.44064e-05
0.015625,0.8515625,4.75136e-05
0.0234375,0.8515625,6.38976e-05
0.03125,0.8515625,0.0001015808
0.0390625,0.8515625,9.33888e-05
0.046875,0.8515625,0.0001032192
0.0546875,0.8515625,0.0001818624
0.0625,0.8515625,0.00016384
0.0703125,0.8515625,0.0002506752
0.078125,0.8515625,0.00032768
0.0859375,0.8515625,0.0003866624
0.09375,0.8515625,0.0004620288
0.1015625,0.8515625,0.0005636096
0.109375,0.8515625,0.0006930432
0.1171875,0.8515625,0.0008536064
0.125,0.8515625,0.0009928704
0.1328125,0.8515625,0.001179648
0.140625,0.8515625,0.001507328
0.1484375,0.8515625,0.0017580032
0.15625,0.8515625,0.0021086208
0.1640625,0.8515625,0.0024018944
0.171875,0.8515625,0.0028246016
0.1796875,0.8515625,0.0032391168
0.1875,0.8515625,0.0040681472
0.1953125,0.8515625,0.0047988736
0.203125,0.8515625,0.0053723136
0.2109375,0.8515625,0.0061046784
0.21875,0.8515625,0.0069976064
0.2265625,0.8515625,0.0081854464
0.234375,0.8515625,0.0096567296
0.2421875,0.8515625,0.0106151936
0.25,0.8515625,0.0121585664
0.2578125,0.8515625,0.01384448
0.265625,0.8515625,0.0156205056
0.2734375,0.8515625,0.01728512
0.28125,0.8515625,0.019775488
0.2890625,0.8515625,0.022003712
0.296875,0.8515625,0.024313856
0.3046875,0.8515625,0.026918912
0.3125,0.8515625,0.029032448
0.3203125,0.8515625,0.031916032
0.328125,0.8515625,0.034881536
0.3359375,0.8515625,0.037879808
0.34375,0.8515625,0.04104192
0.3515625,0.8515625,0.043958272
0.359375,0.8515625,0.047382528
0.3671875,0.8515625,0.050888704
0.375,0.8515625,0.054296576
0.3828125,0.8515625,0.057442304
0.390625,0.8515625,0.06094848
0.3984375,0.8515625,0.064733184
0.40625,0.8515625,0.067371008
0.4140625,0.8515625,0.070336512
0.421875,0.8515625,0.072941568
0.4296875,0.8515625,0.076054528
0.4375,0.8515625,0.078217216
0.4453125,0.8515625,0.081084416
0.453125,0.8515625,0.08290304
0.4609375,0.8515625,0.08486912
0.46875,0.8515625,0.086130688
0.4765625,0.8515625,0.087359488
0.484375,0.8515625,0.08790016
0.4921875,0.8515625,0.088424448
0.5,0.8515625,0.08740864
0.5078125,0.8515625,0.087883776
0.515625,0.8515625,0.087015424
0.5234375,0.8515625,0.08634368
0.53125,0.8515625,0.084443136
0.5390625,0.8515625,0.083214336
0.546875,0.8515625,0.08060928
0.5546875,0.8515625,0.07839744
0.5625,0.8515625,0.076283904
0.5703125,0.8515625,0.073416704
0.578125,0.8515625,0.07135232
0.5859375,0.8515625,0.067207168
0.59375,0.8515625,0.0643072
0.6015625,0.8515625,0.060440576
0.609375,0.8515625,0.058474496
0.6171875,0.8515625,0.054673408
0.625,0.8515625,0.051183616
0.6328125,0.8515625,0.04726784
0.640625,0.8515625,0.044630016
0.6484375,0.8515625,0.041074688
0.65625,0.8515625,0.03784704
0.6640625,0.8515625,0.03530752
0.671875,0.8515625,0.032129024
0.6796875,0.8515625,0.02916352
0.6875,0.8515625,0.026755072
0.6953125,0.8515625,0.02441216
0.703125,0.8515625,0.021938176
0.7109375,0.8515625,0.01974272
0.71875,0.8515625,0.01736704
0.7265625,0.8515625,0.0157319168
0.734375,0.8515625,0.013959168
0.7421875,0.8515625,0.0124059648
0.75,0.8515625,0.010657792
0.7578125,0.8515625,0.0094552064
0.765625,0.8515625,0.0084918272
0.7734375,0.8515625,0.0071647232
0.78125,0.8515625,0.0060588032
0.7890625,0.8515625,0.005332992
0.796875,0.8515625,0.0046268416
0.8046875,0.8515625,0.0038600704
0.8125,0.8515625,0.0033062912
0.8203125,0.8515625,0.0028803072
0.828125,0.8515625,0.0024035328
0.8359375,0.8515625,0.0020283392
0.84375,0.8515625,0.0018038784
0.8515625,0.8515625,0.0014974976
0.859375,0.8515625,0.0012304384
0.8671875,0.8515625,0.0010387456
0.875,0.8515625,0.0008224768
0.8828125,0.8515625,0.0006488064
0.890625,0.8515625,0.000565248
0.8984375,0.8515625,0.0004407296
0.90625,0.8515625,0.0003702784
0.9140625,0.8515625,0.0003063808
0.921875,0.8515625,0.000270336
0.9296875,0.8515625,0.0001933312
0.9375,0.8515625,0.0001458176
0.9453125,0.8515625,0.0001425408
0.953125,0.8515625,0.000106496
0.9609375,0.8515625,8.192e-05
0.96875,0.8515625,5.57056e-05
0.9765625,0.8515625,5.24288e-05
0.984375,0.8515625,4.9152e-05
0.9921875,0.8515625,2.29376e-05

0.0,0.859375,2.29376e-05
0.0078125,0.859375,3.93216e-05
0.015625,0.859375,7.04512e-05
0.0234375,0.859375,5.89824e-05
0.03125,0.859375,5.89824e-05
0.0390625,0.859375,9.17504e-05
0.046875,0.859375,0.0001245184
0.0546875,0.859375,0.0001245184
0.0625,0.859375,0.000155648
0.0703125,0.859375,0.0001900544
0.078125,0.859375,0.00024576
0.0859375,0.859375,0.000294912
0.09375,0.859375,0.0003751936
0.1015625,0.859375,0.0005062656
0.109375,0.859375,0.0005554176
0.1171875,0.859375,0.0007176192
0.125,0.859375,0.000851968
0.1328125,0.859375,0.0010534912
0.140625,0.859375,0.0012435456
0.1484375,0.859375,0.0014712832
0.15625,0.859375,0.0017793024
0.1640625,0.859375,0.0020611072
0.171875,0.859375,0.0023445504
0.1796875,0.859375,0.0027951104
0.1875,0.859375,0.0033865728
0.1953125,0.859375,0.0038649856
0.203125,0.859375,0.004579328
0.2109375,0.859375,0.0051920896
0.21875,0.859375,0.0060276736
0.2265625,0.859375,0.0068304896
0.234375,0.859375,0.007913472
0.2421875,0.859375,0.0091881472
0.25,0.859375,0.0100417536
0.2578125,0.859375,0.0116736
0.265625,0.859375,0.013090816
0.2734375,0.859375,0.0143589376
0.28125,0.859375,0.016613376
0.2890625,0.859375,0.01794048
0.296875,0.859375,0.020332544
0.3046875,0.859375,0.02228224
0.3125,0.859375,0.024395776
0.3203125,0.859375,0.026476544
0.328125,0.859375,0.029130752
0.3359375,0.859375,0.031506432
0.34375,0.859375,0.034308096
0.3515625,0.859375,0.037224448
0.359375,0.859375,0.040124416
0.3671875,0.859375,0.042975232
0.375,0.859375,0.045154304
0.3828125,0.859375,0.04816896
0.390625,0.859375,0.05070848
0.3984375,0.859375,0.053608448
0.40625,0.859375,0.056229888
0.4140625,0.859375,0.058933248
0.421875,0.859375,0.061341696
0.4296875,0.859375,0.063045632
0.4375,0.859375,0.065060864
0.4453125,0.859375,0.067649536
0.453125,0.859375,0.068780032
0.4609375,0.859375,0.070893568
0.46875,0.859375,0.071712768
0.4765625,0.859375,0.072056832
0.484375,0.859375,0.072843264
0.4921875,0.859375,0.073728
0.5,0.859375,0.072892416
0.5078125,0.859375,0.073433088
0.515625,0.859375,0.072318976
0.5234375,0.859375,0.071385088
0.53125,0.859375,0.070156288
0.5390625,0.859375,0.069042176
0.546875,0.859375,0.067436544
0.5546875,0.859375,0.065175552
0.5625,0.859375,0.063537152
0.5703125,0.859375,0.060981248
0.578125,0.859375,0.058605568
0.5859375,0.859375,0.056082432
0.59375,0.859375,0.053624832
0.6015625,0.859375,0.051494912
0.609375,0.859375,0.048480256
0.6171875,0.859375,0.045170688
0.625,0.859375,0.042729472
0.6328125,0.859375,0.039829504
0.640625,0.859375,0.036651008
0.6484375,0.859375,0.034439168
0.65625,0.859375,0.031391744
0.6640625,0.859375,0.02932736
0.671875,0.859375,0.026673152
0.6796875,0.859375,0.024592384
0.6875,0.859375,0.02244608
0.6953125,0.859375,0.020348928
0.703125,0.859375,0.018137088
0.7109375,0.859375,0.01634304
0.71875,0.859375,0.0143130624
0.7265625,0.859375,0.012992512
0.734375,0.859375,0.0115572736
0.7421875,0.859375,0.0102121472
0.75,0.859375,0.0087375872
0.7578125,0.859375,0.0078610432
0.765625,0.859375,0.0068927488
0.7734375,0.859375,0.005890048
0.78125,0.859375,0.0053362688
0.7890625,0.859375,0.0044548096
0.796875,0.859375,0.00385024
0.8046875,0.859375,0.0033718272
0.8125,0.859375,0.0028540928
0.8203125,0.859375,0.00233472
0.828125,0.859375,0.002048
0.8359375,0.859375,0.001728512
0.84375,0.859375,0.0013778944
0.8515625,0.859375,0.0011862016
0.859375,0.859375,0.0010387456
0.8671875,0.859375,0.0008388608
0.875,0.859375,0.0006979584
0.8828125,0.859375,0.0005586944
0.890625,0.859375,0.0004767744
0.8984375,0.859375,0.0003571712
0.90625,0.859375,0.0003309568
0.9140625,0.859375,0.0002359296
0.921875,0.859375,0.0002064384
0.9296875,0.859375,0.000147456
0.9375,0.859375,0.0001359872
0.9453125,0.859375,0.000114688
0.953125,0.859375,0.0001032192
0.9609375,0.859375,3.93216e-05
0.96875,0.859375,5.89824e-05
0.9765625,0.859375,4.9152e-05
0.984375,0.859375,2.78528e-05
0.9921875,0.859375,2.29376e-05

0.0,0.8671875,2.29376e-05
0.0078125,0.8671875,2.29376e-05
0.015625,0.8671875,1.6384e-05
0.0234375,0.8671875,5.07904e-05
0.03125,0.8671875,4.9152e-05
0.0390625,0.8671875,5.7344e-05
0.046875,0.8671875,0.0001179648
0.0546875,0.8671875,0.0001179648
0.0625,0.8671875,0.0001441792
0.0703125,0.8671875,0.0001409024
0.078125,0.8671875,0.0002097152
0.0859375,0.8671875,0.0002818048
0.09375,0.8671875,0.0003063808
0.1015625,0.8671875,0.0003817472
0.109375,0.8671875,0.000483328
0.1171875,0.8671875,0.0006045696
0.125,0.8671875,0.0006668288
0.1328125,0.8671875,0.0008175616
0.140625,0.8671875,0.0010338304
0.1484375,0.8671875,0.0011829248
0.15625,0.8671875,0.001384448
0.1640625,0.8671875,0.001687552
0.171875,0.8671875,0.001933312
0.1796875,0.8671875,0.00233472
0.1875,0.8671875,0.0028360704
0.1953125,0.8671875,0.003162112
0.203125,0.8671875,0.0036634624
0.2109375,0.8671875,0.0042663936
0.21875,0.8671875,0.0051462144
0.2265625,0.8671875,0.0055148544
0.234375,0.8671875,0.0065568768
0.2421875,0.8671875,0.007512064
0.25,0.8671875,0.0085475328
0.2578125,0.8671875,0.0096141312
0.265625,0.8671875,0.0107184128
0.2734375,0.8671875,0.0120406016
0.28125,0.8671875,0.0138674176
0.2890625,0.8671875,0.0151584768
0.296875,0.8671875,0.01646592
0.3046875,0.8671875,0.01810432
0.3125,0.8671875,0.02031616
0.3203125,0.8671875,0.022331392
0.328125,0.8671875,0.024264704
0.3359375,0.8671875,0.026394624
0.34375,0.8671875,0.028459008
0.3515625,0.8671875,0.030588928
0.359375,0.8671875,0.032980992
0.3671875,0.8671875,0.035078144
0.375,0.8671875,0.037453824
0.3828125,0.8671875,0.039452672
0.390625,0.8671875,0.04235264
0.3984375,0.8671875,0.043941888
0.40625,0.8671875,0.046792704
0.4140625,0.8671875,0.04841472
0.421875,0.8671875,0.050593792
0.4296875,0.8671875,0.052363264
0.4375,0.8671875,0.053755904
0.4453125,0.8671875,0.055885824
0.453125,0.8671875,0.056967168
0.4609375,0.8671875,0.0581632
0.46875,0.8671875,0.059179008
0.4765625,0.8671875,0.060276736
0.484375,0.8671875,0.060571648
0.4921875,0.8671875,0.060489728
0.5,0.8671875,0.060817408
0.5078125,0.8671875,0.060522496
0.515625,0.8671875,0.059686912
0.5234375,0.8671875,0.059277312
0.53125,0.8671875,0.058720256
0.5390625,0.8671875,0.056803328
0.546875,0.8671875,0.055508992
0.5546875,0.8671875,0.05439488
0.5625,0.8671875,0.052379648
0.5703125,0.8671875,0.050724864
0.578125,0.8671875,0.048463872
0.5859375,0.8671875,0.046596096
0.59375,0.8671875,0.044695552
0.6015625,0.8671875,0.042221568
0.609375,0.8671875,0.039419904
0.6171875,0.8671875,0.037470208
0.625,0.8671875,0.03465216
0.6328125,0.8671875,0.032997376
0.640625,0.8671875,0.030703616
0.6484375,0.8671875,0.028311552
0.65625,0.8671875,0.026312704
0.6640625,0.8671875,0.024297472
0.671875,0.8671875,0.022380544
0.6796875,0.8671875,0.020250624
0.6875,0.8671875,0.018202624
0.6953125,0.8671875,0.0163397632
0.703125,0.8671875,0.015040512
0.7109375,0.8671875,0.0132595712
0.71875,0.8671875,0.012279808
0.7265625,0.8671875,0.0108822528
0.734375,0.8671875,0.0094633984
0.7421875,0.8671875,0.0085835776
0.75,0.8671875,0.007348224
0.7578125,0.8671875,0.0063111168
0.765625,0.8671875,0.005709824
0.7734375,0.8671875,0.0050675712
0.78125,0.8671875,0.0043352064
0.7890625,0.8671875,0.0037093376
0.796875,0.8671875,0.0032014336
0.8046875,0.8671875,0.0026640384
0.8125,0.8671875,0.0023871488
0.8203125,0.8671875,0.0018857984
0.828125,0.8671875,0.0016564224
0.8359375,0.8671875,0.0013942784
0.84375,0.8671875,0.0011370496
0.8515625,0.8671875,0.0010223616
0.859375,0.8671875,0.0007716864
0.8671875,0.8671875,0.0006995968
0.875,0.8671875,0.0005455872
0.8828125,0.8671875,0.0004734976
0.890625,0.8671875,0.0003457024
0.8984375,0.8671875,0.0003178496
0.90625,0.8671875,0.0002736128
0.9140625,0.8671875,0.0001835008
0.921875,0.8671875,0.000172032
0.9296875,0.8671875,0.0001490944
0.9375,0.8671875,0.000114688
0.9453125,0.8671875,8.51968e-05
0.953125,0.8671875,7.86432e-05
0.9609375,0.8671875,3.93216e-05
0.96875,0.8671875,4.58752e-05
0.9765625,0.8671875,5.07904e-05
0.984375,0.8671875,2.78528e-05
0.9921875,0.8671875,2.12992e-05

0.0,0.875,2.4576e-05
0.0078125,0.875,3.11296e-05
0.015625,0.875,2.29376e-05
0.0234375,0.875,2.62144e-05
0.03125,0.875,4.25984e-05
0.0390625,0.875,6.06208e-05
0.046875,0.875,6.5536e-05
0.0546875,0.875,9.50272e-05
0.0625,0.875,0.0001179648
0.0703125,0.875,0.0001458176
0.078125,0.875,0.0001703936
0.0859375,0.875,0.0002015232
0.09375,0.875,0.000253952
0.1015625,0.875,0.0003047424
0.109375,0.875,0.00045056
0.1171875,0.875,0.0004243456
0.125,0.875,0.00057344
0.1328125,0.875,0.0006914048
0.140625,0.875,0.000835584
0.1484375,0.875,0.0010223616
0.15625,0.875,0.0011747328
0.1640625,0.875,0.0014106624
0.171875,0.875,0.0016891904
0.1796875,0.875,0.0019562496
0.1875,0.875,0.0022429696
0.1953125,0.875,0.0026771456
0.203125,0.875,0.0030588928
0.2109375,0.875,0.003678208
0.21875,0.875,0.0040566784
0.2265625,0.875,0.0047726592
0.234375,0.875,0.0054509568
0.2421875,0.875,0.0060801024
0.25,0.875,0.0071155712
0.2578125,0.875,0.0077824
0.265625,0.875,0.0087441408
0.2734375,0.875,0.0101236736
0.28125,0.875,0.0114229248
0.2890625,0.875,0.0125075456
0.296875,0.875,0.0136691712
0.3046875,0.875,0.0150388736
0.3125,0.875,0.016646144
0.3203125,0.875,0.018399232
0.328125,0.875,0.01982464
0.3359375,0.875,0.02121728
0.34375,0.875,0.023445504
0.3515625,0.875,0.025460736
0.359375,0.875,0.027377664
0.3671875,0.875,0.029196288
0.375,0.875,0.031162368
0.3828125,0.875,0.033193984
0.390625,0.875,0.035192832
0.3984375,0.875,0.03702784
0.40625,0.875,0.038486016
0.4140625,0.875,0.040697856
0.421875,0.875,0.04194304
0.4296875,0.875,0.043925504
0.4375,0.875,0.045088768
0.4453125,0.875,0.046088192
0.453125,0.875,0.047824896
0.4609375,0.875,0.04841472
0.46875,0.875,0.049430528
0.4765625,0.875,0.049840128
0.484375,0.875,0.050331648
0.4921875,0.875,0.050233344
0.5,0.875,0.05021696
0.5078125,0.875,0.04898816
0.515625,0.875,0.049823744
0.5234375,0.875,0.049184768
0.53125,0.875,0.048431104
0.5390625,0.875,0.04734976
0.546875,0.875,0.046071808
0.5546875,0.875,0.044875776
0.5625,0.875,0.043188224
0.5703125,0.875,0.042303488
0.578125,0.875,0.040452096
0.5859375,0.875,0.038535168
0.59375,0.875,0.036487168
0.6015625,0.875,0.03514368
0.609375,0.875,0.033128448
0.6171875,0.875,0.03096576
0.625,0.875,0.029212672
0.6328125,0.875,0.027426816
0.640625,0.875,0.025575424
0.6484375,0.875,0.023396352
0.65625,0.875,0.021594112
0.6640625,0.875,0.019464192
0.671875,0.875,0.018415616
0.6796875,0.875,0.0163315712
0.6875,0.875,0.0148946944
0.6953125,0.875,0.0138477568
0.703125,0.875,0.0121716736
0.7109375,0.875,0.0110936064
0.71875,0.875,0.010149888
0.7265625,0.875,0.0088850432
0.734375,0.875,0.0076496896
0.7421875,0.875,0.006946816
0.75,0.875,0.0058212352
0.7578125,0.875,0.0055427072
0.765625,0.875,0.004694016
0.7734375,0.875,0.00413696
0.78125,0.875,0.003588096
0.7890625,0.875,0.0029769728
0.796875,0.875,0.0026640384
0.8046875,0.875,0.0021889024
0.8125,0.875,0.001941504
0.8203125,0.875,0.0016449536
0.828125,0.875,0.0013123584
0.8359375,0.875,0.001196032
0.84375,0.875,0.0009289728
0.8515625,0.875,0.0008454144
0.859375,0.875,0.0006504448
0.8671875,0.875,0.0005996544
0.875,0.875,0.0004390912
0.8828125,0.875,0.0003899392
0.890625,0.875,0.000270336
0.8984375,0.875,0.0002473984
0.90625,0.875,0.0002146304
0.9140625,0.875,0.0001851392
0.921875,0.875,0.000155648
0.9296875,0.875,0.0001097728
0.9375,0.875,9.50272e-05
0.9453125,0.875,7.04512e-05
0.953125,0.875,6.22592e-05
0.9609375,0.875,4.42368e-05
0.96875,0.875,3.2768e-05
0.9765625,0.875,2.62144e-05
0.984375,0.875,2.62144e-05
0.9921875,0.875,1.80224e-05

0.0,0.8828125,1.80224e-05
0.0078125,0.8828125,2.4576e-05
0.015625,0.8828125,2.62144e-05
0.0234375,0.8828125,3.2768e-05
0.03125,0.8828125,3.76832e-05
0.0390625,0.8828125,3.93216e-05
0.046875,0.8828125,5.40672e-05
0.0546875,0.8828125,7.53664e-05
0.0625,0.8828125,8.02816e-05
0.0703125,0.8828125,0.0001261568
0.078125,0.8828125,0.000139264
0.0859375,0.8828125,0.0001671168
0.09375,0.8828125,0.0002195456
0.1015625,0.8828125,0.0002244608
0.109375,0.8828125,0.0003506176
0.1171875,0.8828125,0.0004030464
0.125,0.8828125,0.0004489216
0.1328125,0.8828125,0.0005881856
0.140625,0.8828125,0.0007012352
0.1484375,0.8828125,0.0009207808
0.15625,0.8828125,0.000966656
0.1640625,0.8828125,0.0011583488
0.171875,0.8828125,0.0013631488
0.1796875,0.8828125,0.0015515648
0.1875,0.8828125,0.0018776064
0.1953125,0.8828125,0.0021561344
0.203125,0.8828125,0.002613248
0.2109375,0.8828125,0.0029048832
0.21875,0.8828125,0.0033947648
0.2265625,0.8828125,0.0039665664
0.234375,0.8828125,0.00446464
0.2421875,0.8828125,0.0050724864
0.25,0.8828125,0.0056901632
0.2578125,0.8828125,0.0065519616
0.265625,0.8828125,0.0071401472
0.2734375,0.8828125,0.0084525056
0.28125,0.8828125,0.0091209728
0.2890625,0.8828125,0.0103317504
0.296875,0.8828125,0.01138688
0.3046875,0.8828125,0.01253376
0.3125,0.8828125,0.0139362304
0.3203125,0.8828125,0.0151404544
0.328125,0.8828125,0.016416768
0.3359375,0.8828125,0.018055168
0.34375,0.8828125,0.019480576
0.3515625,0.8828125,0.020840448
0.359375,0.8828125,0.022396928
0.3671875,0.8828125,0.02383872
0.375,0.8828125,0.025526272
0.3828125,0.8828125,0.027099136
0.390625,0.8828125,0.028655616
0.3984375,0.8828125,0.03014656
0.40625,0.8828125,0.031473664
0.4140625,0.8828125,0.03301376
0.421875,0.8828125,0.034635776
0.4296875,0.8828125,0.035766272
0.4375,0.8828125,0.036978688
0.4453125,0.8828125,0.037945344
0.453125,0.8828125,0.03858432
0.4609375,0.8828125,0.039518208
0.46875,0.8828125,0.040730624
0.4765625,0.8828125,0.040763392
0.484375,0.8828125,0.041582592
0.4921875,0.8828125,0.041648128
0.5,0.8828125,0.041271296
0.5078125,0.8828125,0.04104192
0.515625,0.8828125,0.04096
0.5234375,0.8828125,0.040517632
0.53125,0.8828125,0.039698432
0.5390625,0.8828125,0.038862848
0.546875,0.8828125,0.037945344
0.5546875,0.8828125,0.03694592
0.5625,0.8828125,0.035782656
0.5703125,0.8828125,0.034471936
0.578125,0.8828125,0.033243136
0.5859375,0.8828125,0.03186688
0.59375,0.8828125,0.029966336
0.6015625,0.8828125,0.02891776
0.609375,0.8828125,0.02727936
0.6171875,0.8828125,0.02572288
0.625,0.8828125,0.023904256
0.6328125,0.8828125,0.02228224
0.640625,0.8828125,0.021086208
0.6484375,0.8828125,0.019267584
0.65625,0.8828125,0.017678336
0.6640625,0.8828125,0.016449536
0.671875,0.8828125,0.0152338432
0.6796875,0.8828125,0.0136527872
0.6875,0.8828125,0.012591104
0.6953125,0.8828125,0.011321344
0.703125,0.8828125,0.0100237312
0.7109375,0.8828125,0.0093945856
0.71875,0.8828125,0.0081821696
0.7265625,0.8828125,0.0075087872
0.734375,0.8828125,0.0064503808
0.7421875,0.8828125,0.0058359808
0.75,0.8828125,0.004964352
0.7578125,0.8828125,0.0045727744
0.765625,0.8828125,0.0038813696
0.7734375,0.8828125,0.0033947648
0.78125,0.8828125,0.0029917184
0.7890625,0.8828125,0.0026230784
0.796875,0.8828125,0.00212992
0.8046875,0.8828125,0.0018546688
0.8125,0.8828125,0.0015925248
0.8203125,0.8828125,0.0013877248
0.828125,0.8828125,0.0011780096
0.8359375,0.8828125,0.0009682944
0.84375,0.8828125,0.0007798784
0.8515625,0.8828125,0.0006438912
0.859375,0.8828125,0.0005849088
0.8671875,0.8828125,0.0004816896
0.875,0.8828125,0.0003538944
0.8828125,0.8828125,0.0003145728
0.890625,0.8828125,0.0002670592
0.8984375,0.8828125,0.0002277376
0.90625,0.8828125,0.0001982464
0.9140625,0.8828125,0.00016384
0.921875,0.8828125,0.0001114112
0.9296875,0.8828125,8.35584e-05
0.9375,0.8828125,7.53664e-05
0.9453125,0.8828125,5.07904e-05
0.953125,0.8828125,3.60448e-05
0.9609375,0.8828125,3.44064e-05
0.96875,0.8828125,2.62144e-05
0.9765625,0.8828125,1.31072e-05
0.984375,0.8828125,1.14688e-05
0.9921875,0.8828125,1.31072e-05

0.0,0.890625,6.5536e-06
0.0078125,0.890625,1.31072e-05
0.015625,0.890625,2.29376e-05
0.0234375,0.890625,2.78528e-05
0.03125,0.890625,2.4576e-05
0.0390625,0.890625,2.4576e-05
0.046875,0.890625,5.07904e-05
0.0546875,0.890625,5.57056e-05
0.0625,0.890625,8.35584e-05
0.0703125,0.890625,8.84736e-05
0.078125,0.890625,0.0001081344
0.0859375,0.890625,0.0001376256
0.09375,0.890625,0.0001654784
0.1015625,0.890625,0.0002064384
0.109375,0.890625,0.0002719744
0.1171875,0.890625,0.000319488
0.125,0.890625,0.0004128768
0.1328125,0.890625,0.0004554752
0.140625,0.890625,0.0005701632
0.1484375,0.890625,0.0006766592
0.15625,0.890625,0.0008159232
0.1640625,0.890625,0.0009486336
0.171875,0.890625,0.001114112
0.1796875,0.890625,0.0012648448
0.1875,0.890625,0.0015826944
0.1953125,0.890625,0.001769472
0.203125,0.890625,0.0020742144
0.2109375,0.890625,0.0024182784
0.21875,0.890625,0.0027754496
0.2265625,0.890625,0.0030769152
0.234375,0.890625,0.0036667392
0.2421875,0.890625,0.0043024384
0.25,0.890625,0.0046481408
0.2578125,0.890625,0.0052248576
0.265625,0.890625,0.0060637184
0.2734375,0.890625,0.0068288512
0.28125,0.890625,0.0073662464
0.2890625,0.890625,0.008413184
0.296875,0.890625,0.0094912512
0.3046875,0.890625,0.0104185856
0.3125,0.890625,0.011198464
0.3203125,0.890625,0.0124583936
0.328125,0.890625,0.01368064
0.3359375,0.890625,0.0146358272
0.34375,0.890625,0.0156860416
0.3515625,0.890625,0.016891904
0.359375,0.890625,0.018317312
0.3671875,0.890625,0.019431424
0.375,0.890625,0.020824064
0.3828125,0.890625,0.022331392
0.390625,0.890625,0.023445504
0.3984375,0.890625,0.024920064
0.40625,0.890625,0.02629632
0.4140625,0.890625,0.027246592
0.421875,0.890625,0.028311552
0.4296875,0.890625,0.029622272
0.4375,0.890625,0.030277632
0.4453125,0.890625,0.031113216
0.453125,0.890625,0.032047104
0.4609375,0.890625,0.032145408
0.46875,0.890625,0.03284992
0.4765625,0.890625,0.033308672
0.484375,0.890625,0.033865728
0.4921875,0.890625,0.033243136
0.5,0.890625,0.034062336
0.5078125,0.890625,0.03383296
0.515625,0.890625,0.033210368
0.5234375,0.890625,0.03309568
0.53125,0.890625,0.032571392
0.5390625,0.890625,0.031834112
0.546875,0.890625,0.030900224
0.5546875,0.890625,0.030081024
0.5625,0.890625,0.029147136
0.5703125,0.890625,0.028229632
0.578125,0.890625,0.027000832
0.5859375,0.890625,0.026083328
0.59375,0.890625,0.024674304
0.6015625,0.890625,0.023625728
0.609375,0.890625,0.022315008
0.6171875,0.890625,0.020955136
0.625,0.890625,0.019349504
0.6328125,0.890625,0.018382848
0.640625,0.890625,0.017498112
0.6484375,0.890625,0.0158367744
0.65625,0.890625,0.0147914752
0.6640625,0.890625,0.0136904704
0.671875,0.890625,0.0125599744
0.6796875,0.890625,0.01130496
0.6875,0.890625,0.0101679104
0.6953125,0.890625,0.009142272
0.703125,0.890625,0.0084738048
0.7109375,0.890625,0.0075382784
0.71875,0.890625,0.0066322432
0.7265625,0.890625,0.0059506688
0.734375,0.890625,0.0053673984
0.7421875,0.890625,0.0047104
0.75,0.890625,0.004317184
0.7578125,0.890625,0.0036241408
0.765625,0.890625,0.0032669696
0.7734375,0.890625,0.0028737536
0.78125,0.890625,0.0024117248
0.7890625,0.890625,0.0020267008
0.796875,0.890625,0.0018087936
0.8046875,0.890625,0.0014942208
0.8125,0.890625,0.001286144
0.8203125,0.890625,0.0011681792
0.828125,0.890625,0.0008896512
0.8359375,0.890625,0.0007880704
0.84375,0.890625,0.0006864896
0.8515625,0.890625,0.0005013504
0.859375,0.890625,0.0005144576
0.8671875,0.890625,0.0003915776
0.875,0.890625,0.0003178496
0.8828125,0.890625,0.0002654208
0.890625,0.890625,0.0002146304
0.8984375,0.890625,0.0002015232
0.90625,0.890625,0.0001736704
0.9140625,0.890625,0.0001081344
0.921875,0.890625,7.3728e-05
0.9296875,0.890625,7.20896e-05
0.9375,0.890625,7.04512e-05
0.9453125,0.890625,5.07904e-05
0.953125,0.890625,3.93216e-05
0.9609375,0.890625,2.4576e-05
0.96875,0.890625,1.80224e-05
0.9765625,0.890625,1.6384e-05
0.984375,0.890625,2.12992e-05
0.9921875,0.890625,1.47456e-05

0.0,0.8984375,1.14688e-05
0.0078125,0.8984375,1.47456e-05
0.015625,0.8984375,1.6384e-05
0.0234375,0.8984375,2.78528e-05
0.03125,0.8984375,1.80224e-05
0.0390625,0.8984375,3.2768e-05
0.046875,0.8984375,5.24288e-05
0.0546875,0.8984375,5.40672e-05
0.0625,0.8984375,4.42368e-05
0.0703125,0.8984375,7.04512e-05
0.078125,0.8984375,0.0001048576
0.0859375,0.8984375,0.0001441792
0.09375,0.8984375,0.0001425408
0.1015625,0.8984375,0.00016384
0.109375,0.8984375,0.000253952
0.1171875,0.8984375,0.0002588672
0.125,0.8984375,0.0003391488
0.1328125,0.8984375,0.0004243456
0.140625,0.8984375,0.0004685824
0.1484375,0.8984375,0.0005210112
0.15625,0.8984375,0.0006209536
0.1640625,0.8984375,0.0008159232
0.171875,0.8984375,0.0009322496
0.1796875,0.8984375,0.0010862592
0.1875,0.8984375,0.0012828672
0.1953125,0.8984375,0.001490944
0.203125,0.8984375,0.0018333696
0.2109375,0.8984375,0.0019611648
0.21875,0.8984375,0.0022593536
0.2265625,0.8984375,0.0025526272
0.234375,0.8984375,0.0029622272
0.2421875,0.8984375,0.0034963456
0.25,0.8984375,0.0039534592
0.2578125,0.8984375,0.0043401216
0.265625,0.8984375,0.00495616
0.2734375,0.8984375,0.0054984704
0.28125,0.8984375,0.006078464
0.2890625,0.8984375,0.0068534272
0.296875,0.8984375,0.00761856
0.3046875,0.8984375,0.0084901888
0.3125,0.8984375,0.0093536256
0.3203125,0.8984375,0.0102121472
0.328125,0.8984375,0.0110002176
0.3359375,0.8984375,0.0120897536
0.34375,0.8984375,0.01298432
0.3515625,0.8984375,0.01404928
0.359375,0.8984375,0.0147521536
0.3671875,0.8984375,0.0159432704
0.375,0.8984375,0.017104896
0.3828125,0.8984375,0.018448384
0.390625,0.8984375,0.019234816
0.3984375,0.8984375,0.020168704
0.40625,0.8984375,0.02113536
0.4140625,0.8984375,0.022069248
0.421875,0.8984375,0.022675456
0.4296875,0.8984375,0.023953408
0.4375,0.8984375,0.024510464
0.4453125,0.8984375,0.025100288
0.453125,0.8984375,0.025493504
0.4609375,0.8984375,0.026656768
0.46875,0.8984375,0.02695168
0.4765625,0.8984375,0.027377664
0.484375,0.8984375,0.027541504
0.4921875,0.8984375,0.027557888
0.5,0.8984375,0.02736128
0.5078125,0.8984375,0.027410432
0.515625,0.8984375,0.027049984
0.5234375,0.8984375,0.026771456
0.53125,0.8984375,0.026492928
0.5390625,0.8984375,0.025919488
0.546875,0.8984375,0.025378816
0.5546875,0.8984375,0.024641536
0.5625,0.8984375,0.023412736
0.5703125,0.8984375,0.02277376
0.578125,0.8984375,0.022298624
0.5859375,0.8984375,0.021430272
0.59375,0.8984375,0.020545536
0.6015625,0.8984375,0.019218432
0.609375,0.8984375,0.018448384
0.6171875,0.8984375,0.017154048
0.625,0.8984375,0.0161923072
0.6328125,0.8984375,0.0147226624
0.640625,0.8984375,0.0141541376
0.6484375,0.8984375,0.0130383872
0.65625,0.8984375,0.0118685696
0.6640625,0.8984375,0.0110608384
0.671875,0.8984375,0.0100548608
0.6796875,0.8984375,0.0092667904
0.6875,0.8984375,0.0084066304
0.6953125,0.8984375,0.0076333056
0.703125,0.8984375,0.0066732032
0.7109375,0.8984375,0.0060817408
0.71875,0.8984375,0.0055394304
0.7265625,0.8984375,0.0049709056
0.734375,0.8984375,0.0043384832
0.7421875,0.8984375,0.0038567936
0.75,0.8984375,0.0033898496
0.7578125,0.8984375,0.002891776
0.765625,0.8984375,0.0026476544
0.7734375,0.8984375,0.0023494656
0.78125,0.8984375,0.0019562496
0.7890625,0.8984375,0.0016580608
0.796875,0.8984375,0.0014942208
0.8046875,0.8984375,0.0012156928
0.8125,0.8984375,0.0011026432
0.8203125,0.8984375,0.0008814592
0.828125,0.8984375,0.0008142848
0.8359375,0.8984375,0.0005881856
0.84375,0.8984375,0.0005177344
0.8515625,0.8984375,0.0004718592
0.859375,0.8984375,0.00036864
0.8671875,0.8984375,0.0003407872
0.875,0.8984375,0.0002523136
0.8828125,0.8984375,0.0002244608
0.890625,0.8984375,0.0001703936
0.8984375,0.8984375,0.0001294336
0.90625,0.8984375,0.0001163264
0.9140625,0.8984375,9.33888e-05
0.921875,0.8984375,7.70048e-05
0.9296875,0.8984375,7.20896e-05
0.9375,0.8984375,6.71744e-05
0.9453125,0.8984375,4.9152e-05
0.953125,0.8984375,2.78528e-05
0.9609375,0.8984375,2.78528e-05
0.96875,0.8984375,1.31072e-05
0.9765625,0.8984375,2.12992e-05
0.984375,0.8984375,1.47456e-05
0.9921875,0.8984375,9.8304e-06

0.0,0.90625,1.14688e-05
0.0078125,0.90625,1.80224e-05
0.015625,0.90625,1.14688e-05
0.0234375,0.90625,2.12992e-05
0.03125,0.90625,2.12992e-05
0.0390625,0.90625,3.44064e-05
0.046875,0.90625,3.11296e-05
0.0546875,0.90625,4.42368e-05
0.0625,0.90625,6.5536e-05
0.0703125,0.90625,6.71744e-05
0.078125,0.90625,8.51968e-05
0.0859375,0.90625,0.0001015808
0.09375,0.90625,0.0001015808
0.1015625,0.90625,0.000139264
0.109375,0.90625,0.0001703936
0.1171875,0.90625,0.0002031616
0.125,0.90625,0.0002490368
0.1328125,0.90625,0.0003129344
0.140625,0.90625,0.0003997696
0.1484375,0.90625,0.0004440064
0.15625,0.90625,0.0005455872
0.1640625,0.90625,0.0006569984
0.171875,0.90625,0.0007094272
0.1796875,0.90625,0.000876544
0.1875,0.90625,0.00098304
0.1953125,0.90625,0.0012107776
0.203125,0.90625,0.0013713408
0.2109375,0.90625,0.001572864
0.21875,0.90625,0.0017825792
0.2265625,0.90625,0.0020938752
0.234375,0.90625,0.0024576
0.2421875,0.90625,0.0026738688
0.25,0.90625,0.0032227328
0.2578125,0.90625,0.0034717696
0.265625,0.90625,0.003923968
0.2734375,0.90625,0.00454656
0.28125,0.90625,0.0049758208
0.2890625,0.90625,0.0056147968
0.296875,0.90625,0.0061652992
0.3046875,0.90625,0.0068141056
0.3125,0.90625,0.0072925184
0.3203125,0.90625,0.0081969152
0.328125,0.90625,0.0090177536
0.3359375,0.90625,0.0099057664
0.34375,0.90625,0.0104562688
0.3515625,0.90625,0.0113475584
0.359375,0.90625,0.012132352
0.3671875,0.90625,0.012976128
0.375,0.90625,0.013819904
0.3828125,0.90625,0.014696448
0.390625,0.90625,0.015540224
0.3984375,0.90625,0.016596992
0.40625,0.90625,0.01736704
0.4140625,0.90625,0.018202624
0.421875,0.90625,0.018776064
0.4296875,0.90625,0.019103744
0.4375,0.90625,0.0200704
0.4453125,0.90625,0.020627456
0.453125,0.90625,0.020955136
0.4609375,0.90625,0.021659648
0.46875,0.90625,0.02179072
0.4765625,0.90625,0.021970944
0.484375,0.90625,0.022642688
0.4921875,0.90625,0.022708224
0.5,0.90625,0.022429696
0.5078125,0.90625,0.022233088
0.515625,0.90625,0.02179072
0.5234375,0.90625,0.021921792
0.53125,0.90625,0.021659648
0.5390625,0.90625,0.02113536
0.546875,0.90625,0.020135936
0.5546875,0.90625,0.020086784
0.5625,0.90625,0.019611648
0.5703125,0.90625,0.018972672
0.578125,0.90625,0.018153472
0.5859375,0.90625,0.017580032
0.59375,0.90625,0.01646592
0.6015625,0.90625,0.0158564352
0.609375,0.90625,0.0148291584
0.6171875,0.90625,0.0142180352
0.625,0.90625,0.0132513792
0.6328125,0.90625,0.0122355712
0.640625,0.90625,0.0114376704
0.6484375,0.90625,0.0107593728
0.65625,0.90625,0.0097763328
0.6640625,0.90625,0.0089980928
0.671875,0.90625,0.0083197952
0.6796875,0.90625,0.00753664
0.6875,0.90625,0.00671744
0.6953125,0.90625,0.0060325888
0.703125,0.90625,0.0055508992
0.7109375,0.90625,0.0049922048
0.71875,0.90625,0.0045105152
0.7265625,0.90625,0.0039550976
0.734375,0.90625,0.0035045376
0.7421875,0.90625,0.003162112
0.75,0.90625,0.0028540928
0.7578125,0.90625,0.0024346624
0.765625,0.90625,0.0021397504
0.7734375,0.90625,0.0019021824
0.78125,0.90625,0.0016023552
0.7890625,0.90625,0.001449984
0.796875,0.90625,0.0011649024
0.8046875,0.90625,0.00098304
0.8125,0.90625,0.0008798208
0.8203125,0.90625,0.00077824
0.828125,0.90625,0.0006078464
0.8359375,0.90625,0.000540672
0.84375,0.90625,0.0004898816
0.8515625,0.90625,0.0003866624
0.859375,0.90625,0.0003096576
0.8671875,0.90625,0.0002719744
0.875,0.90625,0.0002031616
0.8828125,0.90625,0.0001867776
0.890625,0.90625,0.0001490944
0.8984375,0.90625,9.99424e-05
0.90625,0.90625,8.192e-05
0.9140625,0.90625,7.20896e-05
0.921875,0.90625,5.07904e-05
0.9296875,0.90625,4.75136e-05
0.9375,0.90625,4.25984e-05
0.9453125,0.90625,4.42368e-05
0.953125,0.90625,2.62144e-05
0.9609375,0.90625,1.80224e-05
0.96875,0.90625,1.6384e-05
0.9765625,0.90625,8.192e-06
0.984375,0.90625,6.5536e-06
0.9921875,0.90625,4.9152e-06

0.0,0.9140625,8.192e-06
0.0078125,0.9140625,6.5536e-06
0.015625,0.9140625,4.9152e-06
0.0234375,0.9140625,9.8304e-06
0.03125,0.9140625,1.96608e-05
0.0390625,0.9140625,2.29376e-05
0.046875,0.9140625,3.93216e-05
0.0546875,0.9140625,3.60448e-05
0.0625,0.9140625,4.096e-05
0.0703125,0.9140625,5.24288e-05
0.078125,0.9140625,6.88128e-05
0.0859375,0.9140625,7.86432e-05
0.09375,0.9140625,8.68352e-05
0.1015625,0.9140625,0.0001212416
0.109375,0.9140625,0.0001425408
0.1171875,0.9140625,0.0001753088
0.125,0.9140625,0.0002179072
0.1328125,0.9140625,0.0002736128
0.140625,0.9140625,0.0003260416
0.1484375,0.9140625,0.0003096576
0.15625,0.9140625,0.0004276224
0.1640625,0.9140625,0.000466944
0.171875,0.9140625,0.0006209536
0.1796875,0.9140625,0.00073728
0.1875,0.9140625,0.0009125888
0.1953125,0.9140625,0.0009977856
0.203125,0.9140625,0.001089536
0.2109375,0.9140625,0.0012976128
0.21875,0.9140625,0.0014729216
0.2265625,0.9140625,0.0017678336
0.234375,0.9140625,0.0019939328
0.2421875,0.9140625,0.0022429696
0.25,0.9140625,0.0024920064
0.2578125,0.9140625,0.0029048832
0.265625,0.9140625,0.0032456704
0.2734375,0.9140625,0.0036192256
0.28125,0.9140625,0.0040927232
0.2890625,0.9140625,0.0046301184
0.296875,0.9140625,0.0049299456
0.3046875,0.9140625,0.0055164928
0.3125,0.9140625,0.00585728
0.3203125,0.9140625,0.0066174976
0.328125,0.9140625,0.0074727424
0.3359375,0.9140625,0.007970816
0.34375,0.9140625,0.0083427328
0.3515625,0.9140625,0.0092553216
0.359375,0.9140625,0.0099663872
0.3671875,0.9140625,0.0106594304
0.375,0.9140625,0.0114163712
0.3828125,0.9140625,0.0119341056
0.390625,0.9140625,0.0126533632
0.3984375,0.9140625,0.0133070848
0.40625,0.9140625,0.0139476992
0.4140625,0.9140625,0.0147849216
0.421875,0.9140625,0.0152911872
0.4296875,0.9140625,0.016023552
0.4375,0.9140625,0.0163774464
0.4453125,0.9140625,0.016580608
0.453125,0.9140625,0.017137664
0.4609375,0.9140625,0.017596416
0.46875,0.9140625,0.017711104
0.4765625,0.9140625,0.01785856
0.484375,0.9140625,0.018169856
0.4921875,0.9140625,0.018202624
0.5,0.9140625,0.017924096
0.5078125,0.9140625,0.018120704
0.515625,0.9140625,0.017711104
0.5234375,0.9140625,0.017907712
0.53125,0.9140625,0.017629184
0.5390625,0.9140625,0.017301504
0.546875,0.9140625,0.016482304
0.5546875,0.9140625,0.0163495936
0.5625,0.9140625,0.0158547968
0.5703125,0.9140625,0.0150454272
0.578125,0.9140625,0.014639104
0.5859375,0.9140625,0.0139296768
0.59375,0.9140625,0.0132595712
0.6015625,0.9140625,0.0129073152
0.609375,0.9140625,0.0119619584
0.6171875,0.9140625,0.0114704384
0.625,0.9140625,0.0102793216
0.6328125,0.9140625,0.0099221504
0.640625,0.9140625,0.009322496
0.6484375,0.9140625,0.0086638592
0.65625,0.9140625,0.0077938688
0.6640625,0.9140625,0.0073826304
0.671875,0.9140625,0.0066961408
0.6796875,0.9140625,0.0060227584
0.6875,0.9140625,0.0055066624
0.6953125,0.9140625,0.0048807936
0.703125,0.9140625,0.004620288
0.7109375,0.9140625,0.0039878656
0.71875,0.9140625,0.003670016
0.7265625,0.9140625,0.0031834112
0.734375,0.9140625,0.0028196864
0.7421875,0.9140625,0.0025575424
0.75,0.9140625,0.0022052864
0.7578125,0.9140625,0.0020086784
0.765625,0.9140625,0.0017498112
0.7734375,0.9140625,0.0014893056
0.78125,0.9140625,0.0013123584
0.7890625,0.9140625,0.001163264
0.796875,0.9140625,0.0009060352
0.8046875,0.9140625,0.0008421376
0.8125,0.9140625,0.0006848512
0.8203125,0.9140625,0.0006586368
0.828125,0.9140625,0.0004784128
0.8359375,0.9140625,0.0003981312
0.84375,0.9140625,0.0003735552
0.8515625,0.9140625,0.000335872
0.859375,0.9140625,0.0002506752
0.8671875,0.9140625,0.0002228224
0.875,0.9140625,0.0001785856
0.8828125,0.9140625,0.0001359872
0.890625,0.9140625,0.0001343488
0.8984375,0.9140625,8.68352e-05
0.90625,0.9140625,6.38976e-05
0.9140625,0.9140625,6.88128e-05
0.921875,0.9140625,3.60448e-05
0.9296875,0.9140625,3.11296e-05
0.9375,0.9140625,3.93216e-05
0.9453125,0.9140625,1.80224e-05
0.953125,0.9140625,1.47456e-05
0.9609375,0.9140625,2.29376e-05
0.96875,0.9140625,1.47456e-05
0.9765625,0.9140625,4.9152e-06
0.984375,0.9140625,6.5536e-06
0.9921875,0.9140625,1.14688e-05

0.0,0.921875,9.8304e-06
0.0078125,0.921875,1.6384e-06
0.015625,0.921875,1.6384e-06
0.0234375,0.921875,8.192e-06
0.03125,0.921875,1.47456e-05
0.0390625,0.921875,1.31072e-05
0.046875,0.921875,1.47456e-05
0.0546875,0.921875,2.94912e-05
0.0625,0.921875,3.93216e-05
0.0703125,0.921875,4.096e-05
0.078125,0.921875,6.5536e-05
0.0859375,0.921875,7.3728e-05
0.09375,0.921875,9.0112e-05
0.1015625,0.921875,0.0001015808
0.109375,0.921875,9.99424e-05
0.1171875,0.921875,0.000139264
0.125,0.921875,0.0001703936
0.1328125,0.921875,0.0002048
0.140625,0.921875,0.000253952
0.1484375,0.921875,0.0003178496
0.15625,0.921875,0.0003391488
0.1640625,0.921875,0.0004063232
0.171875,0.921875,0.0004964352
0.1796875,0.921875,0.0005308416
0.1875,0.921875,0.0006520832
0.1953125,0.921875,0.000761856
0.203125,0.921875,0.0009158656
0.2109375,0.921875,0.0011124736
0.21875,0.921875,0.0012238848
0.2265625,0.921875,0.0014712832
0.234375,0.921875,0.001572864
0.2421875,0.921875,0.001728512
0.25,0.921875,0.0020267008
0.2578125,0.921875,0.0022790144
0.265625,0.921875,0.0026558464
0.2734375,0.921875,0.002998272
0.28125,0.921875,0.0031424512
0.2890625,0.921875,0.0037126144
0.296875,0.921875,0.004087808
0.3046875,0.921875,0.0043925504
0.3125,0.921875,0.0050266112
0.3203125,0.921875,0.0054132736
0.328125,0.921875,0.0055148544
0.3359375,0.921875,0.006406144
0.34375,0.921875,0.0069632
0.3515625,0.921875,0.0075431936
0.359375,0.921875,0.0080543744
0.3671875,0.921875,0.0084901888
0.375,0.921875,0.0091471872
0.3828125,0.921875,0.0095649792
0.390625,0.921875,0.0101351424
0.3984375,0.921875,0.010805248
0.40625,0.921875,0.0113246208
0.4140625,0.921875,0.0119308288
0.421875,0.921875,0.0123895808
0.4296875,0.921875,0.0128106496
0.4375,0.921875,0.013238272
0.4453125,0.921875,0.0135462912
0.453125,0.921875,0.0136855552
0.4609375,0.921875,0.0142819328
0.46875,0.921875,0.014155776
0.4765625,0.921875,0.0144359424
0.484375,0.921875,0.0149766144
0.4921875,0.921875,0.0147668992
0.5,0.921875,0.0146931712
0.5078125,0.921875,0.0144228352
0.515625,0.921875,0.0145096704
0.5234375,0.921875,0.0141918208
0.53125,0.921875,0.0139001856
0.5390625,0.921875,0.0136757248
0.546875,0.921875,0.0136331264
0.5546875,0.921875,0.0129613824
0.5625,0.921875,0.012713984
0.5703125,0.921875,0.0125304832
0.578125,0.921875,0.0118898688
0.5859375,0.921875,0.0113115136
0.59375,0.921875,0.0107692032
0.6015625,0.921875,0.0103186432
0.609375,0.921875,0.0096600064
0.6171875,0.921875,0.0092356608
0.625,0.921875,0.0083492864
0.6328125,0.921875,0.0080674816
0.640625,0.921875,0.0074350592
0.6484375,0.921875,0.0066502656
0.65625,0.921875,0.0062062592
0.6640625,0.921875,0.0058474496
0.671875,0.921875,0.0053133312
0.6796875,0.921875,0.004939776
0.6875,0.921875,0.0044122112
0.6953125,0.921875,0.00405504
0.703125,0.921875,0.0037044224
0.7109375,0.921875,0.0032292864
0.71875,0.921875,0.0028475392
0.7265625,0.921875,0.00270336
0.734375,0.921875,0.0023576576
0.7421875,0.921875,0.0020267008
0.75,0.921875,0.0018366464
0.7578125,0.921875,0.0014974976
0.765625,0.921875,0.001384448
0.7734375,0.921875,0.0011976704
0.78125,0.921875,0.001040384
0.7890625,0.921875,0.0008863744
0.796875,0.921875,0.0008093696
0.8046875,0.921875,0.0006782976
0.8125,0.921875,0.0006094848
0.8203125,0.921875,0.0005095424
0.828125,0.921875,0.0003817472
0.8359375,0.921875,0.0004096
0.84375,0.921875,0.0002818048
0.8515625,0.921875,0.0002326528
0.859375,0.921875,0.0001998848
0.8671875,0.921875,0.0001818624
0.875,0.921875,0.0001441792
0.8828125,0.921875,0.0001196032
0.890625,0.921875,0.0001032192
0.8984375,0.921875,7.04512e-05
0.90625,0.921875,7.20896e-05
0.9140625,0.921875,4.75136e-05
0.921875,0.921875,4.42368e-05
0.9296875,0.921875,3.60448e-05
0.9375,0.921875,2.29376e-05
0.9453125,0.921875,2.4576e-05
0.953125,0.921875,1.47456e-05
0.9609375,0.921875,1.47456e-05
0.96875,0.921875,6.5536e-06
0.9765625,0.921875,8.192e-06
0.984375,0.921875,6.5536e-06
0.9921875,0.921875,6.5536e-06

0.0,0.9296875,3.2768e-06
0.0078125,0.9296875,3.2768e-06
0.015625,0.9296875,8.192e-06
0.0234375,0.9296875,6.5536e-06
0.03125,0.9296875,4.9152e-06
0.0390625,0.9296875,9.8304e-06
0.046875,0.9296875,2.4576e-05
0.0546875,0.9296875,2.12992e-05
0.0625,0.9296875,2.94912e-05
0.0703125,0.9296875,3.93216e-05
0.078125,0.9296875,4.58752e-05
0.0859375,0.9296875,5.40672e-05
0.09375,0.9296875,6.71744e-05
0.1015625,0.9296875,8.84736e-05
0.109375,0.9296875,9.17504e-05
0.1171875,0.9296875,0.000139264
0.125,0.9296875,0.00012288
0.1328125,0.9296875,0.0002097152
0.140625,0.9296875,0.0001982464
0.1484375,0.9296875,0.0002686976
0.15625,0.9296875,0.0002883584
0.1640625,0.9296875,0.0003096576
0.171875,0.9296875,0.0003817472
0.1796875,0.9296875,0.0004210688
0.1875,0.9296875,0.0005341184
0.1953125,0.9296875,0.0005881856
0.203125,0.9296875,0.0007831552
0.2109375,0.9296875,0.0007651328
0.21875,0.9296875,0.0010452992
0.2265625,0.9296875,0.0011698176
0.234375,0.9296875,0.0012402688
0.2421875,0.9296875,0.001441792
0.25,0.9296875,0.0016318464
0.2578125,0.9296875,0.0019775488
0.265625,0.9296875,0.0022626304
0.2734375,0.9296875,0.0023576576
0.28125,0.9296875,0.0027213824
0.2890625,0.9296875,0.0028770304
0.296875,0.9296875,0.0033046528
0.3046875,0.9296875,0.003670016
0.3125,0.9296875,0.0040812544
0.3203125,0.9296875,0.0043155456
0.328125,0.9296875,0.0047546368
0.3359375,0.9296875,0.0051150848
0.34375,0.9296875,0.0056836096
0.3515625,0.9296875,0.0060014592
0.359375,0.9296875,0.0063635456
0.3671875,0.9296875,0.0068550656
0.375,0.9296875,0.0075350016
0.3828125,0.9296875,0.0076857344
0.390625,0.9296875,0.008200192
0.3984375,0.9296875,0.0085950464
0.40625,0.9296875,0.0090898432
0.4140625,0.9296875,0.0094830592
0.421875,0.9296875,0.0100073472
0.4296875,0.9296875,0.010289152
0.4375,0.9296875,0.010625024
0.4453125,0.9296875,0.0109068288
0.453125,0.9296875,0.0112590848
0.4609375,0.9296875,0.011239424
0.46875,0.9296875,0.0116523008
0.4765625,0.9296875,0.0115638272
0.484375,0.9296875,0.011804672
0.4921875,0.9296875,0.0118734848
0.5,0.9296875,0.0114835456
0.5078125,0.9296875,0.0117211136
0.515625,0.9296875,0.011763712
0.5234375,0.9296875,0.0115113984
0.53125,0.9296875,0.0113147904
0.5390625,0.9296875,0.011198464
0.546875,0.9296875,0.0108724224
0.5546875,0.9296875,0.0103530496
0.5625,0.9296875,0.01015808
0.5703125,0.9296875,0.0099008512
0.578125,0.9296875,0.0096862208
0.5859375,0.9296875,0.0091848704
0.59375,0.9296875,0.0087687168
0.6015625,0.9296875,0.0082673664
0.609375,0.9296875,0.0078168064
0.6171875,0.9296875,0.00729088
0.625,0.9296875,0.0068878336
0.6328125,0.9296875,0.0065060864
0.640625,0.9296875,0.0059162624
0.6484375,0.9296875,0.0055656448
0.65625,0.9296875,0.0051150848
0.6640625,0.9296875,0.0046579712
0.671875,0.9296875,0.0042549248
0.6796875,0.9296875,0.0037748736
0.6875,0.9296875,0.0035995648
0.6953125,0.9296875,0.0031522816
0.703125,0.9296875,0.002809856
0.7109375,0.9296875,0.002719744
0.71875,0.9296875,0.0022085632
0.7265625,0.9296875,0.0020938752
0.734375,0.9296875,0.0018890752
0.7421875,0.9296875,0.0016728064
0.75,0.9296875,0.0014811136
0.7578125,0.9296875,0.0012992512
0.765625,0.9296875,0.001163264
0.7734375,0.9296875,0.0010043392
0.78125,0.9296875,0.0008290304
0.7890625,0.9296875,0.0007323648
0.796875,0.9296875,0.000630784
0.8046875,0.9296875,0.00049152
0.8125,0.9296875,0.0004440064
0.8203125,0.9296875,0.0004276224
0.828125,0.9296875,0.0003342336
0.8359375,0.9296875,0.0002408448
0.84375,0.9296875,0.0002637824
0.8515625,0.9296875,0.0001982464
0.859375,0.9296875,0.0001835008
0.8671875,0.9296875,0.0001425408
0.875,0.9296875,0.0001376256
0.8828125,0.9296875,0.0001196032
0.890625,0.9296875,7.70048e-05
0.8984375,0.9296875,5.89824e-05
0.90625,0.9296875,4.75136e-05
0.9140625,0.9296875,4.096e-05
0.921875,0.9296875,4.42368e-05
0.9296875,0.9296875,3.11296e-05
0.9375,0.9296875,1.80224e-05
0.9453125,0.9296875,1.47456e-05
0.953125,0.9296875,1.6384e-05
0.9609375,0.9296875,1.31072e-05
0.96875,0.9296875,4.9152e-06
0.9765625,0.9296875,6.5536e-06
0.984375,0.9296875,0.0
0.9921875,0.9296875,3.2768e-06

0.0,0.9375,1.6384e-06
0.0078125,0.9375,6.5536e-06
0.015625,0.9375,1.14688e-05
0.0234375,0.9375,3.2768e-06
0.03125,0.9375,1.14688e-05
0.0390625,0.9375,1.6384e-05
0.046875,0.9375,1.31072e-05
0.0546875,0.9375,2.4576e-05
0.0625,0.9375,2.78528e-05
0.0703125,0.9375,2.94912e-05
0.078125,0.9375,2.4576e-05
0.0859375,0.9375,5.07904e-05
0.09375,0.9375,4.42368e-05
0.1015625,0.9375,6.06208e-05
0.109375,0.9375,6.88128e-05
0.1171875,0.9375,8.51968e-05
0.125,0.9375,0.0001015808
0.1328125,0.9375,0.0001277952
0.140625,0.9375,0.0001605632
0.1484375,0.9375,0.0001622016
0.15625,0.9375,0.0002408448
0.1640625,0.9375,0.0002736128
0.171875,0.9375,0.000303104
0.1796875,0.9375,0.0003670016
0.1875,0.9375,0.0004096
0.1953125,0.9375,0.0004947968
0.203125,0.9375,0.0005390336
0.2109375,0.9375,0.0006979584
0.21875,0.9375,0.0007634944
0.2265625,0.9375,0.0008749056
0.234375,0.9375,0.0010551296
0.2421875,0.9375,0.0011862016
0.25,0.9375,0.0012550144
0.2578125,0.9375,0.0015286272
0.265625,0.9375,0.0016596992
0.2734375,0.9375,0.0018530304
0.28125,0.9375,0.0021594112
0.2890625,0.9375,0.002392064
0.296875,0.9375,0.0025624576
0.3046875,0.9375,0.0028164096
0.3125,0.9375,0.0033456128
0.3203125,0.9375,0.0034029568
0.328125,0.9375,0.0037126144
0.3359375,0.9375,0.0043433984
0.34375,0.9375,0.0044204032
0.3515625,0.9375,0.0047824896
0.359375,0.9375,0.0050479104
0.3671875,0.9375,0.00544768
0.375,0.9375,0.0059211776
0.3828125,0.9375,0.0062472192
0.390625,0.9375,0.0065978368
0.3984375,0.9375,0.006987776
0.40625,0.9375,0.0074891264
0.4140625,0.9375,0.0074563584
0.421875,0.9375,0.0077692928
0.4296875,0.9375,0.008159232
0.4375,0.9375,0.0084197376
0.4453125,0.9375,0.008585216
0.453125,0.9375,0.0090669056
0.4609375,0.9375,0.0091897856
0.46875,0.9375,0.0092798976
0.4765625,0.9375,0.0092946432
0.484375,0.9375,0.0093110272
0.4921875,0.9375,0.0094830592
0.5,0.9375,0.0093257728
0.5078125,0.9375,0.00946176
0.515625,0.9375,0.0093749248
0.5234375,0.9375,0.0092110848
0.53125,0.9375,0.0091209728
0.5390625,0.9375,0.0089178112
0.546875,0.9375,0.0087670784
0.5546875,0.9375,0.0082722816
0.5625,0.9375,0.0081805312
0.5703125,0.9375,0.0079904768
0.578125,0.9375,0.0078774272
0.5859375,0.9375,0.0071991296
0.59375,0.9375,0.0069337088
0.6015625,0.9375,0.006610944
0.609375,0.9375,0.006209536
0.6171875,0.9375,0.005881856
0.625,0.9375,0.0055312384
0.6328125,0.9375,0.0051544064
0.640625,0.9375,0.004718592
0.6484375,0.9375,0.0045858816
0.65625,0.9375,0.004038656
0.6640625,0.9375,0.0037666816
0.671875,0.9375,0.0035651584
0.6796875,0.9375,0.003227648
0.6875,0.9375,0.0029229056
0.6953125,0.9375,0.0026771456
0.703125,0.9375,0.0023298048
0.7109375,0.9375,0.0021118976
0.71875,0.9375,0.0018087936
0.7265625,0.9375,0.0016384
0.734375,0.9375,0.0014483456
0.7421875,0.9375,0.0013778944
0.75,0.9375,0.0011321344
0.7578125,0.9375,0.0010960896
0.765625,0.9375,0.0009322496
0.7734375,0.9375,0.0008093696
0.78125,0.9375,0.0006815744
0.7890625,0.9375,0.000589824
0.796875,0.9375,0.0004784128
0.8046875,0.9375,0.0004063232
0.8125,0.9375,0.0003833856
0.8203125,0.9375,0.0003145728
0.828125,0.9375,0.0003080192
0.8359375,0.9375,0.0002097152
0.84375,0.9375,0.0002162688
0.8515625,0.9375,0.0001769472
0.859375,0.9375,0.0001212416
0.8671875,0.9375,0.0001196032
0.875,0.9375,8.02816e-05
0.8828125,0.9375,6.88128e-05
0.890625,0.9375,5.40672e-05
0.8984375,0.9375,5.24288e-05
0.90625,0.9375,5.07904e-05
0.9140625,0.9375,4.25984e-05
0.921875,0.9375,3.44064e-05
0.9296875,0.9375,2.62144e-05
0.9375,0.9375,1.31072e-05
0.9453125,0.9375,1.6384e-05
0.953125,0.9375,1.14688e-05
0.9609375,0.9375,1.14688e-05
0.96875,0.9375,4.9152e-06
0.9765625,0.9375,4.9152e-06
0.984375,0.9375,1.6384e-06
0.9921875,0.9375,0.0

0.0,0.9453125,4.9152e-06
0.0078125,0.9453125,0.0
0.015625,0.9453125,6.5536e-06
0.0234375,0.9453125,4.9152e-06
0.03125,0.9453125,6.5536e-06
0.0390625,0.9453125,6.5536e-06
0.046875,0.9453125,8.192e-06
0.0546875,0.9453125,1.14688e-05
0.0625,0.9453125,6.5536e-06
0.0703125,0.9453125,1.31072e-05
0.078125,0.9453125,3.76832e-05
0.0859375,0.9453125,2.78528e-05
0.09375,0.9453125,3.76832e-05
0.1015625,0.9453125,3.93216e-05
0.109375,0.9453125,5.7344e-05
0.1171875,0.9453125,7.70048e-05
0.125,0.9453125,7.04512e-05
0.1328125,0.9453125,9.66656e-05
0.140625,0.9453125,0.0001425408
0.1484375,0.9453125,0.0001540096
0.15625,0.9453125,0.000155648
0.1640625,0.9453125,0.0002146304
0.171875,0.9453125,0.000253952
0.1796875,0.9453125,0.0002768896
0.1875,0.9453125,0.000360448
0.1953125,0.9453125,0.0004489216
0.203125,0.9453125,0.0004718592
0.2109375,0.9453125,0.0005341184
0.21875,0.9453125,0.0005718016
0.2265625,0.9453125,0.0007192576
0.234375,0.9453125,0.0008617984
0.2421875,0.9453125,0.0009289728
0.25,0.9453125,0.00106496
0.2578125,0.9453125,0.001171456
0.265625,0.9453125,0.0013582336
0.2734375,0.9453125,0.0015122432
0.28125,0.9453125,0.0016515072
0.2890625,0.9453125,0.0018415616
0.296875,0.9453125,0.002146304
0.3046875,0.9453125,0.0023035904
0.3125,0.9453125,0.0024641536
0.3203125,0.9453125,0.0026165248
0.328125,0.9453125,0.0030130176
0.3359375,0.9453125,0.0032964608
0.34375,0.9453125,0.0035340288
0.3515625,0.9453125,0.0038961152
0.359375,0.9453125,0.0040189952
0.3671875,0.9453125,0.0043483136
0.375,0.9453125,0.004661248
0.3828125,0.9453125,0.00495616
0.390625,0.9453125,0.0053215232
0.3984375,0.9453125,0.0056901632
0.40625,0.9453125,0.0058179584
0.4140625,0.9453125,0.0059621376
0.421875,0.9453125,0.0063307776
0.4296875,0.9453125,0.0064684032
0.4375,0.9453125,0.0065814528
0.4453125,0.9453125,0.006971392
0.453125,0.9453125,0.007077888
0.4609375,0.9453125,0.0074285056
0.46875,0.9453125,0.007282688
0.4765625,0.9453125,0.0072122368
0.484375,0.9453125,0.0075071488
0.4921875,0.9453125,0.0076644352
0.5,0.9453125,0.0075055104
0.5078125,0.9453125,0.0075251712
0.515625,0.9453125,0.0074104832
0.5234375,0.9453125,0.0072646656
0.53125,0.9453125,0.0072630272
0.5390625,0.9453125,0.0072155136
0.546875,0.9453125,0.0069894144
0.5546875,0.9453125,0.0067043328
0.5625,0.9453125,0.006586368
0.5703125,0.9453125,0.0062783488
0.578125,0.9453125,0.005914624
0.5859375,0.9453125,0.0057573376
0.59375,0.9453125,0.005496832
0.6015625,0.9453125,0.0054214656
0.609375,0.9453125,0.0048447488
0.6171875,0.9453125,0.0049152
0.625,0.9453125,0.0043696128
0.6328125,0.9453125,0.0040697856
0.640625,0.9453125,0.0038518784
0.6484375,0.9453125,0.0034947072
0.65625,0.9453125,0.0032915456
0.6640625,0.9453125,0.0030326784
0.671875,0.9453125,0.0027541504
0.6796875,0.9453125,0.002473984
0.6875,0.9453125,0.0022626304
0.6953125,0.9453125,0.0021020672
0.703125,0.9453125,0.00192512
0.7109375,0.9453125,0.0016859136
0.71875,0.9453125,0.001466368
0.7265625,0.9453125,0.0012517376
0.734375,0.9453125,0.0011894784
0.7421875,0.9453125,0.0010633216
0.75,0.9453125,0.0008732672
0.7578125,0.9453125,0.0007979008
0.765625,0.9453125,0.0006914048
0.7734375,0.9453125,0.0006012928
0.78125,0.9453125,0.0004636672
0.7890625,0.9453125,0.0005144576
0.796875,0.9453125,0.0004112384
0.8046875,0.9453125,0.0003096576
0.8125,0.9453125,0.00028672
0.8203125,0.9453125,0.0002342912
0.828125,0.9453125,0.0002228224
0.8359375,0.9453125,0.0001949696
0.84375,0.9453125,0.0001753088
0.8515625,0.9453125,0.000114688
0.859375,0.9453125,7.53664e-05
0.8671875,0.9453125,9.66656e-05
0.875,0.9453125,8.68352e-05
0.8828125,0.9453125,6.88128e-05
0.890625,0.9453125,4.75136e-05
0.8984375,0.9453125,2.78528e-05
0.90625,0.9453125,2.94912e-05
0.9140625,0.9453125,3.2768e-05
0.921875,0.9453125,1.47456e-05
0.9296875,0.9453125,2.12992e-05
0.9375,0.9453125,1.14688e-05
0.9453125,0.9453125,1.14688e-05
0.953125,0.9453125,1.6384e-06
0.9609375,0.9453125,8.192e-06
0.96875,0.9453125,9.8304e-06
0.9765625,0.9453125,6.5536e-06
0.984375,0.9453125,1.6384e-06
0.9921875,0.9453125,0.0

0.0,0.953125,1.6384e-06
0.0078125,0.953125,6.5536e-06
0.015625,0.953125,9.8304e-06
0.0234375,0.953125,1.31072e-05
0.03125,0.953125,8.192e-06
0.0390625,0.953125,4.9152e-06
0.046875,0.953125,1.14688e-05
0.0546875,0.953125,8.192e-06
0.0625,0.953125,9.8304e-06
0.0703125,0.953125,1.96608e-05
0.078125,0.953125,1.80224e-05
0.0859375,0.953125,2.12992e-05
0.09375,0.953125,1.96608e-05
0.1015625,0.953125,4.42368e-05
0.109375,0.953125,4.75136e-05
0.1171875,0.953125,5.7344e-05
0.125,0.953125,6.5536e-05
0.1328125,0.953125,9.0112e-05
0.140625,0.953125,8.02816e-05
0.1484375,0.953125,0.0001212416
0.15625,0.953125,0.0001327104
0.1640625,0.953125,0.0001736704
0.171875,0.953125,0.0001916928
0.1796875,0.953125,0.0002408448
0.1875,0.953125,0.0003145728
0.1953125,0.953125,0.0003375104
0.203125,0.953125,0.000385024
0.2109375,0.953125,0.0004374528
0.21875,0.953125,0.0005046272
0.2265625,0.953125,0.0005996544
0.234375,0.953125,0.0007159808
0.2421875,0.953125,0.0007077888
0.25,0.953125,0.0008077312
0.2578125,0.953125,0.0008617984
0.265625,0.953125,0.0011124736
0.2734375,0.953125,0.0011976704
0.28125,0.953125,0.0013959168
0.2890625,0.953125,0.0015286272
0.296875,0.953125,0.0016695296
0.3046875,0.953125,0.0018857984
0.3125,0.953125,0.0020185088
0.3203125,0.953125,0.002179072
0.328125,0.953125,0.002359296
0.3359375,0.953125,0.0026329088
0.34375,0.953125,0.002883584
0.3515625,0.953125,0.0030015488
0.359375,0.953125,0.0032145408
0.3671875,0.953125,0.0035667968
0.375,0.953125,0.0037470208
0.3828125,0.953125,0.004046848
0.390625,0.953125,0.0041091072
0.3984375,0.953125,0.0044367872
0.40625,0.953125,0.0046891008
0.4140625,0.953125,0.0048594944
0.421875,0.953125,0.0051298304
0.4296875,0.953125,0.0052084736
0.4375,0.953125,0.0054181888
0.4453125,0.953125,0.0053624832
0.453125,0.953125,0.005619712
0.4609375,0.953125,0.0057475072
0.46875,0.953125,0.0058916864
0.4765625,0.953125,0.0058523648
0.484375,0.953125,0.0059817984
0.4921875,0.953125,0.0061243392
0.5,0.953125,0.0059277312
0.5078125,0.953125,0.0059686912
0.515625,0.953125,0.00598016
0.5234375,0.953125,0.0057327616
0.53125,0.953125,0.0057802752
0.5390625,0.953125,0.0057114624
0.546875,0.953125,0.0054329344
0.5546875,0.953125,0.0054018048
0.5625,0.953125,0.005152768
0.5703125,0.953125,0.0050692096
0.578125,0.953125,0.0047857664
0.5859375,0.953125,0.0045678592
0.59375,0.953125,0.0043728896
0.6015625,0.953125,0.0041189376
0.609375,0.953125,0.0039452672
0.6171875,0.953125,0.003760128
0.625,0.953125,0.0034947072
0.6328125,0.953125,0.003268608
0.640625,0.953125,0.0030375936
0.6484375,0.953125,0.0028639232
0.65625,0.953125,0.0027000832
0.6640625,0.953125,0.0024477696
0.671875,0.953125,0.0022708224
0.6796875,0.953125,0.001859584
0.6875,0.953125,0.001818624
0.6953125,0.953125,0.0017465344
0.703125,0.953125,0.0015106048
0.7109375,0.953125,0.0014385152
0.71875,0.953125,0.0011567104
0.7265625,0.953125,0.0010354688
0.734375,0.953125,0.0009191424
0.7421875,0.953125,0.0008224768
0.75,0.953125,0.0007733248
0.7578125,0.953125,0.0006520832
0.765625,0.953125,0.0005668864
0.7734375,0.953125,0.0005439488
0.78125,0.953125,0.0003784704
0.7890625,0.953125,0.0003784704
0.796875,0.953125,0.000270336
0.8046875,0.953125,0.0002588672
0.8125,0.953125,0.0002441216
0.8203125,0.953125,0.0002162688
0.828125,0.953125,0.0001589248
0.8359375,0.953125,0.000131072
0.84375,0.953125,0.0001163264
0.8515625,0.953125,8.84736e-05
0.859375,0.953125,7.86432e-05
0.8671875,0.953125,7.53664e-05
0.875,0.953125,7.04512e-05
0.8828125,0.953125,5.24288e-05
0.890625,0.953125,5.24288e-05
0.8984375,0.953125,2.4576e-05
0.90625,0.953125,3.44064e-05
0.9140625,0.953125,2.29376e-05
0.921875,0.953125,2.4576e-05
0.9296875,0.953125,1.14688e-05
0.9375,0.953125,8.192e-06
0.9453125,0.953125,1.47456e-05
0.953125,0.953125,1.6384e-06
0.9609375,0.953125,3.2768e-06
0.96875,0.953125,4.9152e-06
0.9765625,0.953125,1.6384e-06
0.984375,0.953125,3.2768e-06
0.9921875,0.953125,3.2768e-06

0.0,0.9609375,0.0
0.0078125,0.9609375,0.0
0.015625,0.9609375,4.9152e-06
0.0234375,0.9609375,9.8304e-06
0.03125,0.9609375,1.6384e-06
0.0390625,0.9609375,6.5536e-06
0.046875,0.9609375,6.5536e-06
0.0546875,0.9609375,1.31072e-05
0.0625,0.9609375,1.31072e-05
0.0703125,0.9609375,9.8304e-06
0.078125,0.9609375,2.4576e-05
0.0859375,0.9609375,2.62144e-05
0.09375,0.9609375,2.94912e-05
0.1015625,0.9609375,1.80224e-05
0.109375,0.9609375,4.75136e-05
0.1171875,0.9609375,4.9152e-05
0.125,0.9609375,5.24288e-05
0.1328125,0.9609375,6.71744e-05
0.140625,0.9609375,6.22592e-05
0.1484375,0.9609375,5.57056e-05
0.15625,0.9609375,0.0001376256
0.1640625,0.9609375,0.0001458176
0.171875,0.9609375,0.000131072
0.1796875,0.9609375,0.0001835008
0.1875,0.9609375,0.0002342912
0.1953125,0.9609375,0.0002326528
0.203125,0.9609375,0.0002998272
0.2109375,0.9609375,0.0003407872
0.21875,0.9609375,0.00036864
0.2265625,0.9609375,0.0004571136
0.234375,0.9609375,0.0004718592
0.2421875,0.9609375,0.0006094848
0.25,0.9609375,0.0006766592
0.2578125,0.9609375,0.0007553024
0.265625,0.9609375,0.000835584
0.2734375,0.9609375,0.000909312
0.28125,0.9609375,0.0010502144
0.2890625,0.9609375,0.0011862016
0.296875,0.9609375,0.001376256
0.3046875,0.9609375,0.0015876096
0.3125,0.9609375,0.00159744
0.3203125,0.9609375,0.0017006592
0.328125,0.9609375,0.001875968
0.3359375,0.9609375,0.0019972096
0.34375,0.9609375,0.0022380544
0.3515625,0.9609375,0.0025198592
0.359375,0.9609375,0.0024920064
0.3671875,0.9609375,0.0027312128
0.375,0.9609375,0.0029278208
0.3828125,0.9609375,0.0031326208
0.390625,0.9609375,0.003342336
0.3984375,0.9609375,0.003407872
0.40625,0.9609375,0.0036175872
0.4140625,0.9609375,0.003776512
0.421875,0.9609375,0.0040517632
0.4296875,0.9609375,0.0042123264
0.4375,0.9609375,0.0042254336
0.4453125,0.9609375,0.0043122688
0.453125,0.9609375,0.0045072384
0.4609375,0.9609375,0.0045367296
0.46875,0.9609375,0.0046628864
0.4765625,0.9609375,0.0046596096
0.484375,0.9609375,0.00462848
0.4921875,0.9609375,0.0048037888
0.5,0.9609375,0.0047415296
0.5078125,0.9609375,0.004734976
0.515625,0.9609375,0.0046989312
0.5234375,0.9609375,0.0045252608
0.53125,0.9609375,0.0046219264
0.5390625,0.9609375,0.0044826624
0.546875,0.9609375,0.004169728
0.5546875,0.9609375,0.00438272
0.5625,0.9609375,0.0040615936
0.5703125,0.9609375,0.0040271872
0.578125,0.9609375,0.0038535168
0.5859375,0.9609375,0.0036503552
0.59375,0.9609375,0.0034865152
0.6015625,0.9609375,0.0033030144
0.609375,0.9609375,0.0030425088
0.6171875,0.9609375,0.003022848
0.625,0.9609375,0.0029147136
0.6328125,0.9609375,0.0026836992
0.640625,0.9609375,0.0024215552
0.6484375,0.9609375,0.0022757376
0.65625,0.9609375,0.0021577728
0.6640625,0.9609375,0.0020135936
0.671875,0.9609375,0.0018333696
0.6796875,0.9609375,0.0016564224
0.6875,0.9609375,0.0015253504
0.6953125,0.9609375,0.0013713408
0.703125,0.9609375,0.0011747328
0.7109375,0.9609375,0.001056768
0.71875,0.9609375,0.0009404416
0.7265625,0.9609375,0.0008896512
0.734375,0.9609375,0.0008060928
0.7421875,0.9609375,0.0006488064
0.75,0.9609375,0.0005455872
0.7578125,0.9609375,0.0005586944
0.765625,0.9609375,0.000434176
0.7734375,0.9609375,0.0004194304
0.78125,0.9609375,0.0003457024
0.7890625,0.9609375,0.0002801664
0.796875,0.9609375,0.0002359296
0.8046875,0.9609375,0.0002490368
0.8125,0.9609375,0.0001982464
0.8203125,0.9609375,0.0001785856
0.828125,0.9609375,0.0001507328
0.8359375,0.9609375,0.0001048576
0.84375,0.9609375,8.51968e-05
0.8515625,0.9609375,8.192e-05
0.859375,0.9609375,8.51968e-05
0.8671875,0.9609375,5.40672e-05
0.875,0.9609375,4.58752e-05
0.8828125,0.9609375,3.76832e-05
0.890625,0.9609375,2.62144e-05
0.8984375,0.9609375,2.94912e-05
0.90625,0.9609375,1.80224e-05
0.9140625,0.9609375,1.14688e-05
0.921875,0.9609375,1.80224e-05
0.9296875,0.9609375,1.31072e-05
0.9375,0.9609375,9.8304e-06
0.9453125,0.9609375,6.5536e-06
0.953125,0.9609375,0.0
0.9609375,0.9609375,4.9152e-06
0.96875,0.9609375,1.6384e-06
0.9765625,0.9609375,6.5536e-06
0.984375,0.9609375,0.0
0.9921875,0.9609375,0.0

0.0,0.96875,3.2768e-06
0.0078125,0.96875,3.2768e-06
0.015625,0.96875,3.2768e-06
0.0234375,0.96875,1.6384e-06
0.03125,0.96875,0.0
0.0390625,0.96875,4.9152e-06
0.046875,0.96875,4.9152e-06
0.0546875,0.96875,9.8304e-06
0.0625,0.96875,9.8304e-06
0.0703125,0.96875,9.8304e-06
0.078125,0.96875,1.47456e-05
0.0859375,0.96875,1.47456e-05
0.09375,0.96875,2.94912e-05
0.1015625,0.96875,3.11296e-05
0.109375,0.96875,3.44064e-05
0.1171875,0.96875,3.44064e-05
0.125,0.96875,4.58752e-05
0.1328125,0.96875,4.42368e-05
0.140625,0.96875,5.24288e-05
0.1484375,0.96875,8.51968e-05
0.15625,0.96875,0.0001015808
0.1640625,0.96875,0.000114688
0.171875,0.96875,0.0001196032
0.1796875,0.96875,0.00012288
0.1875,0.96875,0.0001671168
0.1953125,0.96875,0.0002113536
0.203125,0.96875,0.0002342912
0.2109375,0.96875,0.0002572288
0.21875,0.96875,0.0003407872
0.2265625,0.96875,0.0003407872
0.234375,0.96875,0.0004161536
0.2421875,0.96875,0.0005603328
0.25,0.96875,0.000516096
0.2578125,0.96875,0.0006373376
0.265625,0.96875,0.0006995968
0.2734375,0.96875,0.000753664
0.28125,0.96875,0.0008486912
0.2890625,0.96875,0.0009551872
0.296875,0.96875,0.0010305536
0.3046875,0.96875,0.0010993664
0.3125,0.96875,0.00126976
0.3203125,0.96875,0.0013795328
0.328125,0.96875,0.0016203776
0.3359375,0.96875,0.0016351232
0.34375,0.96875,0.0017809408
0.3515625,0.96875,0.001892352
0.359375,0.96875,0.002072576
0.3671875,0.96875,0.0021676032
0.375,0.96875,0.0023298048
0.3828125,0.96875,0.0024100864
0.390625,0.96875,0.0026722304
0.3984375,0.96875,0.0027295744
0.40625,0.96875,0.0029671424
0.4140625,0.96875,0.0030818304
0.421875,0.96875,0.00303104
0.4296875,0.96875,0.0031932416
0.4375,0.96875,0.0033456128
0.4453125,0.96875,0.0034848768
0.453125,0.96875,0.0034832384
0.4609375,0.96875,0.0037011456
0.46875,0.96875,0.0035536896
0.4765625,0.96875,0.0036569088
0.484375,0.96875,0.0036585472
0.4921875,0.96875,0.0037011456
0.5,0.96875,0.0037666816
0.5078125,0.96875,0.0037044224
0.515625,0.96875,0.0037830656
0.5234375,0.96875,0.00372736
0.53125,0.96875,0.0034471936
0.5390625,0.96875,0.0035291136
0.546875,0.96875,0.0035127296
0.5546875,0.96875,0.0032702464
0.5625,0.96875,0.0031834112
0.5703125,0.96875,0.0032571392
0.578125,0.96875,0.003063808
0.5859375,0.96875,0.0028884992
0.59375,0.96875,0.0027721728
0.6015625,0.96875,0.0025296896
0.609375,0.96875,0.0024428544
0.6171875,0.96875,0.00229376
0.625,0.96875,0.0020955136
0.6328125,0.96875,0.0019890176
0.640625,0.96875,0.0019234816
0.6484375,0.96875,0.0017760256
0.65625,0.96875,0.0015958016
0.6640625,0.96875,0.0015630336
0.671875,0.96875,0.0014548992
0.6796875,0.96875,0.0012500992
0.6875,0.96875,0.0011354112
0.6953125,0.96875,0.0009928704
0.703125,0.96875,0.0009453568
0.7109375,0.96875,0.0008257536
0.71875,0.96875,0.0008224768
0.7265625,0.96875,0.0007061504
0.734375,0.96875,0.0005947392
0.7421875,0.96875,0.0005799936
0.75,0.96875,0.0004947968
0.7578125,0.96875,0.0004440064
0.765625,0.96875,0.0003571712
0.7734375,0.96875,0.00028672
0.78125,0.96875,0.0002719744
0.7890625,0.96875,0.0002392064
0.796875,0.96875,0.0002048
0.8046875,0.96875,0.000180224
0.8125,0.96875,0.000131072
0.8203125,0.96875,0.0001277952
0.828125,0.96875,0.0001015808
0.8359375,0.96875,9.99424e-05
0.84375,0.96875,7.53664e-05
0.8515625,0.96875,4.75136e-05
0.859375,0.96875,5.40672e-05
0.8671875,0.96875,4.096e-05
0.875,0.96875,4.25984e-05
0.8828125,0.96875,2.29376e-05
0.890625,0.96875,2.4576e-05
0.8984375,0.96875,2.94912e-05
0.90625,0.96875,1.80224e-05
0.9140625,0.96875,1.6384e-05
0.921875,0.96875,1.31072e-05
0.9296875,0.96875,4.9152e-06
0.9375,0.96875,4.9152e-06
0.9453125,0.96875,1.6384e-06
0.953125,0.96875,3.2768e-06
0.9609375,0.96875,1.6384e-06
0.96875,0.96875,0.0
0.9765625,0.96875,3.2768e-06
0.984375,0.96875,1.6384e-06
0.9921875,0.96875,4.9152e-06

0.0,0.9765625,0.0
0.0078125,0.9765625,1.6384e-06
0.015625,0.9765625,0.0
0.0234375,0.9765625,8.192e-06
0.03125,0.9765625,4.9152e-06
0.0390625,0.9765625,3.2768e-06
0.046875,0.9765625,8.192e-06
0.0546875,0.9765625,1.6384e-06
0.0625,0.9765625,3.2768e-06
0.0703125,0.9765625,8.192e-06
0.078125,0.9765625,8.192e-06
0.0859375,0.9765625,1.47456e-05
0.09375,0.9765625,1.14688e-05
0.1015625,0.9765625,2.12992e-05
0.109375,0.9765625,2.62144e-05
0.1171875,0.9765625,3.2768e-05
0.125,0.9765625,4.75136e-05
0.1328125,0.9765625,4.9152e-05
0.140625,0.9765625,4.42368e-05
0.1484375,0.9765625,5.24288e-05
0.15625,0.9765625,8.02816e-05
0.1640625,0.9765625,8.35584e-05
0.171875,0.9765625,0.0001048576
0.1796875,0.9765625,9.66656e-05
0.1875,0.9765625,0.0001409024
0.1953125,0.9765625,0.0001409024
0.203125,0.9765625,0.0002031616
0.2109375,0.9765625,0.0002048
0.21875,0.9765625,0.0002146304
0.2265625,0.9765625,0.0002899968
0.234375,0.9765625,0.0003178496
0.2421875,0.9765625,0.0003817472
0.25,0.9765625,0.000393216
0.2578125,0.9765625,0.0004538368
0.265625,0.9765625,0.000524288
0.2734375,0.9765625,0.0006438912
0.28125,0.9765625,0.0006569984
0.2890625,0.9765625,0.0007438336
0.296875,0.9765625,0.0007749632
0.3046875,0.9765625,0.0008667136
0.3125,0.9765625,0.0009863168
0.3203125,0.9765625,0.0011665408
0.328125,0.9765625,0.0011567104
0.3359375,0.9765625,0.0012992512
0.34375,0.9765625,0.0013549568
0.3515625,0.9765625,0.0014893056
0.359375,0.9765625,0.0016384
0.3671875,0.9765625,0.0017629184
0.375,0.9765625,0.0017743872
0.3828125,0.9765625,0.0019382272
0.390625,0.9765625,0.0019890176
0.3984375,0.9765625,0.0021823488
0.40625,0.9765625,0.0021168128
0.4140625,0.9765625,0.0022380544
0.421875,0.9765625,0.0024313856
0.4296875,0.9765625,0.002490368
0.4375,0.9765625,0.0025444352
0.4453125,0.9765625,0.0027574272
0.453125,0.9765625,0.00282624
0.4609375,0.9765625,0.0028475392
0.46875,0.9765625,0.002875392
0.4765625,0.9765625,0.002957312
0.484375,0.9765625,0.0027754496
0.4921875,0.9765625,0.0029343744
0.5,0.9765625,0.0029212672
0.5078125,0.9765625,0.0030785536
0.515625,0.9765625,0.0029376512
0.5234375,0.9765625,0.0028377088
0.53125,0.9765625,0.0028770304
0.5390625,0.9765625,0.0026738688
0.546875,0.9765625,0.0027869184
0.5546875,0.9765625,0.0026820608
0.5625,0.9765625,0.0024641536
0.5703125,0.9765625,0.0024051712
0.578125,0.9765625,0.002408448
0.5859375,0.9765625,0.0021856256
0.59375,0.9765625,0.002023424
0.6015625,0.9765625,0.0019709952
0.609375,0.9765625,0.0020185088
0.6171875,0.9765625,0.001794048
0.625,0.9765625,0.0016400384
0.6328125,0.9765625,0.0014925824
0.640625,0.9765625,0.001466368
0.6484375,0.9765625,0.0013811712
0.65625,0.9765625,0.0013451264
0.6640625,0.9765625,0.0011501568
0.671875,0.9765625,0.001073152
0.6796875,0.9765625,0.0010043392
0.6875,0.9765625,0.0009306112
0.6953125,0.9765625,0.0008372224
0.703125,0.9765625,0.0007110656
0.7109375,0.9765625,0.000622592
0.71875,0.9765625,0.0006029312
0.7265625,0.9765625,0.0005144576
0.734375,0.9765625,0.0004898816
0.7421875,0.9765625,0.0004407296
0.75,0.9765625,0.000344064
0.7578125,0.9765625,0.0002899968
0.765625,0.9765625,0.0003047424
0.7734375,0.9765625,0.0002424832
0.78125,0.9765625,0.0002146304
0.7890625,0.9765625,0.0001523712
0.796875,0.9765625,0.0001818624
0.8046875,0.9765625,0.0001327104
0.8125,0.9765625,0.0001376256
0.8203125,0.9765625,0.0001163264
0.828125,0.9765625,7.53664e-05
0.8359375,0.9765625,6.38976e-05
0.84375,0.9765625,6.22592e-05
0.8515625,0.9765625,2.94912e-05
0.859375,0.9765625,3.93216e-05
0.8671875,0.9765625,4.25984e-05
0.875,0.9765625,4.096e-05
0.8828125,0.9765625,2.78528e-05
0.890625,0.9765625,2.29376e-05
0.8984375,0.9765625,1.6384e-05
0.90625,0.9765625,1.14688e-05
0.9140625,0.9765625,8.192e-06
0.921875,0.9765625,6.5536e-06
0.9296875,0.9765625,8.192e-06
0.9375,0.9765625,6.5536e-06
0.9453125,0.9765625,3.2768e-06
0.953125,0.9765625,1.6384e-06
0.9609375,0.9765625,6.5536e-06
0.96875,0.9765625,1.6384e-06
0.9765625,0.9765625,0.0
0.984375,0.9765625,1.6384e-06
0.9921875,0.9765625,1.6384e-06

0.0,0.984375,1.6384e-06
0.0078125,0.984375,1.6384e-06
0.015625,0.984375,0.0
0.0234375,0.984375,0.0
0.03125,0.984375,1.6384e-06
0.0390625,0.984375,3.2768e-06
0.046875,0.984375,4.9152e-06
0.0546875,0.984375,1.6384e-06
0.0625,0.984375,4.9152e-06
0.0703125,0.984375,8.192e-06
0.078125,0.984375,1.14688e-05
0.0859375,0.984375,1.14688e-05
0.09375,0.984375,9.8304e-06
0.1015625,0.984375,1.14688e-05
0.109375,0.984375,9.8304e-06
0.1171875,0.984375,3.2768e-05
0.125,0.984375,2.62144e-05
0.1328125,0.984375,2.29376e-05
0.140625,0.984375,4.58752e-05
0.1484375,0.984375,4.42368e-05
0.15625,0.984375,6.06208e-05
0.1640625,0.984375,6.22592e-05
0.171875,0.984375,7.04512e-05
0.1796875,0.984375,0.000114688
0.1875,0.984375,0.0001130496
0.1953125,0.984375,0.0001048576
0.203125,0.984375,0.0001277952
0.2109375,0.984375,0.0001835008
0.21875,0.984375,0.0001916928
0.2265625,0.984375,0.000237568
0.234375,0.984375,0.000262144
0.2421875,0.984375,0.000311296
0.25,0.984375,0.0003325952
0.2578125,0.984375,0.0003719168
0.265625,0.984375,0.0004276224
0.2734375,0.984375,0.0004653056
0.28125,0.984375,0.000507904
0.2890625,0.984375,0.000589824
0.296875,0.984375,0.0006438912
0.3046875,0.984375,0.0007733248
0.3125,0.984375,0.0008060928
0.3203125,0.984375,0.0008175616
0.328125,0.984375,0.0009469952
0.3359375,0.984375,0.0010436608
0.34375,0.984375,0.0010600448
0.3515625,0.984375,0.0012402688
0.359375,0.984375,0.0012337152
0.3671875,0.984375,0.0014336
0.375,0.984375,0.0014729216
0.3828125,0.984375,0.0014860288
0.390625,0.984375,0.0015532032
0.3984375,0.984375,0.00167936
0.40625,0.984375,0.001875968
0.4140625,0.984375,0.0018300928
0.421875,0.984375,0.0020168704
0.4296875,0.984375,0.0019890176
0.4375,0.984375,0.0020021248
0.4453125,0.984375,0.0022102016
0.453125,0.984375,0.0021086208
0.4609375,0.984375,0.0022528
0.46875,0.984375,0.0022593536
0.4765625,0.984375,0.0021921792
0.484375,0.984375,0.0023199744
0.4921875,0.984375,0.0024281088
0.5,0.984375,0.0023216128
0.5078125,0.984375,0.0022757376
0.515625,0.984375,0.00229376
0.5234375,0.984375,0.0023314432
0.53125,0.984375,0.0021037056
0.5390625,0.984375,0.0021970944
0.546875,0.984375,0.0019922944
0.5546875,0.984375,0.0020381696
0.5625,0.984375,0.0020119552
0.5703125,0.984375,0.0019103744
0.578125,0.984375,0.0018710528
0.5859375,0.984375,0.0017596416
0.59375,0.984375,0.00176128
0.6015625,0.984375,0.0015204352
0.609375,0.984375,0.0015876096
0.6171875,0.984375,0.0014483456
0.625,0.984375,0.0012894208
0.6328125,0.984375,0.0012058624
0.640625,0.984375,0.0011517952
0.6484375,0.984375,0.0011419648
0.65625,0.984375,0.0009306112
0.6640625,0.984375,0.000909312
0.671875,0.984375,0.0009781248
0.6796875,0.984375,0.0007356416
0.6875,0.984375,0.0006832128
0.6953125,0.984375,0.000688128
0.703125,0.984375,0.0006094848
0.7109375,0.984375,0.0005390336
0.71875,0.984375,0.0004653056
0.7265625,0.984375,0.000376832
0.734375,0.984375,0.0003620864
0.7421875,0.984375,0.000344064
0.75,0.984375,0.000253952
0.7578125,0.984375,0.0002195456
0.765625,0.984375,0.0002277376
0.7734375,0.984375,0.0002048
0.78125,0.984375,0.0001572864
0.7890625,0.984375,0.000147456
0.796875,0.984375,8.68352e-05
0.8046875,0.984375,8.35584e-05
0.8125,0.984375,9.0112e-05
0.8203125,0.984375,6.38976e-05
0.828125,0.984375,6.38976e-05
0.8359375,0.984375,4.9152e-05
0.84375,0.984375,4.75136e-05
0.8515625,0.984375,3.2768e-05
0.859375,0.984375,4.25984e-05
0.8671875,0.984375,3.76832e-05
0.875,0.984375,1.80224e-05
0.8828125,0.984375,1.6384e-05
0.890625,0.984375,1.31072e-05
0.8984375,0.984375,1.31072e-05
0.90625,0.984375,1.96608e-05
0.9140625,0.984375,8.192e-06
0.921875,0.984375,3.2768e-06
0.9296875,0.984375,1.6384e-06
0.9375,0.984375,8.192e-06
0.9453125,0.984375,4.9152e-06
0.953125,0.984375,1.6384e-06
0.9609375,0.984375,0.0
0.96875,0.984375,1.6384e-06
0.9765625,0.984375,0.0
0.984375,0.984375,1.6384e-06
0.9921875,0.984375,1.6384e-06

0.0,0.9921875,1.6384e-06
0.0078125,0.9921875,0.0
0.015625,0.9921875,0.0
0.0234375,0.9921875,0.0
0.03125,0.9921875,1.6384e-06
0.0390625,0.9921875,3.2768e-06
0.046875,0.9921875,1.6384e-06
0.0546875,0.9921875,0.0
0.0625,0.9921875,4.9152e-06
0.0703125,0.9921875,4.9152e-06
0.078125,0.9921875,8.192e-06
0.0859375,0.9921875,6.5536e-06
0.09375,0.9921875,3.2768e-06
0.1015625,0.9921875,9.8304e-06
0.109375,0.9921875,1.14688e-05
0.1171875,0.9921875,1.31072e-05
0.125,0.9921875,1.47456e-05
0.1328125,0.9921875,1.47456e-05
0.140625,0.9921875,2.4576e-05
0.1484375,0.9921875,2.29376e-05
0.15625,0.9921875,3.2768e-05
0.1640625,0.9921875,5.40672e-05
0.171875,0.9921875,5.7344e-05
0.1796875,0.9921875,7.70048e-05
0.1875,0.9921875,0.0001212416
0.1953125,0.9921875,9.33888e-05
0.203125,0.9921875,8.51968e-05
0.2109375,0.9921875,0.0001081344
0.21875,0.9921875,0.0001605632
0.2265625,0.9921875,0.000172032
0.234375,0.9921875,0.000172032
0.2421875,0.9921875,0.0002408448
0.25,0.9921875,0.0002146304
0.2578125,0.9921875,0.000311296
0.265625,0.9921875,0.0003047424
0.2734375,0.9921875,0.0003735552
0.28125,0.9921875,0.000393216
0.2890625,0.9921875,0.0004620288
0.296875,0.9921875,0.0004931584
0.3046875,0.9921875,0.0005259264
0.3125,0.9921875,0.0006127616
0.3203125,0.9921875,0.00073728
0.328125,0.9921875,0.000671744
0.3359375,0.9921875,0.0007716864
0.34375,0.9921875,0.0008323072
0.3515625,0.9921875,0.0008486912
0.359375,0.9921875,0.000991232
0.3671875,0.9921875,0.0009928704
0.375,0.9921875,0.0011501568
0.3828125,0.9921875,0.0012189696
0.390625,0.9921875,0.0013336576
0.3984375,0.9921875,0.0013139968
0.40625,0.9921875,0.0014139392
0.4140625,0.9921875,0.0014352384
0.421875,0.9921875,0.0014761984
0.4296875,0.9921875,0.0015532032
0.4375,0.9921875,0.0016580608
0.4453125,0.9921875,0.0015302656
0.453125,0.9921875,0.0017596416
0.4609375,0.9921875,0.001687552
0.46875,0.9921875,0.0017825792
0.4765625,0.9921875,0.0018219008
0.484375,0.9921875,0.0017301504
0.4921875,0.9921875,0.0017678336
0.5,0.9921875,0.0018120704
0.5078125,0.9921875,0.0017825792
0.515625,0.9921875,0.0018956288
0.5234375,0.9921875,0.0017104896
0.53125,0.9921875,0.0016891904
0.5390625,0.9921875,0.001712128
0.546875,0.9921875,0.0016990208
0.5546875,0.9921875,0.001531904
0.5625,0.9921875,0.0015843328
0.5703125,0.9921875,0.0014352384
0.578125,0.9921875,0.0013811712
0.5859375,0.9921875,0.0013991936
0.59375,0.9921875,0.0012795904
0.6015625,0.9921875,0.0011927552
0.609375,0.9921875,0.0012304384
0.6171875,0.9921875,0.0010715136
0.625,0.9921875,0.0010420224
0.6328125,0.9921875,0.0009633792
0.640625,0.9921875,0.0009191424
0.6484375,0.9921875,0.0008470528
0.65625,0.9921875,0.0007438336
0.6640625,0.9921875,0.000729088
0.671875,0.9921875,0.0007094272
0.6796875,0.9921875,0.0005373952
0.6875,0.9921875,0.0005357568
0.6953125,0.9921875,0.0005193728
0.703125,0.9921875,0.0004456448
0.7109375,0.9921875,0.000376832
0.71875,0.9921875,0.000352256
0.7265625,0.9921875,0.0003293184
0.734375,0.9921875,0.0002736128
0.7421875,0.9921875,0.0002965504
0.75,0.9921875,0.0002342912
0.7578125,0.9921875,0.0002064384
0.765625,0.9921875,0.00016384
0.7734375,0.9921875,0.0001327104
0.78125,0.9921875,0.0001376256
0.7890625,0.9921875,9.99424e-05
0.796875,0.9921875,8.84736e-05
0.8046875,0.9921875,7.20896e-05
0.8125,0.9921875,5.24288e-05
0.8203125,0.9921875,5.89824e-05
0.828125,0.9921875,3.76832e-05
0.8359375,0.9921875,4.096e-05
0.84375,0.9921875,3.2768e-05
0.8515625,0.9921875,3.11296e-05
0.859375,0.9921875,2.62144e-05
0.8671875,0.9921875,1.80224e-05
0.875,0.9921875,2.4576e-05
0.8828125,0.9921875,1.6384e-05
0.890625,0.9921875,1.14688e-05
0.8984375,0.9921875,1.31072e-05
0.90625,0.9921875,3.2768e-06
0.9140625,0.9921875,1.6384e-06
0.921875,0.9921875,6.5536e-06
0.9296875,0.9921875,1.6384e-06
0.9375,0.9921875,1.6384e-06
0.9453125,0.9921875,4.9152e-06
0.953125,0.9921875,3.2768e-06
0.9609375,0.9921875,0.0
0.96875,0.9921875,0.0
0.9765625,0.9921875,0.0
0.984375,0.9921875,1.6384e-06
0.9921875,0.9921875,0.0



==> data_archive/clean/kinetic_limit_10B/kinetic_10B_reduced_x_folded_profiles.csv <==
delta_t,x,error
0.0625,0,1.589e-06
0.0625,1,-2.029e-06
0.0625,2,8.312e-07
0.0625,3,2.189e-06
0.0625,4,-4.668e-07
0.0625,5,1.056e-06
0.0625,6,-2.803e-06
0.0625,7,5.609e-07
0.0625,8,-2.272e-07
0.0625,9,1.212e-06
0.0625,10,-3.525e-07
0.0625,11,1.95e-07
0.0625,12,2.397e-07
0.0625,13,7.566e-07
0.0625,14,1.024e-07
0.0625,15,-1.396e-06
0.0625,16,8.6e-08
0.0625,17,2.27e-08
0.0625,18,-7.82e-08
0.0625,19,-3.769e-07
0.0625,20,4.38e-07
0.0625,21,3.503e-07
0.0625,22,-3.868e-07
0.0625,23,2.861e-07
0.0625,24,1.75e-08
0.0625,25,-8.237e-07
0.0625,26,-5.28e-07
0.0625,27,4.8e-09
0.0625,28,8.3e-09
0.0625,29,-1.456e-07
0.0625,30,2.294e-07
0.0625,31,-1.111e-07
0.0625,32,-4.925e-07
0.0625,33,-2.633e-07
0.0625,34,9.09e-08
0.0625,35,-4.21e-08
0.0625,36,2.145e-07
0.0625,37,2.483e-07
0.0625,38,9.9e-09
0.0625,39,-9.46e-08
0.0625,40,-1.73e-08
0.0625,41,-5.93e-08
0.0625,42,-6.42e-08
0.0625,43,-2.214e-07
0.0625,44,5.45e-08
0.0625,45,1.023e-07
0.0625,46,3.03e-08
0.0625,47,-4.75e-08
0.0625,48,1.663e-07
0.0625,49,-4.52e-08
0.0625,50,2.66e-08
0.0625,51,3.56e-08
0.0625,52,1.05e-08
0.0625,53,-6.29e-08
0.0625,54,-4.91e-08
0.0625,55,-1.58e-08
0.0625,56,1.59e-08
0.0625,57,5.28e-08
0.0625,58,7.5e-09
0.0625,59,9.6e-09
0.0625,60,-1.81e-08
0.0625,61,-2.71e-08
0.0625,62,-1.08e-08
0.0625,63,-1.21e-08
0.08838834764831845,0,1.571e-06
0.08838834764831845,1,-2.178e-06
0.08838834764831845,2,9.67e-07
0.08838834764831845,3,2.241e-06
0.08838834764831845,4,-5.036e-07
0.08838834764831845,5,8.27e-07
0.08838834764831845,6,-2.556e-06
0.08838834764831845,7,4.684e-07
0.08838834764831845,8,-6.77e-08
0.08838834764831845,9,1.474e-06
0.08838834764831845,10,-8.36e-07
0.08838834764831845,11,4.816e-07
0.08838834764831845,12,9.76e-08
0.08838834764831845,13,8.903e-07
0.08838834764831845,14,-1.275e-07
0.08838834764831845,15,-1.338e-06
0.08838834764831845,16,2.82e-08
0.08838834764831845,17,2.038e-07
0.08838834764831845,18,-1.74e-07
0.08838834764831845,19,-2.708e-07
0.08838834764831845,20,2.86e-07
0.08838834764831845,21,4.501e-07
0.08838834764831845,22,-4.494e-07
0.08838834764831845,23,3.45e-07
0.08838834764831845,24,-3.8e-09
0.08838834764831845,25,-7.955e-07
0.08838834764831845,26,-5.707e-07
0.08838834764831845,27,4.34e-08
0.08838834764831845,28,-2.89e-08
0.08838834764831845,29,-1.36e-07
0.08838834764831845,30,2.118e-07
0.08838834764831845,31,-1.078e-07
0.08838834764831845,32,-4.824e-07
0.08838834764831845,33,-2.822e-07
0.08838834764831845,34,9.47e-08
0.08838834764831845,35,-4.78e-08
0.08838834764831845,36,2.224e-07
0.08838834764831845,37,2.592e-07
0.08838834764831845,38,1e-09
0.08838834764831845,39,-7.9e-08
0.08838834764831845,40,-3.89e-08
0.08838834764831845,41,-5.09e-08
0.08838834764831845,42,-5.72e-08
0.08838834764831845,43,-2.305e-07
0.08838834764831845,44,6.32e-08
0.08838834764831845,45,1.013e-07
0.08838834764831845,46,3.06e-08
0.08838834764831845,47,-4.32e-08
0.08838834764831845,48,1.61e-07
0.08838834764831845,49,-4.6e-08
0.08838834764831845,50,2.46e-08
0.08838834764831845,51,4.29e-08
0.08838834764831845,52,7.4e-09
0.08838834764831845,53,-6.54e-08
0.08838834764831845,54,-4.69e-08
0.08838834764831845,55,-2.01e-08
0.08838834764831845,56,1.92e-08
0.08838834764831845,57,5.27e-08
0.08838834764831845,58,6.7e-09
0.08838834764831845,59,9.6e-09
0.08838834764831845,60,-1.77e-08
0.08838834764831845,61,-2.72e-08
0.08838834764831845,62,-1.22e-08
0.08838834764831845,63,-1.05e-08
0.125,0,8.344e-07
0.125,1,-1.054e-06
0.125,2,3.886e-07
0.125,3,2.622e-06
0.125,4,-5.914e-07
0.125,5,1.042e-06
0.125,6,-2.897e-06
0.125,7,3.19e-07
0.125,8,2.32e-07
0.125,9,1.306e-06
0.125,10,-7.066e-07
0.125,11,4.367e-07
0.125,12,1.462e-07
0.125,13,7.257e-07
0.125,14,6.26e-08
0.125,15,-1.447e-06
0.125,16,1.552e-07
0.125,17,1.47e-08
0.125,18,-1.018e-07
0.125,19,-3.987e-07
0.125,20,4.302e-07
0.125,21,4.698e-07
0.125,22,-5.097e-07
0.125,23,2.551e-07
0.125,24,5.5e-08
0.125,25,-7.744e-07
0.125,26,-5.6e-07
0.125,27,6.92e-08
0.125,28,-3.12e-08
0.125,29,-1.573e-07
0.125,30,2.298e-07
0.125,31,-1.04e-07
0.125,32,-5.098e-07
0.125,33,-2.62e-07
0.125,34,9e-08
0.125,35,-4.72e-08
0.125,36,2.151e-07
0.125,37,2.764e-07
0.125,38,-3.63e-08
0.125,39,-6.03e-08
0.125,40,-3.04e-08
0.125,41,-6.49e-08
0.125,42,-5.24e-08
0.125,43,-2.28e-07
0.125,44,6.63e-08
0.125,45,9.54e-08
0.125,46,3.05e-08
0.125,47,-4.93e-08
0.125,48,1.703e-07
0.125,49,-4.57e-08
0.125,50,2.22e-08
0.125,51,3.73e-08
0.125,52,1.09e-08
0.125,53,-6.22e-08
0.125,54,-5.02e-08
0.125,55,-1.89e-08
0.125,56,2.12e-08
0.125,57,5.13e-08
0.125,58,6.4e-09
0.125,59,9.5e-09
0.125,60,-1.72e-08
0.125,61,-2.7e-08
0.125,62,-1.22e-08
0.125,63,-1.56e-08
0.1767766952966369,0,-3.247e-06
0.1767766952966369,1,1.639e-06
0.1767766952966369,2,2.708e-06
0.1767766952966369,3,2.556e-06
0.1767766952966369,4,-1.456e-06
0.1767766952966369,5,3.664e-07
0.1767766952966369,6,-2.059e-06
0.1767766952966369,7,5.473e-07
0.1767766952966369,8,-1.434e-07
0.1767766952966369,9,1.398e-06
0.1767766952966369,10,-6.21e-07
0.1767766952966369,11,-8.31e-08
0.1767766952966369,12,5.525e-07
0.1767766952966369,13,8.18e-07
0.1767766952966369,14,-2.73e-07
0.1767766952966369,15,-1.343e-06
0.1767766952966369,16,1.824e-07
0.1767766952966369,17,1.201e-07
0.1767766952966369,18,-7.23e-08
0.1767766952966369,19,-3.862e-07
0.1767766952966369,20,2.166e-07
0.1767766952966369,21,5.931e-07
0.1767766952966369,22,-5.273e-07
0.1767766952966369,23,2.978e-07
0.1767766952966369,24,1.128e-07
0.1767766952966369,25,-8.454e-07
0.1767766952966369,26,-5.435e-07
0.1767766952966369,27,3.45e-08
0.1767766952966369,28,-1.48e-08
0.1767766952966369,29,-2.32e-07
0.1767766952966369,30,2.538e-07
0.1767766952966369,31,-1.38e-07
0.1767766952966369,32,-4.525e-07
0.1767766952966369,33,-2.746e-07
0.1767766952966369,34,9.96e-08
0.1767766952966369,35,-6.89e-08
0.1767766952966369,36,2.26e-07
0.1767766952966369,37,2.667e-07
0.1767766952966369,38,-1.05e-08
0.1767766952966369,39,-7.52e-08
0.1767766952966369,40,-2.26e-08
0.1767766952966369,41,-6.68e-08
0.1767766952966369,42,-5.22e-08
0.1767766952966369,43,-2.342e-07
0.1767766952966369,44,6.92e-08
0.1767766952966369,45,9.07e-08
0.1767766952966369,46,3.55e-08
0.1767766952966369,47,-4.7e-08
0.1767766952966369,48,1.682e-07
0.1767766952966369,49,-4.78e-08
0.1767766952966369,50,2.49e-08
0.1767766952966369,51,3.9e-08
0.1767766952966369,52,8.8e-09
0.1767766952966369,53,-6.42e-08
0.1767766952966369,54,-4.68e-08
0.1767766952966369,55,-1.84e-08
0.1767766952966369,56,1.92e-08
0.1767766952966369,57,5.17e-08
0.1767766952966369,58,6.6e-09
0.1767766952966369,59,9.7e-09
0.1767766952966369,60,-1.76e-08
0.1767766952966369,61,-2.75e-08
0.1767766952966369,62,-1.19e-08
0.1767766952966369,63,-1.49e-08
0.25,0,-1.664e-05
0.25,1,1.12e-05
0.25,2,7.89e-06
0.25,3,3.365e-06
0.25,4,-2.936e-06
0.25,5,7.96e-08
0.25,6,-2.401e-06
0.25,7,6.2e-09
0.25,8,6.207e-07
0.25,9,6.367e-07
0.25,10,-1.876e-07
0.25,11,-1.604e-07
0.25,12,6.494e-07
0.25,13,6.11e-07
0.25,14,2.869e-07
0.25,15,-1.507e-06
0.25,16,2.3e-08
0.25,17,-6.2e-09
0.25,18,-3.78e-08
0.25,19,-3.608e-07
0.25,20,3.236e-07
0.25,21,5.248e-07
0.25,22,-2.897e-07
0.25,23,1.12e-08
0.25,24,1.402e-07
0.25,25,-8.272e-07
0.25,26,-5.608e-07
0.25,27,7.44e-08
0.25,28,-8.52e-08
0.25,29,-1.043e-07
0.25,30,2.502e-07
0.25,31,-1.827e-07
0.25,32,-5.041e-07
0.25,33,-2.1e-07
0.25,34,7.88e-08
0.25,35,-4.26e-08
0.25,36,2.077e-07
0.25,37,2.793e-07
0.25,38,-8.4e-09
0.25,39,-1.011e-07
0.25,40,-4.7e-09
0.25,41,-5.27e-08
0.25,42,-7.63e-08
0.25,43,-2.21e-07
0.25,44,5.41e-08
0.25,45,1.109e-07
0.25,46,3.03e-08
0.25,47,-4.89e-08
0.25,48,1.635e-07
0.25,49,-4.91e-08
0.25,50,2.16e-08
0.25,51,3.68e-08
0.25,52,1.06e-08
0.25,53,-6.48e-08
0.25,54,-4.63e-08
0.25,55,-1.75e-08
0.25,56,1.92e-08
0.25,57,5.25e-08
0.25,58,5.3e-09
0.25,59,1.03e-08
0.25,60,-1.76e-08
0.25,61,-2.63e-08
0.25,62,-1.37e-08
0.25,63,-1.63e-08
0.3535533905932738,0,-6.871e-05
0.3535533905932738,1,4.665e-05
0.3535533905932738,2,3.331e-05
0.3535533905932738,3,2.584e-06
0.3535533905932738,4,-7.05e-06
0.3535533905932738,5,-2.839e-06
0.3535533905932738,6,-3.177e-06
0.3535533905932738,7,4.078e-07
0.3535533905932738,8,-7.43e-08
0.3535533905932738,9,1.155e-06
0.3535533905932738,10,-7.533e-07
0.3535533905932738,11,2.773e-07
0.3535533905932738,12,5.43e-07
0.3535533905932738,13,2.939e-07
0.3535533905932738,14,7.85e-08
0.3535533905932738,15,-1.12e-06
0.3535533905932738,16,1.427e-07
0.3535533905932738,17,-2.007e-07
0.3535533905932738,18,-1.293e-07
0.3535533905932738,19,-1.221e-07
0.3535533905932738,20,2.322e-07
0.3535533905932738,21,4.443e-07
0.3535533905932738,22,-3.11e-07
0.3535533905932738,23,1.489e-07
0.3535533905932738,24,6.15e-08
0.3535533905932738,25,-8.053e-07
0.3535533905932738,26,-6.413e-07
0.3535533905932738,27,1.746e-07
0.3535533905932738,28,-1.045e-07
0.3535533905932738,29,-1.506e-07
0.3535533905932738,30,2.432e-07
0.3535533905932738,31,-1.95e-07
0.3535533905932738,32,-4.428e-07
0.3535533905932738,33,-2.212e-07
0.3535533905932738,34,6.68e-08
0.3535533905932738,35,-5.05e-08
0.3535533905932738,36,2.127e-07
0.3535533905932738,37,2.718e-07
0.3535533905932738,38,7.8e-09
0.3535533905932738,39,-1.08e-07
0.3535533905932738,40,9.5e-09
0.3535533905932738,41,-5.92e-08
0.3535533905932738,42,-7.22e-08
0.3535533905932738,43,-2.319e-07
0.3535533905932738,44,6.06e-08
0.3535533905932738,45,1.045e-07
0.3535533905932738,46,3.32e-08
0.3535533905932738,47,-4.64e-08
0.3535533905932738,48,1.603e-07
0.3535533905932738,49,-4.89e-08
0.3535533905932738,50,2.31e-08
0.3535533905932738,51,3.52e-08
0.3535533905932738,52,1.15e-08
0.3535533905932738,53,-6.46e-08
0.3535533905932738,54,-4.59e-08
0.3535533905932738,55,-1.69e-08
0.3535533905932738,56,1.89e-08
0.3535533905932738,57,5.23e-08
0.3535533905932738,58,5.4e-09
0.3535533905932738,59,1.02e-08
0.3535533905932738,60,-1.76e-08
0.3535533905932738,61,-2.63e-08
0.3535533905932738,62,-1.37e-08
0.3535533905932738,63,-1.63e-08
0.5,0,-0.000258
0.5,1,0.0001816
0.5,2,0.0001148
0.5,3,1.11e-06
0.5,4,-2.145e-05
0.5,5,-8.984e-06
0.5,6,-6.773e-06
0.5,7,-4.067e-07
0.5,8,-4.981e-07
0.5,9,4.012e-07
0.5,10,-3.802e-07
0.5,11,1.976e-07
0.5,12,9.782e-07
0.5,13,9.27e-08
0.5,14,6.86e-08
0.5,15,-1.282e-06
0.5,16,1.482e-07
0.5,17,-1.013e-07
0.5,18,1.4e-08
0.5,19,-2.757e-07
0.5,20,2.064e-07
0.5,21,5.715e-07
0.5,22,-2.389e-07
0.5,23,1.169e-07
0.5,24,-9.91e-08
0.5,25,-8.361e-07
0.5,26,-5.739e-07
0.5,27,1.386e-07
0.5,28,-3.56e-08
0.5,29,-1.628e-07
0.5,30,2.683e-07
0.5,31,-2.151e-07
0.5,32,-4.713e-07
0.5,33,-2.005e-07
0.5,34,8.09e-08
0.5,35,-3.72e-08
0.5,36,1.681e-07
0.5,37,2.854e-07
0.5,38,4e-09
0.5,39,-9.04e-08
0.5,40,-9.3e-09
0.5,41,-4.61e-08
0.5,42,-7.71e-08
0.5,43,-2.309e-07
0.5,44,6.05e-08
0.5,45,1.089e-07
0.5,46,2.93e-08
0.5,47,-4.66e-08
0.5,48,1.634e-07
0.5,49,-5.19e-08
0.5,50,2.39e-08
0.5,51,3.48e-08
0.5,52,1.22e-08
0.5,53,-6.5e-08
0.5,54,-4.56e-08
0.5,55,-1.71e-08
0.5,56,1.89e-08
0.5,57,5.24e-08
0.5,58,5.5e-09
0.5,59,1.01e-08
0.5,60,-1.74e-08
0.5,61,-2.64e-08
0.5,62,-1.37e-08
0.5,63,-1.63e-08
0.7071067811865476,0,-0.0007748
0.7071067811865476,1,0.0005404
0.7071067811865476,2,0.0003341
0.7071067811865476,3,6.56e-06
0.7071067811865476,4,-5.402e-05
0.7071067811865476,5,-2.83e-05
0.7071067811865476,6,-1.348e-05
0.7071067811865476,7,-3.908e-06
0.7071067811865476,8,-2.667e-06
0.7071067811865476,9,-3.587e-07
0.7071067811865476,10,-1.007e-06
0.7071067811865476,11,-2.8e-09
0.7071067811865476,12,2.642e-07
0.7071067811865476,13,5.33e-08
0.7071067811865476,14,1.772e-07
0.7071067811865476,15,-1.225e-06
0.7071067811865476,16,4.34e-08
0.7071067811865476,17,-2.052e-07
0.7071067811865476,18,-1.1e-07
0.7071067811865476,19,-1.139e-07
0.7071067811865476,20,2.291e-07
0.7071067811865476,21,4.33e-07
0.7071067811865476,22,-3.141e-07
0.7071067811865476,23,1.521e-07
0.7071067811865476,24,5.58e-08
0.7071067811865476,25,-8.029e-07
0.7071067811865476,26,-6.426e-07
0.7071067811865476,27,1.746e-07
0.7071067811865476,28,-1.043e-07
0.7071067811865476,29,-1.51e-07
0.7071067811865476,30,2.432e-07
0.7071067811865476,31,-1.949e-07
0.7071067811865476,32,-4.428e-07
0.7071067811865476,33,-2.212e-07
0.7071067811865476,34,6.68e-08
0.7071067811865476,35,-5.05e-08
0.7071067811865476,36,2.127e-07
0.7071067811865476,37,2.718e-07
0.7071067811865476,38,7.8e-09
0.7071067811865476,39,-1.08e-07
0.7071067811865476,40,9.5e-09
0.7071067811865476,41,-5.92e-08
0.7071067811865476,42,-7.22e-08
0.7071067811865476,43,-2.319e-07
0.7071067811865476,44,6.06e-08
0.7071067811865476,45,1.045e-07
0.7071067811865476,46,3.32e-08
0.7071067811865476,47,-4.64e-08
0.7071067811865476,48,1.603e-07
0.7071067811865476,49,-4.89e-08
0.7071067811865476,50,2.31e-08
0.7071067811865476,51,3.52e-08
0.7071067811865476,52,1.15e-08
0.7071067811865476,53,-6.46e-08
0.7071067811865476,54,-4.59e-08
0.7071067811865476,55,-1.69e-08
0.7071067811865476,56,1.89e-08
0.7071067811865476,57,5.23e-08
0.7071067811865476,58,5.4e-09
0.7071067811865476,59,1.02e-08
0.7071067811865476,60,-1.76e-08
0.7071067811865476,61,-2.63e-08
0.7071067811865476,62,-1.37e-08
0.7071067811865476,63,-1.63e-08
1.0,0,-0.001613
1.0,1,0.001062
1.0,2,0.0007082
1.0,3,5.109e-05
1.0,4,-9.081e-05
1.0,5,-6.017e-05
1.0,6,-2.904e-05
1.0,7,-1.174e-05
1.0,8,-6.444e-06
1.0,9,-2.69e-06
1.0,10,-2.475e-06
1.0,11,-3.27e-07
1.0,12,4.867e-07
1.0,13,-8.553e-07
1.0,14,1.437e-07
1.0,15,-1.297e-06
1.0,16,-5.45e-08
1.0,17,-3.325e-07
1.0,18,-7.84e-08
1.0,19,-2.56e-07
1.0,20,1.653e-07
1.0,21,4.179e-07
1.0,22,-1.444e-07
1.0,23,8.39e-08
1.0,24,-1.406e-07
1.0,25,-8.261e-07
1.0,26,-5.534e-07
1.0,27,1.059e-07
1.0,28,-1.87e-08
1.0,29,-1.636e-07
1.0,30,2.603e-07
1.0,31,-2.141e-07
1.0,32,-4.677e-07
1.0,33,-2.034e-07
1.0,34,7.82e-08
1.0,35,-3.82e-08
1.0,36,1.691e-07
1.0,37,2.859e-07
1.0,38,3.7e-09
1.0,39,-9.01e-08
1.0,40,-9.4e-09
1.0,41,-4.62e-08
1.0,42,-7.7e-08
1.0,43,-2.311e-07
1.0,44,6.05e-08
1.0,45,1.089e-07
1.0,46,2.93e-08
1.0,47,-4.66e-08
1.0,48,1.634e-07
1.0,49,-5.19e-08
1.0,50,2.39e-08
1.0,51,3.48e-08
1.0,52,1.22e-08
1.0,53,-6.5e-08
1.0,54,-4.56e-08
1.0,55,-1.71e-08
1.0,56,1.89e-08
1.0,57,5.24e-08
1.0,58,5.5e-09
1.0,59,1.01e-08
1.0,60,-1.74e-08
1.0,61,-2.64e-08
1.0,62,-1.37e-08
1.0,63,-1.63e-08


==> data_archive/clean/kinetic_limit_10B/kinetic_10B_reduced_x_profiles.csv <==
delta_t,x,error
0.0625,0,-3.9e-09
0.0625,1,3.9e-09
0.0625,2,-8.2e-09
0.0625,3,-3.96e-08
0.0625,4,7.2e-09
0.0625,5,-5.5e-09
0.0625,6,2.8e-08
0.0625,7,-1.23e-08
0.0625,8,-9e-09
0.0625,9,-3.75e-08
0.0625,10,-3.23e-08
0.0625,11,-1.96e-08
0.0625,12,3.45e-08
0.0625,13,-8.5e-09
0.0625,14,9.5e-09
0.0625,15,5.34e-08
0.0625,16,-1.033e-07
0.0625,17,7.25e-08
0.0625,18,6.22e-08
0.0625,19,2.3e-09
0.0625,20,-1.22e-07
0.0625,21,-1.211e-07
0.0625,22,1.349e-07
0.0625,23,-2.34e-08
0.0625,24,-9.94e-08
0.0625,25,-1.563e-07
0.0625,26,1.038e-07
0.0625,27,1.298e-07
0.0625,28,-7.2e-08
0.0625,29,4.06e-08
0.0625,30,-1.67e-07
0.0625,31,-2.903e-07
0.0625,32,-1.243e-07
0.0625,33,1.174e-07
0.0625,34,-2.079e-07
0.0625,35,-7.47e-08
0.0625,36,2.589e-07
0.0625,37,-4.51e-08
0.0625,38,1.2e-08
0.0625,39,2.558e-07
0.0625,40,1.371e-07
0.0625,41,-3.718e-07
0.0625,42,1.772e-07
0.0625,43,3.439e-07
0.0625,44,4.473e-07
0.0625,45,-1.82e-07
0.0625,46,1.547e-07
0.0625,47,3.297e-07
0.0625,48,-7.471e-07
0.0625,49,-1.805e-07
0.0625,50,-8.52e-08
0.0625,51,3.298e-07
0.0625,52,5.687e-07
0.0625,53,-1.111e-06
0.0625,54,4.891e-07
0.0625,55,4.612e-07
0.0625,56,3.025e-07
0.0625,57,-5.654e-07
0.0625,58,1.101e-06
0.0625,59,-2.293e-06
0.0625,60,1.946e-06
0.0625,61,9.529e-07
0.0625,62,-5.965e-07
0.0625,63,-6.124e-07
0.0625,64,2.201e-06
0.0625,65,-1.433e-06
0.0625,66,-1.217e-07
0.0625,67,2.426e-07
0.0625,68,1.826e-06
0.0625,69,-4.43e-08
0.0625,70,-2.237e-06
0.0625,71,2.584e-07
0.0625,72,-6.884e-07
0.0625,73,7.226e-07
0.0625,74,7.582e-07
0.0625,75,-3.737e-07
0.0625,76,-9.01e-08
0.0625,77,8.418e-07
0.0625,78,2.829e-07
0.0625,79,-6.491e-07
0.0625,80,-2.437e-07
0.0625,81,-1.32e-07
0.0625,82,1.038e-07
0.0625,83,-8.242e-07
0.0625,84,9.41e-08
0.0625,85,1.731e-07
0.0625,86,-1.5e-08
0.0625,87,1.49e-07
0.0625,88,-2.383e-07
0.0625,89,-8.357e-07
0.0625,90,-4.829e-07
0.0625,91,-2.541e-07
0.0625,92,8.3e-08
0.0625,93,6.23e-08
0.0625,94,1.12e-07
0.0625,95,1.32e-08
0.0625,96,-2.022e-07
0.0625,97,-9.63e-08
0.0625,98,5.03e-08
0.0625,99,2.99e-08
0.0625,100,8.47e-08
0.0625,101,1.445e-07
0.0625,102,1.662e-07
0.0625,103,4.8e-09
0.0625,104,6.1e-09
0.0625,105,-1.942e-07
0.0625,106,5.69e-08
0.0625,107,-9.94e-08
0.0625,108,5.22e-08
0.0625,109,4.01e-08
0.0625,110,-4.22e-08
0.0625,111,5.58e-08
0.0625,112,1.129e-07
0.0625,113,-5.47e-08
0.0625,114,3.51e-08
0.0625,115,1.1e-09
0.0625,116,3.01e-08
0.0625,117,-3.06e-08
0.0625,118,-1.16e-08
0.0625,119,-6.8e-09
0.0625,120,2.82e-08
0.0625,121,2.48e-08
0.0625,122,1.3e-08
0.0625,123,2.4e-09
0.0625,124,2.15e-08
0.0625,125,-1.89e-08
0.0625,126,-1.47e-08
0.0625,127,-8.2e-09
0.08838834764831845,0,-2.8e-09
0.08838834764831845,1,3.4e-09
0.08838834764831845,2,-8.9e-09
0.08838834764831845,3,-3.91e-08
0.08838834764831845,4,6.9e-09
0.08838834764831845,5,-5.4e-09
0.08838834764831845,6,2.86e-08
0.08838834764831845,7,-1.14e-08
0.08838834764831845,8,-1.12e-08
0.08838834764831845,9,-3.74e-08
0.08838834764831845,10,-3.26e-08
0.08838834764831845,11,-2.07e-08
0.08838834764831845,12,3.8e-08
0.08838834764831845,13,-9.8e-09
0.08838834764831845,14,6.2e-09
0.08838834764831845,15,5.29e-08
0.08838834764831845,16,-9.54e-08
0.08838834764831845,17,6.81e-08
0.08838834764831845,18,6.27e-08
0.08838834764831845,19,2.9e-09
0.08838834764831845,20,-1.212e-07
0.08838834764831845,21,-1.184e-07
0.08838834764831845,22,1.31e-07
0.08838834764831845,23,-3.09e-08
0.08838834764831845,24,-8.64e-08
0.08838834764831845,25,-1.717e-07
0.08838834764831845,26,1.099e-07
0.08838834764831845,27,1.329e-07
0.08838834764831845,28,-6.16e-08
0.08838834764831845,29,4.05e-08
0.08838834764831845,30,-1.678e-07
0.08838834764831845,31,-3.018e-07
0.08838834764831845,32,-1.174e-07
0.08838834764831845,33,1.072e-07
0.08838834764831845,34,-2.213e-07
0.08838834764831845,35,-6.09e-08
0.08838834764831845,36,2.843e-07
0.08838834764831845,37,-9.1e-08
0.08838834764831845,38,4.03e-08
0.08838834764831845,39,2.606e-07
0.08838834764831845,40,1.866e-07
0.08838834764831845,41,-4.263e-07
0.08838834764831845,42,1.645e-07
0.08838834764831845,43,3.142e-07
0.08838834764831845,44,5.392e-07
0.08838834764831845,45,-2.136e-07
0.08838834764831845,46,2.7e-07
0.08838834764831845,47,1.864e-07
0.08838834764831845,48,-5.733e-07
0.08838834764831845,49,-4.367e-07
0.08838834764831845,50,5.2e-08
0.08838834764831845,51,2.555e-07
0.08838834764831845,52,6.417e-07
0.08838834764831845,53,-1.265e-06
0.08838834764831845,54,4.895e-07
0.08838834764831845,55,5.783e-07
0.08838834764831845,56,3.577e-07
0.08838834764831845,57,-5.23e-07
0.08838834764831845,58,9.43e-07
0.08838834764831845,59,-2.244e-06
0.08838834764831845,60,1.94e-06
0.08838834764831845,61,1.058e-06
0.08838834764831845,62,-6.415e-07
0.08838834764831845,63,-1.098e-06
0.08838834764831845,64,2.67e-06
0.08838834764831845,65,-1.536e-06
0.08838834764831845,66,-9.05e-08
0.08838834764831845,67,3.018e-07
0.08838834764831845,68,1.741e-06
0.08838834764831845,69,-1.16e-07
0.08838834764831845,70,-2.033e-06
0.08838834764831845,71,1.107e-07
0.08838834764831845,72,-6.46e-07
0.08838834764831845,73,9.847e-07
0.08838834764831845,74,4.287e-07
0.08838834764831845,75,-1.601e-07
0.08838834764831845,76,-1.579e-07
0.08838834764831845,77,8.383e-07
0.08838834764831845,78,3.092e-07
0.08838834764831845,79,-7.643e-07
0.08838834764831845,80,-1.582e-07
0.08838834764831845,81,-6.62e-08
0.08838834764831845,82,3.96e-08
0.08838834764831845,83,-8.1e-07
0.08838834764831845,84,-2.82e-08
0.08838834764831845,85,2.856e-07
0.08838834764831845,86,-2.31e-08
0.08838834764831845,87,1.584e-07
0.08838834764831845,88,-2.644e-07
0.08838834764831845,89,-8.358e-07
0.08838834764831845,90,-4.797e-07
0.08838834764831845,91,-2.409e-07
0.08838834764831845,92,3.2e-08
0.08838834764831845,93,8.53e-08
0.08838834764831845,94,1.046e-07
0.08838834764831845,95,9.6e-09
0.08838834764831845,96,-1.806e-07
0.08838834764831845,97,-1.144e-07
0.08838834764831845,98,5.42e-08
0.08838834764831845,99,1.38e-08
0.08838834764831845,100,8.95e-08
0.08838834764831845,101,1.493e-07
0.08838834764831845,102,1.727e-07
0.08838834764831845,103,7.4e-09
0.08838834764831845,104,-8e-09
0.08838834764831845,105,-1.819e-07
0.08838834764831845,106,6.12e-08
0.08838834764831845,107,-1.093e-07
0.08838834764831845,108,6.03e-08
0.08838834764831845,109,3.86e-08
0.08838834764831845,110,-3.75e-08
0.08838834764831845,111,5.22e-08
0.08838834764831845,112,1.081e-07
0.08838834764831845,113,-5.22e-08
0.08838834764831845,114,3.44e-08
0.08838834764831845,115,4.9e-09
0.08838834764831845,116,2.81e-08
0.08838834764831845,117,-3.28e-08
0.08838834764831845,118,-9.5e-09
0.08838834764831845,119,-8.9e-09
0.08838834764831845,120,3.06e-08
0.08838834764831845,121,2.41e-08
0.08838834764831845,122,1.21e-08
0.08838834764831845,123,2.7e-09
0.08838834764831845,124,2.14e-08
0.08838834764831845,125,-1.83e-08
0.08838834764831845,126,-1.56e-08
0.08838834764831845,127,-7.7e-09
0.125,0,-5.7e-09
0.125,1,3.1e-09
0.125,2,-8.5e-09
0.125,3,-3.93e-08
0.125,4,8.5e-09
0.125,5,-6.7e-09
0.125,6,2.77e-08
0.125,7,-9.9e-09
0.125,8,-1.2e-08
0.125,9,-3.72e-08
0.125,10,-3.16e-08
0.125,11,-1.94e-08
0.125,12,3.46e-08
0.125,13,-1.06e-08
0.125,14,1.09e-08
0.125,15,5.16e-08
0.125,16,-9.78e-08
0.125,17,6.57e-08
0.125,18,5.79e-08
0.125,19,1.71e-08
0.125,20,-1.292e-07
0.125,21,-1.203e-07
0.125,22,1.309e-07
0.125,23,-2.68e-08
0.125,24,-7.98e-08
0.125,25,-1.786e-07
0.125,26,1.079e-07
0.125,27,1.256e-07
0.125,28,-6.27e-08
0.125,29,3.16e-08
0.125,30,-1.588e-07
0.125,31,-2.959e-07
0.125,32,-1.388e-07
0.125,33,1.211e-07
0.125,34,-2.298e-07
0.125,35,-7.62e-08
0.125,36,2.755e-07
0.125,37,-3.93e-08
0.125,38,4.09e-08
0.125,39,2.812e-07
0.125,40,1.373e-07
0.125,41,-4.172e-07
0.125,42,1.849e-07
0.125,43,4.07e-07
0.125,44,3.766e-07
0.125,45,-1.249e-07
0.125,46,8.58e-08
0.125,47,2.817e-07
0.125,48,-4.67e-07
0.125,49,-5.233e-07
0.125,50,6.5e-09
0.125,51,3.78e-07
0.125,52,5.647e-07
0.125,53,-1.301e-06
0.125,54,3.93e-07
0.125,55,9.388e-07
0.125,56,1.627e-07
0.125,57,-9.415e-07
0.125,58,1.418e-06
0.125,59,-2.532e-06
0.125,60,2.258e-06
0.125,61,6.635e-07
0.125,62,-2.307e-07
0.125,63,-1.055e-06
0.125,64,1.89e-06
0.125,65,-8.237e-07
0.125,66,-2.749e-07
0.125,67,3.637e-07
0.125,68,1.941e-06
0.125,69,-3.762e-07
0.125,70,-1.955e-06
0.125,71,1.563e-07
0.125,72,-7.068e-07
0.125,73,9.126e-07
0.125,74,5.939e-07
0.125,75,-1.28e-07
0.125,76,-2.318e-07
0.125,77,7.192e-07
0.125,78,5.859e-07
0.125,79,-9.8e-07
0.125,80,-1.265e-07
0.125,81,-7.11e-08
0.125,82,2.31e-08
0.125,83,-7.753e-07
0.125,84,2.32e-08
0.125,85,2.849e-07
0.125,86,-9.25e-08
0.125,87,1.178e-07
0.125,88,-2.262e-07
0.125,89,-8.153e-07
0.125,90,-5.207e-07
0.125,91,-2.063e-07
0.125,92,4.5e-08
0.125,93,7.25e-08
0.125,94,1.087e-07
0.125,95,3.48e-08
0.125,96,-2.139e-07
0.125,97,-1.032e-07
0.125,98,5.84e-08
0.125,99,1.55e-08
0.125,100,8.95e-08
0.125,101,1.685e-07
0.125,102,1.423e-07
0.125,103,1.95e-08
0.125,104,-3.6e-09
0.125,105,-1.958e-07
0.125,106,6.79e-08
0.125,107,-9.88e-08
0.125,108,4.92e-08
0.125,109,3.75e-08
0.125,110,-3.52e-08
0.125,111,4.85e-08
0.125,112,1.187e-07
0.125,113,-5.66e-08
0.125,114,3.28e-08
0.125,115,2.7e-09
0.125,116,3.03e-08
0.125,117,-3.06e-08
0.125,118,-1.3e-08
0.125,119,-6.9e-09
0.125,120,3.11e-08
0.125,121,2.36e-08
0.125,122,1.31e-08
0.125,123,1e-09
0.125,124,2.21e-08
0.125,125,-1.85e-08
0.125,126,-1.53e-08
0.125,127,-9.9e-09
0.1767766952966369,0,-5.4e-09
0.1767766952966369,1,3.4e-09
0.1767766952966369,2,-8.9e-09
0.1767766952966369,3,-3.94e-08
0.1767766952966369,4,8.4e-09
0.1767766952966369,5,-6.3e-09
0.1767766952966369,6,2.75e-08
0.1767766952966369,7,-1.04e-08
0.1767766952966369,8,-1.12e-08
0.1767766952966369,9,-3.58e-08
0.1767766952966369,10,-3.36e-08
0.1767766952966369,11,-2.05e-08
0.1767766952966369,12,3.65e-08
0.1767766952966369,13,-9e-09
0.1767766952966369,14,7.6e-09
0.1767766952966369,15,5.19e-08
0.1767766952966369,16,-9.44e-08
0.1767766952966369,17,6.55e-08
0.1767766952966369,18,6.08e-08
0.1767766952966369,19,1.36e-08
0.1767766952966369,20,-1.303e-07
0.1767766952966369,21,-1.199e-07
0.1767766952966369,22,1.257e-07
0.1767766952966369,23,-1.93e-08
0.1767766952966369,24,-8.11e-08
0.1767766952966369,25,-1.756e-07
0.1767766952966369,26,9.6e-08
0.1767766952966369,27,1.47e-07
0.1767766952966369,28,-7.35e-08
0.1767766952966369,29,3.75e-08
0.1767766952966369,30,-1.638e-07
0.1767766952966369,31,-2.752e-07
0.1767766952966369,32,-1.568e-07
0.1767766952966369,33,1.263e-07
0.1767766952966369,34,-2.553e-07
0.1767766952966369,35,-7.95e-08
0.1767766952966369,36,3.102e-07
0.1767766952966369,37,-6.53e-08
0.1767766952966369,38,-2.9e-09
0.1767766952966369,39,3.245e-07
0.1767766952966369,40,1.769e-07
0.1767766952966369,41,-4.429e-07
0.1767766952966369,42,2.184e-07
0.1767766952966369,43,3.262e-07
0.1767766952966369,44,3.555e-07
0.1767766952966369,45,-1.493e-07
0.1767766952966369,46,2.133e-07
0.1767766952966369,47,3.108e-07
0.1767766952966369,48,-5.728e-07
0.1767766952966369,49,-5.629e-07
0.1767766952966369,50,2.7e-08
0.1767766952966369,51,4.8e-07
0.1767766952966369,52,4.833e-07
0.1767766952966369,53,-1.364e-06
0.1767766952966369,54,5.04e-07
0.1767766952966369,55,6.648e-07
0.1767766952966369,56,3.697e-07
0.1767766952966369,57,-3.55e-07
0.1767766952966369,58,6.563e-07
0.1767766952966369,59,-2.966e-06
0.1767766952966369,60,2.031e-06
0.1767766952966369,61,2.176e-06
0.1767766952966369,62,9.393e-07
0.1767766952966369,63,-2.694e-06
0.1767766952966369,64,-5.52e-07
0.1767766952966369,65,6.995e-07
0.1767766952966369,66,5.323e-07
0.1767766952966369,67,5.247e-07
0.1767766952966369,68,1.511e-06
0.1767766952966369,69,-2.899e-07
0.1767766952966369,70,-1.704e-06
0.1767766952966369,71,1.776e-07
0.1767766952966369,72,-8.082e-07
0.1767766952966369,73,8.945e-07
0.1767766952966369,74,7.431e-07
0.1767766952966369,75,-5.664e-07
0.1767766952966369,76,7.25e-08
0.1767766952966369,77,7.91e-07
0.1767766952966369,78,2.899e-07
0.1767766952966369,79,-7.706e-07
0.1767766952966369,80,-1.284e-07
0.1767766952966369,81,-9.32e-08
0.1767766952966369,82,7.7e-08
0.1767766952966369,83,-7.417e-07
0.1767766952966369,84,-1.096e-07
0.1767766952966369,85,3.747e-07
0.1767766952966369,86,-8.44e-08
0.1767766952966369,87,1.209e-07
0.1767766952966369,88,-2.117e-07
0.1767766952966369,89,-8.425e-07
0.1767766952966369,90,-4.782e-07
0.1767766952966369,91,-2.757e-07
0.1767766952966369,92,6.47e-08
0.1767766952966369,93,2.33e-08
0.1767766952966369,94,1.275e-07
0.1767766952966369,95,1.88e-08
0.1767766952966369,96,-1.773e-07
0.1767766952966369,97,-1.108e-07
0.1767766952966369,98,6.21e-08
0.1767766952966369,99,4.6e-09
0.1767766952966369,100,7.9e-08
0.1767766952966369,101,1.707e-07
0.1767766952966369,102,1.651e-07
0.1767766952966369,103,5.9e-09
0.1767766952966369,104,-3.3e-09
0.1767766952966369,105,-1.925e-07
0.1767766952966369,106,6.77e-08
0.1767766952966369,107,-1.039e-07
0.1767766952966369,108,5.56e-08
0.1767766952966369,109,2.99e-08
0.1767766952966369,110,-3e-08
0.1767766952966369,111,4.74e-08
0.1767766952966369,112,1.163e-07
0.1767766952966369,113,-5.54e-08
0.1767766952966369,114,3.39e-08
0.1767766952966369,115,2.5e-09
0.1767766952966369,116,2.93e-08
0.1767766952966369,117,-3.06e-08
0.1767766952966369,118,-1.1e-08
0.1767766952966369,119,-7.2e-09
0.1767766952966369,120,2.96e-08
0.1767766952966369,121,2.42e-08
0.1767766952966369,122,1.29e-08
0.1767766952966369,123,1.3e-09
0.1767766952966369,124,2.18e-08
0.1767766952966369,125,-1.86e-08
0.1767766952966369,126,-1.53e-08
0.1767766952966369,127,-9.5e-09
0.25,0,-6.5e-09
0.25,1,2.6e-09
0.25,2,-8.1e-09
0.25,3,-3.95e-08
0.25,4,8.7e-09
0.25,5,-7.2e-09
0.25,6,2.82e-08
0.25,7,-1.11e-08
0.25,8,-1.13e-08
0.25,9,-3.4e-08
0.25,10,-3.44e-08
0.25,11,-1.84e-08
0.25,12,3.33e-08
0.25,13,-1.46e-08
0.25,14,1.51e-08
0.25,15,4.6e-08
0.25,16,-9.26e-08
0.25,17,5.51e-08
0.25,18,7.07e-08
0.25,19,6.8e-09
0.25,20,-1.246e-07
0.25,21,-1.214e-07
0.25,22,1.315e-07
0.25,23,-1.71e-08
0.25,24,-1.036e-07
0.25,25,-1.57e-07
0.25,26,1.051e-07
0.25,27,1.202e-07
0.25,28,-7.62e-08
0.25,29,6.11e-08
0.25,30,-1.674e-07
0.25,31,-2.746e-07
0.25,32,-1.996e-07
0.25,33,1.39e-07
0.25,34,-1.478e-07
0.25,35,-1.872e-07
0.25,36,3.538e-07
0.25,37,-4.29e-08
0.25,38,9.7e-09
0.25,39,2.372e-07
0.25,40,1.168e-07
0.25,41,-3.774e-07
0.25,42,2.455e-07
0.25,43,4.316e-07
0.25,44,3.205e-07
0.25,45,-1.515e-07
0.25,46,5.64e-08
0.25,47,2.099e-07
0.25,48,-4.268e-07
0.25,49,-4.484e-07
0.25,50,1.46e-07
0.25,51,4.612e-07
0.25,52,5.05e-08
0.25,53,-7.871e-07
0.25,54,7.39e-08
0.25,55,1.078e-06
0.25,56,-1.231e-07
0.25,57,-3.859e-07
0.25,58,6.363e-07
0.25,59,-3.812e-06
0.25,60,2.821e-06
0.25,61,4.325e-06
0.25,62,5.601e-06
0.25,63,-1.074e-05
0.25,64,-5.896e-06
0.25,65,5.604e-06
0.25,66,3.564e-06
0.25,67,5.444e-07
0.25,68,8.756e-07
0.25,69,-5.567e-07
0.25,70,-2.015e-06
0.25,71,1.293e-07
0.25,72,-4.577e-07
0.25,73,5.628e-07
0.25,74,5.995e-07
0.25,75,-2.109e-07
0.25,76,1.882e-07
0.25,77,4.65e-07
0.25,78,7.353e-07
0.25,79,-1.081e-06
0.25,80,-1.869e-07
0.25,81,-6.26e-08
0.25,82,1.137e-07
0.25,83,-6.813e-07
0.25,84,-1.08e-07
0.25,85,2.793e-07
0.25,86,8.77e-08
0.25,87,-1.056e-07
0.25,88,-9.7e-08
0.25,89,-8.369e-07
0.25,90,-5.179e-07
0.25,91,-2.794e-07
0.25,92,1.02e-07
0.25,93,4.35e-08
0.25,94,1.112e-07
0.25,95,1.69e-08
0.25,96,-2.295e-07
0.25,97,-4.26e-08
0.25,98,1.77e-08
0.25,99,3.36e-08
0.25,100,8.75e-08
0.25,101,1.742e-07
0.25,102,1.486e-07
0.25,103,2.5e-09
0.25,104,1.24e-08
0.25,105,-1.842e-07
0.25,106,4.51e-08
0.25,107,-9.64e-08
0.25,108,4.73e-08
0.25,109,4.02e-08
0.25,110,-2.48e-08
0.25,111,4.37e-08
0.25,112,1.175e-07
0.25,113,-6.42e-08
0.25,114,3.62e-08
0.25,115,3.5e-09
0.25,116,2.9e-08
0.25,117,-3.04e-08
0.25,118,-1.23e-08
0.25,119,-6.2e-09
0.25,120,3.03e-08
0.25,121,2.43e-08
0.25,122,1.25e-08
0.25,123,1.6e-09
0.25,124,2.19e-08
0.25,125,-1.82e-08
0.25,126,-1.63e-08
0.25,127,-9.8e-09
0.3535533905932738,0,-6.5e-09
0.3535533905932738,1,2.6e-09
0.3535533905932738,2,-8.1e-09
0.3535533905932738,3,-3.95e-08
0.3535533905932738,4,8.8e-09
0.3535533905932738,5,-7.3e-09
0.3535533905932738,6,2.81e-08
0.3535533905932738,7,-1.13e-08
0.3535533905932738,8,-1.11e-08
0.3535533905932738,9,-3.38e-08
0.3535533905932738,10,-3.46e-08
0.3535533905932738,11,-1.79e-08
0.3535533905932738,12,3.28e-08
0.3535533905932738,13,-1.34e-08
0.3535533905932738,14,1.36e-08
0.3535533905932738,15,4.49e-08
0.3535533905932738,16,-9.04e-08
0.3535533905932738,17,5.44e-08
0.3535533905932738,18,7.01e-08
0.3535533905932738,19,1.17e-08
0.3535533905932738,20,-1.33e-07
0.3535533905932738,21,-1.204e-07
0.3535533905932738,22,1.313e-07
0.3535533905932738,23,-4e-10
0.3535533905932738,24,-1.054e-07
0.3535533905932738,25,-1.617e-07
0.3535533905932738,26,9.96e-08
0.3535533905932738,27,1.317e-07
0.3535533905932738,28,-9.38e-08
0.3535533905932738,29,6.16e-08
0.3535533905932738,30,-1.513e-07
0.3535533905932738,31,-2.613e-07
0.3535533905932738,32,-2.044e-07
0.3535533905932738,33,1.337e-07
0.3535533905932738,34,-1.708e-07
0.3535533905932738,35,-1.978e-07
0.3535533905932738,36,4.227e-07
0.3535533905932738,37,-1.399e-07
0.3535533905932738,38,6.78e-08
0.3535533905932738,39,2.283e-07
0.3535533905932738,40,2.162e-07
0.3535533905932738,41,-4.811e-07
0.3535533905932738,42,2.375e-07
0.3535533905932738,43,3.368e-07
0.3535533905932738,44,4.209e-07
0.3535533905932738,45,-1.676e-07
0.3535533905932738,46,7.03e-08
0.3535533905932738,47,4.99e-08
0.3535533905932738,48,-1.751e-07
0.3535533905932738,49,-4.075e-07
0.3535533905932738,50,2.03e-08
0.3535533905932738,51,1.245e-07
0.3535533905932738,52,8.058e-07
0.3535533905932738,53,-1.436e-06
0.3535533905932738,54,4.22e-07
0.3535533905932738,55,8.246e-07
0.3535533905932738,56,2.78e-08
0.3535533905932738,57,-9.165e-07
0.3535533905932738,58,-8.187e-07
0.3535533905932738,59,-6.369e-06
0.3535533905932738,60,2.102e-06
0.3535533905932738,61,1.766e-05
0.3535533905932738,62,2.351e-05
0.3535533905932738,63,-3.699e-05
0.3535533905932738,64,-3.172e-05
0.3535533905932738,65,2.315e-05
0.3535533905932738,66,1.565e-05
0.3535533905932738,67,4.817e-07
0.3535533905932738,68,-6.813e-07
0.3535533905932738,69,-2.021e-06
0.3535533905932738,70,-2.26e-06
0.3535533905932738,71,3.8e-07
0.3535533905932738,72,-8.989e-07
0.3535533905932738,73,7.333e-07
0.3535533905932738,74,6.822e-07
0.3535533905932738,75,-5.285e-07
0.3535533905932738,76,4.185e-07
0.3535533905932738,77,2.736e-07
0.3535533905932738,78,4.86e-07
0.3535533905932738,79,-9.449e-07
0.3535533905932738,80,9.28e-08
0.3535533905932738,81,-2.71e-07
0.3535533905932738,82,3.83e-08
0.3535533905932738,83,-5.43e-07
0.3535533905932738,84,-1.046e-07
0.3535533905932738,85,2.068e-07
0.3535533905932738,86,1.701e-07
0.3535533905932738,87,-6.73e-08
0.3535533905932738,88,-1.668e-07
0.3535533905932738,89,-8.731e-07
0.3535533905932738,90,-5.014e-07
0.3535533905932738,91,-2.481e-07
0.3535533905932738,92,9.33e-08
0.3535533905932738,93,2.02e-08
0.3535533905932738,94,1.095e-07
0.3535533905932738,95,9.4e-09
0.3535533905932738,96,-1.815e-07
0.3535533905932738,97,-6.99e-08
0.3535533905932738,98,5.2e-09
0.3535533905932738,99,4.33e-08
0.3535533905932738,100,8.1e-08
0.3535533905932738,101,1.722e-07
0.3535533905932738,102,1.695e-07
0.3535533905932738,103,-2.6e-09
0.3535533905932738,104,9.9e-09
0.3535533905932738,105,-1.905e-07
0.3535533905932738,106,4.82e-08
0.3535533905932738,107,-9.89e-08
0.3535533905932738,108,4.89e-08
0.3535533905932738,109,3.44e-08
0.3535533905932738,110,-2.12e-08
0.3535533905932738,111,4.4e-08
0.3535533905932738,112,1.154e-07
0.3535533905932738,113,-6.25e-08
0.3535533905932738,114,3.65e-08
0.3535533905932738,115,2.4e-09
0.3535533905932738,116,2.94e-08
0.3535533905932738,117,-3e-08
0.3535533905932738,118,-1.21e-08
0.3535533905932738,119,-5.8e-09
0.3535533905932738,120,3.02e-08
0.3535533905932738,121,2.42e-08
0.3535533905932738,122,1.27e-08
0.3535533905932738,123,1.4e-09
0.3535533905932738,124,2.19e-08
0.3535533905932738,125,-1.82e-08
0.3535533905932738,126,-1.63e-08
0.3535533905932738,127,-9.8e-09
0.5,0,-6.5e-09
0.5,1,2.6e-09
0.5,2,-8.2e-09
0.5,3,-3.94e-08
0.5,4,8.8e-09
0.5,5,-7.2e-09
0.5,6,2.81e-08
0.5,7,-1.13e-08
0.5,8,-1.11e-08
0.5,9,-3.4e-08
0.5,10,-3.44e-08
0.5,11,-1.74e-08
0.5,12,3.24e-08
0.5,13,-1.24e-08
0.5,14,1.05e-08
0.5,15,4.74e-08
0.5,16,-9.17e-08
0.5,17,5.25e-08
0.5,18,7.19e-08
0.5,19,1.73e-08
0.5,20,-1.391e-07
0.5,21,-1.217e-07
0.5,22,1.404e-07
0.5,23,-1.3e-08
0.5,24,-1.019e-07
0.5,25,-1.539e-07
0.5,26,1.026e-07
0.5,27,1.167e-07
0.5,28,-7.57e-08
0.5,29,4.26e-08
0.5,30,-1.342e-07
0.5,31,-2.915e-07
0.5,32,-1.914e-07
0.5,33,9.83e-08
0.5,34,-1.143e-07
0.5,35,-1.996e-07
0.5,36,4.381e-07
0.5,37,-7.58e-08
0.5,38,9.7e-09
0.5,39,1.508e-07
0.5,40,1.164e-07
0.5,41,-2.426e-07
0.5,42,1.556e-07
0.5,43,4.769e-07
0.5,44,2.685e-07
0.5,45,-1.121e-07
0.5,46,1.196e-07
0.5,47,8.7e-09
0.5,48,-1.091e-07
0.5,49,-5.267e-07
0.5,50,-2.652e-07
0.5,51,6.257e-07
0.5,52,2.801e-07
0.5,53,-9.803e-07
0.5,54,1.299e-07
0.5,55,4.454e-07
0.5,56,-4.803e-07
0.5,57,-2.659e-06
0.5,58,-3.972e-06
0.5,59,-1.373e-05
0.5,60,1.842e-06
0.5,61,5.766e-05
0.5,62,9.116e-05
0.5,63,-0.000131
0.5,64,-0.000127
0.5,65,9.047e-05
0.5,66,5.711e-05
0.5,67,-7.324e-07
0.5,68,-7.718e-06
0.5,69,-5.012e-06
0.5,70,-4.114e-06
0.5,71,7.36e-08
0.5,72,-9.435e-07
0.5,73,2.713e-07
0.5,74,6.001e-07
0.5,75,-8.25e-08
0.5,76,3.525e-07
0.5,77,3.579e-07
0.5,78,5.953e-07
0.5,79,-1.173e-06
0.5,80,1.395e-07
0.5,81,-2.209e-07
0.5,82,1.261e-07
0.5,83,-5.442e-07
0.5,84,-2.705e-07
0.5,85,4.159e-07
0.5,86,3.7e-09
0.5,87,5e-10
0.5,88,-2.499e-07
0.5,89,-8.458e-07
0.5,90,-4.981e-07
0.5,91,-2.995e-07
0.5,92,1.64e-07
0.5,93,-4.85e-08
0.5,94,1.7e-07
0.5,95,-2.37e-08
0.5,96,-1.798e-07
0.5,97,-6.63e-08
0.5,98,3.83e-08
0.5,99,3.85e-08
0.5,100,5.14e-08
0.5,101,1.828e-07
0.5,102,1.579e-07
0.5,103,1.15e-08
0.5,104,3.7e-09
0.5,105,-1.865e-07
0.5,106,4.46e-08
0.5,107,-9.18e-08
0.5,108,4.32e-08
0.5,109,3.7e-08
0.5,110,-2.32e-08
0.5,111,4.51e-08
0.5,112,1.16e-07
0.5,113,-6.24e-08
0.5,114,3.63e-08
0.5,115,2.4e-09
0.5,116,2.96e-08
0.5,117,-3.06e-08
0.5,118,-1.16e-08
0.5,119,-6e-09
0.5,120,3.02e-08
0.5,121,2.43e-08
0.5,122,1.27e-08
0.5,123,1.3e-09
0.5,124,2.2e-08
0.5,125,-1.82e-08
0.5,126,-1.63e-08
0.5,127,-9.8e-09
0.7071067811865476,0,-6.5e-09
0.7071067811865476,1,2.6e-09
0.7071067811865476,2,-8.1e-09
0.7071067811865476,3,-3.95e-08
0.7071067811865476,4,8.8e-09
0.7071067811865476,5,-7.3e-09
0.7071067811865476,6,2.81e-08
0.7071067811865476,7,-1.13e-08
0.7071067811865476,8,-1.11e-08
0.7071067811865476,9,-3.38e-08
0.7071067811865476,10,-3.46e-08
0.7071067811865476,11,-1.79e-08
0.7071067811865476,12,3.28e-08
0.7071067811865476,13,-1.34e-08
0.7071067811865476,14,1.36e-08
0.7071067811865476,15,4.49e-08
0.7071067811865476,16,-9.04e-08
0.7071067811865476,17,5.44e-08
0.7071067811865476,18,7.01e-08
0.7071067811865476,19,1.17e-08
0.7071067811865476,20,-1.33e-07
0.7071067811865476,21,-1.204e-07
0.7071067811865476,22,1.313e-07
0.7071067811865476,23,-4e-10
0.7071067811865476,24,-1.054e-07
0.7071067811865476,25,-1.617e-07
0.7071067811865476,26,9.96e-08
0.7071067811865476,27,1.317e-07
0.7071067811865476,28,-9.38e-08
0.7071067811865476,29,6.16e-08
0.7071067811865476,30,-1.513e-07
0.7071067811865476,31,-2.613e-07
0.7071067811865476,32,-2.043e-07
0.7071067811865476,33,1.337e-07
0.7071067811865476,34,-1.712e-07
0.7071067811865476,35,-1.972e-07
0.7071067811865476,36,4.22e-07
0.7071067811865476,37,-1.405e-07
0.7071067811865476,38,6.95e-08
0.7071067811865476,39,2.263e-07
0.7071067811865476,40,2.16e-07
0.7071067811865476,41,-4.801e-07
0.7071067811865476,42,2.266e-07
0.7071067811865476,43,3.48e-07
0.7071067811865476,44,4.118e-07
0.7071067811865476,45,-1.675e-07
0.7071067811865476,46,9.06e-08
0.7071067811865476,47,-1.69e-08
0.7071067811865476,48,-2.19e-07
0.7071067811865476,49,-3.943e-07
0.7071067811865476,50,-1.047e-07
0.7071067811865476,51,1.027e-07
0.7071067811865476,52,5.394e-07
0.7071067811865476,53,-1.412e-06
0.7071067811865476,54,-2.936e-07
0.7071067811865476,55,-6.193e-07
0.7071067811865476,56,-2.017e-06
0.7071067811865476,57,-6.108e-06
0.7071067811865476,58,-1.376e-05
0.7071067811865476,59,-2.969e-05
0.7071067811865476,60,4.177e-06
0.7071067811865476,61,0.0001674
0.7071067811865476,62,0.00027
0.7071067811865476,63,-0.0003883
0.7071067811865476,64,-0.0003865
0.7071067811865476,65,0.0002704
0.7071067811865476,66,0.0001666
0.7071067811865476,67,2.382e-06
0.7071067811865476,68,-2.433e-05
0.7071067811865476,69,-1.453e-05
0.7071067811865476,70,-7.374e-06
0.7071067811865476,71,-1.89e-06
0.7071067811865476,72,-2.048e-06
0.7071067811865476,73,-6.51e-08
0.7071067811865476,74,4.046e-07
0.7071067811865476,75,-5.422e-07
0.7071067811865476,76,1.615e-07
0.7071067811865476,77,1.58e-07
0.7071067811865476,78,5.715e-07
0.7071067811865476,79,-1.006e-06
0.7071067811865476,80,6.03e-08
0.7071067811865476,81,-2.958e-07
0.7071067811865476,82,5.75e-08
0.7071067811865476,83,-5.257e-07
0.7071067811865476,84,-1.189e-07
0.7071067811865476,85,2.064e-07
0.7071067811865476,86,1.66e-07
0.7071067811865476,87,-6.39e-08
0.7071067811865476,88,-1.705e-07
0.7071067811865476,89,-8.724e-07
0.7071067811865476,90,-5.021e-07
0.7071067811865476,91,-2.474e-07
0.7071067811865476,92,9.29e-08
0.7071067811865476,93,2.02e-08
0.7071067811865476,94,1.095e-07
0.7071067811865476,95,9.4e-09
0.7071067811865476,96,-1.815e-07
0.7071067811865476,97,-6.99e-08
0.7071067811865476,98,5.2e-09
0.7071067811865476,99,4.33e-08
0.7071067811865476,100,8.1e-08
0.7071067811865476,101,1.722e-07
0.7071067811865476,102,1.695e-07
0.7071067811865476,103,-2.6e-09
0.7071067811865476,104,9.9e-09
0.7071067811865476,105,-1.905e-07
0.7071067811865476,106,4.82e-08
0.7071067811865476,107,-9.89e-08
0.7071067811865476,108,4.89e-08
0.7071067811865476,109,3.44e-08
0.7071067811865476,110,-2.12e-08
0.7071067811865476,111,4.4e-08
0.7071067811865476,112,1.154e-07
0.7071067811865476,113,-6.25e-08
0.7071067811865476,114,3.65e-08
0.7071067811865476,115,2.4e-09
0.7071067811865476,116,2.94e-08
0.7071067811865476,117,-3e-08
0.7071067811865476,118,-1.21e-08
0.7071067811865476,119,-5.8e-09
0.7071067811865476,120,3.02e-08
0.7071067811865476,121,2.42e-08
0.7071067811865476,122,1.27e-08
0.7071067811865476,123,1.4e-09
0.7071067811865476,124,2.19e-08
0.7071067811865476,125,-1.82e-08
0.7071067811865476,126,-1.63e-08
0.7071067811865476,127,-9.8e-09
1.0,0,-6.5e-09
1.0,1,2.6e-09
1.0,2,-8.2e-09
1.0,3,-3.94e-08
1.0,4,8.8e-09
1.0,5,-7.2e-09
1.0,6,2.81e-08
1.0,7,-1.13e-08
1.0,8,-1.11e-08
1.0,9,-3.4e-08
1.0,10,-3.44e-08
1.0,11,-1.74e-08
1.0,12,3.24e-08
1.0,13,-1.24e-08
1.0,14,1.05e-08
1.0,15,4.74e-08
1.0,16,-9.17e-08
1.0,17,5.25e-08
1.0,18,7.19e-08
1.0,19,1.73e-08
1.0,20,-1.393e-07
1.0,21,-1.216e-07
1.0,22,1.404e-07
1.0,23,-1.31e-08
1.0,24,-1.015e-07
1.0,25,-1.543e-07
1.0,26,1.029e-07
1.0,27,1.187e-07
1.0,28,-7.82e-08
1.0,29,4.35e-08
1.0,30,-1.361e-07
1.0,31,-2.911e-07
1.0,32,-1.943e-07
1.0,33,9.69e-08
1.0,34,-1.095e-07
1.0,35,-1.915e-07
1.0,36,4.203e-07
1.0,37,-7.02e-08
1.0,38,1.64e-08
1.0,39,1.395e-07
1.0,40,7.89e-08
1.0,41,-1.732e-07
1.0,42,3.51e-08
1.0,43,4.826e-07
1.0,44,2.715e-07
1.0,45,-2.048e-07
1.0,46,8.01e-08
1.0,47,-2.445e-07
1.0,48,2.2e-08
1.0,49,-4.839e-07
1.0,50,-7.23e-07
1.0,51,3.766e-07
1.0,52,3.913e-07
1.0,53,-2.352e-06
1.0,54,-1.413e-06
1.0,55,-2.557e-06
1.0,56,-6.154e-06
1.0,57,-1.362e-05
1.0,58,-2.926e-05
1.0,59,-4.878e-05
1.0,60,2.678e-05
1.0,61,0.000354
1.0,62,0.0005309
1.0,63,-0.0008082
1.0,64,-0.0008053
1.0,65,0.0005306
1.0,66,0.0003541
1.0,67,2.432e-05
1.0,68,-4.202e-05
1.0,69,-3.091e-05
1.0,70,-1.541e-05
1.0,71,-5.591e-06
1.0,72,-3.887e-06
1.0,73,-1.277e-06
1.0,74,-1.221e-07
1.0,75,-7.183e-07
1.0,76,1.101e-07
1.0,77,-1.323e-07
1.0,78,6.276e-07
1.0,79,-1.319e-06
1.0,80,1.9e-07
1.0,81,-4.126e-07
1.0,82,1.264e-07
1.0,83,-5.275e-07
1.0,84,-3.173e-07
1.0,85,3.828e-07
1.0,86,2.88e-08
1.0,87,5e-09
1.0,88,-2.801e-07
1.0,89,-8.425e-07
1.0,90,-4.832e-07
1.0,91,-3.144e-07
1.0,92,1.728e-07
1.0,93,-5.41e-08
1.0,94,1.634e-07
1.0,95,-1.98e-08
1.0,96,-1.766e-07
1.0,97,-6.73e-08
1.0,98,3.47e-08
1.0,99,4e-08
1.0,100,5.04e-08
1.0,101,1.83e-07
1.0,102,1.58e-07
1.0,103,1.14e-08
1.0,104,3.7e-09
1.0,105,-1.866e-07
1.0,106,4.46e-08
1.0,107,-9.18e-08
1.0,108,4.32e-08
1.0,109,3.7e-08
1.0,110,-2.32e-08
1.0,111,4.51e-08
1.0,112,1.16e-07
1.0,113,-6.24e-08
1.0,114,3.63e-08
1.0,115,2.4e-09
1.0,116,2.96e-08
1.0,117,-3.06e-08
1.0,118,-1.16e-08
1.0,119,-6e-09
1.0,120,3.02e-08
1.0,121,2.43e-08
1.0,122,1.27e-08
1.0,123,1.3e-09
1.0,124,2.2e-08
1.0,125,-1.82e-08
1.0,126,-1.63e-08
1.0,127,-9.8e-09


==> data_archive/clean/kinetic_limit_10B/kinetic_10B_runtime.csv <==
delta_t,time_kdmc,time_kinetic
0.0625,229.35145568847656,195.00196838378906
0.08838834764831845,227.4293975830078,199.96658325195312
0.125,221.76055908203125,195.9322509765625
0.1767766952966369,215.43760681152344,195.77658081054688
0.25,212.04876708984375,196.99232482910156
0.3535533905932738,207.21583557128906,196.3020782470703
0.5,196.17132568359375,198.77752685546875
0.7071067811865476,195.48037719726562,197.60716247558594
1,171.0916290283203,195.24913024902344


==> data_archive/clean/kinetic_limit_10B/kinetic_10B_runtime_kdmc.csv <==
delta_t,time_kdmc
0.0625,229.35145568847656
0.08838834764831845,227.4293975830078
0.125,221.76055908203125
0.1767766952966369,215.43760681152344
0.25,212.04876708984375
0.3535533905932738,207.21583557128906
0.5,196.17132568359375
0.7071067811865476,195.48037719726562
1,171.0916290283203


==> data_archive/clean/kinetic_limit_10B/kinetic_10B_runtime_kinetic.csv <==
delta_t,time_kinetic
0.0625,195.00196838378906
0.08838834764831845,199.96658325195312
0.125,195.9322509765625
0.1767766952966369,195.77658081054688
0.25,196.99232482910156
0.3535533905932738,196.3020782470703
0.5,198.77752685546875
0.7071067811865476,197.60716247558594
1,195.24913024902344


==> data_archive/clean/kinetic_limit_10B/kinetic_10B_runtime_table.csv <==
algorithm,delta_t,time
kdmc,0.0625,229.35145568847656
kdmc,0.08838834764831845,227.4293975830078
kdmc,0.125,221.76055908203125
kdmc,0.1767766952966369,215.43760681152344
kdmc,0.25,212.04876708984375
kdmc,0.3535533905932738,207.21583557128906
kdmc,0.5,196.17132568359375
kdmc,0.7071067811865476,195.48037719726562
kdmc,1,171.0916290283203
kinetic,0.0625,195.00196838378906
kinetic,0.08838834764831845,199.96658325195312
kinetic,0.125,195.9322509765625
kinetic,0.1767766952966369,195.77658081054688
kinetic,0.25,196.99232482910156
kinetic,0.3535533905932738,196.3020782470703
kinetic,0.5,198.77752685546875
kinetic,0.7071067811865476,197.60716247558594
kinetic,1,195.24913024902344

